220-GBd optical coherent waveform generation using temporal unitary transforms

We use temporal unitary transforms to generate 16-QAM up to 220 GBd using only 50-GHz electrical bandwidth. The technique is theoretically lossless and can generate arbitrary optical waveforms beyond the bandwidth of the constituent modulators.

==> data/GHZ_phase_inst_spectrum_N10_800_GSa_220_GBd_-100psnm_seed_3_filter_50.0GHz_AOM_200.0MHz_23.3dB_6.8dBm_residual1.csv <==
freqs,1,2,3,4,5,6,7,8,9,10
1.79E-02,-1.97E+01,-1.97E+01,-1.97E+01,-1.97E+01,-1.97E+01,-1.97E+01,-1.97E+01,-1.97E+01,-1.97E+01,-1.96E+01
3.58E-02,-2.41E+01,-2.41E+01,-2.42E+01,-2.43E+01,-2.42E+01,-2.42E+01,-2.40E+01,-2.38E+01,-2.38E+01,-2.38E+01
5.37E-02,-2.41E+01,-2.41E+01,-2.40E+01,-2.40E+01,-2.38E+01,-2.36E+01,-2.34E+01,-2.33E+01,-2.31E+01,-2.28E+01
7.16E-02,-1.91E+01,-1.91E+01,-1.91E+01,-1.90E+01,-1.91E+01,-1.91E+01,-1.91E+01,-1.90E+01,-1.89E+01,-1.86E+01
8.95E-02,-1.71E+01,-1.72E+01,-1.72E+01,-1.72E+01,-1.71E+01,-1.69E+01,-1.69E+01,-1.67E+01,-1.67E+01,-1.68E+01
1.07E-01,-1.81E+01,-1.81E+01,-1.81E+01,-1.82E+01,-1.79E+01,-1.79E+01,-1.79E+01,-1.80E+01,-1.80E+01,-1.84E+01
1.25E-01,-3.26E+01,-3.17E+01,-3.17E+01,-3.16E+01,-3.21E+01,-3.18E+01,-3.31E+01,-3.39E+01,-3.28E+01,-3.21E+01
1.43E-01,-2.50E+01,-2.51E+01,-2.55E+01,-2.51E+01,-2.47E+01,-2.43E+01,-2.43E+01,-2.45E+01,-2.47E+01,-2.47E+01
1.61E-01,-2.07E+01,-2.08E+01,-2.10E+01,-2.13E+01,-2.16E+01,-2.22E+01,-2.28E+01,-2.39E+01,-2.52E+01,-2.69E+01
1.79E-01,-2.29E+01,-2.27E+01,-2.26E+01,-2.27E+01,-2.25E+01,-2.23E+01,-2.21E+01,-2.23E+01,-2.24E+01,-2.24E+01
1.97E-01,-1.99E+01,-2.01E+01,-2.03E+01,-2.07E+01,-2.10E+01,-2.11E+01,-2.12E+01,-2.12E+01,-2.12E+01,-2.16E+01
2.15E-01,-1.93E+01,-1.92E+01,-1.94E+01,-1.96E+01,-1.96E+01,-1.98E+01,-1.96E+01,-1.97E+01,-1.96E+01,-1.98E+01
2.33E-01,-2.07E+01,-2.08E+01,-2.10E+01,-2.15E+01,-2.18E+01,-2.18E+01,-2.19E+01,-2.24E+01,-2.37E+01,-2.47E+01
2.51E-01,-1.79E+01,-1.80E+01,-1.83E+01,-1.86E+01,-1.93E+01,-2.01E+01,-2.00E+01,-1.93E+01,-1.86E+01,-1.87E+01
2.69E-01,-2.73E+01,-2.81E+01,-2.86E+01,-2.90E+01,-2.82E+01,-2.79E+01,-2.81E+01,-2.92E+01,-2.83E+01,-2.88E+01
2.86E-01,-2.40E+01,-2.36E+01,-2.41E+01,-2.39E+01,-2.33E+01,-2.25E+01,-2.25E+01,-2.28E+01,-2.27E+01,-2.28E+01
3.04E-01,-1.87E+01,-1.86E+01,-1.87E+01,-1.91E+01,-1.98E+01,-1.97E+01,-1.95E+01,-2.00E+01,-2.12E+01,-2.14E+01
3.22E-01,-2.24E+01,-2.21E+01,-2.23E+01,-2.27E+01,-2.30E+01,-2.43E+01,-2.50E+01,-2.62E+01,-2.61E+01,-2.40E+01
3.40E-01,-2.59E+01,-2.51E+01,-2.43E+01,-2.39E+01,-2.34E+01,-2.26E+01,-2.18E+01,-2.22E+01,-2.23E+01,-2.10E+01
3.58E-01,-3.57E+01,-3.48E+01,-3.40E+01,-3.06E+01,-2.76E+01,-2.56E+01,-2.51E+01,-2.44E+01,-2.31E+01,-2.08E+01
3.76E-01,-1.82E+01,-1.83E+01,-1.83E+01,-1.90E+01,-2.01E+01,-2.23E+01,-2.70E+01,-3.50E+01,-3.35E+01,-2.57E+01
3.94E-01,-2.03E+01,-2.06E+01,-2.08E+01,-2.11E+01,-2.17E+01,-2.22E+01,-2.19E+01,-2.02E+01,-1.98E+01,-1.96E+01
4.12E-01,-1.89E+01,-1.98E+01,-2.11E+01,-2.26E+01,-2.50E+01,-2.71E+01,-2.35E+01,-1.96E+01,-1.72E+01,-1.49E+01
4.30E-01,-2.21E+01,-2.31E+01,-2.44E+01,-2.41E+01,-2.36E+01,-2.33E+01,-2.22E+01,-2.10E+01,-2.05E+01,-2.16E+01
4.48E-01,-1.87E+01,-1.85E+01,-1.81E+01,-1.77E+01,-1.76E+01,-1.76E+01,-1.74E+01,-1.78E+01,-1.86E+01,-1.95E+01
4.65E-01,-2.45E+01,-2.48E+01,-2.54E+01,-2.37E+01,-2.31E+01,-2.12E+01,-1.94E+01,-1.79E+01,-1.71E+01,-1.67E+01
4.83E-01,-1.83E+01,-1.87E+01,-1.98E+01,-2.17E+01,-2.57E+01,-2.93E+01,-3.17E+01,-3.22E+01,-2.81E+01,-2.21E+01
5.01E-01,-1.65E+01,-1.63E+01,-1.65E+01,-1.69E+01,-1.74E+01,-1.72E+01,-1.72E+01,-1.86E+01,-2.04E+01,-2.23E+01
5.19E-01,-2.40E+01,-2.44E+01,-2.55E+01,-2.69E+01,-2.46E+01,-2.35E+01,-2.30E+01,-2.18E+01,-1.98E+01,-1.98E+01
5.37E-01,-2.78E+01,-2.70E+01,-2.62E+01,-2.58E+01,-2.50E+01,-2.46E+01,-2.34E+01,-2.28E+01,-1.82E+01,-1.47E+01
5.55E-01,-1.67E+01,-1.66E+01,-1.74E+01,-1.81E+01,-1.93E+01,-2.07E+01,-2.15E+01,-2.39E+01,-2.45E+01,-2.22E+01
5.73E-01,-1.76E+01,-1.84E+01,-2.05E+01,-2.32E+01,-2.73E+01,-4.30E+01,-3.10E+01,-2.87E+01,-2.57E+01,-2.80E+01
5.91E-01,-2.42E+01,-2.65E+01,-2.91E+01,-3.34E+01,-4.29E+01,-3.83E+01,-2.72E+01,-2.12E+01,-1.75E+01,-1.64E+01
6.09E-01,-2.56E+01,-2.68E+01,-2.77E+01,-2.90E+01,-2.99E+01,-2.72E+01,-2.33E+01,-2.09E+01,-1.80E+01,-1.45E+01
6.27E-01,-2.38E+01,-2.41E+01,-2.62E+01,-3.03E+01,-3.30E+01,-3.00E+01,-2.55E+01,-2.10E+01,-1.75E+01,-1.43E+01
6.45E-01,-1.86E+01,-1.84E+01,-1.84E+01,-1.92E+01,-2.03E+01,-2.13E+01,-2.20E+01,-2.38E+01,-3.22E+01,-1.81E+01
6.62E-01,-2.40E+01,-2.37E+01,-2.30E+01,-2.24E+01,-2.45E+01,-2.97E+01,-2.94E+01,-2.48E+01,-2.73E+01,-2.75E+01
6.80E-01,-2.56E+01,-2.44E+01,-2.48E+01,-2.54E+01,-2.45E+01,-2.01E+01,-1.58E+01,-1.29E+01,-1.13E+01,-1.04E+01
6.98E-01,-1.85E+01,-1.84E+01,-1.78E+01,-1.71E+01,-1.70E+01,-1.68E+01,-1.69E+01,-1.64E+01,-1.72E+01,-1.85E+01
7.16E-01,-1.37E+01,-1.36E+01,-1.44E+01,-1.58E+01,-1.72E+01,-2.03E+01,-2.51E+01,-3.18E+01,-3.34E+01,-2.62E+01
7.34E-01,-1.62E+01,-1.71E+01,-1.86E+01,-2.18E+01,-2.66E+01,-2.95E+01,-2.64E+01,-2.13E+01,-1.68E+01,-1.24E+01
7.52E-01,-1.54E+01,-1.56E+01,-1.64E+01,-1.76E+01,-1.87E+01,-1.90E+01,-2.03E+01,-2.07E+01,-2.27E+01,-2.20E+01
7.70E-01,-1.52E+01,-1.57E+01,-1.58E+01,-1.62E+01,-1.82E+01,-2.10E+01,-2.05E+01,-1.89E+01,-1.96E+01,-1.89E+01
7.88E-01,-2.23E+01,-2.25E+01,-2.45E+01,-2.64E+01,-3.41E+01,-3.95E+01,-3.33E+01,-4.67E+01,-2.84E+01,-2.17E+01
8.06E-01,-2.01E+01,-2.07E+01,-2.00E+01,-1.88E+01,-1.81E+01,-1.65E+01,-1.71E+01,-2.03E+01,-2.14E+01,-1.94E+01
8.24E-01,-2.31E+01,-2.36E+01,-2.32E+01,-2.36E+01,-2.18E+01,-1.98E+01,-1.71E+01,-1.44E+01,-1.32E+01,-1.24E+01
8.41E-01,-1.74E+01,-1.66E+01,-1.54E+01,-1.47E+01,-1.71E+01,-1.99E+01,-2.29E+01,-2.44E+01,-2.48E+01,-2.29E+01
8.59E-01,-1.76E+01,-1.74E+01,-1.72E+01,-1.80E+01,-1.74E+01,-1.68E+01,-1.65E+01,-1.64E+01,-1.41E+01,-1.10E+01
8.77E-01,-1.94E+01,-1.98E+01,-2.10E+01,-2.25E+01,-2.35E+01,-2.27E+01,-3.01E+01,-2.49E+01,-2.00E+01,-2.27E+01
8.95E-01,-1.60E+01,-1.58E+01,-1.66E+01,-1.83E+01,-2.20E+01,-3.46E+01,-2.52E+01,-2.47E+01,-4.17E+01,-1.87E+01
9.13E-01,-1.93E+01,-2.07E+01,-2.42E+01,-3.38E+01,-3.85E+01,-2.60E+01,-2.12E+01,-2.10E+01,-2.59E+01,-2.21E+01
9.31E-01,-2.27E+01,-2.37E+01,-2.61E+01,-3.22E+01,-2.88E+01,-2.38E+01,-2.18E+01,-3.02E+01,-2.48E+01,-2.47E+01
9.49E-01,-2.31E+01,-2.23E+01,-2.22E+01,-2.18E+01,-2.15E+01,-1.96E+01,-1.68E+01,-1.46E+01,-1.49E+01,-1.71E+01
9.67E-01,-1.71E+01,-1.70E+01,-1.67E+01,-1.87E+01,-2.04E+01,-1.92E+01,-1.80E+01,-1.65E+01,-1.60E+01,-1.53E+01
9.85E-01,-2.27E+01,-2.44E+01,-2.27E+01,-1.93E+01,-1.80E+01,-1.75E+01,-1.80E+01,-1.88E+01,-1.95E+01,-1.71E+01
1.00E+00,-2.12E+01,-2.07E+01,-2.06E+01,-2.04E+01,-1.95E+01,-1.81E+01,-1.69E+01,-1.82E+01,-2.68E+01,-2.36E+01
1.02E+00,-1.95E+01,-2.24E+01,-2.77E+01,-2.60E+01,-2.03E+01,-1.69E+01,-1.55E+01,-1.46E+01,-1.56E+01,-2.07E+01
1.04E+00,-1.54E+01,-1.58E+01,-1.65E+01,-1.63E+01,-1.51E+01,-1.56E+01,-1.76E+01,-2.36E+01,-3.70E+01,-2.57E+01
1.06E+00,-1.91E+01,-2.01E+01,-2.10E+01,-2.10E+01,-2.51E+01,-2.98E+01,-1.87E+01,-1.38E+01,-1.07E+01,-7.81E+00
1.07E+00,-2.20E+01,-2.37E+01,-2.85E+01,-3.54E+01,-3.45E+01,-2.17E+01,-1.52E+01,-1.30E+01,-1.38E+01,-1.06E+01
1.09E+00,-2.07E+01,-2.17E+01,-2.08E+01,-2.13E+01,-2.51E+01,-3.57E+01,-3.22E+01,-2.20E+01,-1.56E+01,-1.23E+01
1.11E+00,-2.56E+01,-2.57E+01,-2.40E+01,-2.39E+01,-2.07E+01,-1.70E+01,-1.40E+01,-1.31E+01,-1.37E+01,-1.66E+01
1.13E+00,-2.62E+01,-2.92E+01,-3.58E+01,-3.33E+01,-2.24E+01,-1.80E+01,-1.67E+01,-1.67E+01,-1.59E+01,-1.20E+01
1.15E+00,-2.44E+01,-2.66E+01,-2.59E+01,-2.86E+01,-3.05E+01,-3.33E+01,-2.02E+01,-1.56E+01,-1.33E+01,-1.20E+01
1.16E+00,-2.22E+01,-2.49E+01,-3.36E+01,-4.08E+01,-3.26E+01,-2.40E+01,-1.95E+01,-1.86E+01,-1.67E+01,-1.42E+01
1.18E+00,-2.58E+01,-2.37E+01,-1.94E+01,-1.79E+01,-1.84E+01,-2.09E+01,-2.22E+01,-2.06E+01,-2.74E+01,-1.81E+01
1.20E+00,-1.33E+01,-1.44E+01,-1.69E+01,-2.15E+01,-2.86E+01,-3.26E+01,-2.61E+01,-1.62E+01,-1.29E+01,-1.23E+01
1.22E+00,-1.16E+01,-1.11E+01,-1.05E+01,-1.15E+01,-1.46E+01,-2.63E+01,-2.43E+01,-2.13E+01,-3.11E+01,-1.36E+01
1.24E+00,-1.82E+01,-2.00E+01,-2.44E+01,-2.47E+01,-1.79E+01,-1.51E+01,-1.56E+01,-2.10E+01,-2.19E+01,-1.36E+01
1.25E+00,-3.38E+01,-3.85E+01,-2.11E+01,-1.53E+01,-1.36E+01,-1.47E+01,-1.92E+01,-1.76E+01,-1.40E+01,-9.18E+00
1.27E+00,-2.09E+01,-2.04E+01,-1.95E+01,-1.89E+01,-2.03E+01,-1.79E+01,-1.63E+01,-1.42E+01,-1.37E+01,-1.53E+01
1.29E+00,-2.97E+01,-2.92E+01,-2.76E+01,-2.62E+01,-1.93E+01,-1.58E+01,-1.73E+01,-2.92E+01,-2.18E+01,-1.66E+01
1.31E+00,-1.34E+01,-1.44E+01,-1.56E+01,-1.80E+01,-1.82E+01,-1.93E+01,-2.26E+01,-1.62E+01,-1.60E+01,-2.22E+01
1.32E+00,-2.13E+01,-2.15E+01,-2.21E+01,-2.47E+01,-3.45E+01,-3.08E+01,-1.97E+01,-1.52E+01,-1.34E+01,-1.54E+01
1.34E+00,-2.23E+01,-2.48E+01,-2.97E+01,-2.15E+01,-1.98E+01,-2.54E+01,-2.00E+01,-1.78E+01,-1.94E+01,-2.34E+01
1.36E+00,-1.87E+01,-1.87E+01,-1.86E+01,-1.69E+01,-1.46E+01,-1.34E+01,-1.26E+01,-1.21E+01,-1.07E+01,-8.96E+00
1.38E+00,-2.91E+01,-2.73E+01,-2.52E+01,-2.38E+01,-2.55E+01,-1.56E+01,-1.14E+01,-1.26E+01,-1.97E+01,-2.02E+01
1.40E+00,-1.90E+01,-1.99E+01,-1.87E+01,-1.47E+01,-1.23E+01,-1.27E+01,-1.49E+01,-1.88E+01,-2.16E+01,-1.54E+01
1.41E+00,-1.45E+01,-1.47E+01,-1.59E+01,-1.82E+01,-2.35E+01,-3.29E+01,-2.48E+01,-2.05E+01,-1.83E+01,-1.54E+01
1.43E+00,-1.70E+01,-1.70E+01,-1.73E+01,-1.71E+01,-1.55E+01,-1.58E+01,-2.34E+01,-1.90E+01,-2.00E+01,-1.76E+01
1.45E+00,-1.86E+01,-1.78E+01,-1.61E+01,-1.54E+01,-1.50E+01,-1.56E+01,-1.88E+01,-1.44E+01,-1.48E+01,-1.75E+01
1.47E+00,-2.53E+01,-2.55E+01,-2.64E+01,-2.21E+01,-3.22E+01,-2.21E+01,-1.84E+01,-2.07E+01,-2.43E+01,-2.01E+01
1.49E+00,-1.56E+01,-1.53E+01,-1.44E+01,-1.27E+01,-1.10E+01,-1.05E+01,-1.42E+01,-1.74E+01,-2.31E+01,-2.58E+01
1.50E+00,-1.27E+01,-1.32E+01,-1.43E+01,-1.62E+01,-1.80E+01,-2.10E+01,-2.27E+01,-2.03E+01,-1.92E+01,-1.85E+01
1.52E+00,-1.28E+01,-1.44E+01,-1.57E+01,-1.61E+01,-2.02E+01,-3.70E+01,-1.97E+01,-1.36E+01,-1.29E+01,-9.68E+00
1.54E+00,-1.45E+01,-1.47E+01,-1.53E+01,-1.64E+01,-1.82E+01,-1.86E+01,-2.10E+01,-3.73E+01,-1.23E+01,-8.73E+00
1.56E+00,-1.50E+01,-1.35E+01,-1.29E+01,-1.35E+01,-1.70E+01,-2.31E+01,-2.30E+01,-2.55E+01,-2.44E+01,-1.93E+01
1.58E+00,-2.22E+01,-2.13E+01,-1.91E+01,-1.62E+01,-1.63E+01,-1.40E+01,-1.12E+01,-1.18E+01,-1.21E+01,-1.17E+01
1.59E+00,-1.63E+01,-1.71E+01,-1.86E+01,-2.08E+01,-2.30E+01,-3.88E+01,-1.92E+01,-1.57E+01,-2.20E+01,-1.93E+01
1.61E+00,-1.80E+01,-2.14E+01,-2.62E+01,-2.72E+01,-2.34E+01,-1.84E+01,-1.77E+01,-1.69E+01,-1.66E+01,-2.07E+01
1.63E+00,-1.82E+01,-1.87E+01,-1.95E+01,-2.08E+01,-2.21E+01,-2.37E+01,-2.79E+01,-2.31E+01,-1.60E+01,-5.71E+00
1.65E+00,-2.79E+01,-3.55E+01,-2.66E+01,-2.25E+01,-1.62E+01,-1.62E+01,-1.80E+01,-1.80E+01,-1.94E+01,-1.76E+01
1.67E+00,-1.55E+01,-1.66E+01,-1.88E+01,-2.07E+01,-2.00E+01,-1.72E+01,-1.81E+01,-1.59E+01,-1.28E+01,-1.31E+01
1.68E+00,-1.82E+01,-2.05E+01,-2.98E+01,-2.56E+01,-1.75E+01,-2.10E+01,-2.74E+01,-1.82E+01,-1.94E+01,-2.09E+01
1.70E+00,-3.03E+01,-2.85E+01,-3.49E+01,-2.75E+01,-2.40E+01,-1.69E+01,-1.06E+01,-1.14E+01,-1.61E+01,-1.90E+01
1.72E+00,-2.47E+01,-2.12E+01,-2.16E+01,-2.40E+01,-2.65E+01,-2.63E+01,-1.99E+01,-1.86E+01,-2.24E+01,-2.48E+01
1.74E+00,-1.47E+01,-1.52E+01,-1.60E+01,-1.51E+01,-1.59E+01,-1.72E+01,-1.25E+01,-9.37E+00,-9.48E+00,-1.51E+01
1.75E+00,-4.08E+01,-3.36E+01,-2.61E+01,-2.01E+01,-1.53E+01,-1.52E+01,-2.00E+01,-3.37E+01,-2.31E+01,-1.11E+01
1.77E+00,-1.43E+01,-1.52E+01,-1.58E+01,-1.55E+01,-1.15E+01,-9.08E+00,-1.06E+01,-1.99E+01,-1.78E+01,-8.59E+00
1.79E+00,-1.47E+01,-1.57E+01,-1.93E+01,-2.48E+01,-1.72E+01,-3.47E+01,-2.08E+01,-1.70E+01,-1.41E+01,-1.01E+01
1.81E+00,-1.91E+01,-2.09E+01,-2.16E+01,-1.65E+01,-1.29E+01,-1.21E+01,-1.44E+01,-1.55E+01,-1.33E+01,-2.00E+01
1.83E+00,-1.50E+01,-1.52E+01,-1.59E+01,-1.90E+01,-1.96E+01,-1.52E+01,-1.76E+01,-2.17E+01,-1.58E+01,-1.92E+01
1.84E+00,-2.03E+01,-2.02E+01,-2.21E+01,-2.49E+01,-2.34E+01,-2.07E+01,-1.52E+01,-1.16E+01,-1.13E+01,-9.39E+00
1.86E+00,-1.90E+01,-2.14E+01,-1.93E+01,-1.56E+01,-1.23E+01,-1.09E+01,-1.34E+01,-1.89E+01,-2.41E+01,-2.24E+01
1.88E+00,-2.07E+01,-1.91E+01,-1.93E+01,-1.43E+01,-1.30E+01,-1.31E+01,-1.61E+01,-1.78E+01,-1.98E+01,-1.78E+01
1.90E+00,-2.36E+01,-2.27E+01,-1.95E+01,-2.39E+01,-2.07E+01,-1.39E+01,-1.65E+01,-1.54E+01,-1.21E+01,-1.79E+01
1.92E+00,-1.73E+01,-1.71E+01,-1.92E+01,-1.52E+01,-1.22E+01,-1.32E+01,-1.82E+01,-1.65E+01,-7.89E+00,-8.20E+00
1.93E+00,-1.89E+01,-1.88E+01,-2.37E+01,-2.14E+01,-1.42E+01,-1.59E+01,-3.26E+01,-9.80E+00,-1.06E+01,-1.36E+01
1.95E+00,-2.14E+01,-2.66E+01,-2.59E+01,-2.15E+01,-1.64E+01,-1.38E+01,-1.31E+01,-1.19E+01,-1.10E+01,-9.97E+00
1.97E+00,-2.19E+01,-2.93E+01,-3.56E+01,-2.58E+01,-2.39E+01,-2.58E+01,-1.48E+01,-1.52E+01,-1.59E+01,-8.11E+00
1.99E+00,-1.41E+01,-1.38E+01,-1.45E+01,-1.52E+01,-1.20E+01,-1.22E+01,-2.45E+01,-1.24E+01,-1.44E+01,-1.47E+01
2.01E+00,-1.83E+01,-1.84E+01,-2.12E+01,-2.54E+01,-1.78E+01,-2.19E+01,-4.88E+01,-1.62E+01,-1.60E+01,-1.69E+01
2.02E+00,-2.96E+01,-3.51E+01,-2.87E+01,-1.80E+01,-1.38E+01,-1.59E+01,-2.27E+01,-1.55E+01,-1.19E+01,-1.38E+01
2.04E+00,-2.04E+01,-2.25E+01,-2.24E+01,-1.82E+01,-1.35E+01,-1.56E+01,-1.32E+01,-1.27E+01,-1.90E+01,-2.21E+01
2.06E+00,-2.85E+01,-3.94E+01,-3.18E+01,-2.30E+01,-2.34E+01,-3.00E+01,-2.37E+01,-1.53E+01,-1.34E+01,-1.05E+01
2.08E+00,-1.82E+01,-1.90E+01,-2.19E+01,-3.44E+01,-2.27E+01,-1.99E+01,-1.59E+01,-1.36E+01,-8.48E+00,-1.08E+01
2.09E+00,-2.60E+01,-2.31E+01,-1.93E+01,-2.54E+01,-2.61E+01,-1.80E+01,-1.40E+01,-2.13E+01,-1.30E+01,-1.01E+01
2.11E+00,-2.36E+01,-2.35E+01,-2.17E+01,-2.40E+01,-2.22E+01,-2.67E+01,-2.20E+01,-1.68E+01,-1.71E+01,-1.30E+01
2.13E+00,-2.87E+01,-3.33E+01,-2.97E+01,-2.31E+01,-1.47E+01,-1.95E+01,-1.71E+01,-1.78E+01,-2.49E+01,-2.90E+01
2.15E+00,-1.29E+01,-1.49E+01,-1.56E+01,-1.74E+01,-2.05E+01,-2.57E+01,-2.39E+01,-1.97E+01,-1.10E+01,-1.11E+01
2.17E+00,-1.37E+01,-1.44E+01,-1.70E+01,-1.62E+01,-1.68E+01,-1.82E+01,-2.05E+01,-1.78E+01,-1.96E+01,-1.93E+01
2.18E+00,-1.31E+01,-1.36E+01,-1.58E+01,-1.73E+01,-1.69E+01,-1.65E+01,-1.65E+01,-1.28E+01,-1.70E+01,-2.20E+01
2.20E+00,-2.29E+01,-2.49E+01,-2.56E+01,-2.43E+01,-2.19E+01,-1.32E+01,-1.11E+01,-1.57E+01,-1.45E+01,-1.03E+01
2.22E+00,-1.49E+01,-1.38E+01,-1.52E+01,-1.43E+01,-1.31E+01,-1.05E+01,-1.09E+01,-9.80E+00,-1.91E+01,-2.16E+01
2.24E+00,-1.75E+01,-1.79E+01,-1.92E+01,-2.41E+01,-1.84E+01,-1.76E+01,-1.60E+01,-2.32E+01,-1.34E+01,-1.49E+01
2.26E+00,-1.65E+01,-2.74E+01,-1.75E+01,-1.51E+01,-1.99E+01,-1.66E+01,-1.40E+01,-2.56E+01,-1.11E+01,-1.16E+01
2.27E+00,-2.43E+01,-3.16E+01,-2.39E+01,-1.62E+01,-2.37E+01,-1.75E+01,-1.96E+01,-1.63E+01,-1.04E+01,-1.16E+01
2.29E+00,-1.51E+01,-1.76E+01,-1.82E+01,-2.36E+01,-2.21E+01,-2.31E+01,-1.28E+01,-1.26E+01,-2.00E+01,-1.91E+01
2.31E+00,-1.72E+01,-1.81E+01,-2.76E+01,-2.33E+01,-2.42E+01,-1.34E+01,-1.61E+01,-1.08E+01,-1.10E+01,-1.72E+01
2.33E+00,-1.50E+01,-1.33E+01,-1.47E+01,-1.76E+01,-1.53E+01,-1.05E+01,-8.96E+00,-8.61E+00,-1.56E+01,-1.11E+01
2.35E+00,-1.46E+01,-1.55E+01,-1.83E+01,-1.66E+01,-1.36E+01,-2.50E+01,-8.01E+00,-8.48E+00,-1.86E+01,-1.64E+01
2.36E+00,-2.81E+01,-3.64E+01,-1.83E+01,-1.59E+01,-2.31E+01,-1.59E+01,-1.47E+01,-1.84E+01,-2.19E+01,-9.63E+00
2.38E+00,-2.00E+01,-1.89E+01,-1.97E+01,-2.50E+01,-2.58E+01,-2.53E+01,-1.45E+01,-9.69E+00,-1.35E+01,-2.14E+01
2.40E+00,-1.10E+01,-1.26E+01,-2.10E+01,-2.33E+01,-2.35E+01,-2.58E+01,-1.49E+01,-2.58E+01,-1.56E+01,-1.81E+01
2.42E+00,-1.66E+01,-1.58E+01,-1.72E+01,-2.26E+01,-2.25E+01,-2.45E+01,-1.60E+01,-1.83E+01,-1.26E+01,-1.23E+01
2.43E+00,-2.24E+01,-1.74E+01,-1.69E+01,-1.78E+01,-1.42E+01,-2.31E+01,-2.70E+01,-2.49E+01,-2.05E+01,-1.35E+01
2.45E+00,-1.96E+01,-2.14E+01,-2.01E+01,-2.07E+01,-1.91E+01,-1.32E+01,-2.59E+01,-1.14E+01,-1.03E+01,-7.83E+00
2.47E+00,-1.68E+01,-2.17E+01,-2.44E+01,-2.16E+01,-2.33E+01,-2.63E+01,-1.99E+01,-1.13E+01,-9.80E+00,-1.09E+01
2.49E+00,-2.18E+01,-2.34E+01,-1.73E+01,-1.39E+01,-1.81E+01,-2.03E+01,-1.52E+01,-1.13E+01,-1.49E+01,-1.48E+01
2.51E+00,-1.48E+01,-1.63E+01,-1.92E+01,-1.91E+01,-1.39E+01,-1.12E+01,-8.13E+00,-9.31E+00,-1.51E+01,-2.34E+01
2.52E+00,-1.48E+01,-1.76E+01,-2.49E+01,-1.14E+01,-1.59E+01,-1.57E+01,-1.68E+01,-1.55E+01,-1.11E+01,-1.48E+01
2.54E+00,-2.53E+01,-3.13E+01,-2.08E+01,-1.73E+01,-1.66E+01,-2.19E+01,-1.58E+01,-1.25E+01,-1.28E+01,-2.82E+01
2.56E+00,-1.80E+01,-1.74E+01,-1.29E+01,-1.38E+01,-1.70E+01,-1.60E+01,-1.41E+01,-1.67E+01,-1.32E+01,-1.35E+01
2.58E+00,-2.95E+01,-2.30E+01,-1.86E+01,-1.46E+01,-2.49E+01,-1.94E+01,-1.78E+01,-1.12E+01,-1.26E+01,-2.21E+01
2.60E+00,-3.31E+01,-2.89E+01,-1.83E+01,-1.18E+01,-1.20E+01,-1.99E+01,-2.64E+01,-1.08E+01,-1.44E+01,-7.33E+00
2.61E+00,-2.56E+01,-2.68E+01,-2.68E+01,-2.41E+01,-1.24E+01,-1.13E+01,-1.85E+01,-1.84E+01,-2.03E+01,-1.38E+01
2.63E+00,-2.41E+01,-2.20E+01,-2.92E+01,-2.85E+01,-2.00E+01,-2.59E+01,-2.02E+01,-1.73E+01,-1.53E+01,-1.33E+01
2.65E+00,-1.58E+01,-1.56E+01,-1.97E+01,-1.74E+01,-1.53E+01,-1.20E+01,-1.56E+01,-9.20E+00,-1.39E+01,-1.13E+01
2.67E+00,-1.37E+01,-1.46E+01,-1.87E+01,-1.76E+01,-2.20E+01,-2.58E+01,-2.09E+01,-1.42E+01,-1.64E+01,-1.43E+01
2.69E+00,-1.25E+01,-1.79E+01,-2.64E+01,-1.86E+01,-2.10E+01,-1.40E+01,-1.83E+01,-1.62E+01,-1.35E+01,-1.75E+01
2.70E+00,-1.73E+01,-2.01E+01,-2.12E+01,-1.70E+01,-1.19E+01,-1.40E+01,-2.42E+01,-1.66E+01,-9.35E+00,-1.30E+01
2.72E+00,-1.29E+01,-1.78E+01,-2.80E+01,-2.78E+01,-2.23E+01,-1.96E+01,-1.45E+01,-1.48E+01,-1.14E+01,-1.71E+01
2.74E+00,-1.23E+01,-1.32E+01,-1.29E+01,-1.77E+01,-1.69E+01,-1.67E+01,-2.37E+01,-1.17E+01,-1.03E+01,-1.01E+01
2.76E+00,-1.51E+01,-1.84E+01,-2.09E+01,-2.58E+01,-1.65E+01,-1.29E+01,-3.59E+01,-2.83E+01,-1.60E+01,-9.63E+00
2.78E+00,-1.18E+01,-1.34E+01,-1.81E+01,-2.45E+01,-1.82E+01,-1.81E+01,-1.72E+01,-1.16E+01,-1.39E+01,-8.78E+00
2.79E+00,-1.72E+01,-1.94E+01,-2.09E+01,-1.63E+01,-1.11E+01,-1.45E+01,-1.30E+01,-1.66E+01,-7.91E+00,-1.63E+01
2.81E+00,-1.80E+01,-1.74E+01,-1.67E+01,-1.73E+01,-1.58E+01,-1.14E+01,-1.02E+01,-2.48E+01,-1.77E+01,-1.31E+01
2.83E+00,-2.34E+01,-2.21E+01,-2.26E+01,-1.85E+01,-1.43E+01,-1.37E+01,-2.47E+01,-2.16E+01,-2.63E+01,-1.06E+01
2.85E+00,-1.11E+01,-1.20E+01,-1.68E+01,-2.91E+01,-1.70E+01,-3.31E+01,-2.46E+01,-1.21E+01,-1.46E+01,-3.62E+00
2.86E+00,-2.66E+01,-1.93E+01,-1.59E+01,-1.74E+01,-2.32E+01,-2.32E+01,-2.01E+01,-1.11E+01,-1.19E+01,-2.97E+01
2.88E+00,-1.20E+01,-1.28E+01,-1.37E+01,-1.55E+01,-1.75E+01,-1.42E+01,-5.74E+00,-8.21E+00,-1.80E+01,-1.94E+01
2.90E+00,-1.67E+01,-1.64E+01,-1.83E+01,-1.55E+01,-1.55E+01,-2.62E+01,-1.10E+01,-2.03E+01,-1.80E+01,-1.30E+01
2.92E+00,-1.81E+01,-2.19E+01,-2.10E+01,-1.35E+01,-1.09E+01,-1.26E+01,-2.33E+01,-1.03E+01,-9.51E+00,-1.71E+01
2.94E+00,-1.98E+01,-2.08E+01,-2.78E+01,-2.67E+01,-1.26E+01,-1.12E+01,-1.12E+01,-1.30E+01,-1.83E+01,-2.33E+01
2.95E+00,-2.16E+01,-2.53E+01,-1.50E+01,-1.53E+01,-1.58E+01,-1.90E+01,-2.19E+01,-2.00E+01,-2.34E+01,-9.18E+00
2.97E+00,-1.08E+01,-1.14E+01,-1.49E+01,-1.61E+01,-1.59E+01,-1.23E+01,-8.68E+00,-9.02E+00,-1.06E+01,-2.10E+01
2.99E+00,-1.64E+01,-1.65E+01,-2.92E+01,-2.01E+01,-1.11E+01,-7.01E+00,-7.22E+00,-1.76E+01,-1.54E+01,-1.28E+01
3.01E+00,-1.56E+01,-1.84E+01,-1.44E+01,-1.61E+01,-2.13E+01,-1.55E+01,-1.79E+01,-1.13E+01,-5.66E+00,-2.22E+01
3.03E+00,-1.36E+01,-1.49E+01,-1.66E+01,-2.63E+01,-1.13E+01,-1.39E+01,-1.40E+01,-8.32E+00,-1.01E+01,-3.91E+00
3.04E+00,-2.17E+01,-1.54E+01,-1.16E+01,-1.58E+01,-2.20E+01,-1.52E+01,-2.14E+01,-1.57E+01,-1.08E+01,-1.13E+01
3.06E+00,-1.50E+01,-1.44E+01,-1.26E+01,-1.49E+01,-9.31E+00,-1.17E+01,-1.56E+01,-1.95E+01,-7.43E+00,-2.15E+01
3.08E+00,-2.16E+01,-2.05E+01,-1.56E+01,-1.67E+01,-2.24E+01,-1.48E+01,-1.27E+01,-1.33E+01,-2.31E+01,-1.07E+01
3.10E+00,-1.68E+01,-1.45E+01,-1.34E+01,-1.97E+01,-1.24E+01,-1.85E+01,-1.13E+01,-1.57E+01,-2.27E+01,-2.22E+01
3.12E+00,-2.58E+01,-2.03E+01,-1.32E+01,-1.53E+01,-1.51E+01,-1.55E+01,-1.98E+01,-1.64E+01,-8.99E+00,-1.58E+01
3.13E+00,-1.90E+01,-1.82E+01,-1.70E+01,-1.60E+01,-3.18E+01,-1.46E+01,-1.80E+01,-2.47E+01,-1.42E+01,-7.37E+00
3.15E+00,-2.55E+01,-2.88E+01,-2.85E+01,-1.74E+01,-1.68E+01,-2.16E+01,-1.33E+01,-1.67E+01,-1.36E+01,-6.58E+00
3.17E+00,-2.51E+01,-2.29E+01,-1.98E+01,-2.04E+01,-2.50E+01,-1.65E+01,-2.47E+01,-1.32E+01,-2.40E+01,-2.82E+01
3.19E+00,-1.94E+01,-1.89E+01,-1.76E+01,-1.47E+01,-2.16E+01,-4.22E+01,-3.38E+01,-1.88E+01,-1.12E+01,-9.84E+00
3.20E+00,-1.04E+01,-1.05E+01,-1.17E+01,-1.46E+01,-1.96E+01,-1.75E+01,-1.56E+01,-1.15E+01,-1.45E+01,-6.09E+00
3.22E+00,-7.08E+00,-7.89E+00,-1.04E+01,-1.74E+01,-1.65E+01,-1.50E+01,-1.68E+01,-1.24E+01,-6.20E+00,-1.09E+01
3.24E+00,-1.71E+01,-1.87E+01,-1.80E+01,-1.16E+01,-1.47E+01,-1.64E+01,-1.59E+01,-1.43E+01,-9.06E+00,-1.24E+01
3.26E+00,-2.01E+01,-2.32E+01,-2.20E+01,-1.95E+01,-2.44E+01,-1.74E+01,-2.38E+01,-1.49E+01,-1.77E+01,-9.04E+00
3.28E+00,-3.00E+01,-2.47E+01,-1.96E+01,-2.12E+01,-1.30E+01,-1.43E+01,-1.32E+01,-9.29E+00,-1.48E+01,-1.54E+01
3.29E+00,-2.22E+01,-2.21E+01,-1.96E+01,-1.35E+01,-1.11E+01,-1.50E+01,-1.93E+01,-1.51E+01,-1.02E+01,-1.67E+01
3.31E+00,-2.88E+01,-2.30E+01,-2.53E+01,-1.72E+01,-1.35E+01,-1.70E+01,-2.60E+01,-1.32E+01,-1.36E+01,-2.22E+01
3.33E+00,-1.52E+01,-1.57E+01,-1.95E+01,-1.63E+01,-9.44E+00,-2.13E+01,-1.22E+01,-1.63E+01,-1.51E+01,-1.70E+01
3.35E+00,-1.39E+01,-1.38E+01,-1.71E+01,-2.46E+01,-1.06E+01,-5.43E+00,-1.19E+01,-3.58E+01,-1.47E+01,-9.72E+00
3.37E+00,-1.62E+01,-2.22E+01,-2.19E+01,-1.04E+01,-7.28E+00,-1.63E+01,-1.81E+01,-1.92E+01,-1.13E+01,-1.37E+01
3.38E+00,-1.97E+01,-1.65E+01,-1.60E+01,-1.67E+01,-1.53E+01,-1.37E+01,-1.32E+01,-2.10E+01,-1.43E+01,-1.08E+01
3.40E+00,-2.13E+01,-2.36E+01,-2.02E+01,-2.20E+01,-1.92E+01,-1.26E+01,-1.49E+01,-1.49E+01,-1.93E+01,-8.35E+00
3.42E+00,-9.40E+00,-1.49E+01,-2.02E+01,-1.69E+01,-1.45E+01,-9.44E+00,-1.05E+01,-9.19E+00,-1.02E+01,-9.06E+00
3.44E+00,-3.05E+01,-3.67E+01,-2.40E+01,-1.80E+01,-2.32E+01,-1.20E+01,-1.56E+01,-1.33E+01,-1.81E+01,-7.33E+00
3.46E+00,-2.95E+01,-3.02E+01,-1.45E+01,-1.67E+01,-1.66E+01,-1.82E+01,-2.37E+01,-1.48E+01,-6.93E+00,-5.62E+00
3.47E+00,-2.93E+01,-2.91E+01,-1.74E+01,-1.28E+01,-1.82E+01,-1.70E+01,-9.36E+00,-9.42E+00,-2.65E+01,-8.18E+00
3.49E+00,-1.42E+01,-1.67E+01,-1.45E+01,-1.06E+01,-1.61E+01,-2.67E+01,-1.25E+01,-2.25E+01,-1.06E+01,-1.08E+01
3.51E+00,-2.17E+01,-1.70E+01,-1.31E+01,-1.75E+01,-1.63E+01,-8.30E+00,-7.02E+00,-8.99E+00,-1.99E+01,-1.26E+01
3.53E+00,-2.67E+01,-2.17E+01,-1.62E+01,-1.82E+01,-1.25E+01,-1.72E+01,-1.57E+01,-1.32E+01,-1.43E+01,-1.57E+01
3.54E+00,-1.86E+01,-1.63E+01,-1.40E+01,-2.50E+01,-1.39E+01,-1.14E+01,-1.00E+01,-1.80E+01,-6.55E+00,-1.61E+01
3.56E+00,-1.38E+01,-1.31E+01,-1.01E+01,-1.18E+01,-2.03E+01,-2.04E+01,-1.31E+01,-1.76E+01,-1.30E+01,-6.92E+00
3.58E+00,-1.78E+01,-3.06E+01,-1.89E+01,-1.87E+01,-2.82E+01,-1.55E+01,-1.23E+01,-9.96E+00,-2.13E+01,-7.29E+00
3.60E+00,-2.13E+01,-2.55E+01,-2.81E+01,-1.19E+01,-1.61E+01,-1.38E+01,-1.74E+01,-1.50E+01,-2.53E+01,-1.09E+01
3.62E+00,-2.82E+01,-2.29E+01,-1.62E+01,-1.27E+01,-1.66E+01,-1.63E+01,-1.45E+01,-1.37E+01,-2.92E+01,-1.28E+01
3.63E+00,-1.34E+01,-1.32E+01,-9.41E+00,-1.88E+01,-1.19E+01,-8.23E+00,-1.47E+01,-5.86E+00,-1.22E+01,-7.92E+00
3.65E+00,-1.17E+01,-1.64E+01,-2.00E+01,-2.28E+01,-1.18E+01,-1.03E+01,-1.84E+01,-1.29E+01,-9.18E+00,-9.04E+00
3.67E+00,-1.81E+01,-1.82E+01,-2.23E+01,-1.73E+01,-8.64E+00,-1.93E+01,-1.95E+01,-1.11E+01,-1.91E+01,-8.63E+00
3.69E+00,-1.82E+01,-3.04E+01,-2.22E+01,-1.50E+01,-1.19E+01,-1.71E+01,-2.65E+01,-9.66E+00,-1.96E+01,-8.53E+00
3.71E+00,-2.51E+01,-3.03E+01,-2.37E+01,-1.62E+01,-1.01E+01,-2.88E+01,-1.81E+01,-1.31E+01,-1.02E+01,-1.70E+01
3.72E+00,-1.34E+01,-1.47E+01,-2.42E+01,-1.49E+01,-2.22E+01,-2.41E+01,-1.36E+01,-1.14E+01,-7.91E+00,-1.37E+01
3.74E+00,-2.14E+01,-2.37E+01,-1.74E+01,-1.88E+01,-1.31E+01,-1.72E+01,-1.69E+01,-1.25E+01,-1.00E+01,-1.86E+01
3.76E+00,-2.01E+01,-1.77E+01,-1.34E+01,-1.13E+01,-1.23E+01,-9.65E+00,-1.62E+01,-1.86E+01,-2.97E+01,-7.29E+00
3.78E+00,-2.27E+01,-2.46E+01,-2.33E+01,-1.84E+01,-1.32E+01,-1.15E+01,-1.07E+01,-1.55E+01,-1.23E+01,-8.65E+00
3.80E+00,-3.21E+01,-2.22E+01,-1.55E+01,-2.15E+01,-1.39E+01,-1.42E+01,-1.96E+01,-1.17E+01,-1.08E+01,-1.63E+01
3.81E+00,-1.75E+01,-1.67E+01,-1.89E+01,-1.75E+01,-1.54E+01,-1.71E+01,-1.06E+01,-1.83E+01,-1.70E+01,-1.43E+01
3.83E+00,-2.65E+01,-2.93E+01,-2.17E+01,-1.31E+01,-1.36E+01,-1.13E+01,-1.35E+01,-9.59E+00,-2.11E+01,-1.54E+01
3.85E+00,-1.15E+01,-1.38E+01,-1.88E+01,-2.08E+01,-3.59E+01,-2.70E+01,-2.22E+01,-1.26E+01,-1.53E+01,-1.52E+01
3.87E+00,-1.27E+01,-1.36E+01,-1.36E+01,-2.21E+01,-2.12E+01,-1.75E+01,-1.75E+01,-1.39E+01,-1.70E+01,-1.41E+01
3.89E+00,-1.30E+01,-1.37E+01,-1.36E+01,-1.48E+01,-1.67E+01,-2.75E+01,-2.17E+01,-7.67E+00,-3.03E+01,-8.99E+00
3.90E+00,-3.05E+01,-2.19E+01,-1.87E+01,-2.60E+01,-2.02E+01,-2.61E+01,-1.89E+01,-2.22E+01,-1.80E+01,-2.00E+01
3.92E+00,-1.61E+01,-1.81E+01,-2.12E+01,-1.89E+01,-1.24E+01,-1.08E+01,-1.17E+01,-1.00E+01,-1.23E+01,-1.76E+01
3.94E+00,-1.58E+01,-2.39E+01,-1.93E+01,-1.78E+01,-9.04E+00,-1.36E+01,-2.08E+01,-1.23E+01,-1.38E+01,-1.25E+01
3.96E+00,-1.54E+01,-1.79E+01,-2.59E+01,-1.82E+01,-9.75E+00,-1.18E+01,-9.24E+00,-1.68E+01,-1.50E+01,-1.23E+01
3.97E+00,-1.18E+01,-1.73E+01,-1.94E+01,-1.17E+01,-1.34E+01,-1.95E+01,-1.99E+01,-1.20E+01,-4.79E+00,-1.01E+01
3.99E+00,-1.54E+01,-4.95E+01,-2.29E+01,-1.52E+01,-2.26E+01,-1.84E+01,-1.84E+01,-1.79E+01,-3.11E+01,-1.32E+01
4.01E+00,-2.41E+01,-2.04E+01,-2.36E+01,-1.07E+01,-1.57E+01,-2.12E+01,-1.11E+01,-2.29E+01,-7.25E+00,-1.40E+01
4.03E+00,-2.57E+01,-2.10E+01,-1.47E+01,-1.86E+01,-1.48E+01,-1.81E+01,-1.99E+01,-1.19E+01,-8.00E+00,-1.13E+01
4.05E+00,-1.98E+01,-1.53E+01,-1.46E+01,-1.86E+01,-1.40E+01,-1.52E+01,-1.08E+01,-1.92E+01,-1.95E+01,-8.09E+00
4.06E+00,-1.38E+01,-1.53E+01,-1.87E+01,-1.98E+01,-2.70E+01,-2.14E+01,-1.27E+01,-1.82E+01,-1.20E+01,-6.64E+00
4.08E+00,-1.60E+01,-1.47E+01,-2.08E+01,-1.54E+01,-1.61E+01,-1.35E+01,-2.35E+01,-1.08E+01,-1.08E+01,-3.15E+01
4.10E+00,-4.92E+01,-2.43E+01,-2.10E+01,-1.55E+01,-1.28E+01,-1.91E+01,-1.69E+01,-2.00E+01,-7.35E+00,-1.46E+01
4.12E+00,-1.14E+01,-1.08E+01,-1.44E+01,-2.15E+01,-1.96E+01,-9.13E+00,-1.20E+01,-1.36E+01,-1.04E+01,-1.99E+01
4.14E+00,-1.51E+01,-1.74E+01,-1.68E+01,-1.58E+01,-1.84E+01,-1.83E+01,-8.64E+00,-7.66E+00,-2.70E+00,-1.13E+01
4.15E+00,-1.03E+01,-1.58E+01,-1.48E+01,-1.34E+01,-2.11E+01,-1.86E+01,-5.60E+00,-2.12E+01,-1.96E+01,-2.02E+01
4.17E+00,-1.16E+01,-1.16E+01,-1.24E+01,-1.38E+01,-1.16E+01,-9.95E+00,-1.89E+01,-2.03E+01,-1.36E+01,-9.07E+00
4.19E+00,-1.94E+01,-1.72E+01,-1.33E+01,-1.18E+01,-1.41E+01,-8.80E+00,-7.61E+00,-9.04E+00,-2.85E+01,-2.35E+01
4.21E+00,-1.10E+01,-1.41E+01,-1.14E+01,-1.38E+01,-1.90E+01,-1.40E+01,-1.55E+01,-1.52E+01,-1.79E+01,-1.07E+01
4.23E+00,-1.71E+01,-3.13E+01,-3.94E+01,-1.25E+01,-8.06E+00,-3.18E+01,-1.26E+01,-1.48E+01,-2.42E+01,-9.86E+00
4.24E+00,-1.84E+01,-2.02E+01,-2.11E+01,-1.62E+01,-1.55E+01,-1.86E+01,-2.63E+01,-1.40E+01,-2.42E+01,-1.24E+01
4.26E+00,-1.89E+01,-2.24E+01,-1.85E+01,-1.19E+01,-1.07E+01,-1.01E+01,-1.29E+01,-1.06E+01,-1.22E+01,-7.47E+00
4.28E+00,-1.74E+01,-1.82E+01,-1.48E+01,-2.33E+01,-1.41E+01,-9.02E+00,-1.18E+01,-6.28E+00,-1.40E+01,-1.43E+01
4.30E+00,-1.94E+01,-2.44E+01,-1.70E+01,-1.63E+01,-1.50E+01,-1.46E+01,-1.87E+01,-3.00E+01,-1.05E+01,-8.62E+00
4.31E+00,-1.33E+01,-1.83E+01,-1.32E+01,-1.68E+01,-2.55E+01,-1.08E+01,-1.08E+01,-9.20E+00,-8.32E+00,-1.13E+01
4.33E+00,-2.70E+01,-2.26E+01,-1.61E+01,-2.12E+01,-1.42E+01,-1.59E+01,-1.02E+01,-1.58E+01,-1.38E+01,-1.39E+01
4.35E+00,-2.14E+01,-2.07E+01,-1.59E+01,-2.10E+01,-1.37E+01,-2.28E+01,-1.32E+01,-1.81E+01,-9.87E+00,-1.82E+01
4.37E+00,-2.39E+01,-2.02E+01,-2.13E+01,-1.67E+01,-1.83E+01,-1.52E+01,-1.03E+01,-1.10E+01,-5.51E+00,-1.19E+01
4.39E+00,-1.67E+01,-1.54E+01,-2.03E+01,-1.72E+01,-1.41E+01,-2.65E+01,-5.25E+00,-9.59E+00,-1.03E+01,-1.39E+01
4.40E+00,-1.97E+01,-1.43E+01,-1.50E+01,-1.15E+01,-1.11E+01,-9.83E+00,-1.22E+01,-1.83E+01,-1.56E+01,-1.43E+01
4.42E+00,-3.08E+01,-3.42E+01,-1.85E+01,-2.05E+01,-3.00E+01,-2.06E+01,-1.32E+01,-1.47E+01,-5.35E+00,-4.31E+00
4.44E+00,-2.11E+01,-2.18E+01,-2.78E+01,-2.44E+01,-7.67E+00,-1.73E+01,-2.19E+01,-1.56E+01,-6.68E+00,-1.22E+01
4.46E+00,-1.84E+01,-2.63E+01,-1.79E+01,-2.33E+01,-2.43E+01,-9.86E+00,-1.44E+01,-1.33E+01,-9.99E+00,-8.39E+00
4.48E+00,-1.35E+01,-1.41E+01,-2.47E+01,-9.10E+00,-1.28E+01,-1.55E+01,-1.73E+01,-8.70E+00,-1.13E+01,-2.48E+01
4.49E+00,-1.03E+01,-1.02E+01,-1.27E+01,-1.10E+01,-7.65E+00,-1.21E+01,-4.97E+00,-1.38E+01,-2.01E+01,-7.90E+00
4.51E+00,-1.34E+01,-1.15E+01,-1.49E+01,-2.27E+01,-1.16E+01,-1.60E+01,-1.17E+01,-1.11E+01,-1.14E+01,-1.48E+01
4.53E+00,-1.89E+01,-2.02E+01,-1.34E+01,-9.58E+00,-1.57E+01,-2.38E+01,-1.15E+01,-1.43E+01,-2.48E+01,-1.68E+01
4.55E+00,-2.68E+01,-1.72E+01,-1.36E+01,-2.71E+01,-1.85E+01,-3.78E+01,-1.04E+01,-1.53E+01,-8.98E+00,-1.13E+01
4.57E+00,-1.41E+01,-1.36E+01,-1.13E+01,-1.78E+01,-1.40E+01,-8.90E+00,-2.99E+01,-1.37E+01,-9.63E+00,-1.84E+01
4.58E+00,-1.53E+01,-2.04E+01,-2.22E+01,-1.44E+01,-1.03E+01,-6.40E+00,-1.26E+01,-2.54E+01,-1.64E+01,-1.55E+01
4.60E+00,-2.35E+01,-1.56E+01,-1.37E+01,-2.41E+01,-2.63E+01,-4.74E+00,-1.78E+01,-9.54E+00,-7.96E+00,-9.48E+00
4.62E+00,-2.01E+01,-1.68E+01,-1.78E+01,-2.06E+01,-1.49E+01,-1.28E+01,-1.40E+01,-1.14E+01,-8.93E+00,-1.61E+01
4.64E+00,-1.22E+01,-1.68E+01,-1.71E+01,-3.27E+01,-2.15E+01,-9.67E+00,-1.03E+01,-1.08E+01,-9.99E+00,-1.43E+01
4.65E+00,-9.06E+00,-1.29E+01,-9.54E+00,-8.14E+00,-1.46E+01,-1.47E+01,-1.59E+01,-1.56E+01,-1.45E+01,-1.79E+01
4.67E+00,-1.51E+01,-1.56E+01,-1.31E+01,-2.41E+01,-2.61E+01,-2.23E+01,-1.53E+01,-1.09E+01,-1.71E+01,-1.30E+01
4.69E+00,-1.34E+01,-1.64E+01,-1.50E+01,-3.41E+01,-1.69E+01,-1.52E+01,-2.27E+01,-7.54E+00,-6.35E+00,-1.24E+01
4.71E+00,-1.20E+01,-1.55E+01,-1.74E+01,-1.51E+01,-1.56E+01,-1.10E+01,-7.93E+00,-1.97E+01,-3.26E+00,-1.87E+01
4.73E+00,-1.61E+01,-2.02E+01,-1.63E+01,-1.76E+01,-1.06E+01,-1.74E+01,-1.99E+01,-1.14E+01,-1.20E+01,-9.76E+00
4.74E+00,-1.56E+01,-2.13E+01,-2.57E+01,-1.87E+01,-1.27E+01,-1.34E+01,-1.97E+01,-1.31E+01,-1.26E+01,-1.49E+01
4.76E+00,-1.69E+01,-1.86E+01,-1.56E+01,-1.67E+01,-1.81E+01,-1.55E+01,-1.90E+01,-1.01E+01,-1.89E+01,-1.39E+01
4.78E+00,-1.94E+01,-2.02E+01,-1.65E+01,-1.92E+01,-2.21E+01,-2.53E+01,-1.45E+01,-1.76E+01,-7.83E+00,-1.04E+01
4.80E+00,-1.82E+01,-2.17E+01,-1.38E+01,-1.43E+01,-1.16E+01,-1.14E+01,-6.24E+00,-2.48E+01,-1.62E+01,-7.25E+00
4.82E+00,-1.43E+01,-1.67E+01,-9.68E+00,-1.22E+01,-1.63E+01,-1.62E+01,-1.41E+01,-9.55E+00,-1.10E+01,-8.47E+00
4.83E+00,-1.11E+01,-1.35E+01,-1.80E+01,-1.14E+01,-9.47E+00,-8.26E+00,-8.08E+00,-1.55E+01,-1.62E+01,-9.50E+00
4.85E+00,-1.65E+01,-1.19E+01,-1.99E+01,-1.93E+01,-1.61E+01,-1.60E+01,-1.75E+01,-2.89E+01,-1.80E+01,-1.97E+01
4.87E+00,-1.15E+01,-1.57E+01,-1.89E+01,-9.76E+00,-9.60E+00,-1.79E+01,-1.12E+01,-1.51E+01,-1.57E+01,-8.40E+00
4.89E+00,-1.28E+01,-1.04E+01,-1.10E+01,-1.36E+01,-1.30E+01,-1.40E+01,-1.22E+01,-1.16E+01,-1.14E+01,-9.87E+00
4.91E+00,-2.69E+01,-1.49E+01,-1.50E+01,-1.07E+01,-2.84E+01,-2.59E+01,-6.65E+00,-8.25E+00,-9.50E+00,-6.14E+00
4.92E+00,-1.67E+01,-2.53E+01,-1.61E+01,-1.11E+01,-1.57E+01,-2.09E+01,-1.73E+01,-2.53E+01,-8.83E+00,-1.82E+01
4.94E+00,-2.33E+01,-1.20E+01,-1.19E+01,-1.20E+01,-1.88E+01,-1.03E+01,-1.11E+01,-1.97E+01,-2.08E+01,-1.75E+01
4.96E+00,-2.15E+01,-2.51E+01,-1.53E+01,-2.08E+01,-2.97E+01,-1.39E+01,-1.11E+01,-1.41E+01,-1.86E+01,-6.12E+00
4.98E+00,-1.59E+01,-1.72E+01,-1.61E+01,-1.64E+01,-1.34E+01,-1.56E+01,-2.00E+01,-1.31E+01,-1.17E+01,-7.38E+00
5.00E+00,-2.60E+01,-1.39E+01,-1.36E+01,-1.19E+01,-1.56E+01,-1.66E+01,-1.04E+01,-2.01E+01,-2.27E+01,-5.14E+00
5.01E+00,-1.31E+01,-1.81E+01,-1.02E+01,-1.93E+01,-1.42E+01,-8.88E+00,-1.66E+01,-2.64E+01,-1.00E+01,-1.16E+01
5.03E+00,-1.27E+01,-1.14E+01,-2.57E+01,-1.96E+01,-2.00E+01,-1.23E+01,-1.92E+01,-1.37E+01,-1.63E+01,-2.20E+01
5.05E+00,-1.55E+01,-2.56E+01,-1.94E+01,-1.62E+01,-1.28E+01,-1.23E+01,-1.06E+01,-1.38E+01,-2.37E+01,-1.10E+01
5.07E+00,-1.15E+01,-1.58E+01,-1.82E+01,-1.96E+01,-1.19E+01,-3.06E+01,-1.86E+01,-6.55E+00,-2.73E+01,-1.58E+01
5.08E+00,-1.38E+01,-1.76E+01,-1.24E+01,-1.28E+01,-2.49E+01,-1.16E+01,-1.31E+01,-1.19E+01,-7.86E+00,-8.11E+00
5.10E+00,-2.23E+01,-1.81E+01,-1.92E+01,-2.01E+01,-1.82E+01,-1.18E+01,-1.71E+01,-1.03E+01,-1.49E+01,-9.22E+00
5.12E+00,-1.45E+01,-1.14E+01,-1.35E+01,-2.24E+01,-1.57E+01,-1.31E+01,-1.37E+01,-1.68E+01,-1.38E+01,-2.42E+01
5.14E+00,-2.36E+01,-1.99E+01,-1.58E+01,-2.17E+01,-1.10E+01,-2.19E+01,-1.17E+01,-7.50E+00,-9.80E+00,-8.70E+00
5.16E+00,-1.86E+01,-2.69E+01,-1.66E+01,-2.68E+01,-8.62E+00,-1.03E+01,-1.12E+01,-1.08E+01,-1.13E+01,-1.29E+01
5.17E+00,-1.50E+01,-2.45E+01,-1.76E+01,-3.38E+01,-1.34E+01,-1.76E+01,-2.63E+01,-2.20E+01,-1.46E+01,-1.25E+01
5.19E+00,-2.57E+01,-1.94E+01,-2.82E+01,-1.83E+01,-1.22E+01,-1.93E+01,-6.16E+00,-1.28E+01,-2.25E+01,-1.30E+01
5.21E+00,-1.16E+01,-1.32E+01,-1.33E+01,-1.96E+01,-1.10E+01,-1.80E+01,-1.63E+01,-1.72E+01,-1.46E+01,-1.71E+01
5.23E+00,-3.13E+01,-1.58E+01,-1.16E+01,-2.52E+01,-8.08E+00,-1.67E+01,-2.17E+01,-1.52E+01,-9.72E+00,-1.68E+01
5.25E+00,-1.64E+01,-1.79E+01,-1.22E+01,-1.40E+01,-7.77E+00,-1.05E+01,-1.28E+01,-1.27E+01,-1.30E+01,-1.77E+01
5.26E+00,-1.71E+01,-1.92E+01,-4.04E+01,-7.86E+00,-9.90E+00,-9.97E+00,-9.90E+00,-1.98E+01,-1.63E+01,-1.66E+01
5.28E+00,-1.89E+01,-1.61E+01,-1.48E+01,-1.23E+01,-1.44E+01,-1.01E+01,-1.62E+01,-2.64E+00,-1.00E+01,-7.35E+00
5.30E+00,-1.47E+01,-1.20E+01,-1.80E+01,-8.66E+00,-9.12E+00,-4.87E+00,-1.26E+01,-8.82E+00,-1.71E+01,-9.28E+00
5.32E+00,-1.99E+01,-2.45E+01,-1.39E+01,-1.69E+01,-8.20E+00,-1.13E+01,-1.05E+01,-9.05E+00,-3.63E+01,-1.32E+01
5.34E+00,-2.92E+01,-2.00E+01,-1.61E+01,-1.38E+01,-3.96E+01,-6.79E+00,-9.86E+00,-8.09E+00,-7.08E+00,-1.60E+01
5.35E+00,-1.35E+01,-1.55E+01,-1.60E+01,-1.37E+01,-2.51E+01,-1.10E+01,-1.35E+01,-1.02E+01,-1.55E+01,-1.39E+01
5.37E+00,-1.28E+01,-1.70E+01,-2.94E+01,-1.38E+01,-1.61E+01,-8.75E+00,-8.91E+00,-1.09E+01,-1.72E+01,-8.93E+00
5.39E+00,-1.59E+01,-1.20E+01,-8.78E+00,-1.27E+01,-8.34E+00,-1.60E+01,-1.36E+01,-6.37E+00,-1.15E+01,-7.60E+00
5.41E+00,-1.69E+01,-2.51E+01,-2.66E+01,-2.58E+01,-1.43E+01,-1.21E+01,-1.45E+01,-1.43E+01,-1.70E+01,-2.06E+01
5.42E+00,-1.11E+01,-1.25E+01,-1.59E+01,-1.78E+01,-1.77E+01,-1.40E+01,-1.31E+01,-1.40E+01,-9.24E+00,-1.38E+01
5.44E+00,-1.97E+01,-1.19E+01,-2.01E+01,-1.87E+01,-1.79E+01,-8.51E+00,-1.65E+01,-1.36E+01,-8.37E+00,-1.53E+01
5.46E+00,-1.84E+01,-1.41E+01,-1.07E+01,-1.39E+01,-1.72E+01,-1.39E+01,-8.40E+00,-1.15E+01,-1.66E+01,-9.54E+00
5.48E+00,-1.06E+01,-1.68E+01,-2.13E+01,-1.56E+01,-1.34E+01,-1.22E+01,-1.81E+01,-8.27E+00,-2.55E+01,-1.97E+01
5.50E+00,-1.18E+01,-1.26E+01,-1.70E+01,-1.33E+01,-8.78E+00,-1.37E+01,-1.01E+01,-8.19E+00,-1.74E+01,-1.22E+01
5.51E+00,-1.21E+01,-1.60E+01,-7.36E+00,-1.02E+01,-1.77E+01,-1.41E+01,-1.49E+01,-1.48E+01,-1.32E+01,-1.67E+01
5.53E+00,-2.11E+01,-2.87E+01,-2.60E+01,-2.32E+01,-1.66E+01,-1.02E+01,-1.14E+01,-9.19E+00,-7.97E+00,-2.51E+01
5.55E+00,-1.97E+01,-1.94E+01,-1.18E+01,-1.84E+01,-2.47E+01,-9.80E+00,-1.85E+01,-1.78E+01,-1.70E+01,-1.46E+01
5.57E+00,-4.02E+01,-1.30E+01,-1.36E+01,-2.84E+01,-1.29E+01,-1.05E+01,-1.16E+01,-1.07E+01,-1.37E+01,-7.53E+00
5.59E+00,-1.28E+01,-7.93E+00,-1.49E+01,-1.63E+01,-2.66E+01,-9.94E+00,-2.48E+01,-1.47E+01,-1.27E+01,-1.89E+01
5.60E+00,-1.09E+01,-1.34E+01,-8.48E+00,-1.81E+01,-8.37E+00,-1.75E+01,-1.19E+01,-9.85E+00,-1.26E+01,-1.30E+01
5.62E+00,-1.63E+01,-1.89E+01,-1.78E+01,-1.59E+01,-8.58E+00,-1.67E+01,-9.75E+00,-8.41E+00,-1.29E+01,-1.11E+01
5.64E+00,-1.78E+01,-1.58E+01,-1.56E+01,-1.82E+01,-1.14E+01,-1.16E+01,-1.09E+01,-1.13E+01,-1.09E+01,-1.08E+01
5.66E+00,-9.30E+00,-9.14E+00,-1.47E+01,-1.95E+01,-2.61E+01,-3.20E+01,-1.50E+01,-1.31E+01,-6.81E+00,-1.00E+01
5.68E+00,-1.27E+01,-1.49E+01,-1.98E+01,-1.77E+01,-2.31E+01,-1.53E+01,-2.52E+01,-2.74E+01,-1.92E+01,-2.39E+01
5.69E+00,-2.07E+01,-2.50E+01,-1.59E+01,-1.75E+01,-1.16E+01,-1.78E+01,-1.13E+01,-1.95E+01,-2.14E+01,-1.49E+01
5.71E+00,-1.23E+01,-1.79E+01,-1.62E+01,-2.19E+01,-2.03E+01,-1.59E+01,-1.68E+01,-1.25E+01,-1.52E+01,-1.38E+01
5.73E+00,-1.42E+01,-1.81E+01,-2.68E+01,-1.44E+01,-1.09E+01,-1.43E+01,-2.27E+01,-1.84E+01,-1.43E+01,-8.30E+00
5.75E+00,-1.24E+01,-1.82E+01,-1.73E+01,-1.77E+01,-1.97E+01,-1.43E+01,-9.26E+00,-6.10E+00,-5.63E+00,-1.10E+01
5.76E+00,-1.24E+01,-2.07E+01,-3.46E+01,-1.05E+01,-1.59E+01,-1.44E+01,-1.05E+01,-1.33E+01,-9.71E+00,-9.67E+00
5.78E+00,-1.69E+01,-1.95E+01,-1.70E+01,-2.23E+01,-2.15E+01,-1.69E+01,-2.74E+01,-1.00E+01,-8.67E+00,-5.57E+00
5.80E+00,-1.68E+01,-1.38E+01,-2.02E+01,-1.07E+01,-1.66E+01,-1.46E+01,-1.13E+01,-8.37E+00,-9.03E+00,-3.14E+01
5.82E+00,-1.50E+01,-1.37E+01,-1.62E+01,-8.12E+00,-8.36E+00,-1.83E+01,-5.99E+00,-1.37E+01,-1.60E+01,-1.61E+01
5.84E+00,-1.89E+01,-8.90E+00,-1.19E+01,-1.65E+01,-1.14E+01,-9.49E+00,-1.03E+01,-1.11E+01,-6.45E+00,-1.12E+01
5.85E+00,-2.62E+01,-1.42E+01,-1.75E+01,-1.71E+01,-1.48E+01,-1.80E+01,-1.10E+01,-1.91E+01,-9.22E+00,-7.56E+00
5.87E+00,-1.37E+01,-2.25E+01,-1.89E+01,-1.50E+01,-1.05E+01,-1.17E+01,-7.54E+00,-6.56E+00,-6.27E+00,-1.39E+01
5.89E+00,-1.40E+01,-1.84E+01,-1.60E+01,-1.63E+01,-1.29E+01,-1.56E+01,-1.61E+01,-2.08E+01,-1.76E+01,-1.27E+01
5.91E+00,-1.09E+01,-1.33E+01,-1.24E+01,-1.69E+01,-1.04E+01,-7.93E+00,-2.73E+01,-1.48E+01,-1.37E+01,-8.56E+00
5.93E+00,-1.56E+01,-1.67E+01,-1.17E+01,-1.58E+01,-1.01E+01,-3.57E+01,-1.34E+01,-1.30E+01,-1.64E+01,-6.22E+00
5.94E+00,-3.44E+01,-1.69E+01,-9.31E+00,-1.66E+01,-1.19E+01,-1.51E+01,-9.68E+00,-1.42E+01,-1.40E+01,-2.57E+01
5.96E+00,-1.45E+01,-2.02E+01,-1.56E+01,-8.36E+00,-9.22E+00,-2.38E+01,-1.78E+01,-1.09E+01,-7.23E+00,-1.10E+01
5.98E+00,-1.71E+01,-1.67E+01,-1.78E+01,-1.76E+01,-1.35E+01,-1.60E+01,-1.25E+01,-1.72E+01,-1.09E+01,-1.51E+01
6.00E+00,-1.88E+01,-1.47E+01,-1.85E+01,-2.72E+01,-1.87E+01,-1.63E+01,-1.10E+01,-1.27E+01,-6.97E+00,-6.64E+00
6.02E+00,-1.10E+01,-1.78E+01,-1.54E+01,-1.85E+01,-2.34E+01,-2.15E+01,-1.92E+01,-1.15E+01,-1.08E+01,-1.61E+01
6.03E+00,-2.10E+01,-1.78E+01,-2.29E+01,-1.89E+01,-1.37E+01,-1.46E+01,-1.09E+01,-1.22E+01,-1.14E+01,-8.20E+00
6.05E+00,-1.22E+01,-1.22E+01,-1.15E+01,-2.24E+01,-2.76E+01,-1.02E+01,-1.50E+01,-1.25E+01,-1.64E+01,-1.09E+01
6.07E+00,-2.25E+01,-2.13E+01,-1.82E+01,-1.57E+01,-1.57E+01,-9.40E+00,-1.31E+01,-9.25E+00,-6.55E+00,-2.53E+01
6.09E+00,-1.32E+01,-2.12E+01,-3.10E+01,-2.03E+01,-1.06E+01,-9.71E+00,-1.34E+01,-1.69E+01,-2.24E+01,-3.77E+00
6.11E+00,-1.68E+01,-1.60E+01,-1.48E+01,-1.14E+01,-8.05E+00,-1.32E+01,-1.62E+01,-1.09E+01,-1.56E+01,-1.36E+01
6.12E+00,-1.12E+01,-1.71E+01,-1.05E+01,-1.66E+01,-2.15E+01,-1.18E+01,-1.47E+01,-1.78E+01,-9.40E+00,-9.49E+00
6.14E+00,-1.73E+01,-1.96E+01,-2.00E+01,-1.10E+01,-1.05E+01,-2.43E+01,-6.50E+00,-1.71E+01,-8.62E+00,-1.29E+01
6.16E+00,-2.20E+01,-2.37E+01,-1.62E+01,-1.10E+01,-2.75E+01,-2.05E+01,-9.64E+00,-2.52E+01,-1.55E+01,-2.19E+01
6.18E+00,-2.15E+01,-1.70E+01,-1.10E+01,-1.80E+01,-1.57E+01,-2.07E+01,-1.39E+01,-1.33E+01,-1.03E+01,-1.85E+01
6.19E+00,-1.11E+01,-1.57E+01,-2.27E+01,-1.60E+01,-1.27E+01,-1.52E+01,-1.31E+01,-1.64E+01,-1.51E+01,-9.05E+00
6.21E+00,-1.19E+01,-8.39E+00,-1.00E+01,-1.32E+01,-8.89E+00,-1.45E+01,-1.85E+01,-2.43E+01,-2.17E+01,-1.94E+01
6.23E+00,-1.10E+01,-1.51E+01,-1.13E+01,-1.80E+01,-1.77E+01,-1.01E+01,-7.50E+00,-1.47E+01,-4.51E+00,-1.21E+01
6.25E+00,-1.25E+01,-1.03E+01,-1.52E+01,-8.51E+00,-1.89E+01,-3.33E+00,-1.24E+01,-5.70E+00,-7.92E+00,-9.17E+00
6.27E+00,-1.85E+01,-1.74E+01,-3.12E+01,-1.98E+01,-1.27E+01,-1.59E+01,-3.02E+01,-7.97E+00,-1.24E+01,-8.84E+00
6.28E+00,-1.50E+01,-1.47E+01,-1.11E+01,-1.85E+01,-1.71E+01,-1.64E+01,-1.72E+01,-1.46E+01,-8.80E+00,-1.05E+01
6.30E+00,-1.54E+01,-1.73E+01,-1.57E+01,-1.26E+01,-1.71E+01,-2.14E+01,-1.35E+01,-7.37E+00,-7.56E+00,-1.01E+01
6.32E+00,-1.62E+01,-1.33E+01,-2.06E+01,-3.14E+01,-1.09E+01,-1.08E+01,-1.96E+01,-8.50E+00,-1.57E+01,-1.31E+01
6.34E+00,-2.52E+01,-2.34E+01,-1.61E+01,-1.91E+01,-9.42E+00,-2.43E+01,-4.50E+00,-9.33E+00,-6.51E+00,-1.35E+01
6.36E+00,-9.31E+00,-1.64E+01,-1.45E+01,-9.20E+00,-8.04E+00,-1.95E+01,-1.59E+01,-1.70E+01,-9.28E+00,-2.05E+01
6.37E+00,-1.55E+01,-2.04E+01,-1.70E+01,-1.62E+01,-1.26E+01,-1.63E+01,-2.21E+01,-6.35E+00,-1.36E+01,-1.73E+01
6.39E+00,-2.17E+01,-1.61E+01,-2.20E+01,-1.32E+01,-9.83E+00,-9.35E+00,-1.32E+01,-1.94E+01,-1.91E+01,-1.65E+01
6.41E+00,-1.80E+01,-1.20E+01,-1.10E+01,-1.51E+01,-1.35E+01,-1.51E+01,-1.58E+01,-5.76E+00,-1.97E+01,-1.38E+01
6.43E+00,-1.60E+01,-1.70E+01,-2.20E+01,-1.01E+01,-1.27E+01,-8.97E+00,-8.15E+00,-8.05E+00,-8.65E+00,-5.75E+00
6.45E+00,-1.45E+01,-1.38E+01,-1.96E+01,-1.01E+01,-1.53E+01,-1.20E+01,-1.35E+01,-7.40E+00,-1.83E+01,-6.06E+00
6.46E+00,-2.80E+01,-2.04E+01,-1.41E+01,-1.44E+01,-1.29E+01,-1.03E+01,-1.41E+01,-3.78E+00,-1.10E+01,-1.04E+01
6.48E+00,-1.37E+01,-1.52E+01,-2.50E+01,-2.15E+01,-1.67E+01,-2.40E+01,-1.85E+01,-1.96E+01,-1.62E+01,-1.70E+01
6.50E+00,-1.69E+01,-3.12E+01,-1.85E+01,-1.02E+01,-1.95E+01,-1.95E+01,-1.38E+01,-1.99E+01,-1.75E+01,-2.08E+01
6.52E+00,-1.19E+01,-1.88E+01,-1.27E+01,-1.19E+01,-1.06E+01,-1.66E+01,-5.69E+00,-2.34E+01,-6.42E+00,-1.65E+01
6.53E+00,-1.56E+01,-1.55E+01,-2.28E+01,-1.51E+01,-9.51E+00,-1.02E+01,-2.81E+01,-6.93E+00,-2.13E+01,-1.33E+01
6.55E+00,-1.44E+01,-2.31E+01,-2.08E+01,-9.76E+00,-2.81E+01,-7.50E+00,-1.39E+01,-1.52E+01,-8.36E+00,-6.92E+00
6.57E+00,-1.36E+01,-1.00E+01,-1.44E+01,-6.62E+00,-1.12E+01,-1.04E+01,-1.24E+01,-7.93E+00,-1.67E+01,-7.98E+00
6.59E+00,-1.61E+01,-1.59E+01,-8.05E+00,-1.53E+01,-1.37E+01,-2.16E+01,-1.47E+01,-6.96E+00,-2.34E+01,-1.70E+01
6.61E+00,-1.24E+01,-1.66E+01,-1.68E+01,-2.03E+01,-1.32E+01,-1.30E+01,-7.94E+00,-1.22E+01,-9.37E+00,-2.27E+01
6.62E+00,-3.66E+01,-1.38E+01,-2.32E+01,-2.22E+01,-1.87E+01,-1.40E+01,-1.68E+01,-1.94E+01,-1.26E+01,-1.33E+01
6.64E+00,-1.19E+01,-1.50E+01,-2.34E+01,-1.68E+01,-2.20E+01,-1.84E+01,-1.51E+01,-6.84E+00,-2.09E+01,-1.05E+01
6.66E+00,-1.50E+01,-1.31E+01,-7.48E+00,-1.85E+01,-1.28E+01,-2.76E+01,-1.85E+01,-1.37E+01,-1.09E+01,-1.14E+01
6.68E+00,-1.28E+01,-2.21E+01,-1.24E+01,-1.61E+01,-1.64E+01,-1.12E+01,-1.56E+01,-7.92E+00,-2.11E+01,-1.35E+01
6.70E+00,-1.87E+01,-1.21E+01,-1.55E+01,-2.03E+01,-1.28E+01,-1.82E+01,-1.67E+01,-7.14E+00,-1.67E+01,-1.43E+01
6.71E+00,-9.83E+00,-7.28E+00,-1.14E+01,-1.11E+01,-1.48E+01,-1.08E+01,-2.50E+01,-1.47E+01,-2.25E+01,-1.60E+01
6.73E+00,-1.30E+01,-1.18E+01,-1.94E+01,-1.61E+01,-1.02E+01,-1.84E+01,-1.01E+01,-2.00E+01,-9.65E+00,-1.27E+01
6.75E+00,-1.89E+01,-2.04E+01,-1.21E+01,-1.57E+01,-1.95E+01,-1.02E+01,-9.50E+00,-7.03E+00,-1.08E+01,-1.85E+01
6.77E+00,-1.77E+01,-1.16E+01,-1.21E+01,-9.36E+00,-1.33E+01,-1.43E+01,-1.00E+01,-7.06E+00,-1.45E+01,-1.66E+01
6.79E+00,-1.40E+01,-1.16E+01,-2.06E+01,-2.26E+01,-1.49E+01,-1.43E+01,-9.87E+00,-1.48E+01,-1.53E+01,-4.41E+00
6.80E+00,-1.33E+01,-1.66E+01,-1.84E+01,-2.26E+01,-2.19E+01,-7.45E+00,-1.40E+01,-9.40E+00,-1.45E+01,-8.61E+00
6.82E+00,-1.24E+01,-1.82E+01,-1.38E+01,-4.46E+01,-1.66E+01,-1.14E+01,-1.57E+01,-2.52E+01,-1.16E+01,-1.05E+01
6.84E+00,-1.58E+01,-1.45E+01,-1.39E+01,-9.75E+00,-1.34E+01,-1.67E+01,-1.02E+01,-6.33E+00,-9.54E+00,-7.95E+00
6.86E+00,-1.66E+01,-1.56E+01,-1.69E+01,-1.65E+01,-1.05E+01,-1.86E+01,-4.68E+00,-1.10E+01,-2.01E+01,-1.42E+01
6.87E+00,-1.16E+01,-1.52E+01,-9.24E+00,-1.27E+01,-1.35E+01,-1.13E+01,-5.63E+00,-7.86E+00,-7.50E+00,-1.80E+01
6.89E+00,-1.36E+01,-2.05E+01,-3.58E+01,-8.67E+00,-1.62E+01,-1.42E+01,-1.09E+01,-1.45E+01,-1.03E+01,-4.77E+00
6.91E+00,-1.65E+01,-2.03E+01,-1.63E+01,-1.16E+01,-1.18E+01,-1.93E+01,-1.66E+01,-9.14E+00,-1.82E+01,-2.63E+01
6.93E+00,-1.50E+01,-1.24E+01,-1.82E+01,-1.63E+01,-2.41E+01,-1.62E+01,-1.18E+01,-8.22E+00,-8.86E+00,-8.59E+00
6.95E+00,-1.43E+01,-2.01E+01,-1.88E+01,-1.43E+01,-1.72E+01,-1.01E+01,-2.58E+01,-3.36E+01,-2.21E+01,-1.70E+01
6.96E+00,-2.18E+01,-1.41E+01,-1.89E+01,-1.26E+01,-1.58E+01,-1.45E+01,-5.47E+00,-1.73E+01,-2.92E+00,-1.25E+01
6.98E+00,-2.26E+01,-1.75E+01,-9.33E+00,-1.05E+01,-1.47E+01,-1.12E+01,-1.16E+01,-2.53E+01,-1.52E+01,-1.51E+01
7.00E+00,-2.35E+01,-2.35E+01,-1.34E+01,-1.45E+01,-1.47E+01,-7.90E+00,-1.37E+01,-5.97E+00,-1.86E+01,-1.14E+01
7.02E+00,-1.67E+01,-2.03E+01,-1.55E+01,-2.34E+01,-1.45E+01,-1.14E+01,-1.53E+01,-2.85E+01,-1.15E+01,-2.69E+01
7.04E+00,-1.21E+01,-2.37E+01,-9.89E+00,-1.62E+01,-1.18E+01,-1.10E+01,-2.02E+01,-9.81E+00,-6.23E+00,-1.34E+01
7.05E+00,-8.49E+00,-1.48E+01,-1.98E+01,-1.22E+01,-8.86E+00,-9.60E+00,-1.21E+01,-1.65E+01,-7.51E+00,-6.92E+00
7.07E+00,-1.70E+01,-1.14E+01,-2.25E+01,-2.27E+01,-1.51E+01,-1.10E+01,-1.23E+01,-2.05E+01,-8.54E+00,-7.47E+00
7.09E+00,-2.15E+01,-2.40E+01,-1.02E+01,-1.29E+01,-1.43E+01,-1.17E+01,-1.73E+01,-1.26E+01,-1.51E+01,-2.41E+01
7.11E+00,-1.09E+01,-1.07E+01,-2.01E+01,-2.87E+01,-1.40E+01,-2.37E+01,-1.47E+01,-1.55E+01,-8.43E+00,-2.86E+01
7.13E+00,-1.45E+01,-1.41E+01,-1.49E+01,-1.52E+01,-1.07E+01,-1.20E+01,-1.05E+01,-1.44E+01,-1.23E+01,-1.55E+01
7.14E+00,-1.05E+01,-2.12E+01,-2.63E+01,-1.04E+01,-1.23E+01,-2.09E+01,-9.74E+00,-1.72E+01,-1.40E+01,-7.92E+00
7.16E+00,-1.78E+01,-1.47E+01,-1.99E+01,-1.06E+01,-1.94E+01,-1.41E+01,-1.06E+01,-1.13E+01,-7.59E+00,-6.90E+00
7.18E+00,-8.74E+00,-1.53E+01,-1.29E+01,-1.66E+01,-2.09E+01,-1.42E+01,-1.79E+01,-1.25E+01,-1.36E+01,-1.01E+01
7.20E+00,-1.16E+01,-1.25E+01,-1.08E+01,-4.83E+00,-1.97E+01,-8.63E+00,-5.94E+00,-6.31E+00,-6.59E+00,-1.26E+01
7.22E+00,-9.71E+00,-1.84E+01,-1.94E+01,-1.01E+01,-1.36E+01,-8.10E+00,-2.79E+01,-1.71E+01,-1.44E+01,-1.60E+01
7.23E+00,-1.00E+01,-8.29E+00,-1.28E+01,-9.31E+00,-1.82E+01,-1.48E+01,-8.43E+00,-5.25E+00,-7.07E+00,-1.18E+01
7.25E+00,-1.67E+01,-2.49E+01,-1.47E+01,-1.89E+01,-1.97E+01,-1.61E+01,-5.72E+00,-6.65E+00,-9.49E+00,-2.63E+01
7.27E+00,-1.17E+01,-1.71E+01,-1.31E+01,-6.31E+00,-1.12E+01,-8.50E+00,-1.43E+01,-1.06E+01,-6.97E+00,-1.78E+01
7.29E+00,-1.24E+01,-1.71E+01,-1.02E+01,-9.95E+00,-2.80E+01,-1.35E+01,-1.01E+01,-2.38E+01,-2.78E+01,-4.01E+00
7.30E+00,-1.02E+01,-1.10E+01,-2.04E+01,-1.79E+01,-3.36E+01,-9.98E+00,-8.26E+00,-8.75E+00,-6.09E+00,-1.37E+01
7.32E+00,-1.39E+01,-1.49E+01,-1.54E+01,-1.51E+01,-1.20E+01,-2.18E+01,-1.72E+01,-1.14E+01,-3.22E+01,-1.55E+01
7.34E+00,-3.24E+01,-1.58E+01,-1.12E+01,-2.12E+01,-1.34E+01,-1.02E+01,-1.30E+01,-1.84E+01,-1.95E+01,-1.36E+01
7.36E+00,-1.65E+01,-1.77E+01,-1.76E+01,-1.51E+01,-7.39E+00,-9.63E+00,-2.21E+01,-1.50E+01,-1.17E+01,-2.07E+01
7.38E+00,-3.38E+01,-2.26E+01,-1.13E+01,-9.36E+00,-2.20E+01,-9.07E+00,-1.99E+01,-1.37E+01,-1.20E+01,-1.25E+01
7.39E+00,-2.05E+01,-1.98E+01,-6.47E+00,-1.86E+01,-1.74E+01,-1.30E+01,-1.26E+01,-1.14E+01,-1.68E+01,-6.46E+00
7.41E+00,-2.32E+01,-3.09E+01,-1.48E+01,-1.23E+01,-9.95E+00,-2.24E+01,-9.99E+00,-1.61E+01,-1.79E+01,-1.49E+01
7.43E+00,-9.65E+00,-8.74E+00,-1.41E+01,-1.80E+01,-1.99E+01,-1.15E+01,-1.56E+01,-8.35E+00,-1.77E+01,-1.33E+01
7.45E+00,-1.51E+01,-2.51E+01,-1.05E+01,-1.29E+01,-1.10E+01,-1.52E+01,-1.55E+01,-1.28E+01,-1.88E+01,-8.74E+00
7.47E+00,-2.10E+01,-1.41E+01,-1.93E+01,-1.14E+01,-1.80E+01,-8.55E+00,-1.22E+01,-1.15E+01,-1.67E+01,-1.46E+01
7.48E+00,-1.94E+01,-1.63E+01,-1.24E+01,-1.07E+01,-1.23E+01,-1.24E+01,-1.77E+01,-8.05E+00,-5.04E+00,-9.55E+00
7.50E+00,-1.30E+01,-1.84E+01,-2.79E+01,-1.27E+01,-1.80E+01,-1.24E+01,-1.40E+01,-1.38E+01,-1.01E+01,-8.12E+00
7.52E+00,-1.71E+01,-1.50E+01,-2.87E+01,-8.41E+00,-1.04E+01,-1.53E+01,-1.14E+01,-1.33E+01,-8.94E+00,-5.57E+00
7.54E+00,-1.69E+01,-1.40E+01,-1.44E+01,-1.97E+01,-1.47E+01,-8.75E+00,-1.34E+01,-1.99E+00,-8.65E+00,-8.47E+00
7.56E+00,-1.12E+01,-1.61E+01,-3.53E+01,-1.41E+01,-1.33E+01,-6.89E+00,-1.11E+01,-1.31E+01,-1.22E+01,-1.36E+01
7.57E+00,-2.35E+01,-2.34E+01,-1.98E+01,-1.89E+01,-1.06E+01,-1.49E+01,-5.86E+00,-8.23E+00,-1.44E+01,-1.74E+01
7.59E+00,-1.64E+01,-1.67E+01,-1.80E+01,-7.96E+00,-1.76E+01,-6.60E+00,-2.43E+01,-2.19E+01,-8.24E+00,-1.56E+01
7.61E+00,-2.21E+01,-1.37E+01,-1.35E+01,-1.82E+01,-5.18E+00,-1.21E+01,-8.55E+00,-1.23E+01,-2.78E+01,-1.69E+01
7.63E+00,-1.30E+01,-1.48E+01,-1.23E+01,-1.40E+01,-2.82E+01,-1.14E+01,-1.26E+01,-1.32E+01,-1.62E+01,-1.12E+01
7.64E+00,-1.18E+01,-1.87E+01,-3.17E+01,-2.94E+01,-1.25E+01,-6.64E+00,-1.54E+01,-1.21E+01,-1.55E+01,-8.46E+00
7.66E+00,-1.62E+01,-1.28E+01,-1.41E+01,-1.47E+01,-2.22E+01,-1.48E+01,-1.45E+01,-6.92E+00,-9.80E+00,-1.56E+01
7.68E+00,-1.37E+01,-1.15E+01,-1.82E+01,-7.29E+00,-8.37E+00,-2.28E+01,-1.05E+01,-1.55E+01,-9.38E+00,-2.06E+01
7.70E+00,-1.49E+01,-1.63E+01,-1.27E+01,-8.34E+00,-1.24E+01,-1.73E+01,-1.93E+01,-1.49E+01,-1.01E+01,-8.58E+00
7.72E+00,-1.56E+01,-1.54E+01,-2.05E+01,-1.18E+01,-1.91E+01,-1.37E+01,-1.46E+01,-1.11E+01,-1.66E+01,-5.63E+00
7.73E+00,-1.79E+01,-1.67E+01,-1.68E+01,-2.52E+01,-1.58E+01,-1.64E+01,-8.74E+00,-1.47E+01,-8.93E+00,-8.55E+00
7.75E+00,-1.31E+01,-2.17E+01,-1.35E+01,-2.08E+01,-1.18E+01,-1.27E+01,-7.59E+00,-1.01E+01,-8.09E+00,-1.91E+01
7.77E+00,-1.52E+01,-2.57E+01,-1.89E+01,-2.35E+01,-9.06E+00,-6.79E+00,-9.94E+00,-1.95E+01,-9.16E+00,-1.74E+01
7.79E+00,-1.46E+01,-1.39E+01,-2.33E+01,-1.10E+01,-1.82E+01,-1.39E+01,-1.04E+01,-1.28E+01,-7.75E+00,-1.19E+01
7.81E+00,-1.69E+01,-1.59E+01,-1.88E+01,-1.59E+01,-1.41E+01,-2.19E+01,-3.56E+01,-2.09E+01,-1.49E+01,-6.53E+00
7.82E+00,-1.98E+01,-1.52E+01,-1.16E+01,-1.19E+01,-2.54E+01,-2.20E+01,-1.86E+01,-1.31E+01,-1.42E+01,-1.63E+01
7.84E+00,-1.38E+01,-1.20E+01,-1.11E+01,-9.71E+00,-1.71E+01,-1.53E+01,-4.92E+00,-1.27E+01,-1.00E+01,-1.29E+01
7.86E+00,-1.13E+01,-1.13E+01,-2.08E+01,-1.38E+01,-2.02E+01,-3.85E+01,-1.00E+01,-6.36E+00,-1.53E+01,-8.57E+00
7.88E+00,-2.69E+01,-1.97E+01,-1.04E+01,-1.05E+01,-1.30E+01,-2.66E+01,-8.55E+00,-1.08E+01,-1.07E+01,-7.93E+00
7.90E+00,-1.14E+01,-1.04E+01,-1.17E+01,-9.68E+00,-1.13E+01,-1.23E+01,-8.68E+00,-2.42E+01,-9.89E+00,-4.62E+00
7.91E+00,-9.39E+00,-1.12E+01,-1.06E+01,-1.43E+01,-1.12E+01,-1.49E+01,-8.79E+00,-8.76E+00,-7.56E+00,-1.27E+01
7.93E+00,-1.67E+01,-1.16E+01,-1.79E+01,-1.59E+01,-1.45E+01,-1.84E+01,-1.80E+01,-1.29E+01,-1.15E+01,-1.10E+01
7.95E+00,-1.80E+01,-1.21E+01,-1.17E+01,-1.47E+01,-2.67E+01,-1.68E+01,-2.18E+01,-1.02E+01,-1.87E+01,-2.34E+01
7.97E+00,-1.43E+01,-1.43E+01,-1.35E+01,-1.15E+01,-1.57E+01,-1.28E+01,-6.30E+00,-7.25E+00,-1.35E+01,-6.79E+00
7.98E+00,-1.25E+01,-1.37E+01,-1.07E+01,-1.53E+01,-1.87E+01,-1.16E+01,-5.09E+00,-8.28E+00,-9.72E+00,-1.71E+01
8.00E+00,-1.14E+01,-1.06E+01,-6.97E+00,-1.40E+01,-8.89E+00,-1.34E+01,-1.07E+01,-2.17E+01,-8.01E+00,-1.05E+01
8.02E+00,-6.16E+00,-1.51E+01,-6.46E+00,-2.58E+01,-1.36E+01,-2.39E+01,-1.17E+01,-1.48E+01,-9.46E+00,-2.03E+01
8.04E+00,-1.46E+01,-1.97E+01,-8.84E+00,-1.46E+01,-2.30E+01,-1.57E+01,-1.15E+01,-1.65E+01,-1.95E+01,-1.23E+01
8.06E+00,-1.16E+01,-1.70E+01,-1.95E+01,-1.13E+01,-8.86E+00,-1.48E+01,-8.48E+00,-1.76E+01,-1.35E+01,-7.92E+00
8.07E+00,-1.70E+01,-1.74E+01,-1.74E+01,-1.40E+01,-1.50E+01,-1.60E+01,-7.90E+00,-2.59E+01,-1.24E+01,-8.24E+00
8.09E+00,-2.64E+01,-1.91E+01,-2.09E+01,-1.91E+01,-2.45E+01,-9.02E+00,-2.65E+01,-1.39E+01,-1.05E+01,-1.18E+01
8.11E+00,-1.14E+01,-1.03E+01,-1.52E+01,-2.13E+01,-8.68E+00,-1.56E+01,-1.16E+01,-6.21E+00,-8.64E+00,-3.11E+01
8.13E+00,-1.07E+01,-1.54E+01,-1.53E+01,-8.93E+00,-1.13E+01,-1.20E+01,-1.31E+01,-1.35E+01,-2.03E+01,-1.04E+01
8.15E+00,-6.80E+00,-1.10E+01,-1.29E+01,-1.04E+01,-1.59E+01,-1.27E+01,-9.92E+00,-5.97E+00,-2.34E+01,-1.51E+01
8.16E+00,-1.34E+01,-1.29E+01,-1.51E+01,-1.02E+01,-1.02E+01,-1.03E+01,-9.86E+00,-9.16E+00,-5.67E+00,-6.58E+00
8.18E+00,-1.32E+01,-1.83E+01,-1.65E+01,-1.34E+01,-1.39E+01,-7.06E+00,-2.14E+01,-1.03E+01,-1.31E+01,-1.07E+01
8.20E+00,-2.06E+01,-2.02E+01,-5.70E+00,-2.02E+01,-1.66E+01,-1.47E+01,-5.97E+00,-9.81E+00,-2.19E+01,-9.13E+00
8.22E+00,-8.58E+00,-7.20E+00,-2.12E+01,-3.51E+01,-1.11E+01,-1.38E+01,-1.05E+01,-1.45E+01,-1.22E+01,-2.53E+01
8.24E+00,-2.14E+01,-1.88E+01,-2.54E+01,-1.20E+01,-1.22E+01,-7.66E+00,-8.73E+00,-1.30E+01,-1.52E+01,-1.93E+01
8.25E+00,-1.59E+01,-1.16E+01,-6.02E+00,-1.46E+01,-1.70E+01,-1.28E+01,-1.52E+01,-8.08E+00,-1.68E+01,-1.61E+01
8.27E+00,-1.40E+01,-2.55E+01,-1.08E+01,-6.07E+00,-2.58E+01,-7.49E+00,-8.57E+00,-1.73E+01,-1.14E+01,-1.64E+01
8.29E+00,-1.33E+01,-2.08E+01,-1.76E+01,-1.38E+01,-1.27E+01,-8.42E+00,-8.59E+00,-8.63E+00,-8.51E+00,-1.92E+01
8.31E+00,-1.25E+01,-1.25E+01,-2.26E+01,-1.57E+01,-1.76E+01,-1.27E+01,-1.69E+01,-1.41E+01,-1.17E+01,-9.46E+00
8.33E+00,-1.96E+01,-2.34E+01,-7.83E+00,-2.52E+01,-7.83E+00,-1.84E+01,-1.55E+01,-6.76E+00,-2.19E+01,-1.79E+01
8.34E+00,-1.05E+01,-1.60E+01,-1.20E+01,-1.44E+01,-1.22E+01,-1.62E+01,-6.47E+00,-8.80E+00,-7.77E+00,-1.08E+01
8.36E+00,-2.16E+01,-1.04E+01,-2.67E+01,-1.34E+01,-1.59E+01,-1.04E+01,-6.85E+00,-2.14E+01,-7.07E+00,-9.38E+00
8.38E+00,-7.96E+00,-1.25E+01,-1.30E+01,-1.78E+01,-1.77E+01,-4.00E+01,-9.10E+00,-6.07E+00,-7.62E+00,-6.21E+00
8.40E+00,-1.60E+01,-2.16E+01,-1.42E+01,-1.88E+01,-1.28E+01,-1.75E+01,-1.86E+01,-1.44E+01,-1.71E+01,-1.20E+01
8.41E+00,-4.57E+00,-8.73E+00,-1.30E+01,-7.92E+00,-8.63E+00,-1.07E+01,-1.24E+01,-1.05E+01,-1.07E+01,-2.03E+01
8.43E+00,-1.37E+01,-2.62E+01,-1.61E+01,-1.08E+01,-2.00E+01,-1.41E+01,-1.39E+01,-1.13E+01,-1.70E+01,-5.80E+00
8.45E+00,-8.00E+00,-2.72E+01,-9.53E+00,-1.50E+01,-1.15E+01,-1.48E+01,-1.30E+01,-1.20E+01,-1.44E+01,-1.37E+01
8.47E+00,-9.79E+00,-2.44E+01,-1.41E+01,-1.44E+01,-1.68E+01,-1.58E+01,-6.55E+00,-1.89E+01,-1.75E+01,-8.62E+00
8.49E+00,-1.74E+01,-2.23E+01,-2.45E+01,-3.03E+01,-1.02E+01,-1.66E+01,-2.12E+01,-1.44E+01,-1.08E+01,-7.98E+00
8.50E+00,-1.07E+01,-9.73E+00,-1.66E+01,-7.56E+00,-1.63E+01,-1.62E+01,-5.85E+00,-1.44E+01,-4.31E+00,-1.05E+01
8.52E+00,-1.68E+01,-9.83E+00,-2.17E+01,-1.52E+01,-1.65E+01,-1.08E+01,-9.93E+00,-1.16E+01,-1.73E+01,-9.32E+00
8.54E+00,-7.93E+00,-1.55E+01,-1.30E+01,-1.01E+01,-1.04E+01,-5.50E+00,-1.66E+01,-8.27E+00,-1.29E+01,-1.22E+01
8.56E+00,-2.07E+01,-1.78E+01,-1.96E+01,-1.70E+01,-1.35E+01,-1.38E+01,-1.10E+01,-2.11E+01,-1.23E+01,-7.08E+00
8.58E+00,-7.78E+00,-1.04E+01,-7.25E+00,-1.28E+01,-1.46E+01,-1.51E+01,-8.60E+00,-1.23E+01,-1.13E+01,-6.74E+00
8.59E+00,-2.52E+01,-1.26E+01,-1.74E+01,-1.19E+01,-1.80E+01,-1.09E+01,-9.91E+00,-1.73E+01,-1.72E+01,-1.19E+01
8.61E+00,-1.21E+01,-1.50E+01,-1.04E+01,-2.00E+01,-1.12E+01,-1.73E+01,-7.93E+00,-1.85E+01,-1.28E+01,-1.29E+01
8.63E+00,-1.55E+01,-1.99E+01,-2.28E+01,-1.12E+01,-1.15E+01,-1.12E+01,-5.90E+00,-1.23E+01,-1.56E+01,-1.42E+01
8.65E+00,-1.98E+01,-1.07E+01,-9.08E+00,-1.53E+01,-2.21E+01,-6.72E+00,-6.48E+00,-1.14E+01,-2.27E+01,-8.74E+00
8.67E+00,-9.93E+00,-1.20E+01,-1.39E+01,-1.12E+01,-1.67E+01,-1.83E+01,-1.24E+01,-1.48E+01,-1.41E+01,-1.32E+01
8.68E+00,-1.28E+01,-2.22E+01,-8.68E+00,-1.02E+01,-7.75E+00,-1.75E+01,-1.19E+01,-1.37E+01,-1.59E+01,-8.20E+00
8.70E+00,-1.49E+01,-2.14E+01,-2.17E+01,-9.04E+00,-1.84E+01,-9.95E+00,-7.68E+00,-1.52E+01,-1.61E+01,-1.66E+01
8.72E+00,-1.15E+01,-1.46E+01,-1.56E+01,-1.24E+01,-2.05E+01,-1.91E+01,-7.60E+00,-1.52E+01,-2.67E+01,-1.58E+01
8.74E+00,-1.68E+01,-9.51E+00,-9.74E+00,-8.60E+00,-1.41E+01,-1.41E+01,-9.53E+00,-1.86E+01,-2.08E+01,-3.33E+01
8.75E+00,-2.67E+01,-2.84E+01,-3.61E+01,-1.19E+01,-1.03E+01,-1.45E+01,-8.78E+00,-1.50E+01,-1.64E+01,-7.03E+00
8.77E+00,-8.27E+00,-2.50E+01,-1.37E+01,-1.66E+01,-1.85E+01,-1.56E+01,-7.27E+00,-1.23E+01,-1.49E+01,-1.28E+01
8.79E+00,-1.04E+01,-9.55E+00,-1.96E+01,-1.61E+01,-4.29E+01,-1.61E+01,-1.56E+01,-1.10E+01,-1.47E+01,-1.08E+01
8.81E+00,-1.23E+01,-7.62E+00,-1.97E+01,-1.23E+01,-7.61E+00,-5.82E+00,-1.09E+01,-1.04E+01,-3.21E+01,-1.13E+01
8.83E+00,-9.19E+00,-8.56E+00,-1.00E+01,-1.30E+01,-1.88E+01,-1.44E+01,-2.42E+01,-1.80E+01,-1.98E+01,-2.99E+01
8.84E+00,-1.30E+01,-1.29E+01,-1.11E+01,-1.99E+01,-1.63E+01,-1.12E+01,-1.50E+01,-7.76E+00,-2.06E+01,-1.03E+01
8.86E+00,-1.76E+01,-9.82E+00,-8.52E+00,-1.50E+01,-1.07E+01,-1.62E+01,-9.06E+00,-7.94E+00,-1.48E+01,-1.70E+01
8.88E+00,-1.09E+01,-9.09E+00,-8.02E+00,-1.85E+01,-2.75E+01,-8.14E+00,-1.04E+01,-9.40E+00,-1.04E+01,-1.10E+01
8.90E+00,-1.94E+01,-1.76E+01,-1.69E+01,-8.01E+00,-5.30E+00,-2.77E+00,-7.60E+00,-2.15E+01,-7.84E+00,-2.39E+00
8.92E+00,-8.63E+00,-8.98E+00,-9.33E+00,-7.97E+00,-1.05E+01,-1.25E+01,-6.45E+00,-1.69E+01,-1.01E+01,-1.60E+01
8.93E+00,-9.77E+00,-2.45E+01,-1.47E+01,-1.70E+01,-1.23E+01,-1.31E+01,-2.01E+01,-1.77E+01,-8.40E+00,-1.30E+01
8.95E+00,-1.59E+01,-1.28E+01,-1.09E+01,-1.73E+01,-1.55E+01,-1.09E+01,-1.34E+01,-7.55E+00,-1.02E+01,-1.97E+01
8.97E+00,-7.11E+00,-1.84E+01,-1.16E+01,-2.57E+01,-7.41E+00,-1.67E+01,-1.53E+01,-5.75E+00,-1.31E+01,-1.18E+01
8.99E+00,-1.94E+01,-1.61E+01,-1.59E+01,-2.55E+01,-1.97E+01,-1.14E+01,-1.61E+01,-1.25E+01,-1.17E+01,-6.44E+00
9.01E+00,-8.84E+00,-6.12E+00,-1.48E+01,-7.83E+00,-1.51E+01,-1.93E+01,-1.06E+01,-1.76E+01,-7.79E+00,-1.37E+01
9.02E+00,-1.71E+01,-1.83E+01,-1.04E+01,-1.93E+01,-8.24E+00,-2.04E+01,-1.19E+01,-7.40E+00,-1.17E+01,-2.22E+01
9.04E+00,-2.27E+01,-1.54E+01,-1.75E+01,-1.66E+01,-1.12E+01,-1.73E+01,-1.48E+01,-1.46E+01,-8.23E+00,-9.60E+00
9.06E+00,-1.42E+01,-6.97E+00,-9.35E+00,-1.41E+01,-1.84E+01,-9.26E+00,-1.14E+01,-1.14E+01,-8.63E+00,-1.70E+01
9.08E+00,-1.52E+01,-2.46E+01,-9.13E+00,-9.62E+00,-1.08E+01,-2.00E+01,-1.51E+01,-1.41E+01,-5.09E+00,-1.04E+01
9.09E+00,-9.87E+00,-1.36E+01,-1.59E+01,-1.14E+01,-9.05E+00,-9.34E+00,-7.40E+00,-1.48E+01,-1.07E+01,-1.59E+01
9.11E+00,-1.38E+01,-1.91E+01,-1.24E+01,-2.24E+01,-1.76E+01,-1.49E+01,-9.35E+00,-1.67E+01,-1.63E+01,-1.86E+01
9.13E+00,-1.12E+01,-1.50E+01,-9.98E+00,-1.04E+01,-2.82E+01,-1.52E+01,-1.09E+01,-2.66E+01,-2.19E+01,-9.97E+00
9.15E+00,-1.71E+01,-8.67E+00,-6.88E+00,-1.12E+01,-1.96E+01,-6.27E+00,-1.34E+01,-1.21E+01,-1.98E+01,-4.33E+00
9.17E+00,-2.21E+01,-2.14E+01,-1.13E+01,-1.92E+01,-1.59E+01,-1.51E+01,-1.55E+01,-1.31E+01,-1.35E+01,-1.48E+01
9.18E+00,-1.42E+01,-1.92E+01,-1.06E+01,-8.89E+00,-1.52E+01,-2.54E+01,-1.13E+01,-1.60E+01,-1.49E+01,-1.07E+01
9.20E+00,-2.09E+01,-1.79E+01,-1.23E+01,-8.35E+00,-1.09E+01,-1.34E+01,-1.50E+01,-9.57E+00,-2.13E+01,-1.57E+01
9.22E+00,-3.43E+01,-9.81E+00,-1.43E+01,-1.84E+01,-1.47E+01,-7.86E+00,-1.73E+01,-1.69E+01,-1.59E+01,-6.06E+00
9.24E+00,-1.59E+01,-2.21E+01,-2.24E+01,-1.53E+01,-1.27E+01,-1.50E+01,-9.52E+00,-1.69E+01,-1.05E+01,-1.30E+01
9.26E+00,-1.88E+01,-1.11E+01,-1.38E+01,-1.21E+01,-1.36E+01,-7.33E+00,-1.42E+01,-2.64E+01,-1.45E+01,-1.95E+01
9.27E+00,-7.31E+00,-8.42E+00,-1.19E+01,-1.21E+01,-2.37E+01,-1.36E+01,-1.05E+01,-1.64E+01,-1.34E+01,-7.14E+00
9.29E+00,-1.99E+01,-1.14E+01,-1.19E+01,-1.29E+01,-1.97E+01,-1.14E+01,-7.11E+00,-9.46E+00,-1.54E+01,-1.30E+01
9.31E+00,-1.84E+01,-1.38E+01,-1.17E+01,-1.89E+01,-7.51E+00,-1.13E+01,-1.32E+01,-1.61E+01,-8.78E+00,-1.79E+01
9.33E+00,-8.20E+00,-2.35E+01,-2.47E+01,-1.97E+01,-1.40E+01,-2.24E+01,-2.48E+01,-9.96E+00,-1.15E+01,-1.22E+01
9.35E+00,-1.58E+01,-1.70E+01,-1.07E+01,-1.25E+01,-2.01E+01,-8.38E+00,-1.96E+01,-4.50E+00,-7.19E+00,-2.53E+01
9.36E+00,-1.98E+01,-1.80E+01,-1.48E+01,-1.23E+01,-2.55E+01,-1.32E+01,-1.10E+01,-1.10E+01,-1.14E+01,-7.92E+00
9.38E+00,-2.11E+01,-1.51E+01,-1.61E+01,-1.46E+01,-1.28E+01,-1.63E+01,-6.28E+00,-1.29E+01,-1.79E+01,-7.47E+00
9.40E+00,-1.93E+01,-1.83E+01,-1.72E+01,-1.53E+01,-2.35E+01,-1.68E+01,-9.10E+00,-1.60E+01,-2.29E+01,-1.62E+01
9.42E+00,-2.04E+01,-2.54E+01,-1.17E+01,-2.02E+01,-1.78E+01,-1.31E+01,-1.44E+01,-1.75E+01,-1.82E+01,-5.52E+00
9.44E+00,-1.23E+01,-2.01E+01,-1.12E+01,-1.45E+01,-1.85E+01,-1.34E+01,-9.23E+00,-9.40E+00,-1.63E+01,-2.13E+01
9.45E+00,-1.34E+01,-2.13E+01,-1.44E+01,-1.17E+01,-1.06E+01,-9.01E+00,-1.44E+01,-7.16E+00,-9.11E+00,-1.44E+01
9.47E+00,-1.81E+01,-1.75E+01,-1.32E+01,-1.48E+01,-1.84E+01,-1.15E+01,-8.65E+00,-1.50E+01,-7.88E+00,-7.10E+00
9.49E+00,-1.87E+01,-2.73E+01,-1.37E+01,-1.32E+01,-1.59E+01,-1.45E+01,-1.24E+01,-1.81E+01,-1.29E+01,-2.23E+01
9.51E+00,-1.66E+01,-2.03E+01,-1.16E+01,-1.45E+01,-7.24E+00,-9.61E+00,-1.53E+01,-6.79E+00,-6.35E+00,-6.43E+00
9.52E+00,-2.33E+01,-1.13E+01,-1.24E+01,-6.61E+00,-1.14E+01,-6.09E+00,-1.22E+01,-1.18E+01,-1.29E+01,-1.24E+01
9.54E+00,-1.19E+01,-1.99E+01,-1.86E+01,-1.09E+01,-7.18E+00,-5.44E+00,-1.40E+01,-1.95E+01,-1.13E+01,-6.01E+00
9.56E+00,-1.50E+01,-1.76E+01,-2.66E+01,-1.72E+01,-1.72E+01,-1.27E+01,-1.01E+01,-2.04E+01,-1.84E+01,-3.58E+00
9.58E+00,-8.16E+00,-1.58E+01,-1.21E+01,-1.45E+01,-6.69E+00,-1.31E+01,-1.32E+01,-1.74E+01,-1.37E+01,-6.34E+00
9.60E+00,-1.66E+01,-1.33E+01,-1.85E+01,-1.10E+01,-1.01E+01,-8.38E+00,-1.02E+01,-8.98E+00,-1.17E+01,-1.16E+01
9.61E+00,-1.61E+01,-3.25E+01,-8.93E+00,-7.71E+00,-3.01E+01,-1.32E+01,-9.27E+00,-1.92E+01,-1.90E+01,-1.65E+01
9.63E+00,-1.44E+01,-1.68E+01,-8.45E+00,-1.54E+01,-1.41E+01,-1.31E+01,-8.55E+00,-2.26E+01,-1.60E+01,-9.97E+00
9.65E+00,-2.13E+01,-1.48E+01,-1.95E+01,-1.13E+01,-1.47E+01,-1.69E+01,-1.03E+01,-7.37E+00,-8.50E+00,-1.43E+01
9.67E+00,-2.61E+01,-1.39E+01,-8.35E+00,-2.31E+01,-1.27E+01,-6.66E+00,-2.15E+01,-1.73E+01,-8.64E+00,-6.15E+00
9.69E+00,-9.08E+00,-1.24E+01,-6.44E+00,-1.06E+01,-1.29E+01,-1.16E+01,-1.65E+01,-1.02E+01,-1.67E+01,-1.05E+01
9.70E+00,-1.21E+01,-1.84E+01,-1.47E+01,-2.11E+01,-2.66E+01,-6.69E+00,-6.66E+00,-8.26E+00,-2.14E+01,-1.43E+01
9.72E+00,-1.76E+01,-2.65E+01,-1.23E+01,-1.02E+01,-2.30E+01,-1.33E+01,-1.20E+01,-1.60E+01,-3.41E+01,-1.54E+01
9.74E+00,-1.23E+01,-1.30E+01,-1.11E+01,-1.40E+01,-1.45E+01,-7.65E+00,-1.81E+01,-1.78E+01,-1.41E+01,-7.15E+00
9.76E+00,-1.54E+01,-1.78E+01,-1.15E+01,-1.46E+01,-1.19E+01,-1.01E+01,-1.64E+01,-7.32E+00,-1.18E+01,-8.64E+00
9.78E+00,-1.75E+01,-2.35E+01,-1.33E+01,-1.80E+01,-1.61E+01,-3.22E+01,-1.56E+01,-1.49E+01,-1.36E+01,-7.03E+00
9.79E+00,-1.62E+01,-1.22E+01,-1.42E+01,-1.34E+01,-6.57E+00,-1.46E+01,-1.78E+01,-1.57E+01,-1.79E+01,-1.57E+01
9.81E+00,-1.11E+01,-1.75E+01,-1.60E+01,-9.15E+00,-1.69E+01,-1.53E+01,-8.00E+00,-5.41E+00,-1.37E+01,-4.47E+00
9.83E+00,-1.19E+01,-1.78E+01,-1.42E+01,-1.79E+01,-1.45E+01,-1.77E+01,-1.19E+01,-1.23E+01,-2.14E+01,-1.41E+01
9.85E+00,-3.13E+01,-1.09E+01,-1.22E+01,-8.51E+00,-2.13E+01,-1.41E+01,-1.73E+01,-1.54E+01,-1.42E+01,-2.35E+01
9.86E+00,-1.55E+01,-2.33E+01,-1.22E+01,-1.27E+01,-2.08E+01,-2.83E+01,-1.57E+01,-9.89E+00,-5.91E+00,-2.32E+01
9.88E+00,-1.37E+01,-1.48E+01,-1.90E+01,-2.17E+01,-1.43E+01,-2.59E+01,-1.70E+01,-1.03E+01,-1.25E+01,-1.03E+01
9.90E+00,-1.21E+01,-1.03E+01,-1.38E+01,-1.24E+01,-1.52E+01,-6.26E+00,-2.25E+01,-2.04E+01,-4.63E+00,-9.69E+00
9.92E+00,-1.96E+01,-1.60E+01,-1.21E+01,-1.20E+01,-1.99E+01,-1.22E+01,-2.12E+01,-2.81E+00,-1.24E+01,-8.31E+00
9.94E+00,-1.21E+01,-8.21E+00,-1.17E+01,-1.91E+01,-1.11E+01,-1.18E+01,-1.03E+01,-8.12E+00,-1.04E+01,-5.83E+00
9.95E+00,-9.60E+00,-1.71E+01,-3.64E+01,-1.92E+01,-2.06E+01,-1.84E+01,-1.20E+01,-1.28E+01,-7.33E+00,-3.22E+00
9.97E+00,-8.82E+00,-1.54E+01,-1.31E+01,-1.68E+01,-1.32E+01,-6.89E+00,-4.98E+00,-1.38E+01,-2.01E+01,-2.76E+01
9.99E+00,-2.06E+01,-1.93E+01,-1.38E+01,-1.72E+01,-1.51E+01,-7.78E+00,-1.67E+01,-1.88E+01,-9.12E+00,-1.14E+01
1.00E+01,-8.34E+00,-1.60E+01,-1.62E+01,-1.10E+01,-2.51E+01,-1.99E+01,-8.59E+00,-5.81E+00,-1.00E+01,-1.05E+01
1.00E+01,-2.06E+01,-1.73E+01,-1.67E+01,-1.17E+01,-1.66E+01,-1.68E+01,-1.81E+01,-2.42E+01,-1.63E+01,-6.93E+00
1.00E+01,-1.06E+01,-9.82E+00,-1.10E+01,-1.49E+01,-1.46E+01,-1.07E+01,-1.18E+01,-1.23E+01,-9.42E+00,-1.38E+01
1.01E+01,-2.35E+01,-2.14E+01,-1.97E+01,-9.80E+00,-8.62E+00,-7.62E+00,-1.97E+01,-2.08E+01,-1.35E+01,-1.36E+01
1.01E+01,-8.19E+00,-1.94E+01,-1.67E+01,-2.34E+01,-7.90E+00,-1.44E+01,-1.63E+01,-1.06E+01,-1.11E+01,-5.11E+00
1.01E+01,-1.95E+01,-2.34E+01,-2.09E+01,-1.14E+01,-8.23E+00,-1.43E+01,-6.29E+00,-1.94E+01,-1.02E+01,-1.05E+01
1.01E+01,-1.77E+01,-9.33E+00,-1.54E+01,-9.00E+00,-1.19E+01,-5.55E+00,-1.89E+01,-1.34E+01,-1.73E+01,-7.62E+00
1.01E+01,-1.05E+01,-2.00E+01,-1.03E+01,-2.11E+01,-1.02E+01,-2.22E+01,-9.16E+00,-1.11E+01,-8.13E+00,-1.74E+01
1.02E+01,-1.01E+01,-1.55E+01,-1.47E+01,-2.92E+01,-2.00E+01,-1.14E+01,-1.61E+01,-2.20E+01,-8.01E+00,-1.33E+01
1.02E+01,-1.55E+01,-2.90E+01,-1.60E+01,-1.01E+01,-1.11E+01,-1.14E+01,-1.82E+01,-1.49E+01,-1.20E+01,-9.73E+00
1.02E+01,-2.05E+01,-2.52E+01,-9.83E+00,-1.25E+01,-1.37E+01,-1.92E+01,-1.47E+01,-2.07E+01,-9.30E+00,-1.18E+01
1.02E+01,-1.50E+01,-1.53E+01,-1.32E+01,-7.48E+00,-1.35E+01,-2.34E+01,-1.61E+01,-1.42E+01,-7.87E+00,-1.84E+01
1.02E+01,-1.45E+01,-9.89E+00,-2.32E+01,-1.20E+01,-1.63E+01,-2.45E+01,-1.45E+01,-5.09E+00,-7.27E+00,-8.24E+00
1.02E+01,-1.28E+01,-1.86E+01,-1.61E+01,-1.61E+01,-1.41E+01,-8.08E+00,-3.25E+01,-1.55E+01,-1.69E+01,-9.40E+00
1.03E+01,-1.47E+01,-2.39E+01,-2.79E+01,-1.39E+01,-5.16E+00,-1.16E+01,-1.41E+01,-3.01E+01,-5.88E+00,-1.94E+01
1.03E+01,-1.61E+01,-1.05E+01,-1.95E+01,-1.15E+01,-1.39E+01,-1.66E+01,-3.24E+01,-1.13E+01,-5.17E+00,-1.54E+01
1.03E+01,-1.45E+01,-8.55E+00,-1.51E+01,-1.20E+01,-1.02E+01,-9.14E+00,-1.28E+01,-9.11E+00,-7.52E+00,-4.51E+00
1.03E+01,-1.68E+01,-1.84E+01,-1.75E+01,-1.19E+01,-7.45E+00,-6.86E+00,-1.48E+01,-1.46E+01,-8.28E+00,-1.81E+01
1.03E+01,-1.37E+01,-2.11E+01,-9.61E+00,-9.05E+00,-8.16E+00,-1.43E+01,-2.26E+01,-1.06E+01,-2.28E+01,-8.34E+00
1.03E+01,-2.37E+01,-2.01E+01,-9.84E+00,-1.09E+01,-1.65E+01,-9.61E+00,-1.93E+01,-5.20E+00,-1.68E+01,-1.53E+01
1.04E+01,-2.25E+01,-8.26E+00,-1.50E+01,-2.02E+01,-2.06E+01,-9.17E+00,-9.00E+00,-5.60E+00,-2.12E+01,-2.32E+01
1.04E+01,-1.48E+01,-3.28E+01,-1.46E+01,-1.46E+01,-1.19E+01,-8.82E+00,-7.01E+00,-1.03E+01,-1.78E+01,-1.77E+01
1.04E+01,-1.30E+01,-1.69E+01,-1.37E+01,-1.75E+01,-1.15E+01,-8.34E+00,-9.80E+00,-1.53E+01,-1.76E+01,-1.16E+01
1.04E+01,-1.83E+01,-1.81E+01,-9.34E+00,-4.07E+00,-1.26E+01,-7.81E+00,-1.92E+01,-1.01E+01,-1.52E+01,-1.21E+01
1.04E+01,-1.69E+01,-1.49E+01,-1.09E+01,-1.40E+01,-1.76E+01,-1.66E+01,-1.37E+01,-1.00E+01,-1.02E+01,-2.42E+01
1.05E+01,-2.74E+01,-1.31E+01,-2.06E+01,-1.28E+01,-6.89E+00,-1.34E+01,-2.03E+01,-1.31E+01,-6.52E+00,-1.49E+01
1.05E+01,-2.08E+01,-1.75E+01,-1.48E+01,-1.72E+01,-2.38E+01,-1.65E+01,-3.11E+01,-1.88E+01,-1.47E+01,-4.74E+00
1.05E+01,-1.33E+01,-1.11E+01,-1.09E+01,-9.15E+00,-1.08E+01,-1.33E+01,-9.94E+00,-7.25E+00,-7.31E+00,-9.12E+00
1.05E+01,-6.83E+00,-8.48E+00,-1.51E+01,-2.47E+01,-1.23E+01,-1.66E+01,-1.32E+01,-7.28E+00,-1.55E+01,-9.04E+00
1.05E+01,-1.76E+01,-1.29E+01,-1.88E+01,-1.85E+01,-1.78E+01,-5.64E+00,-1.65E+01,-1.27E+01,-9.66E+00,-3.68E+00
1.05E+01,-2.27E+01,-1.09E+01,-1.57E+01,-1.22E+01,-2.70E+01,-6.70E+00,-2.28E+01,-1.27E+01,-6.92E+00,-1.19E+01
1.06E+01,-1.25E+01,-1.50E+01,-7.14E+00,-1.00E+01,-6.19E+00,-2.77E+00,-7.41E+00,-8.32E+00,-9.51E+00,-9.17E+00
1.06E+01,-1.04E+01,-7.96E+00,-1.65E+01,-1.13E+01,-9.92E+00,-1.15E+01,-1.45E+01,-6.71E+00,-1.53E+01,-1.18E+01
1.06E+01,-1.46E+01,-1.25E+01,-1.24E+01,-1.68E+01,-9.78E+00,-9.85E+00,-1.84E+01,-1.36E+01,-2.47E+01,-1.39E+01
1.06E+01,-1.19E+01,-1.40E+01,-1.21E+01,-1.52E+01,-1.27E+01,-1.06E+01,-1.21E+01,-1.68E+01,-7.45E+00,-8.34E+00
1.06E+01,-1.33E+01,-1.17E+01,-5.11E+00,-1.15E+01,-8.29E+00,-1.27E+01,-9.09E+00,-1.53E+01,-1.10E+01,-9.18E+00
1.07E+01,-1.64E+01,-1.83E+01,-3.83E+01,-1.45E+01,-1.62E+01,-1.39E+01,-1.34E+01,-1.00E+01,-4.61E+00,-8.43E+00
1.07E+01,-1.57E+01,-1.92E+01,-1.38E+01,-2.46E+01,-1.11E+01,-3.77E+01,-1.61E+01,-8.99E+00,-1.38E+01,-1.03E+01
1.07E+01,-1.70E+01,-1.07E+01,-1.84E+01,-2.59E+01,-1.36E+01,-1.03E+01,-1.12E+01,-1.65E+01,-7.46E+00,-6.04E+00
1.07E+01,-5.04E+00,-1.58E+01,-1.21E+01,-1.77E+01,-1.40E+01,-2.09E+01,-1.42E+01,-7.22E+00,-1.08E+01,-9.81E+00
1.07E+01,-1.59E+01,-1.45E+01,-9.16E+00,-1.34E+01,-1.51E+01,-1.40E+01,-1.04E+01,-8.35E+00,-6.33E+00,-1.69E+01
1.07E+01,-8.70E+00,-1.14E+01,-1.45E+01,-9.25E+00,-2.34E+01,-1.25E+01,-1.22E+01,-1.22E+01,-1.51E+01,-1.05E+01
1.08E+01,-2.30E+01,-1.24E+01,-1.67E+01,-2.07E+01,-8.89E+00,-1.25E+01,-8.62E+00,-1.59E+01,-1.03E+01,-1.34E+01
1.08E+01,-1.86E+01,-1.87E+01,-1.76E+01,-7.53E+00,-1.31E+01,-1.55E+01,-1.03E+01,-9.09E+00,-7.71E+00,-9.73E+00
1.08E+01,-1.18E+01,-7.41E+00,-1.14E+01,-1.79E+01,-1.50E+01,-1.63E+01,-1.52E+01,-1.84E+01,-1.75E+01,-4.97E+00
1.08E+01,-2.20E+01,-1.23E+01,-2.50E+01,-1.21E+01,-1.75E+01,-2.03E+01,-1.24E+01,-1.02E+01,-8.71E+00,-5.71E+00
1.08E+01,-1.40E+01,-1.10E+01,-1.88E+01,-1.85E+01,-1.57E+01,-1.43E+01,-6.82E+00,-1.27E+01,-8.31E+00,-1.06E+01
1.08E+01,-1.14E+01,-1.54E+01,-9.27E+00,-7.27E+00,-1.56E+01,-8.96E+00,-6.26E+00,-1.44E+01,-9.73E+00,-7.22E+00
1.09E+01,-1.27E+01,-7.57E+00,-2.29E+01,-2.07E+01,-1.54E+01,-7.02E+00,-7.40E+00,-6.88E+00,-7.66E+00,-2.30E+01
1.09E+01,-1.93E+01,-1.68E+01,-1.35E+01,-2.85E+01,-1.39E+01,-3.81E+00,-8.86E+00,-7.73E+00,-7.89E+00,-2.15E+01
1.09E+01,-2.25E+01,-1.72E+01,-1.14E+01,-1.70E+01,-1.99E+01,-1.43E+01,-2.12E+01,-1.78E+01,-1.16E+01,-4.04E+00
1.09E+01,-1.24E+01,-1.59E+01,-1.41E+01,-9.29E+00,-1.29E+01,-6.04E+00,-7.20E+00,-6.87E+00,-6.81E+00,-1.09E+01
1.09E+01,-1.22E+01,-9.92E+00,-1.29E+01,-1.52E+01,-8.60E+00,-1.34E+01,-1.37E+01,-1.70E+01,-5.18E+00,-1.16E+01
1.10E+01,-1.43E+01,-1.69E+01,-9.13E+00,-1.48E+01,-9.90E+00,-5.31E+00,-1.04E+01,-1.72E+01,-1.63E+01,-1.41E+01
1.10E+01,-2.15E+01,-1.28E+01,-1.57E+01,-2.06E+01,-7.22E+00,-1.19E+01,-1.59E+01,-1.26E+01,-1.59E+01,-8.61E+00
1.10E+01,-1.03E+01,-1.37E+01,-1.02E+01,-1.48E+01,-1.37E+01,-9.41E+00,-3.15E+01,-2.11E+01,-1.22E+01,-2.67E+00
1.10E+01,-1.33E+01,-2.54E+01,-1.18E+01,-8.14E+00,-1.66E+01,-7.26E+00,-8.88E+00,-1.68E+01,-1.63E+01,-2.10E+01
1.10E+01,-2.49E+01,-2.79E+01,-7.53E+00,-2.44E+01,-2.64E+01,-1.13E+01,-1.46E+01,-9.89E+00,-7.23E+00,-1.18E+01
1.10E+01,-1.08E+01,-1.29E+01,-1.58E+01,-1.07E+01,-1.70E+01,-1.63E+01,-9.74E+00,-6.41E+00,-9.38E+00,-2.76E+01
1.11E+01,-7.24E+00,-1.25E+01,-1.01E+01,-2.31E+01,-1.54E+01,-1.07E+01,-1.02E+01,-2.17E+01,-6.86E+00,-4.23E+00
1.11E+01,-1.20E+01,-7.21E+00,-1.62E+01,-6.42E+00,-2.89E+01,-1.28E+01,-1.56E+01,-1.04E+01,-1.35E+01,-1.44E+01
1.11E+01,-1.38E+01,-1.29E+01,-1.83E+01,-1.86E+01,-2.74E+01,-1.04E+01,-2.02E+01,-6.71E+00,-7.12E+00,-1.00E+01
1.11E+01,-1.42E+01,-1.40E+01,-1.54E+01,-1.47E+01,-1.01E+01,-1.73E+01,-1.71E+01,-1.57E+01,-9.58E+00,-1.68E+01
1.11E+01,-2.70E+01,-1.52E+01,-1.72E+01,-1.82E+01,-1.54E+01,-1.66E+01,-1.34E+01,-1.72E+01,-4.80E+00,-1.31E+01
1.12E+01,-2.52E+01,-1.45E+01,-6.71E+00,-1.35E+01,-9.04E+00,-9.50E+00,-3.09E+01,-1.14E+01,-1.83E+01,-1.27E+01
1.12E+01,-1.01E+01,-1.09E+01,-9.38E+00,-2.48E+01,-1.99E+01,-1.46E+01,-1.73E+01,-1.13E+01,-8.86E+00,-1.38E+01
1.12E+01,-1.34E+01,-1.85E+01,-1.01E+01,-1.84E+01,-1.72E+01,-1.10E+01,-4.90E+00,-1.50E+01,-9.33E+00,-5.21E+00
1.12E+01,-1.06E+01,-1.16E+01,-1.91E+01,-1.20E+01,-1.01E+01,-1.57E+01,-1.03E+01,-8.36E+00,-1.66E+01,-1.31E+01
1.12E+01,-2.28E+01,-1.33E+01,-1.34E+01,-3.51E+01,-8.85E+00,-1.24E+01,-1.51E+01,-1.37E+01,-7.75E+00,-9.52E+00
1.12E+01,-2.20E+01,-2.12E+01,-1.77E+01,-2.06E+01,-1.72E+01,-1.52E+01,-1.95E+01,-8.71E+00,-6.50E+00,-1.11E+01
1.13E+01,-2.59E+01,-2.80E+01,-1.30E+01,-1.51E+01,-1.39E+01,-9.26E+00,-1.22E+01,-1.02E+01,-6.49E+00,-8.96E+00
1.13E+01,-9.99E+00,-1.96E+01,-1.37E+01,-1.77E+01,-1.38E+01,-1.58E+01,-1.31E+01,-2.59E+01,-1.34E+01,-1.02E+01
1.13E+01,-1.34E+01,-1.33E+01,-1.39E+01,-1.05E+01,-1.70E+01,-1.41E+01,-1.83E+01,-1.41E+01,-1.95E+01,-9.61E+00
1.13E+01,-1.25E+01,-1.82E+01,-8.63E+00,-1.10E+01,-1.87E+01,-7.56E+00,-7.87E+00,-1.60E+01,-6.79E+00,-7.30E+00
1.13E+01,-1.58E+01,-1.54E+01,-2.62E+01,-1.64E+01,-1.71E+01,-8.53E+00,-9.70E+00,-1.35E+01,-1.03E+01,-1.48E+01
1.14E+01,-1.40E+01,-1.26E+01,-1.06E+01,-2.28E+01,-7.47E+00,-9.29E+00,-2.55E+01,-1.54E+01,-8.05E+00,-1.05E+01
1.14E+01,-1.01E+01,-8.27E+00,-2.53E+01,-1.16E+01,-1.08E+01,-1.27E+01,-1.56E+01,-1.19E+01,-9.97E+00,-3.71E+00
1.14E+01,-1.03E+01,-2.08E+01,-1.12E+01,-2.67E+01,-1.83E+01,-2.07E+01,-2.60E+01,-1.34E+01,-1.40E+01,-1.47E+01
1.14E+01,-2.16E+01,-1.37E+01,-1.62E+01,-1.08E+01,-8.78E+00,-1.36E+01,-8.65E+00,-1.25E+01,-2.27E+01,-1.20E+01
1.14E+01,-1.25E+01,-1.37E+01,-1.48E+01,-1.06E+01,-1.31E+01,-9.12E+00,-1.17E+01,-1.54E+01,-6.77E+00,-1.62E+01
1.14E+01,-7.50E+00,-1.08E+01,-1.45E+01,-1.85E+01,-1.62E+01,-1.09E+01,-6.45E+00,-8.64E+00,-1.57E+01,-1.04E+01
1.15E+01,-1.46E+01,-1.53E+01,-1.14E+01,-1.55E+01,-1.95E+01,-7.77E+00,-9.42E+00,-1.35E+01,-1.42E+01,-9.73E+00
1.15E+01,-1.38E+01,-7.18E+00,-9.69E+00,-1.38E+01,-2.45E+01,-1.43E+01,-9.53E+00,-8.78E+00,-1.28E+01,-1.49E+01
1.15E+01,-6.71E+00,-9.48E+00,-9.84E+00,-1.60E+01,-9.90E+00,-9.90E+00,-1.36E+01,-1.56E+01,-9.37E+00,-7.60E+00
1.15E+01,-1.26E+01,-1.07E+01,-1.26E+01,-1.63E+01,-1.40E+01,-1.02E+01,-3.86E+00,-1.70E+01,-1.81E+01,-7.31E+00
1.15E+01,-1.53E+01,-1.36E+01,-1.92E+01,-9.85E+00,-1.26E+01,-1.77E+01,-1.06E+01,-2.69E+01,-1.53E+01,-9.92E+00
1.15E+01,-1.23E+01,-1.53E+01,-1.69E+01,-2.48E+01,-1.58E+01,-1.07E+01,-9.79E+00,-1.42E+01,-6.65E+00,-1.32E+01
1.16E+01,-1.05E+01,-1.90E+01,-1.55E+01,-9.39E+00,-1.91E+01,-1.21E+01,-2.22E+01,-1.27E+01,-6.94E+00,-6.17E+00
1.16E+01,-1.56E+01,-1.75E+01,-8.76E+00,-1.09E+01,-1.19E+01,-1.83E+01,-1.00E+01,-9.36E+00,-3.02E+01,-1.13E+01
1.16E+01,-9.53E+00,-1.39E+01,-1.22E+01,-1.45E+01,-1.55E+01,-6.57E+00,-1.40E+01,-1.13E+01,-1.07E+01,-2.99E+01
1.16E+01,-1.49E+01,-1.27E+01,-8.94E+00,-9.83E+00,-1.95E+01,-1.76E+01,-1.38E+01,-8.15E+00,-1.73E+01,-1.21E+01
1.16E+01,-1.94E+01,-1.76E+01,-1.07E+01,-2.37E+01,-7.78E+00,-1.19E+01,-1.32E+01,-1.47E+01,-2.15E+01,-2.28E+01
1.17E+01,-1.20E+01,-1.33E+01,-1.39E+01,-1.19E+01,-1.18E+01,-1.40E+01,-2.30E+01,-7.35E+00,-1.63E+01,-8.28E+00
1.17E+01,-2.18E+01,-1.91E+01,-1.66E+01,-2.21E+01,-1.35E+01,-1.30E+01,-7.90E+00,-1.65E+01,-1.86E+01,-1.23E+01
1.17E+01,-1.29E+01,-1.27E+01,-1.03E+01,-1.07E+01,-1.23E+01,-8.59E+00,-1.86E+01,-2.74E+01,-1.00E+01,-1.19E+01
1.17E+01,-1.42E+01,-1.45E+01,-2.16E+01,-1.38E+01,-1.63E+01,-1.18E+01,-9.24E+00,-1.75E+01,-8.20E+00,-5.78E+00
1.17E+01,-2.21E+01,-1.12E+01,-7.05E+00,-4.88E+00,-8.68E+00,-8.15E+00,-9.23E+00,-1.04E+01,-1.66E+01,-7.81E+00
1.17E+01,-1.68E+01,-1.36E+01,-1.04E+01,-1.63E+01,-1.70E+01,-2.10E+01,-2.35E+01,-1.47E+01,-2.91E+01,-6.75E+00
1.18E+01,-7.59E+00,-7.24E+00,-1.21E+01,-1.06E+01,-2.03E+01,-8.58E+00,-9.80E+00,-8.19E+00,-7.74E+00,-1.50E+01
1.18E+01,-1.24E+01,-1.84E+01,-1.54E+01,-1.77E+01,-1.44E+01,-1.70E+01,-1.18E+01,-1.78E+01,-2.30E+01,-1.89E+01
1.18E+01,-1.23E+01,-9.95E+00,-2.55E+01,-1.26E+01,-1.28E+01,-1.46E+01,-8.41E+00,-8.85E+00,-4.04E+00,-2.07E+01
1.18E+01,-1.13E+01,-1.46E+01,-1.02E+01,-1.59E+01,-6.51E+00,-1.49E+01,-1.16E+01,-1.44E+01,-1.33E+01,-2.06E+01
1.18E+01,-1.46E+01,-1.23E+01,-2.06E+01,-2.19E+01,-1.76E+01,-1.32E+01,-7.10E+00,-1.86E+01,-1.56E+01,-1.15E+01
1.19E+01,-9.61E+00,-2.38E+01,-1.57E+01,-1.33E+01,-1.33E+01,-8.16E+00,-1.47E+01,-9.53E+00,-1.22E+01,-1.15E+01
1.19E+01,-9.62E+00,-1.92E+01,-2.42E+01,-3.20E+01,-1.57E+01,-1.01E+01,-2.08E+01,-3.42E+00,-1.98E+01,-1.55E+01
1.19E+01,-9.69E+00,-1.62E+01,-1.24E+01,-2.25E+01,-1.59E+01,-8.31E+00,-9.16E+00,-4.56E+00,-6.41E+00,-1.37E+01
1.19E+01,-1.49E+01,-1.04E+01,-2.48E+01,-1.75E+01,-9.95E+00,-5.24E+00,-7.96E+00,-2.09E+01,-1.50E+01,-9.22E+00
1.19E+01,-2.48E+01,-1.22E+01,-4.60E+00,-1.42E+01,-4.95E+00,-1.30E+01,-1.16E+01,-8.92E+00,-6.08E+00,-6.05E+00
1.19E+01,-1.49E+01,-1.13E+01,-1.03E+01,-2.29E+01,-1.66E+01,-7.42E+00,-1.61E+01,-9.31E+00,-5.82E+00,-7.24E+00
1.20E+01,-9.27E+00,-2.17E+01,-1.72E+01,-1.37E+01,-9.77E+00,-1.06E+01,-1.25E+01,-1.66E+01,-7.07E+00,-1.31E+01
1.20E+01,-2.07E+01,-1.83E+01,-1.20E+01,-6.86E+00,-4.89E+00,-1.54E+01,-1.07E+01,-8.91E+00,-2.00E+01,-1.22E+01
1.20E+01,-1.64E+01,-1.48E+01,-1.44E+01,-1.90E+01,-8.67E+00,-8.99E+00,-1.58E+01,-1.10E+01,-6.99E+00,-2.29E+01
1.20E+01,-2.63E+01,-1.52E+01,-1.28E+01,-2.89E+01,-8.64E+00,-9.29E+00,-1.92E+01,-1.19E+01,-1.83E+01,-1.21E+01
1.20E+01,-4.57E+01,-1.64E+01,-1.57E+01,-1.06E+01,-1.51E+01,-1.04E+01,-1.25E+01,-1.22E+01,-1.55E+01,-1.72E+01
1.20E+01,-1.20E+01,-1.97E+01,-1.79E+01,-1.20E+01,-2.21E+01,-5.60E+00,-8.54E+00,-6.15E+00,-8.58E+00,-1.16E+01
1.21E+01,-1.74E+01,-2.32E+01,-9.01E+00,-2.37E+01,-1.63E+01,-1.39E+01,-3.06E+00,-2.01E+01,-2.82E+01,-5.44E+00
1.21E+01,-6.22E+00,-1.64E+01,-7.30E+00,-1.68E+01,-2.12E+01,-6.82E+00,-2.33E+01,-5.90E+00,-1.12E+01,-1.37E+01
1.21E+01,-1.94E+01,-1.46E+01,-1.17E+01,-2.43E+01,-1.08E+01,-1.71E+01,-1.75E+01,-1.37E+01,-1.07E+01,-1.46E+01
1.21E+01,-1.70E+01,-2.54E+01,-7.43E+00,-1.04E+01,-2.40E+01,-1.45E+01,-9.25E+00,-1.07E+01,-1.38E+01,-1.24E+01
1.21E+01,-1.48E+01,-1.57E+01,-9.03E+00,-8.76E+00,-1.38E+01,-8.10E+00,-1.03E+01,-1.19E+01,-8.65E+00,-1.35E+01
1.22E+01,-1.88E+01,-1.28E+01,-2.47E+01,-9.57E+00,-9.55E+00,-8.96E+00,-1.45E+01,-2.02E+01,-2.33E+01,-1.07E+01
1.22E+01,-1.92E+01,-1.15E+01,-2.20E+01,-2.60E+01,-2.17E+01,-5.17E+00,-1.93E+01,-1.61E+01,-1.35E+01,-8.49E+00
1.22E+01,-1.87E+01,-1.17E+01,-2.70E+01,-1.80E+01,-9.57E+00,-1.21E+01,-5.34E+00,-1.19E+01,-7.75E+00,-1.02E+01
1.22E+01,-2.30E+01,-1.79E+01,-1.72E+01,-1.32E+01,-7.05E+00,-1.04E+01,-1.23E+01,-2.00E+01,-1.21E+01,-1.22E+01
1.22E+01,-1.49E+01,-2.13E+01,-7.87E+00,-1.43E+01,-8.58E+00,-1.47E+01,-1.04E+01,-4.77E+00,-8.04E+00,-1.57E+01
1.22E+01,-1.43E+01,-1.85E+01,-1.98E+01,-8.54E+00,-1.19E+01,-2.46E+01,-2.01E+01,-5.83E+00,-3.88E+00,-1.52E+01
1.23E+01,-1.95E+01,-2.22E+01,-3.27E+01,-1.80E+01,-2.42E+01,-1.31E+01,-1.86E+01,-8.52E+00,-1.98E+01,-3.33E+00
1.23E+01,-1.27E+01,-1.51E+01,-1.53E+01,-1.60E+01,-1.89E+01,-8.75E+00,-5.89E+00,-8.88E+00,-8.86E+00,-1.29E+01
1.23E+01,-1.10E+01,-1.50E+01,-1.57E+01,-2.43E+01,-1.60E+01,-1.93E+01,-9.10E+00,-1.67E+01,-8.01E+00,-1.46E+01
1.23E+01,-1.45E+01,-8.24E+00,-2.26E+01,-1.17E+01,-7.14E+00,-1.34E+01,-1.13E+01,-8.40E+00,-1.19E+01,-8.98E+00
1.23E+01,-1.18E+01,-2.55E+01,-1.06E+01,-1.50E+01,-9.14E+00,-1.20E+01,-1.67E+01,-4.09E+00,-1.08E+01,-1.36E+01
1.24E+01,-1.33E+01,-2.56E+01,-1.25E+01,-1.50E+01,-7.14E+00,-8.90E+00,-8.51E+00,-7.36E+00,-1.16E+01,-1.60E+01
1.24E+01,-1.36E+01,-1.30E+01,-1.84E+01,-7.87E+00,-1.77E+01,-4.24E+00,-1.16E+01,-1.09E+01,-1.24E+01,-1.50E+01
1.24E+01,-1.91E+01,-2.83E+01,-1.49E+01,-1.85E+01,-1.39E+01,-1.04E+01,-9.99E+00,-8.53E+00,-6.93E+00,-1.39E+01
1.24E+01,-1.14E+01,-2.18E+01,-1.11E+01,-1.46E+01,-1.60E+01,-1.11E+01,-1.29E+01,-2.09E+01,-1.94E+01,-1.34E+01
1.24E+01,-1.33E+01,-2.06E+01,-9.51E+00,-1.85E+01,-1.27E+01,-2.03E+01,-8.85E+00,-1.07E+01,-2.55E+01,-2.13E+01
1.24E+01,-6.57E+00,-9.20E+00,-1.37E+01,-6.97E+00,-1.56E+01,-1.71E+01,-1.05E+01,-7.52E+00,-7.02E+00,-1.39E+01
1.25E+01,-3.25E+01,-1.55E+01,-1.32E+01,-1.47E+01,-1.47E+01,-1.44E+01,-9.07E+00,-1.23E+01,-1.18E+01,-2.09E+01
1.25E+01,-1.46E+01,-1.98E+01,-1.82E+01,-1.18E+01,-7.95E+00,-1.97E+01,-1.59E+01,-1.02E+01,-5.32E+00,-1.00E+01
1.25E+01,-1.15E+01,-2.26E+01,-1.92E+01,-1.04E+01,-7.95E+00,-2.22E+01,-2.02E+01,-7.50E+00,-2.37E+01,-1.27E+01
1.25E+01,-2.29E+01,-1.51E+01,-2.03E+01,-9.62E+00,-1.09E+01,-1.54E+01,-1.41E+01,-2.98E+01,-1.46E+01,-1.59E+01
1.25E+01,-2.33E+01,-1.33E+01,-1.36E+01,-2.05E+01,-1.38E+01,-1.69E+01,-1.76E+01,-1.59E+01,-1.33E+01,-2.01E+01
1.26E+01,-1.46E+01,-1.78E+01,-1.22E+01,-9.39E+00,-1.01E+01,-1.51E+01,-1.32E+01,-2.47E+01,-1.18E+01,-6.37E+00
1.26E+01,-1.84E+01,-1.73E+01,-1.41E+01,-2.23E+01,-1.65E+01,-7.49E+00,-8.73E+00,-2.50E+01,-6.93E+00,-8.83E+00
1.26E+01,-1.62E+01,-1.00E+01,-1.51E+01,-9.92E+00,-1.25E+01,-8.14E+00,-1.09E+01,-7.39E+00,-1.65E+01,-1.71E+01
1.26E+01,-8.53E+00,-1.26E+01,-2.34E+01,-8.42E+00,-1.26E+01,-1.28E+01,-1.44E+01,-9.93E+00,-7.96E+00,-8.22E+00
1.26E+01,-1.61E+01,-2.00E+01,-1.59E+01,-3.15E+01,-1.41E+01,-1.96E+01,-1.23E+01,-8.89E+00,-2.71E+01,-2.02E+01
1.26E+01,-1.08E+01,-1.97E+01,-1.85E+01,-5.59E+00,-1.05E+01,-1.32E+01,-2.42E+01,-1.29E+01,-8.81E+00,-1.68E+01
1.27E+01,-7.71E+00,-8.06E+00,-1.49E+01,-1.22E+01,-1.41E+01,-7.37E+00,-1.53E+01,-5.56E+00,-6.96E+00,-8.15E+00
1.27E+01,-2.27E+01,-1.00E+01,-1.13E+01,-1.49E+01,-1.29E+01,-2.29E+01,-1.02E+01,-1.16E+01,-1.24E+01,-2.96E+01
1.27E+01,-1.71E+01,-1.81E+01,-1.63E+01,-1.63E+01,-5.62E+00,-6.12E+00,-1.29E+01,-1.47E+01,-7.38E+00,-9.14E+00
1.27E+01,-1.19E+01,-1.20E+01,-2.01E+01,-2.34E+01,-1.27E+01,-1.34E+01,-9.04E+00,-9.65E+00,-1.05E+01,-1.65E+01
1.27E+01,-1.15E+01,-2.29E+01,-3.88E+00,-7.66E+00,-9.96E+00,-1.54E+01,-1.31E+01,-7.05E+00,-1.11E+01,-1.29E+01
1.27E+01,-1.01E+01,-1.31E+01,-2.10E+01,-1.13E+01,-1.44E+01,-6.21E+00,-2.09E+01,-8.44E+00,-9.91E+00,-1.88E+01
1.28E+01,-1.67E+01,-1.47E+01,-7.96E+00,-1.07E+01,-1.14E+01,-2.09E+01,-1.75E+01,-1.04E+01,-1.24E+01,-1.50E+01
1.28E+01,-1.05E+01,-2.09E+01,-1.65E+01,-1.40E+01,-1.24E+01,-9.88E+00,-1.96E+01,-7.46E+00,-7.76E+00,-6.85E+00
1.28E+01,-2.75E+01,-1.50E+01,-1.81E+01,-1.48E+01,-2.05E+01,-9.16E+00,-1.00E+01,-1.89E+01,-1.88E+01,-1.08E+01
1.28E+01,-1.83E+01,-1.81E+01,-1.15E+01,-1.14E+01,-6.76E+00,-1.04E+01,-6.13E+00,-1.05E+01,-1.93E+01,-2.48E+01
1.28E+01,-9.18E+00,-2.02E+01,-1.27E+01,-2.08E+01,-1.30E+01,-2.20E+01,-9.58E+00,-1.83E+01,-9.72E+00,-1.58E+01
1.29E+01,-1.91E+01,-2.41E+01,-9.89E+00,-1.07E+01,-1.20E+01,-6.16E+00,-4.92E+00,-1.42E+01,-1.41E+01,-2.09E+01
1.29E+01,-1.39E+01,-1.11E+01,-1.46E+01,-9.96E+00,-1.39E+01,-7.43E+00,-1.43E+01,-2.14E+01,-9.08E+00,-7.83E+00
1.29E+01,-1.40E+01,-1.93E+01,-1.92E+01,-1.46E+01,-1.13E+01,-1.24E+01,-1.60E+01,-1.78E+01,-7.17E+00,-7.00E+00
1.29E+01,-2.07E+01,-1.43E+01,-1.47E+01,-1.17E+01,-1.77E+01,-1.58E+01,-1.32E+01,-1.91E+01,-1.79E+01,-3.35E+00
1.29E+01,-1.97E+01,-1.04E+01,-1.96E+01,-9.36E+00,-1.91E+01,-1.61E+01,-2.34E+01,-1.04E+01,-1.09E+01,-5.16E+00
1.29E+01,-7.75E+00,-8.42E+00,-1.82E+01,-1.19E+01,-1.70E+01,-7.11E+00,-7.14E+00,-1.56E+01,-6.15E+00,-1.55E+01
1.30E+01,-2.19E+01,-2.75E+01,-1.25E+01,-1.19E+01,-1.44E+01,-1.55E+01,-7.39E+00,-1.25E+01,-9.31E+00,-7.33E+00
1.30E+01,-1.45E+01,-2.37E+01,-1.06E+01,-1.38E+01,-2.19E+01,-1.01E+01,-1.17E+01,-1.14E+01,-6.22E+00,-1.78E+01
1.30E+01,-7.47E+00,-9.44E+00,-1.64E+01,-1.14E+01,-4.37E+00,-8.35E+00,-6.92E+00,-1.10E+01,-8.25E+00,-1.47E+01
1.30E+01,-1.74E+01,-3.52E+01,-1.61E+01,-1.76E+01,-7.39E+00,-1.48E+01,-9.53E+00,-9.15E+00,-1.57E+01,-1.40E+01
1.30E+01,-9.58E+00,-7.61E+00,-1.55E+01,-1.20E+01,-1.75E+01,-2.59E+01,-2.32E+01,-9.73E+00,-1.26E+01,-3.36E+00
1.31E+01,-1.41E+01,-7.84E+00,-1.33E+01,-9.35E+00,-1.39E+01,-2.29E+01,-2.05E+01,-9.67E+00,-2.62E+01,-1.12E+01
1.31E+01,-1.59E+01,-2.35E+01,-8.28E+00,-9.47E+00,-1.11E+01,-1.57E+01,-1.43E+01,-9.33E+00,-6.27E+00,-1.35E+01
1.31E+01,-1.15E+01,-1.01E+01,-9.31E+00,-4.33E+00,-1.08E+01,-1.10E+01,-1.72E+01,-4.22E+00,-1.22E+01,-9.09E+00
1.31E+01,-2.00E+01,-1.79E+01,-2.17E+01,-2.13E+01,-8.74E+00,-1.43E+01,-8.01E+00,-1.33E+01,-1.72E+01,-2.23E+01
1.31E+01,-1.11E+01,-1.02E+01,-1.19E+01,-7.35E+00,-1.42E+01,-5.94E+00,-1.82E+01,-8.86E+00,-9.73E+00,-1.79E+01
1.31E+01,-1.19E+01,-3.81E+01,-1.79E+01,-7.53E+00,-1.91E+01,-1.96E+01,-1.93E+01,-2.87E+01,-1.21E+01,-1.40E+01
1.32E+01,-1.46E+01,-1.34E+01,-1.53E+01,-1.48E+01,-2.04E+01,-9.03E+00,-1.93E+01,-1.61E+01,-1.50E+01,-1.34E+01
1.32E+01,-1.19E+01,-1.25E+01,-8.84E+00,-1.65E+01,-7.31E+00,-1.94E+01,-1.81E+01,-1.28E+01,-1.35E+01,-7.41E+00
1.32E+01,-1.19E+01,-1.40E+01,-1.41E+01,-8.41E+00,-7.66E+00,-8.98E+00,-1.14E+01,-1.52E+01,-1.24E+01,-1.70E+01
1.32E+01,-1.07E+01,-1.44E+01,-1.89E+01,-1.96E+01,-2.16E+01,-1.19E+01,-1.44E+01,-1.37E+01,-7.40E+00,-9.77E+00
1.32E+01,-2.22E+01,-2.65E+01,-7.03E+00,-1.10E+01,-1.02E+01,-1.32E+01,-1.06E+01,-6.11E+00,-1.17E+01,-1.81E+01
1.32E+01,-7.54E+00,-3.13E+01,-9.74E+00,-1.73E+01,-1.96E+01,-4.04E+00,-3.76E+00,-2.68E+01,-1.14E+01,-8.28E+00
1.33E+01,-1.27E+01,-1.78E+01,-1.57E+01,-1.40E+01,-1.14E+01,-1.12E+01,-1.08E+01,-2.30E+01,-8.55E+00,-4.88E+00
1.33E+01,-1.24E+01,-1.40E+01,-9.61E+00,-5.24E+00,-8.92E+00,-9.72E+00,-8.12E+00,-1.22E+01,-1.45E+01,-6.39E+00
1.33E+01,-1.65E+01,-1.44E+01,-1.71E+01,-1.17E+01,-2.13E+01,-1.77E+01,-1.27E+01,-1.24E+01,-2.16E+01,-9.71E+00
1.33E+01,-1.53E+01,-1.94E+01,-1.24E+01,-1.37E+01,-1.80E+01,-1.11E+01,-1.39E+01,-1.10E+01,-1.20E+01,-6.86E+00
1.33E+01,-1.03E+01,-1.20E+01,-1.17E+01,-7.77E+00,-2.66E+01,-1.46E+01,-1.23E+01,-6.25E+00,-9.39E+00,-1.31E+01
1.34E+01,-5.88E+00,-2.22E+01,-9.25E+00,-9.52E+00,-1.12E+01,-9.96E+00,-1.98E+01,-7.19E+00,-1.40E+01,-9.36E+00
1.34E+01,-1.12E+01,-2.21E+01,-7.02E+00,-1.74E+01,-6.94E+00,-1.50E+01,-1.09E+01,-1.95E+01,-1.76E+01,-8.94E+00
1.34E+01,-3.66E+01,-1.00E+01,-1.16E+01,-1.39E+01,-9.64E+00,-1.66E+01,-1.07E+01,-6.12E+00,-2.05E+01,-7.38E+00
1.34E+01,-1.12E+01,-1.33E+01,-1.43E+01,-1.56E+01,-1.58E+01,-1.76E+01,-1.02E+01,-1.15E+01,-7.84E+00,-1.18E+01
1.34E+01,-2.19E+01,-8.31E+00,-1.55E+01,-1.66E+01,-2.04E+01,-1.27E+01,-1.16E+01,-1.09E+01,-7.56E+00,-2.13E+01
1.34E+01,-2.38E+01,-8.08E+00,-1.02E+01,-7.37E+00,-1.48E+01,-1.07E+01,-8.76E+00,-1.59E+01,-7.46E+00,-3.34E+00
1.35E+01,-1.52E+01,-1.49E+01,-8.63E+00,-6.98E+00,-1.41E+01,-9.39E+00,-2.26E+01,-1.46E+01,-1.43E+01,-9.69E+00
1.35E+01,-9.61E+00,-1.03E+01,-6.32E+00,-8.98E+00,-1.19E+01,-6.14E+00,-6.50E+00,-1.13E+01,-1.91E+00,-1.01E+01
1.35E+01,-1.09E+01,-2.47E+01,-1.15E+01,-7.30E+00,-8.70E+00,-1.08E+01,-6.80E+00,-2.99E+01,-7.37E+00,-2.38E+01
1.35E+01,-1.80E+01,-2.06E+01,-2.27E+01,-1.12E+01,-1.04E+01,-2.64E+01,-6.64E+00,-9.61E+00,-2.20E+01,-1.60E+01
1.35E+01,-1.48E+01,-2.04E+01,-1.17E+01,-1.27E+01,-1.24E+01,-7.64E+00,-1.89E+01,-1.15E+01,-3.39E+01,-1.15E+01
1.36E+01,-1.86E+01,-1.81E+01,-2.16E+01,-1.79E+01,-7.34E+00,-1.22E+01,-1.28E+01,-1.58E+01,-8.06E+00,-2.18E+01
1.36E+01,-1.54E+01,-7.33E+00,-1.56E+01,-2.17E+01,-1.85E+01,-5.30E+00,-1.02E+01,-1.32E+01,-6.88E+00,-2.02E+01
1.36E+01,-1.58E+01,-1.45E+01,-1.17E+01,-1.16E+01,-1.38E+01,-1.52E+01,-1.68E+01,-2.28E+01,-1.35E+01,-1.21E+01
1.36E+01,-2.13E+01,-2.99E+01,-1.57E+01,-8.34E+00,-6.55E+00,-1.38E+01,-1.82E+01,-1.18E+01,-8.58E+00,-2.25E+01
1.36E+01,-8.94E+00,-1.29E+01,-1.56E+01,-2.35E+01,-1.40E+01,-2.04E+01,-2.09E+01,-1.09E+01,-1.16E+01,-1.08E+01
1.36E+01,-7.33E+00,-1.19E+01,-7.88E+00,-1.67E+01,-1.61E+01,-9.14E+00,-1.53E+01,-9.44E+00,-7.57E+00,-1.07E+01
1.37E+01,-2.76E+01,-1.36E+01,-1.31E+01,-1.13E+01,-3.65E+00,-1.40E+01,-7.53E+00,-1.97E+01,-1.40E+01,-6.46E+00
1.37E+01,-2.50E+01,-1.67E+01,-1.63E+01,-1.72E+01,-1.21E+01,-1.35E+01,-9.35E+00,-7.58E+00,-9.34E+00,-8.32E+00
1.37E+01,-1.27E+01,-2.47E+01,-1.43E+01,-1.90E+01,-9.55E+00,-1.64E+01,-1.29E+01,-3.63E+01,-1.29E+01,-1.18E+01
1.37E+01,-2.02E+01,-8.91E+00,-1.23E+01,-1.57E+01,-1.07E+01,-1.54E+01,-8.78E+00,-2.00E+01,-9.20E+00,-2.07E+01
1.37E+01,-1.71E+01,-2.23E+01,-7.43E+00,-1.69E+01,-1.61E+01,-1.56E+01,-1.03E+01,-1.45E+01,-8.76E+00,-1.35E+01
1.37E+01,-1.54E+01,-2.31E+01,-1.09E+01,-1.62E+01,-1.59E+01,-7.79E+00,-8.91E+00,-2.37E+01,-1.67E+01,-4.83E+00
1.38E+01,-1.45E+01,-1.96E+01,-2.98E+01,-1.48E+01,-1.30E+01,-1.49E+01,-1.87E+01,-2.74E+01,-8.84E+00,-6.30E+00
1.38E+01,-1.27E+01,-2.89E+01,-1.66E+01,-1.45E+01,-1.90E+01,-9.46E+00,-1.07E+01,-1.15E+01,-2.38E+01,-1.65E+01
1.38E+01,-2.21E+01,-1.21E+01,-9.34E+00,-1.01E+01,-1.90E+01,-4.88E+00,-8.42E+00,-8.25E+00,-1.75E+01,-2.49E+01
1.38E+01,-1.85E+01,-4.74E+00,-1.22E+01,-9.40E+00,-7.57E+00,-1.42E+01,-1.78E+01,-1.38E+01,-2.05E+01,-8.02E+00
1.38E+01,-1.08E+01,-8.20E+00,-1.36E+01,-1.04E+01,-1.11E+01,-1.31E+01,-7.75E+00,-1.29E+01,-8.95E+00,-2.02E+01
1.39E+01,-1.50E+01,-1.38E+01,-2.84E+01,-1.16E+01,-1.69E+01,-6.24E+00,-1.60E+01,-8.70E+00,-9.73E+00,-9.62E+00
1.39E+01,-1.26E+01,-1.05E+01,-7.22E+00,-1.63E+01,-1.53E+01,-1.14E+01,-2.24E+01,-8.53E+00,-1.79E+01,-8.35E+00
1.39E+01,-2.36E+01,-1.54E+01,-1.70E+01,-1.68E+01,-1.46E+01,-1.25E+01,-1.21E+01,-1.52E+01,-8.10E+00,-4.07E+00
1.39E+01,-1.21E+01,-1.68E+01,-1.08E+01,-1.11E+01,-8.25E+00,-1.40E+01,-1.05E+01,-2.10E+01,-4.13E+00,-1.92E+01
1.39E+01,-2.28E+01,-1.34E+01,-2.39E+01,-8.79E+00,-1.47E+01,-1.48E+01,-1.75E+01,-1.66E+01,-4.25E+00,-8.22E+00
1.39E+01,-2.33E+01,-8.65E+00,-1.01E+01,-6.95E+00,-1.44E+01,-2.39E+01,-1.23E+01,-8.54E+00,-7.73E+00,-2.22E+01
1.40E+01,-8.12E+00,-7.96E+00,-1.82E+01,-1.78E+01,-1.27E+01,-7.74E+00,-5.16E+00,-1.49E+01,-1.42E+01,-4.84E+00
1.40E+01,-2.74E+01,-1.09E+01,-1.42E+01,-7.94E+00,-1.10E+01,-1.36E+01,-9.85E+00,-1.70E+01,-2.94E+01,-1.04E+01
1.40E+01,-1.47E+01,-2.66E+01,-1.32E+01,-2.46E+01,-1.99E+01,-1.08E+01,-1.16E+01,-8.35E+00,-1.66E+01,-1.22E+01
1.40E+01,-2.04E+01,-1.47E+01,-1.39E+01,-1.42E+01,-7.10E+00,-8.99E+00,-1.05E+01,-1.50E+01,-2.49E+01,-1.71E+01
1.40E+01,-1.51E+01,-1.90E+01,-1.15E+01,-5.89E+00,-1.50E+01,-8.64E+00,-1.19E+01,-1.25E+01,-7.08E+00,-4.96E+00
1.41E+01,-1.02E+01,-1.14E+01,-1.99E+01,-6.71E+00,-1.68E+01,-6.65E+00,-1.19E+01,-1.05E+01,-8.52E+00,-9.79E+00
1.41E+01,-1.72E+01,-2.09E+01,-9.33E+00,-1.73E+01,-2.30E+01,-2.50E+01,-5.52E+00,-1.23E+01,-1.41E+01,-5.17E+00
1.41E+01,-1.26E+01,-1.77E+01,-2.53E+01,-7.19E+00,-2.01E+01,-7.14E+00,-1.44E+01,-1.14E+01,-9.71E+00,-9.12E+00
1.41E+01,-1.53E+01,-1.82E+01,-1.14E+01,-1.66E+01,-1.21E+01,-8.75E+00,-8.58E+00,-1.95E+01,-1.05E+01,-1.16E+01
1.41E+01,-1.17E+01,-8.62E+00,-2.32E+01,-1.39E+01,-1.52E+01,-1.27E+01,-9.55E+00,-9.80E+00,-3.71E+01,-1.20E+01
1.41E+01,-1.47E+01,-2.36E+01,-1.53E+01,-2.10E+01,-1.77E+01,-1.24E+01,-6.71E+00,-1.22E+01,-1.23E+01,-2.30E+01
1.42E+01,-1.98E+01,-1.51E+01,-1.40E+01,-2.40E+01,-2.13E+01,-1.28E+01,-1.93E+01,-1.43E+01,-1.47E+01,-2.65E+01
1.42E+01,-6.33E+00,-9.70E+00,-1.42E+01,-3.16E+01,-1.23E+01,-6.84E+00,-1.66E+01,-2.08E+01,-4.15E+00,-6.68E+00
1.42E+01,-1.78E+01,-1.84E+01,-1.45E+01,-1.12E+01,-7.47E+00,-9.59E+00,-9.95E+00,-1.75E+01,-2.15E+01,-4.17E+00
1.42E+01,-2.32E+01,-1.78E+01,-2.34E+01,-1.13E+01,-1.63E+01,-6.94E+00,-1.13E+01,-1.89E+01,-1.19E+01,-1.60E+01
1.42E+01,-3.04E+01,-1.18E+01,-1.01E+01,-5.15E+00,-7.48E+00,-8.45E+00,-7.77E+00,-1.75E+01,-7.71E+00,-1.49E+01
1.43E+01,-8.25E+00,-1.62E+01,-1.14E+01,-9.56E+00,-1.26E+01,-2.48E+01,-1.78E+01,-1.20E+01,-1.14E+01,-1.78E+01
1.43E+01,-1.49E+01,-2.19E+01,-7.81E+00,-1.61E+01,-7.23E+00,-8.61E+00,-1.12E+01,-8.31E+00,-1.12E+01,-1.23E+01
1.43E+01,-1.66E+01,-1.24E+01,-1.01E+01,-1.53E+01,-1.71E+01,-1.74E+01,-9.32E+00,-1.34E+01,-6.92E+00,-1.34E+01
1.43E+01,-2.34E+01,-1.49E+01,-3.25E+01,-2.10E+01,-2.40E+01,-8.39E+00,-1.43E+01,-1.67E+01,-1.32E+01,-5.08E+00
1.43E+01,-1.22E+01,-1.44E+01,-2.50E+01,-2.89E+01,-8.41E+00,-2.72E+01,-1.37E+01,-2.72E+01,-1.13E+01,-1.17E+01
1.43E+01,-1.37E+01,-2.03E+01,-9.14E+00,-1.51E+01,-2.19E+01,-1.92E+01,-9.82E+00,-1.07E+01,-8.77E+00,-3.62E+01
1.44E+01,-2.53E+01,-1.66E+01,-1.23E+01,-1.26E+01,-5.98E+00,-7.94E+00,-1.07E+01,-6.42E+00,-8.82E+00,-9.62E+00
1.44E+01,-2.61E+01,-1.23E+01,-8.80E+00,-5.20E+00,-1.35E+01,-6.39E+00,-1.37E+01,-8.06E+00,-8.77E+00,-1.85E+01
1.44E+01,-1.83E+01,-1.71E+01,-1.55E+01,-1.18E+01,-2.29E+01,-9.99E+00,-2.68E+01,-1.52E+01,-7.78E+00,-1.23E+01
1.44E+01,-1.72E+01,-9.51E+00,-1.62E+01,-9.61E+00,-1.09E+01,-2.94E+01,-9.11E+00,-9.36E+00,-8.21E+00,-1.39E+01
1.44E+01,-2.79E+01,-7.83E+00,-1.84E+01,-6.27E+00,-1.92E+01,-2.83E+01,-1.26E+01,-1.00E+01,-8.81E+00,-8.08E+00
1.44E+01,-8.42E+00,-6.73E+00,-1.29E+01,-1.39E+01,-1.25E+01,-8.93E+00,-9.22E+00,-9.01E+00,-3.14E+01,-9.69E+00
1.45E+01,-1.20E+01,-1.56E+01,-8.74E+00,-4.63E+00,-2.17E+01,-7.73E+00,-7.50E+00,-3.75E+01,-3.05E+01,-1.26E+01
1.45E+01,-1.46E+01,-7.54E+00,-1.34E+01,-1.23E+01,-1.80E+01,-1.11E+01,-1.35E+01,-1.80E+01,-1.49E+01,-1.19E+01
1.45E+01,-8.58E+00,-1.38E+01,-1.03E+01,-8.52E+00,-7.65E+00,-1.66E+01,-1.33E+01,-1.25E+01,-1.69E+01,-1.23E+01
1.45E+01,-1.39E+01,-9.11E+00,-8.30E+00,-1.47E+01,-2.20E+01,-2.12E+01,-9.84E+00,-5.13E+00,-6.52E+00,-1.26E+01
1.45E+01,-1.33E+01,-1.42E+01,-1.93E+01,-1.91E+01,-1.19E+01,-1.18E+01,-6.86E+00,-1.96E+01,-1.95E+01,-1.69E+01
1.46E+01,-2.83E+01,-1.86E+01,-2.42E+01,-1.44E+01,-1.57E+01,-1.18E+01,-1.61E+01,-6.91E+00,-2.42E+01,-1.18E+01
1.46E+01,-1.90E+01,-1.18E+01,-1.34E+01,-2.86E+01,-1.20E+01,-9.53E+00,-1.58E+01,-1.66E+01,-1.24E+01,-2.74E+01
1.46E+01,-9.68E+00,-1.73E+01,-1.07E+01,-1.19E+01,-8.62E+00,-5.94E+00,-1.53E+01,-1.42E+01,-2.69E+01,-1.39E+01
1.46E+01,-1.20E+01,-1.22E+01,-7.07E+00,-1.73E+01,-1.31E+01,-2.47E+01,-1.20E+01,-5.29E+00,-9.22E+00,-1.76E+01
1.46E+01,-1.68E+01,-9.10E+00,-1.57E+01,-2.28E+01,-1.40E+01,-1.66E+01,-7.69E+00,-1.04E+01,-2.30E+01,-9.91E+00
1.46E+01,-1.51E+01,-2.01E+01,-2.88E+01,-1.03E+01,-4.55E+00,-1.48E+01,-5.95E+00,-1.24E+01,-1.16E+01,-1.07E+01
1.47E+01,-2.53E+01,-1.16E+01,-1.74E+01,-1.64E+01,-8.92E+00,-8.84E+00,-4.70E+00,-1.53E+01,-1.20E+01,-1.80E+01
1.47E+01,-2.08E+01,-1.51E+01,-1.68E+01,-1.14E+01,-2.27E+01,-1.58E+01,-1.52E+01,-1.53E+01,-7.91E+00,-1.15E+01
1.47E+01,-2.56E+01,-2.25E+01,-1.41E+01,-9.66E+00,-2.69E+01,-1.05E+01,-8.06E+00,-1.37E+01,-1.36E+01,-8.25E+00
1.47E+01,-8.08E+00,-2.04E+01,-1.47E+01,-1.11E+01,-7.04E+00,-1.73E+01,-1.22E+01,-1.79E+01,-1.72E+01,-1.70E+01
1.47E+01,-1.05E+01,-1.40E+01,-2.24E+01,-1.79E+01,-1.27E+01,-1.33E+01,-7.31E+00,-1.08E+01,-9.99E+00,-4.63E+00
1.48E+01,-1.01E+01,-1.74E+01,-1.62E+01,-1.11E+01,-6.10E+00,-9.01E+00,-9.49E+00,-8.20E+00,-2.28E+01,-1.22E+01
1.48E+01,-1.97E+01,-1.00E+01,-2.43E+01,-1.39E+01,-1.12E+01,-6.75E+00,-2.16E+01,-8.48E+00,-2.47E+01,-1.76E+01
1.48E+01,-2.25E+01,-9.46E+00,-4.41E+01,-1.74E+01,-1.62E+01,-9.98E+00,-1.87E+01,-9.37E+00,-9.51E+00,-1.40E+01
1.48E+01,-2.19E+01,-1.51E+01,-1.64E+01,-1.03E+01,-7.02E+00,-1.14E+01,-9.06E+00,-4.94E+00,-2.40E+01,-1.47E+01
1.48E+01,-1.09E+01,-1.27E+01,-3.26E+01,-1.39E+01,-1.98E+01,-1.94E+01,-9.86E+00,-1.70E+01,-1.87E+01,-8.42E+00
1.48E+01,-9.84E+00,-3.18E+01,-9.11E+00,-1.25E+01,-7.70E+00,-1.23E+01,-1.71E+01,-1.33E+01,-1.14E+01,-1.74E+01
1.49E+01,-1.44E+01,-1.13E+01,-1.97E+01,-1.21E+01,-9.06E+00,-6.47E+00,-1.05E+01,-1.32E+01,-1.29E+01,-5.53E+00
1.49E+01,-8.79E+00,-1.19E+01,-1.25E+01,-1.29E+01,-8.13E+00,-1.58E+01,-8.34E+00,-7.85E+00,-1.21E+01,-6.91E+00
1.49E+01,-1.50E+01,-1.53E+01,-8.94E+00,-1.04E+01,-1.53E+01,-1.68E+01,-9.48E+00,-2.20E+01,-8.32E+00,-9.65E+00
1.49E+01,-1.05E+01,-1.87E+01,-1.64E+01,-1.14E+01,-8.99E+00,-9.07E+00,-1.03E+01,-2.44E+01,-1.55E+01,-8.47E+00
1.49E+01,-1.71E+01,-8.98E+00,-1.36E+01,-1.26E+01,-1.16E+01,-1.28E+01,-1.64E+01,-1.22E+01,-1.04E+01,-1.47E+01
1.49E+01,-7.27E+00,-7.41E+00,-1.06E+01,-3.13E+01,-1.55E+01,-9.21E+00,-1.38E+01,-7.94E+00,-4.97E+00,-1.35E+01
1.50E+01,-1.88E+01,-1.06E+01,-9.11E+00,-1.46E+01,-1.59E+01,-8.34E+00,-1.56E+01,-1.44E+01,-1.61E+01,-1.08E+01
1.50E+01,-1.64E+01,-7.44E+00,-2.88E+00,-4.64E+00,-1.05E+01,-1.25E+01,-1.22E+01,-6.38E+00,-8.25E+00,-1.02E+01
1.50E+01,-2.12E+01,-1.31E+01,-1.10E+01,-1.56E+01,-5.03E+00,-9.27E+00,-1.56E+01,-7.18E+00,-4.94E+00,-8.10E+00
1.50E+01,-6.87E+00,-8.16E+00,-7.95E+00,-1.41E+01,-1.47E+01,-7.45E+00,-1.25E+01,-1.01E+01,-9.19E+00,-6.82E+00
1.50E+01,-1.16E+01,-1.62E+01,-1.58E+01,-1.54E+01,-2.22E+01,-1.01E+01,-2.26E+01,-7.11E+00,-4.69E+00,-1.71E+01
1.51E+01,-2.45E+01,-1.16E+01,-1.91E+01,-1.57E+01,-2.51E+01,-1.48E+01,-1.04E+01,-8.92E+00,-1.77E+01,-1.04E+01
1.51E+01,-1.08E+01,-1.21E+01,-1.20E+01,-7.10E+00,-3.44E+01,-1.44E+01,-8.17E+00,-1.09E+01,-1.45E+01,-5.62E+00
1.51E+01,-1.07E+01,-1.29E+01,-8.98E+00,-1.89E+01,-1.31E+01,-2.45E+01,-2.32E+01,-2.11E+01,-1.26E+01,-8.99E+00
1.51E+01,-1.14E+01,-1.16E+01,-1.45E+01,-8.03E+00,-2.08E+01,-9.20E+00,-6.67E+00,-1.05E+01,-1.05E+01,-1.16E+01
1.51E+01,-1.25E+01,-3.15E+01,-1.13E+01,-2.13E+01,-1.14E+01,-1.50E+01,-1.67E+01,-3.30E+01,-1.36E+01,-1.08E+01
1.51E+01,-1.66E+01,-1.00E+01,-6.63E+00,-1.11E+01,-1.64E+01,-6.61E+00,-9.02E+00,-1.88E+01,-8.97E+00,-1.40E+01
1.52E+01,-1.59E+01,-1.60E+01,-9.14E+00,-3.93E+00,-9.14E+00,-8.33E+00,-2.99E+01,-2.45E+01,-1.95E+01,-7.32E+00
1.52E+01,-2.11E+01,-1.27E+01,-1.32E+01,-1.37E+01,-9.01E+00,-7.46E+00,-1.54E+01,-1.63E+01,-1.23E+01,-8.44E+00
1.52E+01,-7.52E+00,-1.12E+01,-1.20E+01,-1.62E+01,-1.18E+01,-1.62E+01,-1.29E+01,-2.83E+00,-7.60E+00,-1.93E+01
1.52E+01,-1.92E+01,-1.45E+01,-2.89E+01,-1.43E+01,-1.42E+01,-7.91E+00,-1.47E+01,-1.22E+01,-7.67E+00,-2.29E+01
1.52E+01,-1.62E+01,-2.07E+01,-8.17E+00,-1.14E+01,-1.09E+01,-7.47E+00,-1.95E+01,-7.26E+00,-1.69E+01,-7.39E+00
1.53E+01,-5.38E+00,-1.06E+01,-9.31E+00,-1.52E+01,-1.81E+01,-2.23E+00,-7.74E+00,-9.07E+00,-3.00E+01,-1.19E+01
1.53E+01,-1.11E+01,-2.03E+01,-1.12E+01,-9.01E+00,-1.28E+01,-5.15E+00,-1.42E+01,-1.07E+01,-8.07E+00,-1.41E+01
1.53E+01,-7.56E+00,-1.11E+01,-1.45E+01,-1.45E+01,-6.29E+00,-1.50E+01,-1.15E+01,-9.00E+00,-8.58E+00,-8.41E+00
1.53E+01,-2.30E+01,-1.24E+01,-1.04E+01,-1.22E+01,-1.12E+01,-2.12E+01,-6.38E+00,-1.04E+01,-1.18E+01,-1.96E+01
1.53E+01,-1.59E+01,-8.25E+00,-1.08E+01,-9.84E+00,-2.27E+01,-1.48E+01,-5.78E+00,-9.38E+00,-8.14E+00,-1.94E+01
1.53E+01,-3.83E+01,-1.31E+01,-9.46E+00,-1.20E+01,-8.21E+00,-1.42E+01,-1.17E+01,-1.50E+01,-6.55E+00,-2.05E+01
1.54E+01,-1.81E+01,-3.51E+01,-1.66E+01,-1.53E+01,-1.05E+01,-2.65E+01,-9.39E+00,-1.77E+01,-6.80E+00,-1.22E+01
1.54E+01,-1.38E+01,-1.82E+01,-1.02E+01,-1.18E+01,-8.14E+00,-1.12E+01,-1.43E+01,-1.29E+01,-7.58E+00,-2.07E+01
1.54E+01,-9.63E+00,-2.12E+01,-1.25E+01,-7.64E+00,-1.19E+01,-1.20E+01,-1.61E+01,-8.07E+00,-1.75E+01,-6.43E+00
1.54E+01,-1.32E+01,-1.04E+01,-1.46E+01,-3.33E+01,-8.59E+00,-1.24E+01,-7.78E+00,-9.66E+00,-6.84E+00,-3.25E+01
1.54E+01,-5.86E+00,-8.30E+00,-1.51E+01,-1.03E+01,-1.13E+01,-1.10E+01,-7.18E+00,-1.46E+01,-1.23E+01,-7.51E+00
1.55E+01,-2.15E+01,-2.09E+01,-2.17E+01,-9.19E+00,-2.13E+01,-1.96E+01,-2.76E+00,-1.66E+01,-5.29E+00,-9.42E+00
1.55E+01,-2.54E+01,-2.55E+01,-3.06E+01,-1.56E+01,-2.98E+01,-1.04E+01,-1.08E+01,-1.18E+01,-1.53E+01,-1.14E+01
1.55E+01,-1.12E+01,-1.47E+01,-1.18E+01,-1.01E+01,-1.34E+01,-2.43E+01,-1.57E+01,-1.23E+01,-1.06E+01,-9.00E+00
1.55E+01,-2.39E+01,-1.58E+01,-1.06E+01,-1.58E+01,-2.01E+01,-9.89E+00,-1.31E+01,-1.67E+01,-1.16E+01,-6.89E+00
1.55E+01,-1.13E+01,-1.82E+01,-1.84E+01,-7.38E+00,-8.09E+00,-3.20E+01,-1.91E+01,-1.87E+01,-1.33E+01,-1.20E+01
1.55E+01,-1.92E+01,-6.70E+00,-1.13E+01,-1.51E+01,-9.39E+00,-8.58E+00,-7.02E+00,-5.45E+00,-7.15E+00,-1.84E+01
1.56E+01,-1.89E+01,-1.05E+01,-1.17E+01,-2.32E+01,-1.17E+01,-1.40E+01,-1.54E+01,-4.00E+01,-1.74E+01,-5.52E+00
1.56E+01,-1.06E+01,-1.18E+01,-1.39E+01,-8.76E+00,-1.01E+01,-1.53E+01,-1.91E+01,-9.66E+00,-1.72E+01,-1.02E+01
1.56E+01,-1.02E+01,-9.66E+00,-1.23E+01,-1.28E+01,-2.63E+01,-7.76E+00,-9.58E+00,-1.52E+00,-2.32E+01,-8.22E+00
1.56E+01,-1.56E+01,-1.38E+01,-1.47E+01,-1.13E+01,-1.66E+01,-1.10E+01,-8.27E+00,-6.90E+00,-1.19E+01,-1.70E+01
1.56E+01,-2.02E+01,-1.07E+01,-1.38E+01,-1.79E+01,-1.07E+01,-6.83E+00,-1.29E+01,-1.90E+01,-8.40E+00,-6.31E+00
1.56E+01,-1.81E+01,-1.73E+01,-9.40E+00,-8.49E+00,-1.55E+01,-6.09E+00,-1.79E+01,-1.30E+01,-6.70E+00,-2.14E+01
1.57E+01,-2.59E+01,-1.35E+01,-1.02E+01,-2.03E+01,-8.45E+00,-1.14E+01,-9.79E+00,-1.13E+01,-1.47E+01,-9.31E+00
1.57E+01,-8.40E+00,-2.11E+01,-1.52E+01,-5.61E+00,-1.03E+01,-1.15E+01,-1.28E+01,-1.11E+01,-8.74E+00,-1.48E+01
1.57E+01,-1.10E+01,-2.09E+01,-1.88E+01,-1.34E+01,-2.81E+01,-1.85E+01,-1.14E+01,-9.40E+00,-1.58E+01,-1.02E+01
1.57E+01,-1.15E+01,-9.97E+00,-1.81E+01,-6.61E+00,-2.07E+01,-1.89E+01,-9.21E+00,-2.41E+01,-1.12E+01,-5.51E+00
1.57E+01,-1.17E+01,-6.04E+00,-2.09E+01,-2.05E+01,-1.60E+01,-1.20E+01,-2.39E+01,-1.42E+01,-1.06E+01,-1.50E+01
1.58E+01,-1.27E+01,-1.91E+01,-1.80E+01,-9.19E+00,-1.34E+01,-1.76E+01,-1.25E+01,-1.56E+01,-7.56E+00,-1.64E+01
1.58E+01,-1.46E+01,-1.38E+01,-1.70E+01,-8.55E+00,-2.63E+01,-7.92E+00,-2.17E+01,-1.58E+01,-9.73E+00,-1.52E+01
1.58E+01,-1.46E+01,-1.61E+01,-1.21E+01,-7.69E+00,-6.56E+00,-1.83E+01,-9.55E+00,-1.40E+01,-2.09E+01,-1.16E+01
1.58E+01,-9.50E+00,-9.75E+00,-1.18E+01,-1.52E+01,-1.71E+01,-1.50E+01,-1.20E+01,-1.45E+01,-9.56E+00,-1.43E+01
1.58E+01,-1.17E+01,-1.35E+01,-2.42E+01,-1.27E+01,-1.55E+01,-1.30E+01,-8.73E+00,-5.21E+00,-7.07E+00,-5.14E+00
1.58E+01,-2.42E+01,-1.71E+01,-2.68E+01,-1.73E+01,-1.91E+01,-7.51E+00,-4.76E+00,-1.42E+01,-1.41E+01,-9.73E+00
1.59E+01,-1.89E+01,-1.60E+01,-2.08E+01,-1.08E+01,-1.66E+01,-1.26E+01,-1.63E+01,-9.19E+00,-1.21E+01,-2.17E+01
1.59E+01,-1.16E+01,-7.77E+00,-6.18E+00,-1.02E+01,-1.25E+01,-1.32E+01,-1.15E+01,-1.44E+01,-1.38E+01,-1.61E+01
1.59E+01,-1.16E+01,-7.24E+00,-1.15E+01,-1.52E+01,-1.72E+01,-7.78E+00,-7.76E+00,-7.92E+00,-1.07E+01,-5.87E+00
1.59E+01,-1.06E+01,-3.86E+01,-1.54E+01,-8.12E+00,-6.43E+00,-1.08E+01,-1.40E+01,-1.04E+01,-7.00E+00,-5.70E+00
1.59E+01,-1.62E+01,-2.07E+01,-1.63E+01,-2.05E+01,-1.23E+01,-1.17E+01,-2.64E+01,-7.56E+00,-5.92E+00,-8.81E+00
1.60E+01,-1.31E+01,-8.71E+00,-9.00E+00,-1.42E+01,-1.53E+01,-1.70E+01,-1.57E+01,-8.78E+00,-1.49E+01,-1.49E+01
1.60E+01,-1.39E+01,-1.48E+01,-2.31E+01,-1.15E+01,-8.25E+00,-7.67E+00,-1.36E+01,-1.74E+01,-1.23E+01,-1.15E+01
1.60E+01,-8.21E+00,-2.28E+01,-1.58E+01,-1.53E+01,-8.97E+00,-8.74E+00,-1.32E+01,-1.07E+01,-1.77E+01,-8.68E+00
1.60E+01,-6.64E+00,-9.72E+00,-9.09E+00,-6.80E+00,-1.06E+01,-1.32E+01,-6.84E+00,-6.41E+00,-9.53E+00,-2.73E+01
1.60E+01,-1.39E+01,-2.17E+01,-1.14E+01,-7.84E+00,-1.63E+01,-1.83E+01,-6.43E+00,-1.25E+01,-1.54E+01,-1.22E+01
1.60E+01,-1.30E+01,-2.26E+01,-7.64E+00,-9.57E+00,-1.03E+01,-4.96E+00,-7.21E+00,-7.37E+00,-2.92E+00,-8.94E+00
1.61E+01,-1.94E+01,-1.42E+01,-1.11E+01,-1.16E+01,-1.67E+01,-1.53E+01,-1.35E+01,-7.54E+00,-1.35E+01,-1.03E+01
1.61E+01,-3.01E+01,-2.09E+01,-9.96E+00,-1.18E+01,-1.10E+01,-2.41E+01,-1.29E+01,-1.56E+01,-7.76E+00,-1.55E+01
1.61E+01,-3.17E+01,-5.55E+00,-1.26E+01,-6.22E+00,-1.14E+01,-8.80E+00,-7.47E+00,-1.10E+01,-1.84E+01,-1.49E+01
1.61E+01,-1.40E+01,-1.26E+01,-8.77E+00,-2.49E+01,-1.23E+01,-9.77E+00,-7.81E+00,-1.27E+01,-6.82E+00,-1.59E+01
1.61E+01,-9.29E+00,-1.36E+01,-2.05E+01,-9.56E+00,-6.60E+00,-3.67E+01,-1.41E+01,-7.23E+00,-6.65E+00,-2.64E+01
1.61E+01,-1.60E+01,-3.21E+01,-9.19E+00,-1.45E+01,-1.24E+01,-1.20E+01,-1.18E+01,-1.24E+01,-5.40E+00,-1.21E+01
1.62E+01,-1.57E+01,-2.25E+01,-1.50E+01,-8.74E+00,-1.08E+01,-1.49E+01,-1.09E+01,-1.70E+01,-1.56E+01,-1.40E+01
1.62E+01,-1.54E+01,-1.23E+01,-1.72E+01,-1.43E+01,-1.31E+01,-1.78E+01,-2.94E+01,-1.05E+01,-2.07E+01,-1.04E+01
1.62E+01,-8.69E+00,-1.93E+01,-9.24E+00,-1.26E+01,-1.33E+01,-2.11E+01,-1.04E+01,-8.10E+00,-8.76E+00,-1.43E+01
1.62E+01,-9.27E+00,-8.98E+00,-9.68E+00,-2.11E+01,-9.04E+00,-1.09E+01,-1.23E+01,-1.31E+01,-2.99E+00,-9.57E+00
1.62E+01,-2.52E+01,-7.91E+00,-1.92E+01,-2.04E+01,-1.51E+01,-1.02E+01,-7.29E+00,-1.32E+01,-9.75E+00,-1.23E+01
1.63E+01,-1.10E+01,-2.01E+01,-7.34E+00,-1.53E+01,-1.52E+01,-1.14E+01,-1.74E+01,-7.66E+00,-6.64E+00,-1.24E+01
1.63E+01,-9.72E+00,-1.40E+01,-9.80E+00,-1.67E+01,-1.05E+01,-9.68E+00,-1.65E+01,-1.55E+01,-3.66E+00,-2.95E+01
1.63E+01,-1.33E+01,-2.62E+01,-8.02E+00,-1.13E+01,-2.62E+01,-2.10E+01,-7.24E+00,-1.99E+01,-1.82E+01,-1.14E+01
1.63E+01,-1.94E+01,-3.01E+01,-1.34E+01,-8.34E+00,-7.67E+00,-4.90E+00,-8.88E+00,-1.12E+01,-2.19E+01,-1.08E+01
1.63E+01,-1.13E+01,-1.71E+01,-1.12E+01,-1.19E+01,-9.87E+00,-1.49E+01,-1.23E+01,-1.75E+01,-1.75E+01,-7.01E+00
1.63E+01,-6.13E+00,-2.14E+01,-1.81E+01,-1.26E+01,-1.19E+01,-3.89E+00,-1.09E+01,-7.66E+00,-1.40E+01,-1.49E+01
1.64E+01,-9.43E+00,-6.22E+00,-1.96E+01,-1.14E+01,-1.06E+01,-1.47E+01,-1.20E+01,-6.92E+00,-7.57E+00,-4.49E+00
1.64E+01,-1.24E+01,-1.73E+01,-1.69E+01,-9.47E+00,-1.14E+01,-2.07E+01,-1.22E+01,-1.00E+01,-1.75E+01,-9.20E+00
1.64E+01,-7.33E+00,-1.66E+01,-1.14E+01,-9.47E+00,-1.27E+01,-6.86E+00,-1.63E+01,-1.56E+01,-1.01E+01,-1.34E+01
1.64E+01,-1.55E+01,-1.50E+01,-1.94E+01,-1.54E+01,-8.34E+00,-6.40E+00,-1.88E+01,-1.33E+01,-9.82E+00,-9.63E+00
1.64E+01,-1.16E+01,-9.06E+00,-1.06E+01,-8.24E+00,-1.16E+01,-2.56E+01,-1.28E+01,-8.74E+00,-8.88E+00,-1.21E+01
1.65E+01,-1.70E+01,-1.47E+01,-2.11E+01,-2.46E+01,-1.56E+01,-8.77E+00,-5.96E+00,-3.04E+01,-6.16E+00,-3.62E+01
1.65E+01,-1.35E+01,-2.83E+01,-8.95E+00,-1.10E+01,-1.53E+01,-1.70E+01,-1.30E+01,-8.59E+00,-1.99E+01,-1.12E+01
1.65E+01,-4.87E+00,-1.11E+01,-1.47E+01,-7.26E+00,-1.46E+01,-7.94E+00,-1.31E+01,-8.61E+00,-9.03E+00,-1.50E+01
1.65E+01,-1.68E+01,-1.30E+01,-1.00E+01,-1.72E+01,-1.24E+01,-1.05E+01,-7.65E+00,-1.03E+01,-1.44E+01,-5.99E+00
1.65E+01,-1.09E+01,-1.50E+01,-2.35E+01,-1.39E+01,-1.31E+01,-1.18E+01,-6.68E+00,-1.48E+01,-9.37E+00,-1.59E+01
1.65E+01,-1.06E+01,-1.61E+01,-1.45E+01,-9.10E+00,-1.24E+01,-2.08E+01,-3.55E+01,-1.04E+01,-1.88E+01,-1.31E+01
1.66E+01,-1.57E+01,-1.27E+01,-7.38E+00,-1.45E+01,-9.83E+00,-1.07E+01,-1.24E+01,-1.83E+01,-1.12E+01,-1.00E+01
1.66E+01,-1.69E+01,-2.13E+01,-1.14E+01,-1.21E+01,-1.25E+01,-1.86E+01,-2.26E+01,-1.73E+01,-1.30E+01,-6.11E+00
1.66E+01,-1.46E+01,-8.04E+00,-1.07E+01,-1.16E+01,-2.10E+01,-9.05E+00,-1.42E+01,-1.83E+01,-7.14E+00,-5.26E+00
1.66E+01,-1.24E+01,-1.55E+01,-8.44E+00,-8.83E+00,-6.56E+00,-7.16E+00,-1.93E+01,-5.17E+00,-6.00E+00,-7.74E+00
1.66E+01,-1.66E+01,-1.34E+01,-2.89E+01,-1.36E+01,-1.53E+01,-1.69E+01,-1.28E+01,-5.13E+00,-5.73E+00,-6.44E+00
1.67E+01,-2.75E+01,-1.22E+01,-2.28E+01,-1.54E+01,-1.89E+01,-9.49E+00,-1.50E+01,-8.66E+00,-1.30E+01,-1.06E+01
1.67E+01,-1.29E+01,-1.92E+01,-2.40E+01,-8.71E+00,-1.32E+01,-8.26E+00,-2.01E+01,-1.63E+01,-8.24E+00,-1.46E+01
1.67E+01,-1.59E+01,-1.63E+01,-1.07E+01,-6.95E+00,-1.51E+01,-2.02E+01,-9.54E+00,-1.01E+01,-1.08E+01,-1.47E+01
1.67E+01,-1.22E+01,-9.42E+00,-1.95E+01,-1.53E+01,-7.44E+00,-1.04E+01,-7.25E+00,-7.89E+00,-5.47E+00,-7.32E+00
1.67E+01,-1.78E+01,-1.16E+01,-1.29E+01,-1.53E+01,-3.41E+01,-1.48E+01,-5.59E+00,-9.04E+00,-9.52E+00,-1.94E+01
1.67E+01,-2.49E+01,-1.13E+01,-9.26E+00,-1.28E+01,-1.26E+01,-1.53E+01,-1.08E+01,-9.97E+00,-1.92E+01,-7.90E+00
1.68E+01,-1.40E+01,-6.55E+00,-2.22E+01,-2.26E+01,-1.13E+01,-5.13E+00,-3.53E+01,-7.69E+00,-1.64E+01,-1.10E+01
1.68E+01,-1.35E+01,-1.65E+01,-7.96E+00,-5.65E+00,-1.66E+01,-9.00E+00,-9.05E+00,-3.67E+01,-1.36E+01,-1.16E+01
1.68E+01,-1.04E+01,-1.26E+01,-1.29E+01,-1.18E+01,-1.33E+01,-8.31E+00,-1.12E+01,-8.98E+00,-1.44E+01,-1.54E+01
1.68E+01,-9.89E+00,-8.68E+00,-1.81E+01,-1.04E+01,-1.92E+01,-1.41E+01,-1.44E+01,-1.26E+01,-1.01E+01,-5.17E+00
1.68E+01,-1.50E+01,-7.52E+00,-2.19E+01,-5.53E+00,-2.58E+01,-1.78E+01,-3.03E+01,-1.54E+01,-1.23E+01,-8.82E+00
1.68E+01,-1.59E+01,-1.47E+01,-2.05E+01,-9.97E+00,-1.53E+01,-1.88E+01,-1.40E+01,-9.89E+00,-6.87E+00,-1.54E+01
1.69E+01,-1.17E+01,-1.98E+01,-3.08E+00,-9.59E+00,-1.43E+01,-1.63E+01,-1.02E+01,-1.88E+01,-1.81E+01,-1.13E+01
1.69E+01,-2.75E+01,-9.90E+00,-1.26E+01,-1.41E+01,-1.20E+01,-1.34E+01,-1.17E+01,-2.05E+01,-1.11E+01,-1.15E+01
1.69E+01,-1.80E+01,-1.56E+01,-1.41E+01,-2.38E+01,-1.32E+01,-4.45E+00,-5.45E+00,-1.24E+01,-1.04E+01,-1.77E+01
1.69E+01,-6.28E+00,-8.10E+00,-1.39E+01,-1.22E+01,-2.19E+01,-4.44E+00,-1.64E+01,-1.70E+01,-1.01E+01,-1.83E+01
1.69E+01,-1.18E+01,-1.01E+01,-1.22E+01,-1.90E+01,-1.23E+01,-2.56E+01,-1.99E+01,-6.79E+00,-1.63E+01,-1.47E+01
1.70E+01,-2.49E+01,-1.29E+01,-1.04E+01,-1.06E+01,-7.77E+00,-1.11E+01,-1.07E+01,-3.01E+00,-9.24E+00,-1.08E+01
1.70E+01,-1.35E+01,-2.36E+01,-7.38E+00,-1.32E+01,-1.44E+01,-8.46E+00,-1.79E+01,-1.09E+01,-9.85E+00,-1.32E+01
1.70E+01,-8.91E+00,-9.71E+00,-2.25E+01,-8.23E+00,-1.43E+01,-1.40E+01,-1.17E+01,-9.79E+00,-4.98E+00,-8.55E+00
1.70E+01,-2.19E+01,-1.66E+01,-1.59E+01,-1.10E+01,-1.66E+01,-1.91E+01,-1.09E+01,-1.26E+01,-8.09E+00,-1.24E+01
1.70E+01,-9.27E+00,-8.31E+00,-1.11E+01,-8.18E+00,-2.01E+01,-3.28E+00,-2.71E+01,-2.22E+01,-1.09E+01,-2.02E+01
1.70E+01,-1.22E+01,-8.87E+00,-1.37E+01,-2.11E+01,-1.48E+01,-8.96E+00,-1.54E+01,-1.16E+01,-1.20E+01,-1.47E+01
1.71E+01,-1.83E+01,-2.40E+01,-2.24E+01,-1.57E+01,-4.97E+00,-1.42E+01,-1.21E+01,-5.49E+00,-1.18E+01,-1.64E+01
1.71E+01,-7.40E+00,-1.18E+01,-1.99E+01,-1.41E+01,-1.29E+01,-1.51E+01,-1.25E+01,-2.02E+01,-8.44E+00,-1.08E+01
1.71E+01,-1.48E+01,-6.69E+00,-8.81E+00,-6.60E+00,-1.39E+01,-7.85E+00,-7.74E+00,-1.98E+01,-8.10E+00,-1.32E+01
1.71E+01,-1.03E+01,-1.13E+01,-1.86E+01,-1.40E+01,-1.35E+01,-8.50E+00,-8.69E+00,-8.97E+00,-1.96E+01,-1.50E+01
1.71E+01,-1.68E+01,-2.57E+01,-1.95E+01,-1.37E+01,-6.36E+00,-2.86E+01,-7.39E+00,-1.12E+01,-1.13E+01,-7.14E+00
1.72E+01,-1.96E+01,-1.96E+01,-1.34E+01,-1.91E+01,-1.48E+01,-1.55E+01,-1.18E+01,-9.04E+00,-1.39E+01,-2.06E+01
1.72E+01,-9.75E+00,-1.32E+01,-1.20E+01,-1.05E+01,-7.25E+00,-1.97E+01,-1.59E+01,-6.74E+00,-1.73E+01,-9.75E+00
1.72E+01,-1.86E+01,-1.12E+01,-1.35E+01,-1.76E+01,-1.48E+01,-6.63E+00,-2.38E+01,-1.44E+01,-1.66E+01,-8.42E+00
1.72E+01,-1.43E+01,-1.55E+01,-5.95E+00,-1.22E+01,-1.26E+01,-8.59E+00,-1.32E+01,-6.57E+00,-1.96E+00,-1.44E+01
1.72E+01,-7.71E+00,-6.43E+00,-9.26E+00,-7.56E+00,-8.09E+00,-1.60E+01,-8.41E+00,-1.86E+01,-9.30E+00,-1.36E+01
1.72E+01,-1.89E+01,-1.28E+01,-1.11E+01,-1.43E+01,-1.01E+01,-2.30E+01,-2.30E+01,-8.64E+00,-4.78E+00,-1.12E+01
1.73E+01,-1.06E+01,-8.34E+00,-8.29E+00,-9.57E+00,-1.09E+01,-1.04E+01,-1.32E+01,-1.25E+01,-9.63E+00,-4.40E+00
1.73E+01,-2.02E+01,-1.31E+01,-1.71E+01,-5.85E+00,-1.23E+01,-6.90E+00,-4.69E+00,-1.67E+01,-1.79E+01,-6.47E+00
1.73E+01,-1.57E+01,-1.40E+01,-9.27E+00,-1.57E+01,-1.19E+01,-2.15E+01,-1.40E+01,-1.27E+01,-1.40E+01,-1.57E+01
1.73E+01,-2.42E+01,-1.60E+01,-1.44E+01,-1.01E+01,-1.25E+01,-1.72E+01,-1.85E+01,-1.67E+01,-1.78E+01,-2.16E+01
1.73E+01,-1.14E+01,-2.27E+01,-1.54E+01,-3.50E+00,-1.11E+01,-1.46E+01,-1.12E+01,-1.10E+01,-1.54E+01,-7.78E+00
1.73E+01,-1.62E+01,-8.62E+00,-2.27E+01,-1.69E+01,-8.32E+00,-1.39E+01,-1.19E+01,-1.57E+00,-2.65E+01,-1.95E+01
1.74E+01,-1.38E+01,-2.98E+01,-1.10E+01,-1.58E+01,-2.13E+01,-1.11E+01,-1.18E+01,-1.51E+01,-1.63E+01,-1.17E+01
1.74E+01,-2.12E+01,-1.95E+01,-1.27E+01,-1.13E+01,-1.02E+01,-1.02E+01,-1.54E+01,-1.70E+01,-1.27E+01,-1.24E+01
1.74E+01,-7.56E+00,-1.74E+01,-1.28E+01,-1.22E+01,-2.06E+01,-1.16E+01,-8.75E+00,-2.15E+01,-1.02E+01,-1.67E+01
1.74E+01,-1.08E+01,-1.32E+01,-1.04E+01,-1.06E+01,-1.13E+01,-1.03E+01,-1.56E+01,-1.25E+01,-1.36E+01,-1.49E+01
1.74E+01,-1.46E+01,-1.10E+01,-2.58E+01,-1.35E+01,-1.81E+01,-1.22E+01,-1.54E+01,-3.92E+00,-9.07E+00,-1.56E+01
1.75E+01,-1.28E+01,-2.35E+01,-1.46E+01,-1.18E+01,-1.17E+01,-2.70E+01,-1.56E+01,-1.58E+01,-8.25E+00,-1.97E+01
1.75E+01,-2.57E+01,-1.38E+01,-1.61E+01,-1.44E+01,-8.09E+00,-1.33E+01,-7.62E+00,-1.08E+01,-1.94E+01,-9.29E+00
1.75E+01,-1.72E+01,-1.67E+01,-9.66E+00,-1.48E+01,-1.09E+01,-1.47E+01,-1.24E+01,-8.92E+00,-1.30E+01,-9.49E+00
1.75E+01,-1.57E+01,-1.01E+01,-1.16E+01,-1.86E+01,-1.46E+01,-2.06E+01,-2.03E+01,-1.37E+01,-6.12E+00,-1.61E+01
1.75E+01,-2.27E+01,-8.99E+00,-7.13E+00,-1.32E+01,-3.19E+01,-1.65E+01,-2.85E+01,-1.28E+01,-1.58E+01,-3.50E+01
1.75E+01,-2.18E+01,-1.33E+01,-1.31E+01,-2.50E+01,-1.25E+01,-8.33E+00,-8.25E+00,-1.80E+01,-1.63E+01,-7.64E+00
1.76E+01,-1.34E+01,-1.03E+01,-1.10E+01,-1.24E+01,-1.93E+01,-4.84E+00,-1.74E+01,-1.98E+01,-1.14E+01,-1.90E+01
1.76E+01,-3.19E+01,-1.09E+01,-1.40E+01,-8.03E+00,-1.54E+01,-1.23E+01,-1.10E+01,-1.53E+01,-1.48E+01,-1.02E+01
1.76E+01,-1.44E+01,-1.03E+01,-2.22E+01,-1.06E+01,-1.95E+00,-6.79E+00,-1.13E+01,-1.03E+01,-1.58E+01,-8.72E+00
1.76E+01,-1.97E+01,-2.02E+01,-1.44E+01,-1.60E+01,-8.14E+00,-6.45E+00,-9.16E+00,-2.19E+01,-1.48E+01,-2.15E+01
1.76E+01,-2.19E+01,-1.66E+01,-1.79E+01,-1.76E+01,-1.72E+01,-1.49E+01,-1.13E+01,-9.26E+00,-9.28E+00,-2.03E+01
1.77E+01,-1.23E+01,-1.08E+01,-1.72E+01,-1.45E+01,-1.16E+01,-1.17E+01,-1.33E+01,-1.43E+01,-1.05E+01,-7.37E+00
1.77E+01,-9.56E+00,-1.17E+01,-2.94E+01,-1.37E+01,-1.09E+01,-1.79E+01,-2.21E+01,-1.62E+01,-1.32E+01,-1.38E+01
1.77E+01,-2.11E+01,-1.67E+01,-1.32E+01,-8.50E+00,-1.23E+01,-1.97E+01,-6.06E+00,-1.20E+01,-1.20E+01,-1.49E+01
1.77E+01,-1.14E+01,-5.86E+00,-8.91E+00,-1.07E+01,-1.01E+01,-1.04E+01,-1.22E+01,-1.18E+01,-1.62E+01,-3.23E+00
1.77E+01,-1.32E+01,-1.76E+01,-9.73E+00,-8.36E+00,-8.49E+00,-1.43E+01,-8.36E+00,-2.12E+01,-5.18E+00,-1.70E+01
1.77E+01,-1.35E+01,-9.42E+00,-1.08E+01,-1.53E+01,-7.94E+00,-2.20E+01,-1.89E+01,-1.53E+01,-1.22E+01,-6.39E+00
1.78E+01,-1.13E+01,-2.31E+01,-1.64E+01,-1.29E+01,-8.29E+00,-8.57E+00,-3.19E+01,-7.26E+00,-1.29E+01,-2.16E+01
1.78E+01,-1.05E+01,-1.70E+01,-1.52E+01,-2.21E+01,-1.64E+01,-9.22E+00,-1.53E+01,-9.82E+00,-1.23E+01,-8.31E+00
1.78E+01,-4.07E+00,-1.12E+01,-1.84E+01,-9.44E+00,-2.90E+00,-7.68E+00,-1.32E+01,-1.33E+01,-1.18E+01,-2.06E+01
1.78E+01,-1.60E+01,-1.66E+01,-8.82E+00,-2.41E+01,-2.87E+01,-2.45E+01,-6.59E+00,-1.06E+01,-4.79E+00,-4.46E+00
1.78E+01,-1.71E+01,-8.07E+00,-1.28E+01,-1.43E+01,-1.84E+01,-1.32E+01,-5.57E+00,-8.82E+00,-1.19E+01,-8.61E+00
1.78E+01,-1.74E+01,-1.97E+01,-1.54E+01,-1.05E+01,-1.15E+01,-1.35E+01,-7.75E+00,-1.12E+01,-1.85E+01,-1.09E+01
1.79E+01,-1.62E+01,-1.43E+01,-1.41E+01,-1.56E+01,-1.27E+01,-1.14E+01,-1.30E+01,-1.79E+01,-7.63E+00,-1.70E+01
1.79E+01,-1.33E+01,-1.59E+01,-8.37E+00,-1.35E+01,-1.75E+01,-7.98E+00,-1.34E+01,-1.48E+01,-5.23E+00,-5.13E+00
1.79E+01,-7.70E+00,-6.15E+00,-2.22E+01,-1.45E+01,-1.79E+01,-1.30E+01,-8.12E+00,-1.01E+01,-1.14E+01,-1.52E+01
1.79E+01,-2.44E+01,-2.39E+01,-7.62E+00,-1.21E+01,-9.41E+00,-1.22E+01,-1.50E+01,-1.16E+01,-2.88E+01,-1.18E+01
1.79E+01,-1.67E+01,-3.47E+01,-2.32E+01,-1.62E+01,-1.07E+01,-1.99E+01,-2.35E+01,-9.48E+00,-8.36E+00,-1.25E+01
1.80E+01,-1.07E+01,-1.10E+01,-7.26E+00,-1.49E+01,-8.67E+00,-5.50E+00,-1.34E+01,-5.74E+00,-1.06E+01,-5.21E+00
1.80E+01,-6.99E+00,-7.62E+00,-2.17E+01,-7.71E+00,-1.44E+01,-1.44E+01,-1.51E+01,-1.09E+01,-1.68E+01,-1.00E+01
1.80E+01,-9.90E+00,-9.34E+00,-5.41E+00,-1.45E+01,-7.84E+00,-5.56E+00,-7.76E+00,-8.65E+00,-2.16E+01,-6.74E+00
1.80E+01,-6.74E+00,-8.30E+00,-1.20E+01,-1.27E+01,-7.84E+00,-1.50E+01,-1.00E+01,-1.18E+01,-1.11E+01,-2.27E+01
1.80E+01,-1.51E+01,-6.77E+00,-1.24E+01,-1.08E+01,-1.73E+01,-1.41E+01,-1.03E+01,-9.10E+00,-1.28E+01,-1.26E+01
1.80E+01,-2.22E+01,-7.27E+00,-6.86E+00,-1.96E+01,-1.69E+01,-1.02E+01,-7.46E+00,-1.73E+01,-4.92E+00,-8.98E+00
1.81E+01,-6.19E+00,-1.24E+01,-1.29E+01,-8.31E+00,-2.21E+01,-1.33E+01,-6.55E+00,-1.15E+01,-1.31E+01,-7.34E+00
1.81E+01,-1.24E+01,-2.87E+01,-9.60E+00,-1.52E+01,-1.41E+01,-1.85E+01,-1.32E+01,-2.82E+00,-1.43E+01,-2.69E+01
1.81E+01,-7.12E+00,-1.39E+01,-7.11E+00,-8.12E+00,-1.24E+01,-8.51E+00,-1.73E+01,-7.31E+00,-4.39E+00,-8.77E+00
1.81E+01,-2.43E+01,-1.95E+01,-9.13E+00,-1.07E+01,-1.23E+01,-1.72E+01,-9.83E+00,-2.18E+01,-8.33E+00,-1.97E+01
1.81E+01,-1.22E+01,-1.88E+01,-1.65E+01,-3.05E+01,-1.23E+01,-1.46E+01,-9.62E+00,-4.24E+00,-5.41E+00,-1.32E+01
1.82E+01,-1.18E+01,-5.94E+00,-1.41E+01,-1.59E+01,-9.34E+00,-9.03E+00,-1.09E+01,-1.48E+01,-5.27E+00,-1.85E+01
1.82E+01,-1.46E+01,-8.09E+00,-8.54E+00,-9.45E+00,-7.34E+00,-1.26E+01,-1.83E+01,-1.06E+01,-5.78E+00,-1.28E+01
1.82E+01,-2.15E+01,-1.45E+01,-1.00E+01,-8.49E+00,-1.30E+01,-1.01E+01,-1.04E+01,-2.11E+01,-1.27E+01,-1.18E+01
1.82E+01,-2.50E+01,-1.68E+01,-6.04E+00,-1.30E+01,-1.04E+01,-1.39E+01,-9.76E+00,-1.29E+01,-1.44E+01,-1.09E+01
1.82E+01,-7.18E+00,-1.87E+01,-9.14E+00,-8.14E+00,-1.32E+01,-1.80E+01,-1.45E+01,-1.07E+01,-7.92E+00,-1.33E+01
1.82E+01,-1.30E+01,-1.36E+01,-9.38E+00,-9.01E+00,-7.98E+00,-5.51E+00,-1.15E+01,-1.41E+01,-1.95E+01,-1.12E+01
1.83E+01,-7.68E+00,-2.42E+01,-1.06E+01,-1.24E+01,-1.87E+01,-1.17E+01,-1.70E+01,-1.02E+01,-1.12E+01,-7.32E+00
1.83E+01,-2.72E+01,-8.86E+00,-1.23E+01,-7.36E+00,-1.42E+01,-1.48E+01,-1.12E+01,-6.87E+00,-6.68E+00,-1.53E+01
1.83E+01,-1.39E+01,-1.59E+01,-1.58E+01,-1.46E+01,-1.49E+01,-1.45E+01,-1.38E+01,-7.28E+00,-1.29E+01,-1.43E+01
1.83E+01,-8.86E+00,-7.70E+00,-1.14E+01,-2.24E+01,-7.92E+00,-1.55E+01,-1.10E+01,-1.26E+01,-1.46E+01,-9.21E+00
1.83E+01,-1.02E+01,-1.63E+01,-2.01E+01,-1.64E+01,-2.13E+01,-1.04E+01,-2.07E+01,-1.51E+01,-4.22E+00,-1.52E+01
1.84E+01,-2.08E+01,-1.38E+01,-1.22E+01,-1.72E+01,-4.41E+01,-1.03E+01,-2.32E+00,-9.73E+00,-1.77E+01,-1.44E+01
1.84E+01,-9.07E+00,-8.32E+00,-1.57E+01,-1.45E+01,-8.05E+00,-9.41E+00,-1.43E+01,-5.66E+00,-1.51E+01,-8.98E+00
1.84E+01,-1.12E+01,-1.07E+01,-8.25E+00,-1.09E+01,-9.84E+00,-1.59E+01,-2.82E+01,-5.19E+00,-9.35E+00,-1.60E+01
1.84E+01,-1.28E+01,-1.02E+01,-1.48E+01,-7.05E+00,-8.17E+00,-1.33E+01,-1.52E+01,-1.04E+01,-7.38E+00,-6.88E+00
1.84E+01,-1.71E+01,-4.02E+01,-1.67E+01,-9.94E+00,-1.21E+01,-2.19E+01,-9.73E+00,-2.16E+01,-8.34E+00,-1.50E+01
1.84E+01,-1.23E+01,-1.18E+01,-7.51E+00,-2.08E+01,-1.33E+01,-1.10E+01,-1.59E+01,-1.76E+01,-1.07E+01,-1.01E+01
1.85E+01,-1.50E+01,-4.75E+00,-4.33E+00,-1.62E+01,-4.00E+00,-5.16E+00,-1.59E+01,-7.69E+00,-7.85E+00,-1.33E+01
1.85E+01,-8.30E+00,-1.36E+01,-9.32E+00,-8.92E+00,-7.95E+00,-1.01E+01,-1.82E+01,-2.60E+01,-1.08E+01,-1.88E+01
1.85E+01,-1.51E+01,-2.10E+01,-3.26E+01,-6.85E+00,-1.69E+01,-9.73E+00,-9.62E+00,-2.02E+01,-2.14E+01,-2.25E+01
1.85E+01,-2.18E+01,-1.32E+01,-1.70E+01,-1.51E+01,-1.35E+01,-6.65E+00,-1.00E+01,-1.02E+01,-6.07E+00,-1.03E+01
1.85E+01,-9.20E+00,-7.96E+00,-8.97E+00,-1.93E+01,-1.20E+01,-1.51E+01,-2.21E+01,-1.62E+01,-7.36E+00,-8.36E+00
1.85E+01,-1.97E+01,-9.38E+00,-1.98E+01,-2.34E+01,-2.17E+01,-1.05E+01,-1.55E+01,-2.87E+01,-7.44E+00,-2.25E+01
1.86E+01,-2.37E+01,-1.17E+01,-2.74E+01,-1.59E+01,-2.00E+01,-1.47E+01,-1.25E+01,-1.18E+01,-1.83E+01,-1.16E+01
1.86E+01,-1.18E+01,-2.14E+01,-1.14E+01,-2.09E+01,-2.77E+01,-1.45E+01,-1.09E+01,-1.83E+01,-6.96E+00,-1.07E+01
1.86E+01,-1.85E+01,-1.01E+01,-6.92E+00,-1.10E+01,-1.11E+01,-1.97E+01,-9.37E+00,-2.37E+01,-1.09E+01,-8.28E+00
1.86E+01,-1.67E+01,-2.38E+01,-1.39E+01,-1.49E+01,-1.34E+01,-1.42E+01,-1.40E+01,-2.38E+01,-1.30E+01,-1.14E+01
1.86E+01,-1.16E+01,-2.15E+01,-1.15E+01,-7.39E+00,-1.57E+01,-1.18E+01,-1.18E+01,-9.70E+00,-1.18E+01,-4.84E+00
1.87E+01,-1.62E+01,-1.66E+01,-2.20E+01,-7.03E+00,-7.77E+00,-5.18E+00,-1.20E+01,-2.47E+01,-9.76E+00,-1.28E+01
1.87E+01,-1.14E+01,-2.01E+01,-6.86E+00,-1.78E+01,-1.58E+01,-1.25E+01,-1.11E+01,-6.93E+00,-1.35E+01,-1.36E+01
1.87E+01,-8.73E+00,-1.16E+01,-2.49E+01,-1.23E+01,-5.19E+00,-6.06E+00,-1.82E+01,-8.68E+00,-1.69E+01,-1.11E+01
1.87E+01,-7.22E+00,-1.89E+01,-7.28E+00,-7.36E+00,-1.62E+01,-4.63E+00,-2.53E+01,-6.05E+00,-8.58E+00,-4.79E+00
1.87E+01,-1.31E+01,-1.28E+01,-2.67E+01,-1.57E+01,-1.99E+01,-1.40E+01,-6.03E+00,-1.54E+01,-1.48E+01,-2.66E+01
1.87E+01,-1.48E+01,-1.65E+01,-1.82E+01,-6.84E+00,-1.54E+01,-2.38E+01,-1.04E+01,-8.55E+00,-1.07E+01,-1.06E+01
1.88E+01,-1.82E+01,-1.11E+01,-1.20E+01,-1.25E+01,-1.28E+01,-2.36E+01,-1.27E+01,-9.49E+00,-1.31E+01,-9.23E+00
1.88E+01,-1.57E+01,-9.73E+00,-1.55E+01,-1.97E+01,-2.67E+01,-7.08E+00,-9.03E+00,-9.06E+00,-8.02E+00,-1.24E+01
1.88E+01,-1.95E+01,-2.10E+01,-2.77E+01,-7.49E+00,-1.13E+01,-1.32E+01,-9.19E+00,-1.60E+01,-1.50E+01,-7.05E+00
1.88E+01,-1.21E+01,-5.87E+00,-1.02E+01,-2.45E+01,-1.06E+01,-1.64E+01,-1.47E+01,-1.27E+01,-2.11E+01,-1.60E+01
1.88E+01,-1.59E+01,-8.90E+00,-1.46E+01,-1.59E+01,-2.59E+01,-1.03E+01,-2.18E+01,-1.35E+01,-1.49E+01,-1.50E+01
1.89E+01,-1.37E+01,-1.58E+01,-8.77E+00,-1.71E+01,-1.54E+01,-2.86E+01,-8.23E+00,-7.06E+00,-6.11E+00,-1.48E+01
1.89E+01,-1.67E+01,-1.77E+01,-1.21E+01,-1.05E+01,-4.05E+01,-1.99E+01,-6.74E+00,-1.63E+01,-9.10E+00,-8.00E+00
1.89E+01,-1.70E+01,-2.27E+01,-9.91E+00,-2.29E+01,-1.30E+01,-1.47E+01,-9.14E+00,-1.05E+01,-1.13E+01,-1.01E+01
1.89E+01,-4.53E+01,-1.47E+01,-1.05E+01,-1.15E+01,-9.51E+00,-1.19E+01,-1.87E+01,-1.74E+01,-1.71E+01,-2.63E+01
1.89E+01,-1.23E+01,-1.52E+01,-1.78E+01,-1.33E+01,-8.46E+00,-1.17E+01,-5.28E+00,-1.64E+01,-9.51E+00,-1.02E+01
1.89E+01,-1.46E+01,-1.03E+01,-1.24E+01,-7.47E+00,-1.17E+01,-1.07E+01,-6.21E+00,-1.81E+01,-1.39E+01,-1.00E+01
1.90E+01,-9.53E+00,-9.21E+00,-1.83E+01,-8.30E+00,-9.12E+00,-9.90E+00,-1.02E+01,-4.04E+00,-8.44E+00,-1.31E+01
1.90E+01,-1.45E+01,-1.72E+01,-6.33E+00,-1.23E+01,-9.55E+00,-1.03E+01,-1.02E+01,-1.14E+01,-1.26E+01,-8.37E+00
1.90E+01,-1.21E+01,-1.39E+01,-1.22E+01,-1.05E+01,-1.24E+01,-1.98E+01,-1.24E+01,-1.86E+01,-1.73E+01,-1.31E+01
1.90E+01,-1.48E+01,-7.50E+00,-1.61E+01,-7.88E+00,-1.44E+01,-1.31E+01,-1.22E+01,-1.45E+01,-1.23E+01,-1.55E+01
1.90E+01,-1.31E+01,-1.35E+01,-1.96E+01,-9.46E+00,-8.34E+00,-1.06E+01,-1.23E+01,-7.85E+00,-9.84E+00,-1.58E+01
1.90E+01,-1.45E+01,-1.32E+01,-1.68E+01,-6.37E+00,-6.86E+00,-1.45E+01,-1.02E+01,-1.47E+01,-1.19E+01,-1.34E+01
1.91E+01,-1.95E+01,-1.41E+01,-1.57E+01,-3.06E+01,-1.83E+01,-1.16E+01,-1.05E+01,-9.31E+00,-1.54E+01,-1.06E+01
1.91E+01,-6.89E+00,-1.56E+01,-1.42E+01,-2.52E+01,-1.59E+01,-1.68E+01,-2.12E+01,-1.14E+01,-1.17E+01,-8.80E+00
1.91E+01,-7.94E+00,-2.20E+01,-1.53E+01,-1.97E+01,-9.13E+00,-1.99E+01,-3.65E+00,-1.43E+01,-1.79E+01,-1.14E+01
1.91E+01,-1.83E+01,-2.40E+01,-2.64E+01,-1.31E+01,-2.35E+01,-1.23E+01,-4.86E+00,-1.47E+01,-9.38E+00,-6.90E+00
1.91E+01,-1.81E+01,-1.38E+01,-8.81E+00,-1.57E+01,-1.01E+01,-8.55E+00,-7.14E+00,-7.28E+00,-2.24E+01,-5.29E+00
1.92E+01,-8.43E+00,-1.95E+01,-1.64E+01,-2.06E+01,-1.25E+01,-1.11E+01,-1.48E+01,-1.60E+01,-1.51E+01,-1.05E+01
1.92E+01,-5.41E+00,-7.30E+00,-1.21E+01,-1.30E+01,-5.31E+00,-8.13E+00,-1.13E+01,-1.33E+01,-4.97E+00,-5.50E+00
1.92E+01,-1.07E+01,-8.31E+00,-1.10E+01,-1.31E+01,-4.22E+00,-6.77E+00,-1.13E+01,-4.54E+00,-2.03E+01,-2.44E+00
1.92E+01,-1.01E+01,-1.71E+01,-1.84E+01,-1.12E+01,-6.71E+00,-1.09E+01,-2.30E+01,-9.49E+00,-1.00E+01,-8.06E+00
1.92E+01,-1.64E+01,-1.68E+01,-1.89E+01,-1.53E+01,-2.30E+01,-1.21E+01,-8.22E+00,-1.91E+01,-1.91E+01,-3.49E+01
1.92E+01,-9.24E+00,-1.66E+01,-1.74E+01,-1.14E+01,-2.56E+01,-1.61E+01,-2.30E+01,-9.43E+00,-2.59E+01,-9.56E+00
1.93E+01,-8.52E+00,-1.12E+01,-1.12E+01,-9.37E+00,-1.06E+01,-8.71E+00,-9.27E+00,-1.99E+01,-4.80E+00,-4.57E+00
1.93E+01,-1.00E+01,-1.67E+01,-1.33E+01,-9.51E+00,-1.40E+01,-1.95E+01,-1.46E+01,-1.25E+01,-7.24E+00,-4.90E+00
1.93E+01,-1.58E+01,-6.90E+00,-1.55E+01,-1.99E+01,-1.25E+01,-2.35E+01,-2.42E+01,-1.81E+01,-1.63E+01,-2.08E+01
1.93E+01,-1.19E+01,-2.16E+01,-1.18E+01,-1.22E+01,-9.39E+00,-8.93E+00,-1.38E+01,-4.20E+00,-2.92E+01,-9.64E+00
1.93E+01,-2.13E+01,-1.93E+01,-5.61E+00,-7.35E+00,-1.64E+01,-1.69E+01,-1.40E+01,-9.63E+00,-6.17E+00,-5.68E+00
1.94E+01,-1.06E+01,-1.02E+01,-1.52E+01,-1.07E+01,-1.30E+01,-1.31E+01,-1.49E+01,-5.51E+00,-1.41E+01,-8.84E+00
1.94E+01,-1.21E+01,-1.34E+01,-8.31E+00,-1.27E+01,-1.58E+01,-1.71E+01,-1.01E+01,-1.46E+01,-1.96E+01,-1.03E+01
1.94E+01,-1.17E+01,-2.73E+01,-1.23E+01,-1.03E+01,-1.15E+01,-1.59E+01,-4.46E+01,-1.22E+01,-1.48E+01,-2.01E+01
1.94E+01,-1.73E+01,-1.01E+01,-1.11E+01,-6.70E+00,-1.67E+01,-1.57E+01,-1.25E+01,-1.11E+01,-9.23E+00,-1.65E+01
1.94E+01,-1.48E+01,-2.21E+01,-4.92E+00,-1.91E+01,-9.08E+00,-1.25E+01,-1.57E+01,-7.82E+00,-1.44E+01,-6.47E+00
1.94E+01,-1.85E+01,-1.70E+01,-8.14E+00,-2.03E+01,-1.73E+01,-1.03E+01,-8.55E+00,-2.44E+01,-1.82E+01,-9.83E+00
1.95E+01,-1.23E+01,-1.67E+01,-1.72E+01,-1.06E+01,-1.40E+01,-1.18E+01,-1.57E+01,-9.51E+00,-1.68E+01,-1.34E+01
1.95E+01,-1.35E+01,-2.53E+01,-8.92E+00,-9.16E+00,-7.97E+00,-9.82E+00,-9.85E+00,-4.61E+00,-1.17E+01,-1.16E+01
1.95E+01,-1.74E+01,-7.16E+00,-1.73E+01,-1.49E+01,-1.10E+01,-1.84E+01,-4.48E+00,-8.46E+00,-9.04E+00,-1.39E+01
1.95E+01,-1.43E+01,-9.46E+00,-1.53E+01,-2.84E+01,-6.25E+00,-6.73E+00,-1.30E+01,-6.36E+00,-9.02E+00,-1.31E+01
1.95E+01,-2.69E+01,-1.97E+01,-1.36E+01,-2.25E+01,-1.11E+01,-1.32E+01,-9.69E+00,-8.25E+00,-7.24E+00,-1.88E+01
1.96E+01,-7.37E+00,-1.64E+01,-1.81E+01,-1.14E+01,-9.70E+00,-9.21E+00,-1.16E+01,-1.25E+01,-1.29E+01,-1.16E+01
1.96E+01,-1.10E+01,-2.05E+01,-1.94E+01,-2.18E+01,-5.35E+00,-2.23E+01,-1.94E+01,-1.26E+01,-2.00E+01,-9.31E+00
1.96E+01,-9.56E+00,-1.97E+01,-5.87E+00,-1.33E+01,-9.68E+00,-1.60E+01,-3.19E+01,-1.58E+01,-1.00E+01,-1.05E+01
1.96E+01,-2.45E+01,-2.44E+01,-1.50E+01,-4.02E+01,-6.17E+00,-3.74E+00,-1.24E+01,-1.16E+01,-7.99E+00,-1.68E+01
1.96E+01,-1.87E+01,-1.14E+01,-1.26E+01,-1.44E+01,-1.30E+01,-1.45E+01,-7.10E+00,-9.07E+00,-8.38E+00,-9.96E+00
1.96E+01,-1.88E+01,-2.01E+01,-1.39E+01,-1.50E+01,-7.10E+00,-2.01E+01,-6.08E+00,-8.15E+00,-9.76E+00,-9.00E+00
1.97E+01,-1.12E+01,-2.15E+01,-7.60E+00,-2.05E+01,-1.08E+01,-2.75E+01,-5.69E+00,-1.56E+01,-7.64E+00,-1.95E+01
1.97E+01,-1.21E+01,-1.68E+01,-1.82E+01,-1.41E+01,-1.91E+01,-1.13E+01,-1.43E+01,-9.60E+00,-1.35E+01,-6.99E+00
1.97E+01,-1.46E+01,-2.06E+01,-2.81E+01,-3.37E+01,-6.75E+00,-1.59E+01,-1.18E+01,-1.65E+01,-1.40E+01,-1.07E+01
1.97E+01,-2.11E+01,-9.92E+00,-1.37E+01,-1.27E+01,-2.19E+01,-1.45E+01,-1.32E+01,-1.28E+01,-1.39E+01,-1.54E+01
1.97E+01,-2.94E+01,-1.21E+01,-2.02E+01,-2.89E+01,-1.73E+01,-8.05E+00,-1.62E+01,-1.18E+01,-1.80E+00,-1.15E+01
1.97E+01,-1.58E+01,-1.84E+01,-2.32E+01,-1.39E+01,-8.13E+00,-3.90E+00,-8.86E+00,-2.57E+01,-7.49E+00,-1.07E+01
1.98E+01,-8.36E+00,-6.39E+00,-8.70E+00,-1.35E+01,-1.22E+01,-7.15E+00,-1.84E+01,-6.12E+00,-3.37E+00,-9.31E+00
1.98E+01,-1.46E+01,-1.84E+01,-7.94E+00,-1.51E+01,-2.28E+01,-1.36E+01,-8.73E+00,-9.98E+00,-1.45E+01,-1.31E+01
1.98E+01,-9.76E+00,-2.33E+01,-1.25E+01,-5.42E+00,-7.71E+00,-1.17E+01,-1.67E+01,-5.55E+00,-1.57E+01,-4.87E+00
1.98E+01,-5.81E+00,-1.32E+01,-2.51E+01,-8.47E+00,-1.73E+01,-1.02E+01,-7.01E+00,-9.44E+00,-1.46E+01,-1.74E+01
1.98E+01,-1.23E+01,-9.34E+00,-2.86E+01,-2.09E+01,-1.49E+01,-1.12E+01,-1.66E+01,-1.03E+01,-1.22E+01,-1.00E+01
1.99E+01,-1.02E+01,-9.55E+00,-1.59E+01,-7.32E+00,-1.92E+01,-9.32E+00,-1.52E+01,-1.28E+01,-2.64E+01,-1.06E+01
1.99E+01,-5.94E+00,-6.53E+00,-9.60E+00,-2.70E+01,-8.39E+00,-1.13E+01,-8.51E+00,-9.83E+00,-1.52E+01,-1.64E+01
1.99E+01,-8.93E+00,-1.19E+01,-1.25E+01,-2.01E+01,-9.31E+00,-4.33E+00,-1.37E+01,-1.15E+01,-9.45E+00,-8.21E+00
1.99E+01,-1.40E+01,-1.51E+01,-7.63E+00,-1.70E+01,-8.46E+00,-1.32E+01,-2.46E+01,-6.00E+00,-2.08E+01,-1.26E+01
1.99E+01,-1.30E+01,-1.07E+01,-1.00E+01,-2.12E+01,-1.12E+01,-1.02E+01,-9.07E+00,-1.84E+01,-1.02E+01,-1.03E+01
1.99E+01,-1.78E+01,-1.10E+01,-1.87E+01,-1.20E+01,-2.53E+01,-1.02E+01,-1.62E+01,-1.21E+01,-5.24E+00,-5.93E+00
2.00E+01,-7.55E+00,-1.12E+01,-1.45E+01,-1.51E+01,-1.40E+01,-1.63E+01,-1.33E+01,-8.00E+00,-1.38E+01,-7.74E+00
2.00E+01,-1.32E+01,-1.89E+01,-1.30E+01,-1.12E+01,-2.28E+01,-2.62E+01,-1.01E+01,-8.73E+00,-1.26E+01,-2.02E+01
2.00E+01,-2.17E+01,-8.17E+00,-6.72E+00,-6.27E+00,-2.18E+01,-9.54E+00,-7.53E+00,-1.32E+01,-1.63E+01,-1.96E+01
2.00E+01,-1.65E+01,-1.34E+01,-1.54E+01,-4.99E+00,-1.27E+01,-1.28E+01,-1.55E+01,-5.01E+00,-1.39E+01,-1.36E+01
2.00E+01,-1.36E+01,-1.27E+01,-1.07E+01,-1.34E+01,-1.06E+01,-1.01E+01,-7.21E+00,-1.28E+01,-7.41E+00,-8.39E+00
2.01E+01,-6.19E+00,-1.65E+01,-9.90E+00,-5.32E+00,-7.88E+00,-1.87E+01,-6.41E+00,-2.08E+01,-9.06E+00,-1.18E+01
2.01E+01,-1.73E+01,-1.20E+01,-2.05E+01,-1.66E+01,-7.50E+00,-9.28E+00,-1.03E+01,-7.68E+00,-1.55E+01,-1.07E+01
2.01E+01,-3.31E+01,-1.33E+01,-1.74E+01,-8.77E+00,-1.50E+01,-8.84E+00,-6.19E+00,-1.31E+01,-6.98E+00,-1.49E+01
2.01E+01,-1.16E+01,-8.18E+00,-5.28E+00,-7.35E+00,-1.93E+01,-8.55E+00,-6.57E+00,-8.39E+00,-1.23E+01,-1.16E+01
2.01E+01,-1.80E+01,-1.33E+01,-1.42E+01,-2.41E+01,-1.28E+01,-1.03E+01,-1.27E+01,-1.64E+01,-1.66E+01,-1.18E+01
2.01E+01,-2.39E+01,-9.84E+00,-1.00E+01,-1.11E+01,-5.73E+00,-3.54E+00,-7.92E+00,-1.39E+01,-1.75E+01,-1.56E+01
2.02E+01,-1.24E+01,-7.90E+00,-9.10E+00,-1.73E+01,-1.18E+01,-1.26E+01,-2.46E+01,-7.81E+00,-1.59E+01,-1.43E+01
2.02E+01,-2.51E+01,-1.24E+01,-8.73E+00,-1.69E+01,-7.79E+00,-7.38E+00,-1.73E+01,-1.78E+01,-8.11E+00,-1.20E+01
2.02E+01,-1.72E+01,-1.23E+01,-9.22E+00,-1.33E+01,-2.08E+01,-1.07E+01,-1.46E+01,-1.59E+01,-1.33E+01,-9.56E+00
2.02E+01,-2.36E+01,-1.13E+01,-7.42E+00,-8.60E+00,-1.91E+01,-1.39E+01,-9.59E+00,-1.70E+01,-1.59E+00,-5.25E+00
2.02E+01,-2.02E+01,-1.32E+01,-2.29E+01,-1.39E+01,-1.49E+01,-1.53E+01,-1.58E+01,-1.16E+01,-1.74E+01,-1.60E+01
2.02E+01,-1.12E+01,-1.11E+01,-6.99E+00,-1.92E+01,-7.22E+00,-8.52E+00,-2.51E+01,-1.92E+01,-1.02E+01,-8.50E+00
2.03E+01,-1.39E+01,-9.34E+00,-1.56E+01,-1.50E+01,-1.31E+01,-1.47E+01,-1.19E+01,-1.42E+01,-5.84E+00,-1.92E+01
2.03E+01,-8.36E+00,-1.30E+01,-1.28E+01,-3.27E+00,-9.22E+00,-8.24E+00,-8.51E+00,-6.41E+00,-1.56E+01,-1.02E+01
2.03E+01,-1.71E+01,-2.07E+01,-7.01E+00,-2.00E+01,-1.17E+01,-1.05E+01,-1.38E+01,-5.97E+00,-1.53E+01,-9.74E+00
2.03E+01,-1.63E+01,-3.04E+01,-6.68E+00,-6.76E+00,-1.73E+01,-9.33E+00,-1.53E+01,-1.64E+01,-1.27E+01,-1.05E+01
2.03E+01,-9.55E+00,-1.01E+01,-8.48E+00,-2.17E+01,-8.27E+00,-1.18E+01,-7.74E+00,-9.22E+00,-4.81E+00,-9.06E+00
2.04E+01,-1.41E+01,-1.80E+01,-1.29E+01,-1.22E+01,-9.61E+00,-1.20E+01,-1.80E+01,-1.21E+01,-6.43E+00,-2.87E+01
2.04E+01,-7.45E+00,-1.36E+01,-7.36E+00,-2.03E+01,-1.75E+01,-8.67E+00,-5.26E+00,-1.73E+01,-2.80E+01,-6.57E+00
2.04E+01,-7.01E+00,-2.35E+01,-1.26E+01,-1.01E+01,-1.62E+01,-2.56E+01,-1.64E+01,-1.78E+01,-1.10E+01,-1.20E+01
2.04E+01,-1.65E+01,-1.43E+01,-1.03E+01,-7.37E+00,-5.42E+00,-1.89E+01,-7.50E+00,-1.42E+01,-1.18E+01,-9.63E+00
2.04E+01,-1.45E+01,-1.71E+01,-1.20E+01,-9.45E+00,-9.95E+00,-1.96E+01,-1.80E+01,-1.35E+01,-1.52E+01,-1.92E+01
2.04E+01,-9.10E+00,-1.17E+01,-7.70E+00,-6.52E+00,-1.92E+01,-7.90E+00,-1.32E+01,-8.21E+00,-1.83E+01,-1.06E+01
2.05E+01,-1.42E+01,-1.61E+01,-1.33E+01,-8.33E+00,-1.35E+01,-1.36E+01,-1.07E+01,-1.07E+01,-1.04E+01,-1.15E+01
2.05E+01,-2.08E+01,-2.77E+01,-1.06E+01,-1.65E+01,-1.00E+01,-1.42E+01,-1.83E+01,-1.11E+01,-2.73E+01,-1.27E+01
2.05E+01,-1.43E+01,-2.72E+01,-1.39E+01,-1.21E+01,-1.40E+01,-1.59E+01,-1.04E+01,-5.01E+00,-7.73E+00,-1.02E+01
2.05E+01,-1.34E+01,-1.38E+01,-6.62E+00,-1.63E+01,-1.39E+01,-7.20E+00,-4.29E+00,-1.05E+01,-8.40E+00,-1.00E+01
2.05E+01,-1.33E+01,-1.77E+01,-1.33E+01,-1.26E+01,-3.47E+01,-1.15E+01,-6.35E+00,-1.15E+01,-7.23E+00,-2.68E+01
2.06E+01,-1.25E+01,-4.39E+00,-1.16E+01,-1.76E+01,-6.58E+00,-7.26E+00,-1.45E+01,-8.93E+00,-2.64E+00,-1.04E+01
2.06E+01,-1.03E+01,-1.03E+01,-1.75E+01,-1.19E+01,-1.77E+01,-1.11E+01,-1.65E+01,-1.60E+01,-6.11E+00,-9.55E+00
2.06E+01,-1.44E+01,-1.13E+01,-7.76E+00,-1.08E+01,-8.30E+00,-2.19E+01,-1.32E+01,-2.17E+01,-8.18E+00,-1.07E+01
2.06E+01,-1.55E+01,-1.73E+01,-1.41E+01,-1.89E+01,-7.79E+00,-1.14E+01,-1.57E+01,-8.93E+00,-4.93E+00,-9.23E+00
2.06E+01,-1.24E+01,-1.51E+01,-1.07E+01,-1.30E+01,-1.71E+01,-1.59E+01,-1.16E+01,-2.02E+01,-1.13E+01,-9.25E+00
2.06E+01,-6.60E+00,-1.23E+01,-4.90E+00,-7.40E+00,-1.73E+01,-1.03E+01,-5.74E+00,-9.83E+00,-1.73E+01,-1.25E+01
2.07E+01,-1.12E+01,-9.34E+00,-1.47E+01,-8.60E+00,-2.76E+01,-1.19E+01,-1.42E+01,-1.03E+01,-1.42E+01,-9.93E+00
2.07E+01,-1.32E+01,-1.34E+01,-1.74E+01,-1.21E+01,-2.48E+01,-5.79E+00,-2.03E+01,-1.99E+01,-1.27E+01,-9.82E+00
2.07E+01,-8.19E+00,-1.21E+01,-2.18E+01,-2.29E+01,-1.38E+01,-1.25E+01,-7.58E+00,-7.59E+00,-1.75E+01,-8.37E+00
2.07E+01,-1.86E+01,-1.81E+01,-9.26E+00,-1.79E+01,-8.47E+00,-1.76E+01,-1.84E+01,-2.18E+01,-1.16E+01,-1.15E+01
2.07E+01,-1.17E+01,-1.45E+01,-1.73E+01,-8.38E+00,-8.92E+00,-1.92E+01,-1.41E+01,-1.42E+01,-1.24E+01,-8.20E+00
2.08E+01,-1.36E+01,-1.53E+01,-1.21E+01,-1.33E+01,-1.20E+01,-2.41E+01,-1.12E+01,-8.35E+00,-8.62E+00,-3.49E+01
2.08E+01,-1.03E+01,-1.02E+01,-2.20E+01,-1.71E+01,-9.69E+00,-5.99E+00,-8.78E+00,-2.17E+01,-1.72E+01,-1.05E+01
2.08E+01,-1.41E+01,-1.42E+01,-6.66E+00,-1.23E+01,-9.95E+00,-1.93E+01,-1.07E+01,-1.09E+01,-4.40E+00,-1.03E+01
2.08E+01,-2.66E+01,-1.33E+01,-2.26E+01,-1.33E+01,-1.44E+01,-2.62E+01,-2.20E+01,-4.85E+00,-1.06E+01,-1.06E+01
2.08E+01,-2.59E+01,-1.00E+01,-5.32E+00,-8.45E+00,-1.97E+01,-1.68E+01,-1.06E+01,-3.13E+01,-9.71E+00,-8.96E+00
2.08E+01,-1.44E+01,-1.13E+01,-1.69E+01,-1.66E+01,-1.12E+01,-3.94E+00,-1.46E+01,-1.60E+01,-1.06E+01,-1.37E+01
2.09E+01,-1.28E+01,-1.35E+01,-5.59E+00,-1.21E+01,-8.66E+00,-6.23E+00,-1.76E+01,-1.37E+01,-1.10E+01,-1.89E+01
2.09E+01,-2.06E+01,-9.84E+00,-1.19E+01,-1.56E+01,-1.25E+01,-1.57E+01,-8.60E+00,-1.51E+01,-8.15E+00,-1.72E+01
2.09E+01,-9.60E+00,-6.56E+00,-1.23E+01,-1.33E+01,-1.48E+01,-1.31E+01,-7.42E+00,-7.59E+00,-5.49E+00,-1.97E+01
2.09E+01,-1.66E+01,-1.33E+01,-1.52E+01,-1.32E+01,-1.42E+01,-1.85E+01,-1.60E+01,-1.41E+01,-2.26E+01,-1.36E+01
2.09E+01,-1.27E+01,-1.10E+01,-1.55E+01,-2.22E+01,-1.91E+01,-1.21E+01,-8.75E+00,-9.19E+00,-6.61E+00,-9.98E+00
2.09E+01,-1.40E+01,-8.27E+00,-1.51E+01,-9.83E+00,-2.20E+01,-1.01E+01,-1.89E+01,-1.29E+01,-9.86E+00,-8.39E+00
2.10E+01,-2.34E+01,-1.40E+01,-1.75E+01,-1.60E+01,-7.70E+00,-1.59E+01,-1.47E+01,-8.36E+00,-9.37E+00,-1.37E+01
2.10E+01,-9.29E+00,-1.35E+01,-9.97E+00,-1.79E+01,-1.40E+01,-1.34E+01,-1.12E+01,-8.06E+00,-9.78E+00,-6.92E+00
2.10E+01,-9.61E+00,-5.39E+00,-3.03E+01,-6.72E+00,-1.12E+01,-1.09E+01,-9.63E+00,-2.92E+01,-8.88E+00,-5.69E+00
2.10E+01,-4.68E+00,-1.01E+01,-3.99E+00,-1.89E+01,-7.08E+00,-1.36E+01,-1.87E+01,-8.92E+00,-7.73E+00,-2.15E+01
2.10E+01,-1.43E+01,-1.06E+01,-2.75E+01,-7.10E+00,-3.62E+00,-8.99E+00,-1.22E+01,-2.09E+01,-4.64E+00,-7.84E+00
2.11E+01,-1.50E+01,-1.41E+01,-8.33E+00,-1.48E+01,-3.25E+01,-8.29E+00,-1.48E+01,-1.23E+01,-4.28E+00,-1.31E+01
2.11E+01,-1.13E+01,-1.74E+01,-2.30E+01,-2.66E+01,-1.60E+01,-1.55E+01,-2.14E+01,-7.95E+00,-8.17E+00,-1.03E+01
2.11E+01,-1.14E+01,-7.15E+00,-1.07E+01,-1.72E+01,-2.49E+01,-5.46E+00,-2.29E+01,-1.29E+01,-1.47E+01,-8.05E+00
2.11E+01,-1.12E+01,-2.08E+01,-1.54E+01,-9.48E+00,-5.04E+00,-8.04E+00,-1.98E+01,-9.35E+00,-8.60E+00,-6.19E+00
2.11E+01,-9.06E+00,-1.55E+01,-2.16E+01,-8.19E+00,-1.48E+01,-1.18E+01,-9.32E+00,-9.55E+00,-9.13E+00,-2.11E+00
2.11E+01,-1.53E+01,-2.86E+01,-1.41E+01,-1.49E+01,-1.60E+01,-2.27E+01,-1.05E+01,-1.65E+01,-1.02E+01,-1.49E+01
2.12E+01,-2.33E+01,-1.66E+01,-1.17E+01,-7.65E+00,-1.33E+01,-1.16E+01,-4.83E+00,-2.40E+01,-1.45E+01,-1.10E+01
2.12E+01,-1.27E+01,-1.94E+01,-1.40E+01,-1.16E+01,-1.89E+01,-9.64E+00,-2.13E+01,-1.56E+01,-2.68E+01,-2.16E+01
2.12E+01,-1.59E+01,-8.12E+00,-1.83E+01,-2.19E+01,-2.03E+01,-9.83E+00,-9.88E+00,-8.15E+00,-8.39E+00,-1.14E+01
2.12E+01,-1.68E+01,-1.22E+01,-9.83E+00,-1.45E+01,-1.58E+01,-8.73E+00,-5.92E+00,-9.91E+00,-9.10E+00,-6.80E+00
2.12E+01,-4.69E+00,-1.63E+01,-1.90E+01,-9.47E+00,-1.03E+01,-1.28E+01,-1.44E+01,-9.09E+00,-1.41E+01,-8.62E+00
2.13E+01,-1.32E+01,-1.16E+01,-5.36E+00,-9.14E+00,-3.21E+01,-2.82E+01,-1.32E+01,-1.80E+01,-1.87E+01,-1.40E+01
2.13E+01,-1.05E+01,-1.38E+01,-2.14E+01,-1.11E+01,-1.33E+01,-1.24E+01,-1.70E+01,-1.87E+01,-1.65E+01,-1.37E+01
2.13E+01,-9.69E+00,-1.16E+01,-1.46E+01,-2.12E+01,-1.27E+01,-1.53E+01,-8.62E+00,-1.59E+01,-1.05E+01,-9.82E+00
2.13E+01,-9.95E+00,-1.38E+01,-1.26E+01,-1.06E+01,-2.47E+01,-9.78E+00,-2.89E+01,-2.59E+01,-1.82E+01,-2.02E+01
2.13E+01,-1.63E+01,-1.10E+01,-9.73E+00,-7.01E+00,-1.38E+01,-1.30E+01,-1.63E+01,-9.50E+00,-7.29E+00,-6.35E+00
2.13E+01,-8.59E+00,-7.82E+00,-1.22E+01,-1.53E+01,-1.72E+01,-1.92E+01,-8.62E+00,-1.82E+01,-1.34E+01,-1.17E+01
2.14E+01,-8.02E+00,-1.03E+01,-6.78E+00,-2.22E+01,-2.06E+01,-1.16E+01,-7.14E+00,-1.58E+01,-3.78E+00,-1.72E+01
2.14E+01,-1.68E+01,-2.41E+01,-2.39E+01,-2.13E+01,-1.06E+01,-7.96E+00,-1.27E+01,-6.09E+00,-1.26E+01,-1.65E+01
2.14E+01,-5.41E+00,-1.16E+01,-1.51E+01,-1.95E+01,-1.77E+01,-1.65E+01,-1.30E+01,-1.80E+01,-1.71E+01,-1.07E+01
2.14E+01,-7.94E+00,-1.66E+01,-1.18E+01,-9.19E+00,-1.46E+01,-1.28E+01,-1.46E+01,-9.92E+00,-8.40E+00,-2.08E+01
2.14E+01,-1.56E+01,-1.08E+01,-3.01E+01,-5.84E+00,-6.62E+00,-2.69E+01,-1.84E+01,-1.12E+01,-1.27E+01,-6.43E+00
2.14E+01,-7.56E+00,-2.06E+01,-1.02E+01,-8.79E+00,-1.05E+01,-1.66E+01,-1.75E+01,-1.30E+01,-7.69E+00,-1.30E+01
2.15E+01,-1.03E+01,-5.61E+00,-1.23E+01,-9.32E+00,-8.77E+00,-5.57E+00,-1.89E+01,-2.91E+01,-6.27E+00,-1.55E+01
2.15E+01,-1.21E+01,-1.03E+01,-1.66E+01,-1.80E+01,-1.23E+01,-8.13E+00,-9.73E+00,-9.06E+00,-1.30E+01,-8.62E+00
2.15E+01,-1.31E+01,-1.15E+01,-1.49E+01,-1.30E+01,-9.12E+00,-1.53E+01,-5.74E+00,-8.99E+00,-8.74E+00,-1.28E+01
2.15E+01,-1.04E+01,-2.90E+01,-1.64E+01,-1.39E+01,-1.08E+01,-1.56E+01,-2.29E+01,-1.56E+01,-8.61E+00,-1.18E+01
2.15E+01,-1.30E+01,-9.77E+00,-1.97E+01,-1.38E+01,-1.36E+01,-2.24E+01,-1.21E+01,-7.69E+00,-5.31E+00,-1.05E+01
2.16E+01,-1.38E+01,-1.58E+01,-1.46E+01,-9.67E+00,-1.37E+01,-1.00E+01,-3.93E+00,-1.03E+01,-4.86E+00,-3.27E+01
2.16E+01,-1.98E+01,-1.55E+01,-1.57E+01,-8.48E+00,-3.25E+01,-1.17E+01,-8.55E+00,-1.81E+01,-3.52E+00,-8.22E+00
2.16E+01,-1.44E+01,-1.21E+01,-8.57E+00,-1.24E+01,-1.49E+01,-1.40E+01,-1.06E+01,-1.16E+01,-7.91E+00,-1.47E+01
2.16E+01,-1.18E+01,-1.73E+01,-1.50E+01,-1.34E+01,-9.05E+00,-3.59E+00,-1.26E+01,-4.41E+00,-1.05E+01,-7.46E+00
2.16E+01,-1.51E+01,-1.32E+01,-6.48E+00,-8.31E+00,-6.89E+00,-9.75E+00,-1.11E+01,-4.33E+00,-1.66E+01,-1.81E+01
2.16E+01,-1.97E+01,-1.60E+01,-1.74E+01,-1.22E+01,-1.21E+01,-1.28E+01,-6.88E+00,-1.04E+01,-1.55E+01,-1.59E+01
2.17E+01,-2.12E+01,-2.11E+01,-1.32E+01,-4.97E+00,-1.50E+01,-8.28E+00,-1.29E+01,-9.69E+00,-6.64E+00,-6.57E+00
2.17E+01,-1.21E+01,-1.08E+01,-7.29E+00,-1.72E+01,-1.95E+01,-2.40E+01,-9.11E+00,-1.93E+01,-1.20E+01,-1.66E+01
2.17E+01,-1.33E+01,-1.17E+01,-3.02E+01,-2.59E+01,-1.35E+01,-1.27E+01,-2.21E+01,-1.41E+01,-9.88E+00,-1.55E+01
2.17E+01,-8.98E+00,-1.44E+01,-1.14E+01,-4.76E+00,-7.73E+00,-1.69E+01,-1.05E+01,-1.06E+01,-9.80E+00,-7.00E+00
2.17E+01,-1.28E+01,-5.06E+00,-1.16E+01,-1.10E+01,-1.23E+01,-9.61E+00,-1.62E+01,-7.07E+00,-8.36E+00,-1.21E+01
2.18E+01,-9.33E+00,-1.01E+01,-1.41E+01,-1.16E+01,-1.14E+01,-8.60E+00,-6.93E+00,-6.69E+00,-1.10E+01,-1.23E+01
2.18E+01,-1.11E+01,-1.15E+01,-1.24E+01,-8.57E+00,-1.00E+01,-1.19E+01,-1.47E+01,-7.36E+00,-9.56E+00,-4.86E+00
2.18E+01,-1.07E+01,-2.33E+01,-1.82E+01,-1.40E+01,-8.52E+00,-1.86E+01,-1.16E+01,-1.57E+01,-2.84E+01,-9.90E+00
2.18E+01,-8.90E+00,-7.58E+00,-1.18E+01,-6.37E+00,-1.46E+01,-1.86E+01,-1.33E+01,-9.32E+00,-1.19E+01,-3.70E+01
2.18E+01,-1.00E+01,-1.13E+01,-1.06E+01,-1.30E+01,-1.30E+01,-1.47E+01,-1.30E+01,-1.66E+01,-1.79E+01,-1.97E+01
2.18E+01,-1.12E+01,-9.94E+00,-1.12E+01,-1.02E+01,-1.13E+01,-1.01E+01,-1.01E+01,-1.14E+01,-1.12E+01,-2.80E+01
2.19E+01,-2.03E+01,-2.23E+01,-1.27E+01,-9.08E+00,-1.30E+01,-1.52E+01,-1.68E+01,-5.76E+00,-1.04E+01,-4.10E+00
2.19E+01,-7.99E+00,-1.59E+01,-6.46E+00,-6.83E+00,-1.27E+01,-1.33E+01,-9.66E+00,-1.56E+01,-8.05E+00,-1.56E+01
2.19E+01,-1.08E+01,-1.97E+01,-9.03E+00,-9.54E+00,-9.81E+00,-1.10E+01,-5.11E+00,-1.02E+01,-1.66E+01,-1.45E+01
2.19E+01,-1.05E+01,-7.48E+00,-1.08E+01,-1.16E+01,-9.79E+00,-7.73E+00,-9.75E+00,-2.30E+01,-8.64E+00,-1.05E+01
2.19E+01,-1.00E+01,-9.98E+00,-1.71E+01,-2.28E+01,-1.56E+01,-2.14E+01,-1.39E+01,-1.42E+01,-1.28E+01,-7.57E+00
2.19E+01,-9.54E+00,-1.95E+01,-1.49E+01,-2.38E+01,-1.75E+01,-1.25E+01,-1.66E+01,-1.16E+01,-1.07E+01,-2.10E+01
2.20E+01,-1.09E+01,-1.01E+01,-8.60E+00,-8.94E+00,-2.83E+01,-2.09E+01,-1.04E+01,-4.29E+00,-1.07E+01,-1.20E+01
2.20E+01,-1.94E+01,-2.58E+01,-1.70E+01,-3.04E+00,-9.15E+00,-7.88E+00,-7.02E+00,-1.07E+01,-1.43E+01,-7.88E+00
2.20E+01,-6.86E+00,-1.88E+01,-2.09E+01,-1.05E+01,-2.04E+01,-2.98E+01,-1.24E+01,-2.34E+01,-1.94E+01,-2.82E+01
2.20E+01,-1.07E+01,-7.45E+00,-1.59E+01,-1.67E+01,-1.27E+01,-2.05E+01,-1.36E+01,-1.41E+01,-1.54E+01,-5.81E+00
2.20E+01,-9.95E+00,-2.26E+01,-1.43E+01,-1.75E+01,-1.06E+01,-6.87E+00,-3.25E+01,-1.05E+01,-1.85E+01,-1.57E+01
2.21E+01,-9.69E+00,-1.19E+01,-7.22E+00,-1.31E+01,-1.67E+01,-5.26E+00,-1.29E+01,-1.09E+01,-5.05E+00,-1.22E+01
2.21E+01,-2.97E+01,-1.57E+01,-7.55E+00,-6.45E+00,-1.09E+01,-9.70E+00,-1.82E+01,-6.34E+00,-1.95E+01,-7.82E+00
2.21E+01,-1.05E+01,-1.39E+01,-1.92E+01,-2.14E+01,-1.53E+01,-7.99E+00,-1.67E+01,-1.62E+01,-1.23E+01,-2.90E+01
2.21E+01,-1.20E+01,-1.07E+01,-1.82E+01,-5.73E+00,-8.01E+00,-2.55E+01,-1.99E+01,-1.10E+01,-4.44E+00,-5.94E+00
2.21E+01,-1.25E+01,-1.83E+01,-1.66E+01,-1.70E+01,-9.45E+00,-1.05E+01,-9.25E+00,-4.51E+00,-7.68E+00,-1.16E+01
2.21E+01,-9.61E+00,-2.54E+01,-1.83E+01,-3.94E+00,-1.12E+01,-1.81E+01,-8.54E+00,-1.79E+01,-7.15E+00,-5.37E+00
2.22E+01,-1.14E+01,-1.16E+01,-1.61E+01,-2.40E+01,-8.35E+00,-1.48E+01,-7.73E+00,-1.21E+01,-1.18E+01,-1.02E+01
2.22E+01,-8.09E+00,-2.27E+01,-2.13E+01,-8.91E+00,-1.50E+01,-2.22E+01,-1.34E+01,-1.46E+01,-3.57E+00,-1.09E+01
2.22E+01,-1.32E+01,-2.36E+01,-1.22E+01,-2.60E+01,-8.32E+00,-9.23E+00,-7.78E+00,-1.83E+01,-6.89E+00,-1.11E+01
2.22E+01,-9.34E+00,-1.42E+01,-1.10E+01,-2.50E+01,-1.44E+01,-1.41E+01,-1.05E+01,-6.89E+00,-1.49E+01,-6.95E+00
2.22E+01,-2.31E+01,-1.02E+01,-1.61E+01,-2.89E+01,-1.08E+01,-9.14E+00,-1.88E+01,-5.58E+00,-1.66E+01,-1.39E+01
2.23E+01,-2.38E+01,-1.03E+01,-7.10E+00,-1.98E+01,-3.60E+01,-1.09E+01,-9.09E+00,-8.82E+00,-1.12E+01,-1.30E+01
2.23E+01,-8.46E+00,-1.25E+01,-7.24E+00,-2.61E+01,-6.59E+00,-8.09E+00,-1.23E+01,-1.33E+01,-1.75E+01,-9.05E+00
2.23E+01,-4.95E+00,-7.12E+00,-5.62E+00,-6.72E+00,-1.44E+01,-1.68E+01,-1.02E+01,-8.94E+00,-1.16E+01,-7.68E+00
2.23E+01,-1.13E+01,-1.85E+01,-6.96E+00,-1.27E+01,-6.16E+00,-1.08E+01,-2.05E+01,-2.06E+01,-1.55E+01,-1.21E+01
2.23E+01,-2.58E+01,-2.99E+01,-1.22E+01,-1.12E+01,-7.00E+00,-3.26E+01,-1.34E+01,-1.22E+01,-8.23E+00,-1.73E+01
2.23E+01,-1.62E+01,-1.34E+01,-3.30E+01,-9.52E+00,-3.80E+01,-1.55E+01,-9.55E+00,-9.36E+00,-1.53E+01,-1.55E+01
2.24E+01,-6.95E+00,-1.09E+01,-1.88E+01,-1.59E+01,-1.01E+01,-9.23E+00,-1.93E+01,-2.72E+01,-1.25E+01,-8.06E+00
2.24E+01,-1.02E+01,-9.51E+00,-1.71E+01,-1.56E+01,-1.35E+01,-4.66E+00,-9.41E+00,-3.89E+00,-1.49E+01,-6.65E+00
2.24E+01,-8.53E+00,-9.38E+00,-1.80E+01,-1.57E+01,-1.05E+01,-3.76E+01,-5.43E+00,-2.11E+01,-1.54E+01,-1.76E+01
2.24E+01,-1.10E+01,-8.43E+00,-1.61E+01,-1.21E+01,-1.01E+01,-5.23E+00,-2.40E+01,-1.18E+01,-1.28E+01,-3.23E+01
2.24E+01,-7.87E+00,-1.12E+01,-1.28E+01,-1.44E+01,-1.74E+01,-1.00E+01,-3.30E+00,-1.25E+01,-2.07E+01,-9.52E+00
2.25E+01,-1.20E+01,-1.14E+01,-1.28E+01,-1.80E+01,-8.15E+00,-1.76E+01,-8.69E+00,-1.08E+01,-1.02E+01,-8.35E+00
2.25E+01,-9.93E+00,-1.15E+01,-1.70E+01,-1.09E+01,-1.73E+01,-1.64E+01,-6.99E+00,-2.99E+01,-6.33E+00,-1.05E+01
2.25E+01,-2.03E+01,-1.55E+01,-1.02E+01,-4.25E+00,-1.02E+01,-1.37E+01,-1.42E+01,-6.82E+00,-8.05E+00,-1.74E+01
2.25E+01,-1.18E+01,-1.15E+01,-8.81E+00,-1.25E+01,-9.94E+00,-1.43E+01,-1.19E+01,-6.90E+00,-1.53E+01,-6.95E+00
2.25E+01,-1.76E+01,-1.64E+01,-1.25E+01,-1.86E+01,-1.03E+01,-1.95E+01,-1.40E+01,-2.87E+01,-2.23E+01,-8.96E+00
2.25E+01,-1.06E+01,-1.26E+01,-7.55E+00,-1.08E+01,-1.40E+01,-5.38E+00,-6.80E+00,-1.22E+01,-7.73E+00,-6.01E+00
2.26E+01,-1.24E+01,-1.58E+01,-9.45E+00,-1.87E+01,-1.11E+01,-2.45E+01,-1.33E+01,-2.47E+01,-1.61E+01,-1.35E+01
2.26E+01,-3.69E+00,-1.79E+01,-2.27E+01,-9.24E+00,-6.55E+00,-7.52E+00,-1.07E+01,-1.63E+01,-9.75E+00,-7.28E+00
2.26E+01,-7.48E+00,-9.82E+00,-9.06E+00,-1.61E+01,-5.45E+00,-1.06E+01,-5.42E+00,-1.26E+01,-5.29E+00,-6.67E+00
2.26E+01,-2.27E+01,-3.06E+01,-1.42E+01,-8.33E+00,-1.35E+01,-1.13E+01,-2.30E+01,-3.36E+01,-1.55E+01,-9.06E+00
2.26E+01,-1.26E+01,-1.89E+01,-7.16E+00,-1.72E+01,-6.73E+00,-1.02E+01,-8.95E+00,-5.26E+00,-5.92E+00,-1.94E+01
2.26E+01,-8.47E+00,-1.44E+01,-1.16E+01,-1.73E+01,-8.32E+00,-9.41E+00,-3.97E+01,-5.54E+00,-1.03E+01,-8.73E+00
2.27E+01,-8.45E+00,-3.31E+00,-1.23E+01,-2.09E+01,-1.34E+01,-2.14E+01,-1.10E+01,-1.07E+00,-9.02E+00,-1.21E+01
2.27E+01,-1.47E+01,-1.92E+01,-1.40E+01,-5.79E+00,-2.37E+01,-9.74E+00,-2.26E+01,-1.68E+01,-1.39E+01,-1.27E+01
2.27E+01,-1.36E+01,-1.75E+01,-1.28E+01,-1.52E+01,-1.67E+01,-1.17E+01,-5.80E+00,-2.51E+01,-1.55E+01,-9.57E+00
2.27E+01,-2.15E+01,-1.94E+01,-1.64E+01,-1.25E+01,-1.51E+01,-1.58E+01,-6.54E+00,-1.62E+01,-1.29E+01,-9.09E+00
2.27E+01,-1.64E+01,-2.31E+01,-9.57E+00,-9.89E+00,-2.14E+01,-1.24E+01,-9.58E+00,-9.33E+00,-5.29E+00,-1.04E+01
2.28E+01,-7.57E+00,-6.62E+00,-1.02E+01,-1.22E+01,-1.06E+01,-2.16E+01,-1.17E+01,-1.62E+01,-3.19E+01,-9.74E+00
2.28E+01,-1.34E+01,-1.67E+01,-1.44E+01,-1.28E+01,-1.24E+01,-7.27E+00,-9.76E+00,-8.51E+00,-1.07E+01,-1.17E+01
2.28E+01,-2.36E+01,-1.38E+01,-1.61E+01,-1.61E+01,-1.20E+01,-1.71E+01,-6.78E+00,-1.24E+01,-1.23E+01,-6.26E+00
2.28E+01,-1.18E+01,-1.31E+01,-1.48E+01,-1.72E+01,-1.51E+01,-1.65E+01,-1.04E+01,-2.98E+01,-2.10E+01,-7.38E+00
2.28E+01,-6.34E+00,-1.37E+01,-1.38E+01,-1.55E+01,-1.19E+01,-1.11E+01,-1.39E+01,-1.45E+01,-1.12E+01,-2.11E+01
2.28E+01,-1.48E+01,-7.26E+00,-1.15E+01,-1.98E+01,-1.67E+01,-1.33E+01,-1.15E+01,-2.01E+01,-1.78E+01,-1.02E+01
2.29E+01,-1.52E+01,-6.39E+00,-3.53E+01,-1.86E+01,-7.95E+00,-1.89E+01,-8.16E+00,-8.28E+00,-1.20E+01,-1.91E+01
2.29E+01,-1.22E+01,-1.88E+01,-9.26E+00,-9.67E+00,-1.10E+01,-1.82E+01,-5.36E+00,-2.52E+01,-1.66E+01,-1.48E+01
2.29E+01,-5.63E+00,-1.68E+01,-7.79E+00,-7.59E+00,-1.15E+01,-5.54E+00,-3.60E+01,-2.57E+01,-7.74E+00,-1.10E+01
2.29E+01,-7.55E+00,-1.83E+01,-1.49E+01,-4.50E+00,-1.51E+01,-1.18E+01,-1.37E+01,-1.31E+01,-8.22E+00,-1.47E+01
2.29E+01,-9.31E+00,-1.68E+01,-2.19E+01,-1.52E+01,-1.81E+01,-1.78E+01,-1.53E+01,-6.46E+00,-5.16E+00,-2.81E+01
2.30E+01,-2.05E+01,-2.29E+01,-1.72E+01,-1.36E+01,-6.78E+00,-5.55E+00,-7.47E+00,-9.50E+00,-1.86E+01,-7.31E+00
2.30E+01,-1.12E+01,-8.86E+00,-1.02E+01,-7.92E+00,-9.55E+00,-1.69E+01,-1.90E+01,-6.61E+00,-1.40E+01,-1.19E+01
2.30E+01,-1.08E+01,-1.38E+01,-1.18E+01,-1.15E+01,-2.82E+01,-1.22E+01,-1.79E+01,-1.68E+01,-8.68E+00,-1.66E+01
2.30E+01,-2.07E+01,-2.34E+01,-1.10E+01,-1.04E+01,-2.11E+01,-1.41E+01,-8.90E+00,-1.09E+01,-5.90E+00,-9.60E+00
2.30E+01,-1.80E+01,-1.10E+01,-1.08E+01,-8.94E+00,-5.06E+00,-1.05E+01,-8.53E+00,-8.26E+00,-1.33E+01,-1.24E+01
2.30E+01,-7.79E+00,-1.76E+01,-6.96E+00,-8.65E+00,-1.77E+01,-6.99E+00,-1.30E+01,-8.49E+00,-8.82E+00,-1.35E+01
2.31E+01,-2.67E+01,-1.12E+01,-1.77E+01,-3.57E+00,-7.91E+00,-3.97E+00,-5.76E+00,-6.26E+00,-1.69E+01,-7.58E+00
2.31E+01,-2.04E+01,-1.73E+01,-1.71E+01,-1.25E+01,-7.01E+00,-1.31E+01,-9.90E+00,-7.60E+00,-6.35E+00,-8.70E+00
2.31E+01,-1.20E+01,-1.19E+01,-9.22E+00,-1.95E+01,-7.53E+00,-8.44E+00,-1.21E+01,-9.81E+00,-1.02E+01,-1.12E+01
2.31E+01,-1.09E+01,-9.87E+00,-5.40E+00,-2.22E+01,-1.27E+01,-9.91E+00,-7.39E+00,-1.73E+01,-4.13E+00,-8.63E+00
2.31E+01,-2.88E+00,-3.50E+00,-1.03E+01,-5.39E+00,-2.78E+01,-5.03E+00,-1.16E+01,-8.16E+00,-1.04E+01,-1.18E+01
2.31E+01,-9.82E+00,-7.36E+00,-2.31E+01,-2.35E+01,-1.11E+01,-8.53E+00,-1.40E+01,-1.31E+01,-1.38E+01,-6.14E+00
2.32E+01,-1.40E+01,-1.75E+01,-1.59E+01,-2.17E+01,-1.70E+01,-1.87E+01,-3.29E+00,-1.37E+01,-2.18E+01,-2.33E+01
2.32E+01,-2.05E+01,-1.02E+01,-1.12E+01,-6.13E+00,-1.28E+01,-7.02E+00,-1.71E+01,-1.67E+01,-1.13E+01,-1.83E+01
2.32E+01,-1.05E+01,-1.43E+01,-2.10E+01,-1.96E+01,-1.67E+01,-9.54E+00,-3.15E+01,-7.87E+00,-1.08E+01,-1.52E+01
2.32E+01,-2.18E+01,-2.11E+01,-1.87E+01,-8.62E+00,-5.60E+00,-1.04E+01,-1.04E+01,-8.95E+00,-1.59E+01,-1.65E+01
2.32E+01,-9.39E+00,-1.17E+01,-2.24E+01,-1.18E+01,-1.48E+01,-1.51E+01,-7.10E+00,-1.24E+01,-1.87E+01,-1.84E+01
2.33E+01,-1.45E+01,-7.29E+00,-1.96E+01,-1.10E+01,-3.12E+01,-1.46E+01,-2.78E+00,-7.76E+00,-1.16E+01,-6.33E+00
2.33E+01,-5.80E+00,-1.21E+01,-5.76E+00,-5.45E+00,-5.47E+00,-1.22E+01,-1.96E+01,-7.11E+00,-8.21E+00,-7.14E+00
2.33E+01,-9.78E+00,-1.03E+01,-7.95E+00,-1.63E+01,-1.21E+01,-1.11E+01,-9.24E+00,-1.53E+01,-1.32E+01,-1.63E+01
2.33E+01,-1.32E+01,-1.21E+01,-1.92E+01,-1.30E+01,-1.66E+01,-1.71E+01,-1.65E+01,-2.30E+01,-1.07E+01,-1.91E+01
2.33E+01,-1.04E+01,-1.39E+01,-1.38E+01,-2.25E+01,-2.29E+01,-1.33E+01,-1.21E+01,-7.35E+00,-1.69E+01,-1.46E+01
2.33E+01,-1.33E+01,-6.22E+00,-1.49E+01,-1.92E+01,-1.40E+01,-8.59E+00,-5.28E+00,-1.06E+01,-1.10E+01,-9.65E+00
2.34E+01,-1.24E+01,-1.01E+01,-1.92E+01,-1.89E+01,-1.53E+01,-7.96E+00,-2.08E+01,-1.66E+01,-8.69E+00,-8.41E+00
2.34E+01,-1.54E+01,-2.46E+01,-1.11E+01,-1.36E+01,-8.86E+00,-1.49E+01,-9.60E+00,-1.47E+01,-1.12E+01,-1.10E+01
2.34E+01,-1.19E+01,-2.44E+01,-2.13E+01,-1.07E+01,-7.29E+00,-7.42E+00,-6.67E+00,-1.46E+01,-2.09E+01,-5.92E+00
2.34E+01,-1.60E+01,-1.48E+01,-1.70E+01,-8.86E+00,-1.44E+01,-1.39E+01,-1.11E+01,-8.89E+00,-1.97E+01,-9.67E+00
2.34E+01,-1.31E+01,-1.33E+01,-8.09E+00,-2.34E+01,-1.30E+01,-3.58E+00,-1.38E+01,-7.15E+00,-9.77E+00,-9.60E+00
2.35E+01,-1.46E+01,-1.41E+01,-1.53E+01,-1.23E+01,-7.99E+00,-7.46E+00,-4.39E+00,-1.54E+01,-1.19E+01,-1.41E+01
2.35E+01,-9.03E+00,-1.39E+01,-1.43E+01,-1.66E+01,-9.57E+00,-8.58E+00,-1.11E+01,-4.35E+00,-7.78E+00,-1.51E+01
2.35E+01,-9.02E+00,-1.32E+01,-1.63E+01,-1.59E+01,-1.26E+01,-1.41E+01,-1.21E+01,-8.70E+00,-9.62E+00,-7.26E+00
2.35E+01,-1.21E+01,-6.74E+00,-5.09E+00,-8.15E+00,-1.45E+01,-1.39E+01,-8.83E+00,-7.48E+00,-1.27E+01,-1.88E+01
2.35E+01,-1.08E+01,-6.54E+00,-1.43E+01,-1.78E+01,-8.55E+00,-1.08E+01,-1.49E+01,-1.22E+01,-9.47E+00,-9.15E+00
2.35E+01,-6.82E+00,-1.74E+01,-1.21E+01,-1.79E+01,-1.37E+01,-1.21E+01,-8.67E+00,-1.87E+01,-9.46E+00,-5.61E+00
2.36E+01,-4.78E+00,-5.84E+00,-8.85E+00,-6.37E+00,-2.79E+00,-1.40E+01,-7.93E+00,-7.59E+00,-1.55E+01,-6.06E+00
2.36E+01,-1.09E+01,-1.27E+01,-1.58E+01,-1.52E+01,-6.56E+00,-1.98E+01,-4.12E+00,-1.58E+01,-1.84E+01,-1.18E+01
2.36E+01,-9.62E+00,-1.16E+01,-2.03E+01,-1.39E+01,-9.49E+00,-1.12E+01,-1.02E+01,-1.06E+01,-8.95E+00,-1.69E+01
2.36E+01,-1.26E+01,-1.69E+01,-7.32E+00,-9.11E+00,-6.19E+00,-1.76E+01,-1.25E+01,-4.58E+00,-9.78E+00,-1.54E+01
2.36E+01,-1.71E+01,-1.05E+01,-1.29E+01,-1.19E+01,-1.28E+01,-2.48E+01,-7.05E+00,-8.80E+00,-2.07E+01,-1.57E+01
2.37E+01,-1.15E+01,-7.87E+00,-8.55E+00,-1.41E+01,-1.36E+01,-7.36E+00,-2.47E+01,-9.86E+00,-1.05E+01,-1.29E+01
2.37E+01,-1.27E+01,-1.05E+01,-7.08E+00,-1.56E+01,-7.35E+00,-2.29E+01,-1.24E+01,-8.86E+00,-7.22E+00,-6.71E+00
2.37E+01,-1.15E+01,-7.05E+00,-1.25E+01,-1.42E+01,-1.11E+01,-1.19E+01,-2.31E+01,-9.49E+00,-9.03E+00,-7.84E+00
2.37E+01,-1.73E+01,-9.79E+00,-1.25E+01,-1.72E+01,-1.29E+01,-1.01E+01,-1.27E+01,-1.50E+01,-2.05E+01,-1.86E+01
2.37E+01,-1.74E+01,-7.76E+00,-2.04E+01,-9.50E+00,-1.70E+01,-1.11E+01,-1.83E+01,-7.50E+00,-1.40E+01,-5.14E+00
2.37E+01,-1.93E+01,-1.34E+01,-9.11E+00,-1.73E+01,-2.23E+01,-1.53E+01,-7.92E+00,-1.48E+01,-7.78E+00,-1.32E+01
2.38E+01,-1.47E+01,-5.42E+00,-1.55E+01,-5.50E+00,-8.32E+00,-1.09E+01,-1.05E+01,-9.83E+00,-1.21E+01,-1.44E+01
2.38E+01,-2.02E+01,-2.19E+01,-1.05E+01,-1.36E+01,-1.14E+01,-1.13E+01,-1.42E+01,-6.14E+00,-1.71E+01,-1.30E+01
2.38E+01,-6.47E+00,-1.91E+01,-1.39E+01,-8.55E+00,-1.39E+01,-5.13E+00,-1.19E+01,-1.06E+01,-7.95E+00,-8.86E+00
2.38E+01,-1.32E+01,-1.94E+01,-9.54E+00,-8.79E+00,-1.31E+01,-2.17E+01,-5.04E+00,-1.69E+01,-8.10E+00,-1.81E+01
2.38E+01,-1.92E+01,-2.75E+01,-2.03E+01,-1.52E+01,-1.21E+01,-1.18E+01,-1.36E+01,-1.13E+01,-9.22E+00,-1.68E+01
2.38E+01,-1.33E+01,-1.28E+01,-1.14E+01,-1.25E+01,-1.09E+01,-1.48E+01,-1.02E+01,-8.32E+00,-1.16E+01,-8.04E+00
2.39E+01,-1.57E+01,-1.11E+01,-1.56E+01,-1.07E+01,-1.71E+01,-3.13E+01,-8.26E+00,-1.21E+01,-5.68E+00,-8.84E+00
2.39E+01,-1.02E+01,-2.14E+01,-1.75E+01,-2.00E+01,-1.18E+01,-1.29E+01,-9.86E+00,-8.39E+00,-1.02E+01,-9.10E+00
2.39E+01,-1.38E+01,-1.53E+01,-1.20E+01,-5.25E+00,-1.33E+01,-1.02E+01,-1.43E+01,-1.03E+01,-1.14E+01,-8.62E+00
2.39E+01,-1.66E+01,-1.39E+01,-1.02E+01,-6.88E+00,-8.57E+00,-1.37E+01,-1.45E+01,-7.26E+00,-1.32E+01,-1.50E+01
2.39E+01,-1.99E+01,-1.34E+01,-1.24E+01,-1.06E+01,-9.65E+00,-1.13E+01,-7.49E+00,-1.27E+01,-1.55E+01,-6.93E+00
2.40E+01,-1.74E+01,-1.24E+01,-1.54E+01,-1.48E+01,-6.60E+00,-1.93E+01,-8.37E+00,-4.50E+00,-4.87E+00,-6.11E+00
2.40E+01,-1.10E+01,-7.53E+00,-1.17E+01,-9.99E+00,-1.53E+01,-1.62E+01,-1.36E+01,-1.09E+01,-9.80E+00,-1.44E+01
2.40E+01,-2.26E+01,-6.43E+00,-1.08E+01,-2.05E+01,-1.98E+01,-1.09E+01,-9.49E+00,-7.11E+00,-1.07E+01,-1.72E+01
2.40E+01,-1.14E+01,-1.54E+01,-7.52E+00,-1.20E+01,-1.21E+01,-1.03E+01,-7.39E+00,-1.66E+01,-1.68E+01,-1.10E+01
2.40E+01,-2.10E+01,-9.48E+00,-1.43E+01,-1.42E+01,-1.58E+01,-6.44E+00,-1.26E+01,-1.78E+01,-7.35E+00,-7.75E+00
2.40E+01,-2.03E+01,-1.19E+01,-5.92E+00,-9.97E+00,-9.59E+00,-1.25E+01,-1.41E+01,-4.34E+00,-9.97E+00,-1.13E+01
2.41E+01,-1.25E+01,-9.02E+00,-1.15E+01,-1.37E+01,-9.18E+00,-8.34E+00,-1.16E+01,-7.13E+00,-8.94E+00,-7.32E+00
2.41E+01,-1.30E+01,-7.66E+00,-1.45E+01,-1.51E+01,-1.33E+01,-7.45E+00,-8.97E+00,-1.06E+01,-1.87E+01,-1.13E+01
2.41E+01,-1.32E+01,-1.03E+01,-1.23E+01,-1.20E+01,-1.68E+01,-3.61E+01,-1.33E+01,-6.60E+00,-1.24E+01,-4.81E+00
2.41E+01,-2.08E+01,-1.02E+01,-1.19E+01,-1.32E+01,-1.55E+01,-1.07E+01,-1.20E+01,-1.02E+01,-1.28E+01,-7.86E+00
2.41E+01,-1.06E+01,-1.03E+01,-1.01E+01,-1.43E+01,-8.37E+00,-1.34E+01,-5.19E+00,-7.50E+00,-2.13E+01,-1.24E+01
2.42E+01,-1.86E+01,-1.30E+01,-1.65E+01,-1.10E+01,-5.03E+00,-9.19E+00,-1.76E+01,-8.79E+00,-1.96E+01,-4.71E+00
2.42E+01,-1.63E+01,-2.07E+01,-6.12E+00,-7.89E+00,-1.47E+01,-1.45E+01,-7.53E+00,-1.24E+01,-1.01E+01,-1.02E+01
2.42E+01,-1.65E+01,-1.05E+01,-1.40E+01,-5.86E+00,-1.47E+01,-1.22E+01,-1.84E+01,-7.95E+00,-1.21E+01,-4.87E+00
2.42E+01,-1.92E+01,-1.63E+01,-1.68E+01,-2.43E+01,-2.35E+00,-2.21E+01,-1.20E+01,-1.29E+01,-6.98E+00,-1.34E+01
2.42E+01,-1.07E+01,-2.22E+01,-1.11E+01,-1.38E+01,-1.70E+01,-1.54E+01,-1.51E+01,-2.19E+01,-5.92E+00,-5.88E+00
2.42E+01,-1.31E+01,-1.08E+01,-7.48E+00,-2.27E+01,-8.56E+00,-1.31E+01,-2.14E+01,-8.94E+00,-6.41E+00,-1.99E+01
2.43E+01,-1.21E+01,-8.76E+00,-1.15E+01,-1.46E+01,-8.79E+00,-1.53E+01,-1.63E+01,-1.21E+01,-1.53E+01,-1.25E+01
2.43E+01,-1.03E+01,-1.45E+01,-1.95E+01,-1.34E+01,-1.53E+01,-1.51E+01,-9.19E+00,-1.56E+01,-1.69E+01,-1.46E+01
2.43E+01,-6.69E+00,-1.12E+01,-1.12E+01,-1.56E+01,-1.17E+01,-1.22E+01,-1.80E+01,-1.24E+01,-1.03E+01,-1.77E+01
2.43E+01,-1.15E+01,-6.35E+00,-7.58E+00,-1.17E+01,-1.98E+01,-1.25E+01,-7.46E+00,-1.31E+01,-4.95E+00,-1.24E-01
2.43E+01,-1.28E+01,-1.83E+01,-8.21E+00,-1.42E+01,-1.71E+01,-7.07E+00,-2.28E+01,-9.05E+00,-1.21E+01,-1.67E+01
2.43E+01,-8.83E+00,-4.48E+00,-1.40E+01,-1.28E+01,-9.24E+00,-1.23E+01,-1.44E+01,-4.28E+00,-2.60E+01,-6.53E+00
2.44E+01,-1.15E+01,-1.60E+01,-1.25E+01,-1.83E+01,-1.01E+01,-1.60E+01,-1.04E+01,-9.29E+00,-2.70E+01,-1.04E+01
2.44E+01,-1.44E+01,-1.36E+01,-1.55E+01,-1.61E+01,-2.70E+01,-5.28E+00,-1.18E+01,-1.83E+01,-8.91E+00,-1.43E+01
2.44E+01,-2.26E+01,-6.56E+00,-2.33E+01,-7.79E+00,-1.57E+01,-5.60E+00,-6.56E+00,-1.03E+01,-1.23E+01,-1.40E+01
2.44E+01,-1.03E+01,-1.26E+01,-8.06E+00,-1.73E+01,-1.44E+01,-2.21E+01,-7.26E+00,-1.63E+01,-5.71E+00,-1.41E+01
2.44E+01,-2.25E+01,-9.62E+00,-6.73E+00,-1.61E+01,-9.34E+00,-1.69E+01,-1.84E+01,-1.12E+01,-1.78E+01,-8.00E+00
2.45E+01,-1.14E+01,-3.17E+01,-1.35E+01,-2.05E+01,-1.32E+01,-1.45E+01,-1.17E+01,-7.81E+00,-7.32E+00,-7.50E+00
2.45E+01,-1.28E+01,-1.41E+01,-2.93E+01,-2.27E+01,-2.10E+01,-1.38E+01,-1.42E+01,-9.78E+00,-1.20E+01,-7.62E+00
2.45E+01,-7.35E+00,-1.57E+01,-2.59E+01,-2.36E+01,-1.38E+01,-1.11E+01,-9.68E+00,-8.78E+00,-5.95E+00,-8.65E+00
2.45E+01,-5.77E+00,-1.09E+01,-8.33E+00,-1.48E+01,-1.94E+01,-8.65E+00,-1.29E+01,-6.84E+00,-1.04E+01,-1.44E+01
2.45E+01,-2.00E+01,-2.27E+01,-6.82E+00,-2.55E+01,-1.82E+01,-1.82E+01,-1.76E+01,-1.40E+01,-1.51E+01,-1.03E+01
2.45E+01,-1.58E+01,-2.30E+01,-7.57E+00,-1.33E+01,-1.98E+01,-9.06E+00,-5.99E+00,-1.10E+01,-2.24E+01,-8.26E+00
2.46E+01,-1.32E+01,-1.01E+01,-1.15E+01,-1.01E+01,-1.36E+01,-2.33E+01,-2.48E+01,-1.71E+01,-1.21E+01,-1.14E+01
2.46E+01,-8.94E+00,-1.41E+01,-1.12E+01,-2.02E+01,-1.34E+01,-1.73E+01,-8.63E+00,-1.21E+01,-8.15E+00,-8.55E+00
2.46E+01,-9.24E+00,-1.75E+01,-2.47E+01,-1.10E+01,-1.55E+01,-1.25E+01,-1.55E+01,-1.43E+01,-7.05E+00,-7.29E+00
2.46E+01,-1.73E+01,-6.22E+00,-9.57E+00,-1.06E+01,-2.00E+01,-2.63E+01,-1.88E+01,-1.11E+01,-6.32E+00,-8.98E+00
2.46E+01,-1.46E+01,-1.14E+01,-9.47E+00,-8.27E+00,-1.32E+01,-2.37E+01,-7.84E+00,-1.44E+01,-1.54E+01,-2.27E+01
2.47E+01,-1.06E+01,-8.44E+00,-1.47E+01,-4.90E+00,-1.62E+01,-1.32E+01,-8.04E+00,-2.38E+01,-8.91E+00,-1.81E+01
2.47E+01,-1.64E+01,-8.72E+00,-9.26E+00,-1.40E+01,-1.11E+01,-1.22E+01,-2.74E+01,-1.21E+01,-2.34E+01,-8.73E+00
2.47E+01,-1.47E+01,-2.13E+01,-9.80E+00,-5.39E+00,-5.48E+00,-7.40E+00,-1.71E+01,-1.65E+01,-1.28E+01,-7.31E+00
2.47E+01,-9.76E+00,-1.17E+01,-7.18E+00,-1.12E+01,-1.14E+01,-1.59E+01,-8.86E+00,-8.45E+00,-9.43E+00,-1.28E+01
2.47E+01,-1.33E+01,-5.07E+00,-8.74E+00,-4.03E+00,-1.31E+01,-1.68E+01,-1.53E+01,-1.19E+01,-1.43E+01,-1.10E+01
2.47E+01,-1.03E+01,-1.93E+01,-8.27E+00,-1.38E+01,-1.39E+01,-1.13E+01,-9.24E+00,-9.45E+00,-1.24E+01,-9.79E+00
2.48E+01,-8.71E+00,-1.51E+01,-1.14E+01,-1.07E+01,-6.93E+00,-3.08E+01,-1.18E+01,-8.78E+00,-1.13E+01,-1.16E+01
2.48E+01,-1.36E+01,-7.26E+00,-9.21E+00,-8.85E+00,-1.47E+01,-1.57E+01,-1.33E+01,-8.95E+00,-2.56E+01,-1.12E+01
2.48E+01,-1.77E+01,-1.06E+01,-8.40E+00,-9.26E+00,-1.48E+01,-1.59E+01,-1.04E+01,-1.70E+01,-1.89E+01,-2.78E+01
2.48E+01,-7.66E+00,-1.38E+01,-1.28E+01,-1.79E+01,-1.10E+01,-1.00E+01,-1.28E+01,-1.87E+01,-1.30E+01,-1.21E+01
2.48E+01,-2.28E+01,-1.17E+01,-8.41E+00,-1.39E+01,-1.25E+01,-7.37E+00,-1.33E+01,-1.62E+01,-1.68E+01,-3.52E+01
2.49E+01,-8.38E+00,-7.54E+00,-6.93E+00,-2.47E+01,-5.10E+00,-1.72E+01,-1.53E+01,-7.62E+00,-1.24E+01,-1.00E+01
2.49E+01,-2.12E+01,-1.80E+01,-1.25E+01,-1.48E+01,-1.42E+01,-7.20E+00,-1.13E+01,-7.24E+00,-1.02E+01,-8.37E+00
2.49E+01,-1.28E+01,-8.76E+00,-1.71E+01,-2.50E+01,-1.19E+01,-1.13E+01,-6.25E+00,-5.12E+00,-1.78E+01,-1.55E+01
2.49E+01,-1.50E+01,-1.01E+01,-1.19E+01,-7.54E+00,-7.40E+00,-9.39E+00,-9.25E+00,-5.31E+00,-1.42E+01,-6.63E+00
2.49E+01,-1.38E+01,-1.49E+01,-1.57E+01,-8.89E+00,-1.67E+01,-1.33E+01,-1.64E+01,-1.74E+01,-1.70E+01,-1.58E+01
2.49E+01,-1.90E+01,-1.30E+01,-1.75E+01,-1.21E+01,-2.95E+01,-2.91E+01,-1.47E+01,-6.41E+00,-6.30E+00,-8.27E+00
2.50E+01,-2.86E+01,-1.19E+01,-6.56E+00,-1.08E+01,-1.17E+01,-1.36E+01,-1.52E+01,-1.34E+01,-9.49E+00,-1.63E+01
2.50E+01,-1.19E+01,-1.33E+01,-8.94E+00,-2.07E+01,-9.93E+00,-1.81E+01,-1.34E+01,-1.36E+01,-5.04E+00,-1.56E+01
2.50E+01,-1.28E+01,-1.55E+01,-9.03E+00,-8.67E+00,-1.04E+01,-6.83E+00,-2.24E+01,-3.44E+00,-1.54E+01,-1.58E+01
2.50E+01,-1.67E+01,-1.20E+01,-1.95E+01,-6.69E+00,-1.29E+01,-4.53E+00,-1.71E+01,-4.79E+00,-4.55E+00,-2.60E+01
2.50E+01,-2.18E+01,-6.57E+00,-1.31E+01,-2.63E+01,-1.14E+01,-1.04E+01,-7.10E+00,-1.39E+01,-1.70E+01,-1.02E+01
2.50E+01,-7.58E+00,-1.47E+01,-2.04E+01,-1.53E+01,-1.40E+01,-8.95E+00,-1.33E+01,-6.81E+00,-5.93E+00,-4.50E+00
2.51E+01,-5.52E+00,-2.47E+01,-1.49E+01,-9.65E+00,-1.05E+01,-2.07E+01,-1.57E+01,-7.96E+00,-9.05E+00,-2.02E+01
2.51E+01,-2.73E+01,-9.31E+00,-2.29E+01,-8.82E+00,-9.58E+00,-2.30E+01,-1.80E+01,-9.22E+00,-1.02E+01,-1.74E+01
2.51E+01,-1.03E+01,-1.00E+01,-1.06E+01,-2.61E+01,-1.03E+01,-1.69E+01,-6.81E+00,-5.79E+00,-1.04E+01,-8.61E+00
2.51E+01,-6.76E+00,-6.01E+00,-1.05E+01,-9.76E+00,-8.32E+00,-1.29E+01,-8.27E+00,-1.88E+01,-1.92E+01,-9.02E+00
2.51E+01,-2.09E+01,-1.42E+01,-1.52E+01,-1.64E+01,-1.50E+01,-1.26E+01,-1.34E+01,-2.03E+01,-1.35E+01,-4.79E+00
2.52E+01,-9.66E+00,-5.79E+00,-8.81E+00,-1.04E+01,-8.52E+00,-5.16E+00,-9.42E+00,-1.27E+01,-1.28E+01,-1.71E+01
2.52E+01,-2.22E+01,-1.79E+01,-1.29E+01,-9.37E+00,-1.79E+01,-7.21E+00,-9.60E+00,-1.21E+01,-1.29E+01,-1.91E+01
2.52E+01,-1.67E+01,-6.71E+00,-2.09E+01,-3.27E+01,-5.37E+00,-6.82E+00,-1.40E+01,-8.51E+00,-1.33E+01,-9.26E+00
2.52E+01,-9.54E+00,-1.03E+01,-1.24E+01,-2.22E+01,-1.72E+01,-1.33E+01,-2.11E+01,-9.01E+00,-1.63E+01,-1.38E+01
2.52E+01,-1.49E+01,-1.67E+01,-1.32E+01,-1.32E+01,-9.86E+00,-1.21E+01,-1.36E+01,-1.58E+01,-9.72E+00,-1.33E+01
2.52E+01,-1.98E+01,-2.26E+01,-1.56E+01,-1.28E+01,-2.30E+01,-1.46E+01,-2.21E+01,-1.16E+01,-2.66E+01,-6.27E+00
2.53E+01,-1.59E+01,-9.19E+00,-2.09E+01,-1.46E+01,-9.18E+00,-8.74E+00,-8.30E+00,-1.85E+01,-1.18E+01,-1.56E+01
2.53E+01,-1.96E+01,-1.33E+01,-7.84E+00,-1.70E+01,-9.04E+00,-2.79E+01,-1.05E+01,-2.47E+01,-2.08E+01,-9.22E+00
2.53E+01,-1.62E+01,-8.53E+00,-1.47E+01,-1.15E+01,-7.62E+00,-1.11E+01,-1.27E+01,-2.03E+01,-7.75E+00,-7.52E+00
2.53E+01,-7.16E+00,-1.24E+01,-1.18E+01,-7.98E+00,-1.57E+01,-9.49E+00,-1.69E+01,-6.17E+00,-1.52E+01,-6.21E+00
2.53E+01,-7.01E+00,-1.52E+01,-2.26E+01,-9.12E+00,-1.04E+01,-1.44E+01,-1.86E+01,-4.48E+00,-1.42E+01,-1.21E+01
2.54E+01,-2.48E+01,-4.57E+00,-1.13E+01,-7.13E+00,-9.85E+00,-6.91E+00,-9.22E+00,-1.39E+01,-1.53E+01,-1.02E+01
2.54E+01,-8.90E+00,-1.39E+01,-6.48E+00,-1.21E+01,-1.44E+01,-2.12E+01,-1.02E+01,-1.11E+01,-1.33E+01,-1.22E+01
2.54E+01,-3.20E+01,-8.07E+00,-9.43E+00,-1.14E+01,-1.81E+01,-1.44E+01,-1.21E+01,-1.04E+01,-1.91E+01,-1.67E+01
2.54E+01,-8.24E+00,-1.11E+01,-1.34E+01,-4.52E+00,-1.29E+01,-1.06E+01,-6.90E+00,-1.28E+01,-1.37E+01,-1.30E+01
2.54E+01,-2.12E+01,-2.02E+01,-8.16E+00,-1.37E+01,-1.62E+01,-8.75E+00,-1.07E+01,-9.67E+00,-1.18E+01,-9.48E+00
2.54E+01,-2.26E+01,-2.23E+01,-1.51E+01,-1.44E+01,-1.69E+01,-1.81E+01,-1.10E+01,-1.20E+01,-1.23E+01,-1.82E+01
2.55E+01,-1.22E+01,-5.90E+00,-1.31E+01,-9.13E+00,-1.30E+01,-9.62E+00,-8.43E+00,-1.23E+01,-1.58E+01,-1.85E+01
2.55E+01,-1.44E+01,-1.04E+01,-1.66E+01,-2.01E+01,-1.39E+01,-1.01E+01,-1.02E+01,-1.02E+01,-1.24E+01,-2.12E+01
2.55E+01,-7.75E+00,-1.44E+01,-8.04E+00,-1.91E+01,-1.18E+01,-8.59E+00,-1.63E+01,-9.46E+00,-1.28E+01,-6.21E+00
2.55E+01,-1.16E+01,-1.52E+01,-1.36E+01,-1.71E+01,-8.54E+00,-1.21E+01,-1.91E+01,-6.42E+00,-7.75E+00,-9.38E+00
2.55E+01,-1.43E+01,-9.35E+00,-1.15E+01,-5.59E+00,-1.10E+01,-1.71E+01,-8.86E+00,-1.62E+01,-1.96E+01,-2.17E+01
2.55E+01,-2.25E+01,-7.72E+00,-1.51E+01,-5.37E+00,-5.17E+00,-1.29E+01,-8.49E+00,-5.63E+00,-1.16E+01,-1.64E+01
2.56E+01,-1.60E+01,-1.13E+01,-1.49E+01,-5.62E+00,-8.20E+00,-1.01E+01,-9.47E+00,-9.82E+00,-8.30E+00,-2.01E+01
2.56E+01,-1.18E+01,-1.87E+01,-1.38E+01,-2.18E+01,-1.72E+01,-1.67E+01,-1.51E+01,-2.61E+01,-7.49E+00,-1.01E+01
2.56E+01,-7.91E+00,-1.25E+01,-1.00E+01,-1.60E+01,-5.99E+00,-2.07E+01,-1.81E+01,-1.65E+01,-4.41E+00,-3.97E+01
2.56E+01,-1.21E+01,-9.96E+00,-2.04E+01,-8.60E+00,-1.27E+01,-1.32E+01,-8.46E+00,-1.01E+01,-2.02E+01,-2.37E+01
2.56E+01,-5.62E+00,-6.55E+00,-6.23E+00,-9.74E+00,-2.63E+00,-1.75E+01,-3.01E+00,-8.33E+00,-6.42E+00,-5.32E+00
2.57E+01,-1.61E+01,-1.89E+01,-6.68E+00,-1.07E+01,-1.18E+01,-1.10E+01,-1.40E+01,-8.30E+00,-5.18E+00,-1.35E+01
2.57E+01,-1.45E+01,-1.87E+01,-8.16E+00,-8.38E+00,-1.68E+01,-1.10E+01,-1.82E+01,-1.36E+01,-2.21E+01,-1.24E+01
2.57E+01,-1.76E+01,-1.34E+01,-8.62E+00,-1.89E+01,-1.20E+01,-5.45E+00,-8.99E+00,-1.01E+01,-1.34E+01,-1.58E+01
2.57E+01,-7.98E+00,-1.42E+01,-2.05E+01,-1.27E+01,-4.52E+00,-1.44E+01,-1.12E+01,-1.29E+01,-1.39E+01,-3.66E+00
2.57E+01,-1.19E+01,-1.11E+01,-1.11E+01,-1.64E+01,-1.71E+01,-1.44E+01,-5.66E+00,-5.37E+00,-1.79E+01,-6.16E+00
2.57E+01,-6.91E+00,-1.78E+01,-2.19E+01,-1.18E+01,-1.52E+01,-1.37E+01,-8.17E+00,-1.12E+01,-6.20E+00,-9.04E+00
2.58E+01,-1.08E+01,-3.88E+00,-7.94E+00,-1.26E+01,-2.93E+01,-8.47E+00,-8.52E+00,-1.05E+01,-1.07E+01,-1.45E+01
2.58E+01,-1.05E+01,-1.13E+01,-9.94E+00,-1.24E+01,-1.26E+01,-1.48E+01,-1.21E+01,-1.13E+01,-9.04E+00,-9.40E+00
2.58E+01,-1.27E+01,-1.97E+01,-2.28E+01,-6.27E+00,-9.56E+00,-8.10E+00,-1.21E+01,-9.31E+00,-1.93E+01,-7.85E+00
2.58E+01,-1.98E+01,-5.92E+00,-5.13E+00,-6.82E+00,-7.44E+00,-8.89E+00,-7.37E+00,-1.13E+01,-1.23E+01,-7.97E+00
2.58E+01,-1.42E+01,-1.56E+01,-1.34E+01,-1.44E+01,-8.27E+00,-1.11E+01,-1.27E+01,-3.19E+00,-1.13E+01,-1.42E+01
2.59E+01,-1.97E+01,-6.31E+00,-7.19E+00,-8.20E+00,-1.11E+01,-1.71E+01,-5.52E+00,-1.59E+01,-4.85E+00,-1.49E+01
2.59E+01,-1.76E+01,-1.84E+01,-1.41E+01,-1.54E+01,-2.03E+01,-1.48E+01,-3.35E+01,-8.48E+00,-2.02E+01,-1.16E+01
2.59E+01,-1.10E+01,-1.11E+01,-1.45E+01,-1.04E+01,-9.32E+00,-2.58E+01,-1.05E+01,-1.38E+01,-7.74E+00,-1.31E+01
2.59E+01,-1.11E+01,-1.75E+01,-1.71E+01,-3.25E+00,-1.26E+01,-1.27E+01,-1.14E+01,-6.43E+00,-1.40E+01,-1.89E+01
2.59E+01,-8.14E+00,-1.82E+01,-9.22E+00,-2.02E+01,-1.25E+01,-1.32E+01,-1.29E+01,-1.77E+01,-1.18E+01,-2.40E+01
2.59E+01,-1.66E+01,-7.44E+00,-1.04E+01,-5.63E+00,-8.63E+00,-1.67E+01,-2.06E+01,-5.13E+00,-1.02E+01,-4.74E+00
2.60E+01,-1.13E+01,-1.18E+01,-8.27E+00,-1.18E+01,-1.73E+01,-5.06E+00,-1.01E+01,-8.18E+00,-5.29E+00,-1.16E+01
2.60E+01,-7.15E+00,-3.36E+00,-9.74E+00,-1.31E+01,-5.70E+00,-1.40E+01,-1.04E+01,-1.50E+01,-4.80E+00,-9.82E+00
2.60E+01,-1.66E+01,-1.42E+01,-1.52E+01,-1.43E+01,-1.67E+01,-2.48E+01,-1.10E+01,-9.85E+00,-3.08E+01,-1.59E+01
2.60E+01,-6.67E+00,-1.17E+01,-1.20E+01,-1.16E+01,-1.35E+01,-6.59E+00,-2.45E+01,-1.47E+01,-8.65E+00,-7.72E+00
2.60E+01,-9.35E+00,-5.69E+00,-1.20E+01,-1.44E+01,-1.03E+01,-1.03E+01,-1.81E+01,-1.56E+01,-1.56E+01,-1.32E+01
2.60E+01,-5.23E+00,-1.81E+01,-1.14E+01,-1.96E+01,-1.32E+01,-2.43E+01,-1.87E+01,-9.76E+00,-2.36E+01,-4.89E+00
2.61E+01,-1.19E+01,-7.12E+00,-1.27E+01,-1.40E+01,-2.72E+01,-1.05E+01,-1.30E+01,-8.06E+00,-8.51E+00,-1.43E+01
2.61E+01,-1.24E+01,-1.90E+01,-7.54E+00,-1.62E+01,-1.76E+01,-1.04E+01,-1.52E+01,-2.21E+01,-9.39E+00,-1.75E+01
2.61E+01,-5.68E+00,-1.27E+01,-1.30E+01,-1.62E+01,-1.12E+01,-1.13E+01,-9.90E+00,-5.28E+00,-1.85E+00,-4.28E+00
2.61E+01,-7.32E+00,-1.46E+01,-8.56E+00,-1.03E+01,-1.95E+01,-1.30E+01,-7.65E+00,-1.27E+01,-1.38E+01,-1.03E+01
2.61E+01,-1.01E+01,-5.66E+00,-9.99E+00,-9.06E+00,-9.77E+00,-5.86E+00,-7.02E+00,-1.14E+01,-1.24E+01,-4.32E+00
2.62E+01,-1.81E+01,-2.68E+01,-2.10E+01,-1.83E+01,-2.15E+01,-1.21E+01,-1.14E+01,-1.55E+01,-1.97E+01,-1.67E+01
2.62E+01,-2.14E+01,-5.70E+00,-8.48E+00,-1.46E+01,-1.61E+01,-8.32E+00,-1.42E+01,-1.13E+01,-1.28E+01,-1.43E+01
2.62E+01,-9.07E+00,-1.26E+01,-1.63E+01,-2.07E+01,-1.25E+01,-7.11E+00,-1.23E+01,-9.22E+00,-8.83E+00,-8.18E+00
2.62E+01,-1.16E+01,-1.21E+01,-1.44E+01,-7.91E+00,-1.01E+01,-2.25E+01,-6.70E+00,-1.13E+01,-9.75E+00,-1.22E+01
2.62E+01,-1.25E+01,-1.15E+01,-2.55E+01,-1.13E+01,-1.61E+01,-1.55E+01,-7.32E+00,-1.36E+01,-1.45E+01,-1.52E+01
2.62E+01,-1.12E+01,-1.82E+01,-1.22E+01,-1.13E+01,-4.43E+00,-1.28E+01,-1.11E+01,-2.47E+01,-1.40E+01,-7.89E+00
2.63E+01,-1.83E+01,-1.39E+01,-8.85E+00,-1.53E+01,-1.81E+01,-1.28E+01,-1.77E+01,-9.02E+00,-1.31E+01,-2.24E+01
2.63E+01,-9.83E+00,-2.49E+01,-5.81E+00,-8.21E+00,-9.35E+00,-1.13E+01,-1.50E+01,-1.76E+01,-8.70E+00,-1.21E+01
2.63E+01,-1.20E+01,-1.59E+01,-8.03E+00,-8.17E+00,-8.09E+00,-1.43E+01,-1.27E+01,-1.68E+01,-9.15E+00,-1.74E+01
2.63E+01,-2.53E+01,-1.87E+01,-1.26E+01,-2.28E+01,-1.02E+01,-1.97E+01,-1.42E+01,-3.98E+00,-1.28E+01,-6.94E+00
2.63E+01,-1.64E+01,-6.90E+00,-9.89E+00,-1.52E+01,-1.66E+01,-1.23E+01,-9.50E+00,-8.28E+00,-1.83E+01,-6.71E+00
2.64E+01,-8.68E+00,-7.96E+00,-1.50E+01,-1.52E+01,-1.14E+01,-1.09E+01,-1.39E+01,-1.24E+01,-1.28E+01,-1.57E+01
2.64E+01,-1.85E+01,-1.75E+01,-2.04E+01,-1.63E+01,-1.99E+01,-1.05E+01,-1.83E+01,-2.12E+01,-1.22E+01,-3.86E+00
2.64E+01,-1.40E+01,-1.99E+01,-1.25E+01,-1.10E+01,-1.15E+01,-3.00E+01,-6.63E+00,-1.43E+01,-1.25E+01,-1.45E+01
2.64E+01,-1.68E+01,-1.36E+01,-2.35E+01,-7.82E+00,-1.33E+01,-1.37E+01,-9.55E+00,-1.45E+01,-9.62E+00,-1.26E+01
2.64E+01,-1.37E+01,-1.12E+01,-1.33E+01,-9.92E+00,-1.61E+01,-3.19E+01,-1.23E+01,-7.21E+00,-7.68E+00,-1.01E+01
2.64E+01,-5.80E+00,-2.36E+01,-1.31E+01,-1.37E+01,-1.39E+01,-2.35E+01,-1.40E+01,-1.13E+01,-1.07E+01,-1.21E+01
2.65E+01,-9.42E+00,-1.06E+01,-6.88E+00,-1.18E+01,-1.79E+01,-1.08E+01,-8.07E+00,-1.51E+01,-1.39E+01,-6.52E+00
2.65E+01,-1.35E+01,-2.08E+01,-1.26E+01,-1.12E+01,-1.11E+01,-9.84E+00,-1.39E+01,-9.26E+00,-1.13E+01,-1.06E+01
2.65E+01,-1.04E+01,-1.88E+01,-2.25E+01,-1.58E+01,-1.07E+01,-2.74E+01,-1.33E+01,-3.09E+01,-1.44E+01,-1.59E+01
2.65E+01,-9.13E+00,-1.38E+01,-8.69E+00,-1.64E+01,-7.88E+00,-1.98E+01,-1.94E+01,-9.90E+00,-1.33E+01,-2.05E+01
2.65E+01,-1.53E+01,-2.34E+01,-1.38E+01,-1.58E+01,-1.42E+01,-9.72E+00,-9.45E+00,-2.00E+01,-1.03E+01,-1.02E+01
2.66E+01,-6.94E+00,-7.72E+00,-1.05E+01,-1.08E+01,-1.19E+01,-1.47E+01,-1.64E+01,-8.92E+00,-1.14E+01,-1.29E+01
2.66E+01,-1.55E+01,-9.67E+00,-1.50E+01,-1.05E+01,-1.49E+01,-9.97E+00,-5.26E+00,-5.51E+00,-2.25E+01,-2.86E+01
2.66E+01,-1.42E+01,-1.44E+01,-1.33E+01,-1.40E+01,-1.55E+01,-8.13E+00,-2.67E+00,-9.59E+00,-1.14E+01,-2.04E+01
2.66E+01,-1.90E+01,-7.08E+00,-1.31E+01,-6.07E+00,-1.16E+01,-1.76E+01,-1.10E+01,-1.50E+01,-5.91E+00,-9.23E+00
2.66E+01,-1.40E+01,-1.66E+01,-1.18E+01,-1.52E+01,-9.47E+00,-2.32E+01,-1.32E+01,-1.59E+01,-8.49E+00,-6.53E+00
2.66E+01,-1.53E+01,-8.98E+00,-1.06E+01,-5.05E+00,-1.94E+01,-1.06E+01,-1.17E+01,-1.06E+01,-1.28E+01,-1.72E+01
2.67E+01,-1.50E+01,-1.19E+01,-1.40E+01,-2.05E+01,-2.57E+01,-2.18E+01,-2.36E+01,-1.12E+01,-1.65E+01,-1.10E+01
2.67E+01,-2.49E+01,-1.14E+01,-4.83E+00,-1.71E+01,-1.22E+01,-1.31E+01,-5.89E+00,-9.98E+00,-1.59E+01,-9.11E+00
2.67E+01,-1.86E+01,-9.29E+00,-2.31E+01,-7.33E+00,-1.12E+01,-1.29E+01,-1.83E+01,-9.69E+00,-8.32E+00,-1.23E+01
2.67E+01,-7.94E+00,-9.70E+00,-1.00E+01,-1.27E+01,-1.06E+01,-1.64E+01,-1.67E+01,-1.09E+01,-2.03E+01,-9.33E+00
2.67E+01,-1.65E+01,-1.34E+01,-9.35E+00,-6.73E+00,-1.75E+01,-1.22E+01,-9.79E+00,-1.03E+01,-1.63E+01,-1.02E+01
2.67E+01,-4.92E+00,-1.97E+01,-2.20E+01,-1.26E+01,-2.55E+01,-8.11E+00,-1.28E+01,-1.97E+01,-8.76E+00,-2.19E+01
2.68E+01,-1.03E+01,-1.31E+01,-1.80E+01,-1.37E+01,-1.32E+01,-1.30E+01,-2.01E+01,-1.93E+01,-1.54E+01,-1.83E+01
2.68E+01,-4.50E+00,-9.20E+00,-8.90E+00,-5.01E+00,-1.39E+01,-7.86E+00,-6.79E+00,-6.46E+00,-2.07E+01,-1.13E+01
2.68E+01,-1.24E+01,-1.94E+01,-1.29E+01,-7.90E+00,-1.36E+01,-6.38E+00,-1.08E+01,-2.15E+01,-1.49E+01,-1.38E+01
2.68E+01,-1.35E+01,-1.15E+01,-8.87E+00,-9.56E+00,-1.41E+01,-2.09E+01,-1.54E+01,-7.76E+00,-6.37E+00,-1.13E+01
2.68E+01,-1.23E+01,-1.48E+01,-1.76E+01,-1.07E+01,-1.03E+01,-1.21E+01,-1.40E+01,-8.15E+00,-1.89E+01,-5.99E+00
2.69E+01,-1.18E+01,-1.10E+01,-2.15E+01,-3.33E+01,-1.94E+01,-1.65E+01,-5.63E+00,-8.85E+00,-1.33E+01,-7.39E+00
2.69E+01,-2.11E+01,-6.97E+00,-1.19E+01,-2.08E+01,-9.14E+00,-9.24E+00,-2.94E+01,-1.77E+01,-9.81E+00,-1.45E+01
2.69E+01,-2.06E+01,-1.10E+01,-1.97E+01,-1.01E+01,-4.73E+00,-1.13E+01,-4.76E+00,-8.44E+00,-3.59E+00,-1.58E+01
2.69E+01,-1.09E+01,-2.58E+01,-2.40E+01,-1.37E+01,-8.04E+00,-4.86E+00,-1.07E+01,-6.80E+00,-9.31E+00,-2.43E+01
2.69E+01,-1.35E+01,-8.61E+00,-9.55E+00,-1.25E+01,-1.11E+01,-1.30E+01,-1.62E+01,-5.21E+00,-9.77E+00,-8.89E+00
2.69E+01,-1.68E+01,-1.36E+01,-3.14E+01,-8.26E+00,-1.35E+01,-1.26E+01,-9.86E+00,-1.92E+01,-9.66E+00,-9.64E+00
2.70E+01,-2.50E+01,-1.22E+01,-1.91E+01,-8.87E+00,-1.34E+01,-1.28E+01,-1.71E+01,-1.88E+01,-1.38E+01,-1.24E+01
2.70E+01,-1.10E+01,-1.08E+01,-1.84E+01,-2.50E+01,-1.07E+01,-1.34E+01,-2.04E+01,-1.77E+01,-1.69E+01,-7.30E+00
2.70E+01,-2.83E+01,-7.51E+00,-1.62E+01,-1.49E+01,-9.31E+00,-1.08E+01,-1.24E+01,-1.09E+01,-1.03E+01,-2.45E+01
2.70E+01,-6.43E+00,-1.22E+01,-6.54E+00,-6.88E+00,-7.19E+00,-7.80E+00,-5.77E+00,-1.12E+01,-2.37E+01,-1.66E+01
2.70E+01,-8.89E+00,-1.21E+01,-1.60E+01,-2.24E+01,-1.89E+01,-1.19E+01,-1.15E+01,-6.83E+00,-1.13E+01,-1.38E+01
2.71E+01,-9.27E+00,-9.65E+00,-5.88E+00,-8.22E+00,-1.72E+01,-1.33E+01,-1.02E+01,-1.21E+01,-9.91E+00,-8.49E+00
2.71E+01,-1.78E+01,-9.98E+00,-1.58E+01,-1.97E+01,-2.00E+01,-2.28E+01,-5.75E+00,-5.61E+00,-1.11E+01,-1.33E+01
2.71E+01,-1.32E+01,-1.23E+01,-1.00E+01,-9.43E+00,-1.14E+01,-8.15E+00,-9.54E+00,-1.24E+01,-8.64E+00,-1.62E+01
2.71E+01,-1.60E+01,-1.44E+01,-7.07E+00,-6.68E+00,-8.94E+00,-2.14E+01,-1.14E+01,-3.29E+00,-1.18E+01,-1.03E+01
2.71E+01,-1.36E+01,-5.81E+00,-1.06E+01,-8.82E+00,-1.52E+01,-4.03E+00,-4.03E+00,-1.56E+01,-1.27E+01,-2.14E+01
2.71E+01,-1.37E+01,-9.72E+00,-8.77E+00,-1.97E+01,-1.42E+01,-9.18E+00,-1.89E+01,-1.45E+01,-7.25E+00,-1.48E+01
2.72E+01,-1.04E+01,-1.42E+01,-1.07E+01,-1.16E+01,-1.59E+01,-1.32E+01,-1.91E+01,-2.01E+01,-4.33E+00,-1.08E+01
2.72E+01,-1.63E+01,-1.21E+01,-9.03E+00,-8.55E+00,-1.43E+01,-7.85E+00,-6.30E+00,-1.01E+01,-1.88E+01,-1.09E+01
2.72E+01,-1.52E+01,-9.10E+00,-8.52E+00,-8.41E+00,-2.42E+01,-1.13E+01,-1.68E+01,-1.41E+01,-2.08E+01,-7.97E+00
2.72E+01,-9.69E+00,-8.02E+00,-7.38E+00,-1.19E+01,-8.63E+00,-2.07E+01,-7.88E+00,-1.56E+01,-7.33E+00,-1.84E+01
2.72E+01,-1.40E+01,-1.85E+01,-1.92E+01,-1.11E+01,-1.63E+01,-1.68E+01,-5.39E+00,-1.63E+01,-1.43E+01,-2.91E+01
2.72E+01,-2.45E+01,-2.38E+01,-8.61E+00,-1.30E+01,-5.85E+00,-1.49E+01,-1.80E+01,-2.20E+01,-9.88E+00,-1.10E+01
2.73E+01,-2.57E+01,-9.51E+00,-1.29E+01,-2.91E+01,-7.99E+00,-1.26E+01,-1.73E+01,-1.21E+01,-1.19E+01,-9.52E+00
2.73E+01,-3.40E+00,-6.63E+00,-8.27E+00,-1.48E+01,-9.52E+00,-7.77E+00,-1.12E+01,-1.53E+01,-9.98E+00,-7.63E+00
2.73E+01,-1.37E+01,-5.63E+00,-1.12E+01,-8.27E+00,-8.71E+00,-1.55E+01,-2.03E+01,-1.95E+01,-1.66E+01,-1.54E+01
2.73E+01,-1.66E+01,-2.57E+01,-1.39E+01,-2.09E+01,-8.44E+00,-8.43E+00,-1.30E+01,-1.21E+01,-1.06E+01,-2.04E+01
2.73E+01,-1.69E+01,-1.35E+01,-8.19E+00,-2.39E+01,-1.51E+01,-9.65E+00,-2.32E+01,-8.25E+00,-2.24E+01,-9.77E+00
2.74E+01,-7.45E+00,-1.24E+01,-1.19E+01,-1.19E+01,-8.15E+00,-1.87E+01,-1.79E+01,-1.86E+01,-1.05E+01,-8.54E+00
2.74E+01,-9.16E+00,-1.64E+01,-1.22E+01,-1.07E+01,-1.44E+01,-2.01E+01,-2.18E+01,-9.79E+00,-1.05E+01,-1.47E+01
2.74E+01,-1.81E+01,-2.03E+01,-1.22E+01,-9.34E+00,-1.40E+01,-8.46E+00,-1.28E+01,-1.87E+01,-9.84E+00,-1.25E+01
2.74E+01,-1.26E+01,-9.11E+00,-1.36E+01,-1.45E+01,-9.56E+00,-2.19E+01,-1.17E+01,-1.52E+01,-8.88E+00,-1.93E+01
2.74E+01,-1.03E+01,-1.47E+01,-7.72E+00,-2.25E+01,-1.01E+01,-2.53E+01,-5.15E+00,-5.43E+00,-2.72E+01,-1.12E+01
2.74E+01,-1.89E+01,-7.40E+00,-1.16E+01,-1.49E+01,-2.76E+01,-6.16E+00,-1.27E+01,-1.34E+01,-1.85E+01,-1.08E+01
2.75E+01,-1.05E+01,-2.63E+01,-7.06E+00,-1.96E+01,-7.41E+00,-8.36E+00,-1.37E+01,-1.07E+01,-9.23E+00,-1.79E+01
2.75E+01,-9.46E+00,-1.07E+01,-1.29E+01,-8.67E+00,-1.15E+01,-7.68E+00,-1.19E+01,-1.87E+01,-1.29E+01,-1.48E+01
2.75E+01,-2.54E+01,-1.02E+01,-1.53E+01,-8.72E+00,-5.50E+00,-1.45E+01,-1.82E+01,-1.14E+01,-1.15E+01,-1.28E+01
2.75E+01,-1.56E+01,-1.98E+01,-1.50E+01,-1.97E+01,-6.00E+00,-6.46E+00,-1.30E+01,-1.06E+01,-1.02E+01,-9.00E+00
2.75E+01,-8.32E+00,-1.38E+01,-2.13E+01,-2.17E+01,-1.85E+01,-6.11E+00,-7.33E+00,-1.06E+01,-1.29E+01,-1.53E+01
2.76E+01,-6.64E+00,-1.72E+01,-2.31E+01,-8.57E+00,-1.39E+01,-2.00E+01,-1.62E+01,-4.60E+00,-8.87E+00,-1.30E+01
2.76E+01,-1.49E+01,-1.19E+01,-1.58E+01,-3.52E+00,-1.36E+01,-1.01E+01,-1.32E+01,-6.14E+00,-6.88E+00,-1.65E+01
2.76E+01,-9.74E+00,-1.34E+01,-1.46E+01,-1.55E+01,-6.56E+00,-2.27E+01,-7.24E+00,-1.68E+01,-1.52E+01,-1.53E+01
2.76E+01,-2.57E+01,-1.23E+01,-1.07E+01,-1.58E+01,-6.56E+00,-1.11E+01,-1.18E+01,-2.07E+01,-6.84E+00,-1.63E+01
2.76E+01,-6.14E+00,-9.28E+00,-8.97E+00,-1.39E+01,-6.90E+00,-1.03E+01,-1.32E+01,-8.14E+00,-6.20E+00,-1.36E+01
2.76E+01,-9.34E+00,-9.39E+00,-9.97E+00,-9.04E+00,-8.89E+00,-1.12E+01,-1.95E+01,-1.66E+01,-1.94E+01,-1.15E+01
2.77E+01,-1.51E+01,-1.03E+01,-1.27E+01,-6.78E+00,-1.21E+01,-1.17E+01,-1.69E+01,-1.27E+01,-6.30E+00,-1.68E+01
2.77E+01,-1.26E+01,-1.06E+01,-6.98E+00,-7.83E+00,-5.34E+00,-1.14E+01,-6.86E+00,-2.08E+00,-1.07E+01,-6.03E+00
2.77E+01,-1.96E+01,-1.63E+01,-1.87E+01,-1.34E+01,-6.76E+00,-2.17E+01,-2.10E+01,-1.25E+01,-3.42E+00,-1.33E+01
2.77E+01,-2.09E+01,-1.75E+01,-1.83E+01,-7.60E+00,-2.02E+01,-4.76E+00,-1.67E+01,-1.18E+01,-2.12E+01,-1.24E+01
2.77E+01,-1.23E+01,-6.95E+00,-1.58E+01,-1.68E+01,-7.14E+00,-9.68E+00,-8.23E+00,-6.01E+00,-2.73E+01,-2.38E+01
2.78E+01,-1.63E+01,-1.31E+01,-1.05E+01,-1.08E+01,-1.02E+01,-1.24E+01,-1.04E+01,-1.58E+01,-2.23E+01,-1.59E+01
2.78E+01,-1.51E+01,-9.88E+00,-1.98E+01,-8.55E+00,-2.01E+01,-1.02E+01,-1.27E+01,-1.17E+01,-1.53E+01,-2.04E+01
2.78E+01,-9.42E+00,-1.05E+01,-8.93E+00,-2.03E+01,-6.52E+00,-1.29E+01,-7.84E+00,-9.00E+00,-8.09E+00,-8.89E+00
2.78E+01,-1.23E+01,-1.18E+01,-2.98E+01,-1.27E+01,-1.63E+01,-3.23E+00,-1.14E+01,-1.05E+01,-8.92E+00,-7.82E+00
2.78E+01,-9.18E+00,-1.00E+01,-8.60E+00,-1.10E+01,-1.77E+01,-3.68E+00,-1.31E+01,-1.04E+01,-1.64E+01,-6.99E+00
2.78E+01,-1.89E+01,-1.66E+01,-6.13E+00,-1.88E+01,-1.62E+01,-5.69E+00,-3.25E+00,-1.16E+01,-1.28E+01,-1.43E+01
2.79E+01,-2.01E+01,-1.79E+01,-8.43E+00,-1.04E+01,-7.86E+00,-1.18E+01,-1.13E+01,-1.31E+01,-1.32E+01,-7.01E+00
2.79E+01,-5.77E+00,-1.46E+01,-4.28E+00,-1.31E+01,-1.28E+01,-1.38E+01,-2.04E+01,-1.23E+01,-1.15E+01,-9.43E+00
2.79E+01,-2.08E+01,-1.09E+01,-7.63E+00,-7.72E+00,-2.24E+01,-1.83E+01,-5.35E+00,-2.77E+00,-6.12E+00,-5.32E+00
2.79E+01,-1.39E+01,-2.54E+01,-2.31E+01,-1.92E+01,-1.12E+01,-1.18E+01,-1.82E+01,-2.01E+01,-8.18E+00,-1.63E+01
2.79E+01,-1.42E+01,-9.85E+00,-4.52E+00,-1.36E+01,-1.36E+01,-1.19E+01,-5.31E+00,-4.46E+00,-9.40E+00,-1.80E+01
2.79E+01,-1.28E+01,-8.68E+00,-1.01E+01,-7.33E+00,-8.81E+00,-1.74E+01,-7.69E+00,-1.07E+01,-8.46E+00,-1.33E+01
2.80E+01,-8.66E+00,-6.62E+00,-1.81E+01,-1.04E+01,-1.14E+01,-8.88E+00,-1.30E+01,-1.35E+01,-1.45E+01,-1.05E+01
2.80E+01,-1.10E+01,-1.19E+01,-2.42E+01,-1.37E+01,-5.89E+00,-6.48E+00,-8.41E+00,-1.22E+01,-1.63E+01,-1.15E+01
2.80E+01,-8.44E+00,-9.67E+00,-9.97E+00,-9.06E+00,-1.96E+01,-7.93E+00,-1.28E+01,-7.68E+00,-1.40E+01,-2.06E+01
2.80E+01,-1.08E+01,-6.10E+00,-1.45E+01,-7.53E+00,-2.29E+01,-1.42E+01,-1.21E+01,-1.11E+01,-8.30E+00,-1.41E+01
2.80E+01,-1.03E+01,-1.97E+01,-1.92E+01,-8.13E+00,-1.04E+01,-6.92E+00,-8.69E+00,-1.68E+01,-1.47E+01,-1.43E+01
2.81E+01,-1.40E+01,-1.61E+01,-1.27E+01,-1.42E+01,-1.09E+01,-1.58E+01,-1.10E+01,-8.89E+00,-1.71E+01,-2.18E+01
2.81E+01,-1.53E+01,-1.29E+01,-1.91E+01,-1.82E+01,-1.26E+01,-7.87E+00,-1.79E+01,-7.76E+00,-1.05E+01,-9.43E+00
2.81E+01,-2.32E+01,-1.11E+01,-1.93E+01,-1.06E+01,-1.24E+01,-1.35E+01,-7.94E+00,-9.27E+00,-1.02E+01,-8.47E+00
2.81E+01,-1.46E+01,-1.57E+01,-2.56E+01,-1.40E+01,-4.76E+00,-8.46E+00,-1.78E+01,-1.30E+01,-1.29E+01,-1.39E+01
2.81E+01,-1.86E+01,-7.43E+00,-6.86E+00,-1.52E+01,-2.10E+01,-1.29E+01,-9.46E+00,-1.23E+01,-1.69E+01,-1.04E+01
2.81E+01,-5.07E+00,-4.39E+00,-1.12E+01,-1.44E+01,-1.03E+01,-1.07E+01,-2.41E+01,-2.49E+01,-1.59E+01,-2.49E+01
2.82E+01,-1.42E+01,-1.75E+01,-1.60E+01,-9.61E+00,-5.28E+00,-1.33E+01,-1.02E+01,-1.03E+01,-1.63E+01,-8.13E+00
2.82E+01,-2.36E+01,-1.11E+01,-9.65E+00,-1.35E+01,-8.30E+00,-9.52E+00,-4.28E+00,-1.72E+01,-6.76E+00,-1.42E+01
2.82E+01,-7.91E+00,-4.23E+00,-2.16E+01,-1.62E+01,-4.26E+00,-1.18E+01,-1.23E+01,-1.08E+01,-1.59E+01,-1.78E+01
2.82E+01,-2.49E+01,-1.55E+01,-1.45E+01,-1.91E+01,-1.24E+01,-8.58E+00,-1.48E+01,-1.00E+01,-1.09E+01,-1.58E+01
2.82E+01,-3.60E+01,-1.06E+01,-1.80E+01,-1.14E+01,-9.06E+00,-1.31E+01,-7.16E+00,-1.26E+01,-7.30E+00,-1.00E+01
2.83E+01,-7.88E+00,-1.55E+01,-3.01E+00,-1.30E+01,-8.49E+00,-4.14E+00,-1.28E+01,-6.25E+00,-2.09E+01,-1.44E+01
2.83E+01,-1.02E+01,-9.13E+00,-1.45E+01,-1.07E+01,-5.79E+00,-1.81E+01,-7.05E+00,-1.35E+01,-1.13E+01,-2.12E+01
2.83E+01,-1.22E+01,-9.84E+00,-2.71E+01,-1.15E+01,-1.20E+01,-6.57E+00,-7.70E+00,-1.43E+01,-1.36E+01,-2.10E+01
2.83E+01,-1.18E+01,-2.00E+01,-1.51E+01,-1.54E+01,-1.93E+01,-1.69E+01,-1.24E+01,-1.19E+01,-9.75E+00,-3.73E+00
2.83E+01,-1.25E+01,-1.74E+01,-1.15E+01,-1.15E+01,-1.29E+01,-3.15E+01,-1.79E+01,-1.59E+01,-1.48E+01,-1.61E+01
2.83E+01,-6.37E+00,-3.32E+00,-4.92E+00,-8.36E+00,-5.52E+00,-4.42E+00,-1.57E+01,-5.34E+00,-1.74E+01,-1.12E+01
2.84E+01,-1.12E+01,-1.02E+01,-1.05E+01,-1.67E+01,-1.26E+01,-2.55E+01,-1.35E+01,-7.79E+00,-8.93E+00,-1.11E+01
2.84E+01,-3.47E+00,-2.70E+00,-1.94E+01,-1.15E+01,-3.32E+00,-2.06E+01,-6.11E+00,-1.10E+01,-6.33E+00,-1.14E+01
2.84E+01,-1.90E+01,-1.49E+01,-1.47E+01,-4.72E+00,-1.44E+01,-1.55E+01,-2.48E+01,-1.85E+01,-1.77E+01,-1.40E+01
2.84E+01,-8.87E+00,-1.85E+00,-1.08E+01,-7.39E+00,-6.15E+00,-1.32E+01,-1.77E+01,-9.57E+00,-2.02E+01,-1.42E+01
2.84E+01,-6.28E+00,-4.95E+00,-1.05E+01,-5.41E+00,-9.13E+00,-1.37E+01,-1.10E+01,-1.37E+01,-1.80E+01,-8.00E+00
2.84E+01,-1.56E+01,-1.07E+01,-5.42E+00,-7.61E+00,-5.38E+00,-9.44E+00,-4.45E+00,-8.32E+00,-2.65E+01,-6.81E+00
2.85E+01,-7.51E+00,-8.14E+00,-1.28E+01,-6.15E+00,-1.32E+01,-1.78E+01,-2.83E+01,-1.07E+01,-9.85E+00,-1.38E+01
2.85E+01,-2.42E+01,-9.55E+00,-3.97E+00,-1.47E+01,-1.52E+01,-1.60E+01,-1.69E+01,-5.71E+00,-1.07E+01,-1.24E+01
2.85E+01,-1.29E+01,-3.32E+01,-6.33E+00,-7.05E+00,-1.11E+01,-6.13E+00,-1.61E+01,-9.53E+00,-1.12E+01,-1.04E+01
2.85E+01,-2.27E+01,-1.16E+01,-1.30E+01,-1.54E+01,-8.46E+00,-2.13E+01,-7.43E+00,-7.78E+00,-7.03E+00,-1.49E+01
2.85E+01,-1.78E+01,-1.01E+01,-1.33E+01,-1.01E+01,-6.80E+00,-9.41E+00,-2.20E+01,-1.47E+01,-1.61E+01,-1.05E+01
2.86E+01,-1.92E+01,-1.51E+01,-1.11E+01,-1.08E+01,-1.22E+01,-2.47E+01,-1.29E+01,-6.91E+00,-1.36E+01,-9.12E+00
2.86E+01,-2.37E+01,-1.09E+01,-1.42E+01,-1.95E+01,-1.45E+01,-1.60E+01,-7.35E+00,-7.84E+00,-1.36E+01,-9.37E+00
2.86E+01,-1.29E+01,-1.58E+01,-1.85E+01,-1.55E+01,-1.29E+01,-1.20E+01,-6.86E+00,-4.91E+00,-7.56E+00,-8.82E+00
2.86E+01,-1.71E+01,-1.16E+01,-8.43E+00,-9.51E+00,-1.84E+01,-1.45E+01,-1.01E+01,-1.05E+01,-1.30E+01,-1.45E+01
2.86E+01,-3.10E+01,-1.04E+01,-1.23E+01,-1.20E+01,-1.15E+01,-1.67E+01,-7.58E+00,-1.88E+01,-1.71E+01,-1.21E+01
2.86E+01,-2.52E+01,-2.53E+01,-9.50E+00,-1.88E+01,-2.30E+01,-7.66E+00,-1.71E+01,-7.64E+00,-1.28E+01,-2.56E+01
2.87E+01,-1.12E+01,-1.04E+01,-1.76E+01,-7.68E+00,-9.25E+00,-7.81E+00,-1.30E+01,-1.75E+01,-1.08E+01,-9.93E+00
2.87E+01,-1.13E+01,-1.28E+01,-1.51E+01,-2.27E+01,-1.54E+01,-9.65E+00,-1.45E+01,-1.08E+01,-3.16E+00,-6.41E+00
2.87E+01,-1.03E+01,-6.76E+00,-1.09E+01,-9.41E+00,-1.38E+01,-5.49E+00,-8.39E+00,-8.65E+00,-9.24E+00,-1.02E+01
2.87E+01,-2.31E+01,-1.36E+01,-1.05E+01,-1.24E+01,-9.31E+00,-4.26E+00,-1.41E+01,-1.72E+01,-1.17E+01,-7.85E+00
2.87E+01,-8.96E+00,-6.87E+00,-1.64E+01,-5.58E+00,-1.40E+01,-1.10E+01,-8.49E+00,-1.66E+01,-2.32E+01,-2.32E+01
2.88E+01,-6.89E+00,-1.62E+01,-4.82E+00,-1.58E+01,-7.21E+00,-2.36E+01,-1.71E+01,-9.77E+00,-7.63E+00,-1.01E+01
2.88E+01,-1.60E+01,-1.28E+01,-1.39E+01,-1.21E+01,-1.26E+01,-1.65E+01,-6.21E+00,-1.06E+01,-8.73E+00,-1.13E+01
2.88E+01,-9.43E+00,-2.57E+00,-6.59E+00,-1.13E+01,-7.38E+00,-1.04E+01,-1.48E+01,-1.97E+00,-5.19E+00,-1.19E+01
2.88E+01,-1.70E+01,-8.34E+00,-1.02E+01,-1.12E+01,-1.12E+01,-9.39E+00,-1.14E+01,-2.21E+01,-1.85E+01,-7.79E+00
2.88E+01,-1.07E+01,-1.58E+01,-7.86E+00,-2.09E+01,-1.30E+01,-2.29E+01,-8.67E+00,-9.65E+00,-1.25E+01,-3.14E+01
2.88E+01,-1.29E+01,-1.88E+01,-1.31E+01,-9.59E+00,-1.40E+01,-1.76E+01,-9.61E+00,-1.41E+01,-2.09E+01,-1.31E+01
2.89E+01,-1.35E+01,-1.90E+01,-1.20E+01,-1.22E+01,-1.19E+01,-1.70E+01,-1.09E+01,-2.02E+01,-2.47E+01,-1.94E+01
2.89E+01,-9.98E+00,-2.19E+01,-6.19E+00,-1.27E+01,-9.45E+00,-1.44E+01,-3.71E+00,-1.61E+01,-1.49E+01,-1.82E+01
2.89E+01,-1.23E+01,-1.25E+01,-1.02E+01,-7.47E+00,-2.87E+00,-6.87E+00,-5.73E+00,-7.90E+00,-1.69E+01,-1.53E+01
2.89E+01,-1.20E+01,-1.64E+01,-1.87E+01,-1.59E+01,-1.64E+01,-1.37E+01,-1.11E+01,-5.85E+00,-1.45E+01,-1.66E+01
2.89E+01,-1.50E+01,-1.21E+01,-2.55E+01,-9.34E+00,-1.93E+01,-1.01E+01,-8.83E+00,-8.65E+00,-1.02E+01,-5.71E+00
2.89E+01,-1.01E+01,-5.14E+00,-2.16E+01,-1.17E+01,-1.09E+01,-1.37E+01,-2.29E+01,-7.16E+00,-1.23E+01,-1.60E+01
2.90E+01,-5.89E+00,-1.43E+01,-2.46E+01,-1.47E+01,-1.43E+01,-1.36E+01,-8.50E+00,-8.15E+00,-7.89E+00,-2.49E+01
2.90E+01,-5.23E+00,-9.38E+00,-9.16E+00,-1.28E+01,-9.73E+00,-1.89E+01,-1.03E+01,-1.23E+01,-1.68E+01,-3.64E+01
2.90E+01,-1.53E+01,-2.35E+01,-9.08E+00,-1.65E+01,-7.68E+00,-1.52E+01,-1.32E+01,-6.07E+00,-1.18E+01,-1.52E+01
2.90E+01,-1.74E+01,-1.10E+01,-1.79E+01,-7.99E+00,-1.31E+01,-7.50E+00,-1.64E+01,-1.67E+01,-1.19E+01,-1.65E+01
2.90E+01,-7.83E+00,-1.32E+01,-7.63E+00,-2.43E+01,-1.13E+01,-1.35E+01,-1.14E+01,-1.83E+01,-1.01E+01,-9.18E+00
2.91E+01,-1.34E+01,-7.12E+00,-9.44E+00,-1.59E+01,-2.48E+01,-1.03E+01,-1.21E+01,-7.36E+00,-2.19E+01,-7.17E+00
2.91E+01,-6.71E+00,-1.80E+01,-1.05E+01,-1.29E+01,-5.45E+00,-7.52E+00,-1.27E+01,-1.37E+01,-1.34E+01,-1.22E+01
2.91E+01,-1.33E+01,-1.14E+01,-1.14E+01,-1.81E+01,-8.43E+00,-1.03E+01,-1.39E+01,-7.74E+00,-1.05E+01,-1.00E+01
2.91E+01,-1.04E+01,-1.25E+01,-5.56E+00,-1.20E+01,-1.31E+01,-9.47E+00,-1.34E+01,-1.27E+01,-1.25E+01,-6.26E+00
2.91E+01,-1.16E+01,-1.43E+01,-1.97E+01,-1.63E+01,-1.91E+01,-1.06E+01,-8.28E+00,-1.15E+01,-2.41E+01,-1.07E+01
2.91E+01,-1.51E+01,-1.98E+01,-1.73E+01,-1.27E+01,-1.23E+01,-2.24E+01,-9.64E+00,-1.23E+01,-8.63E+00,-1.48E+01
2.92E+01,-9.12E+00,-2.27E+01,-1.91E+01,-9.12E+00,-6.27E+00,-8.49E+00,-6.31E+00,-2.17E+01,-1.41E+01,-1.84E+01
2.92E+01,-1.10E+01,-1.39E+01,-1.23E+01,-7.01E+00,-1.64E+01,-1.11E+01,-1.12E+01,-1.18E+01,-1.02E+01,-2.40E+01
2.92E+01,-1.21E+01,-1.06E+01,-1.01E+01,-5.38E+00,-9.09E+00,-1.50E+01,-1.45E+01,-9.00E+00,-3.93E+00,-8.29E+00
2.92E+01,-1.85E+01,-1.57E+01,-1.19E+01,-2.13E+01,-1.16E+01,-1.95E+01,-1.60E+01,-4.31E+00,-9.45E+00,-1.98E+01
2.92E+01,-1.20E+01,-1.22E+01,-1.34E+01,-1.32E+01,-9.69E+00,-1.75E+01,-1.37E+01,-1.21E+01,-1.48E+01,-1.03E+01
2.93E+01,-1.79E+01,-1.49E+01,-8.36E+00,-1.57E+01,-1.27E+01,-3.38E+00,-1.17E+01,-1.21E+01,-7.33E+00,-1.89E+01
2.93E+01,-1.57E+01,-1.22E+01,-1.48E+01,-1.02E+01,-4.74E+00,-6.88E+00,-2.35E+01,-1.55E+01,-1.77E+01,-1.25E+01
2.93E+01,-1.81E+01,-1.58E+01,-9.69E+00,-1.08E+01,-6.07E+00,-3.85E+00,-9.54E+00,-1.05E+01,-8.24E+00,-1.13E+01
2.93E+01,-1.76E+01,-2.66E+01,-1.47E+01,-9.28E+00,-1.02E+01,-9.91E+00,-9.70E+00,-1.57E+01,-1.73E+01,-8.72E+00
2.93E+01,-6.70E+00,-1.53E+01,-1.16E+01,-5.04E+00,-1.96E+01,-1.05E+01,-1.59E+01,-1.57E+01,-1.29E+01,-1.05E+01
2.93E+01,-1.32E+01,-9.83E+00,-7.45E+00,-1.78E+01,-8.94E+00,-1.26E+01,-1.13E+01,-1.18E+01,-1.28E+01,-1.29E+01
2.94E+01,-7.80E+00,-1.19E+01,-1.11E+01,-9.64E+00,-6.65E+00,-1.16E+01,-9.82E+00,-1.30E+01,-1.19E+01,-7.30E+00
2.94E+01,-1.45E+01,-9.94E+00,-2.14E+01,-7.12E+00,-1.53E+01,-8.09E+00,-1.19E+01,-8.58E+00,-2.17E+01,-1.14E+01
2.94E+01,-9.28E+00,-1.77E+01,-1.09E+01,-1.62E+01,-1.12E+01,-8.26E+00,-2.09E+01,-1.02E+01,-1.91E+01,-7.31E+00
2.94E+01,-1.75E+01,-1.32E+01,-1.12E+01,-6.49E+00,-9.59E+00,-1.41E+01,-2.32E+01,-9.73E+00,-2.11E+01,-1.18E+01
2.94E+01,-1.28E+01,-7.09E+00,-5.30E+00,-1.14E+01,-6.85E+00,-9.98E+00,-1.35E+01,-3.01E+01,-1.42E+00,-1.28E+01
2.95E+01,-7.26E+00,-6.29E+00,-6.16E+00,-6.64E+00,-1.52E+01,-1.20E+01,-1.48E+01,-1.50E+01,-1.98E+01,-4.53E+00
2.95E+01,-1.07E+01,-1.46E+01,-9.14E+00,-8.69E+00,-1.35E+01,-1.38E+01,-9.61E+00,-8.39E+00,-1.03E+01,-6.66E+00
2.95E+01,-1.30E+01,-1.35E+01,-1.30E+01,-1.27E+01,-9.59E+00,-1.44E+01,-1.06E+01,-2.36E+01,-1.05E+01,-9.47E+00
2.95E+01,-1.14E+01,-1.16E+01,-9.60E+00,-9.80E+00,-1.14E+01,-2.01E+01,-1.82E+01,-1.39E+01,-7.38E+00,-1.79E+01
2.95E+01,-1.15E+01,-1.88E+01,-1.07E+01,-2.44E+01,-1.02E+01,-1.13E+01,-6.48E+00,-1.52E+01,-1.65E+01,-6.73E+00
2.95E+01,-1.62E+01,-1.48E+01,-9.12E+00,-9.95E+00,-1.97E+01,-1.88E+01,-2.38E+01,-1.50E+01,-1.70E+01,-1.20E+01
2.96E+01,-4.68E+00,-1.21E+01,-1.25E+01,-1.29E+01,-7.16E+00,-1.70E+01,-1.33E+01,-1.30E+01,-1.15E+01,-1.02E+01
2.96E+01,-4.46E+00,-1.85E+01,-1.77E+01,-1.27E+01,-1.72E+01,-9.12E+00,-1.02E+01,-4.85E+00,-1.78E+01,-1.44E+01
2.96E+01,-8.02E+00,-1.51E+01,-1.86E+01,-1.02E+01,-1.32E+01,-8.17E+00,-1.86E+01,-1.83E+01,-7.98E+00,-1.32E+01
2.96E+01,-1.60E+01,-7.58E+00,-1.22E+01,-1.66E+01,-6.66E+00,-8.95E+00,-7.38E+00,-1.25E+01,-1.34E+01,-1.48E+01
2.96E+01,-1.52E+01,-8.54E+00,-1.20E+01,-1.06E+01,-1.53E+01,-1.62E+01,-8.95E+00,-1.29E+01,-6.70E+00,-1.75E+01
2.96E+01,-6.97E+00,-9.04E+00,-2.71E+00,-8.84E+00,-8.63E+00,-7.97E+00,-1.27E+01,-9.39E+00,-2.08E+01,-9.05E+00
2.97E+01,-1.75E+01,-1.03E+01,-1.32E+01,-9.00E+00,-1.27E+01,-1.18E+01,-6.56E+00,-1.44E+01,-1.44E+01,-1.27E+01
2.97E+01,-1.67E+01,-2.86E+01,-8.89E+00,-8.16E+00,-5.55E+00,-2.21E+01,-1.57E+01,-1.12E+01,-1.82E+01,-1.25E+01
2.97E+01,-7.88E+00,-1.56E+01,-1.49E+01,-1.66E+01,-1.29E+01,-1.11E+01,-1.30E+01,-1.43E+01,-9.33E+00,-1.24E+01
2.97E+01,-1.19E+01,-7.10E+00,-1.01E+01,-8.48E+00,-1.53E+01,-1.82E+01,-1.15E+01,-5.94E+00,-2.05E+01,-6.78E+00
2.97E+01,-7.82E+00,-5.39E+00,-1.57E+01,-7.52E+00,-1.08E+01,-2.39E+01,-1.53E+01,-1.22E+01,-1.72E+01,-1.37E+01
2.98E+01,-1.61E+01,-1.32E+01,-1.21E+01,-1.09E+01,-8.07E+00,-7.15E+00,-1.37E+01,-3.52E+00,-1.42E+01,-2.13E+01
2.98E+01,-1.69E+01,-7.43E+00,-1.43E+01,-2.94E+01,-1.06E+01,-6.58E+00,-1.03E+01,-1.10E+01,-1.77E+01,-1.74E+01
2.98E+01,-3.43E+00,-9.45E+00,-7.96E+00,-1.53E+01,-4.20E+00,-4.46E+00,-1.15E+01,-2.12E+01,-9.05E+00,-1.54E+01
2.98E+01,-1.12E+01,-2.05E+01,-1.37E+01,-1.46E+01,-6.92E+00,-1.48E+01,-1.22E+01,-7.78E+00,-2.37E+01,-8.54E+00
2.98E+01,-1.36E+01,-1.43E+01,-2.42E+01,-7.89E+00,-1.16E+01,-4.12E+00,-9.72E+00,-1.55E+01,-9.69E+00,-7.88E+00
2.98E+01,-9.86E+00,-1.31E+01,-2.63E+01,-5.04E+00,-1.02E+01,-1.53E+01,-2.25E+01,-1.04E+01,-8.54E+00,-1.47E+01
2.99E+01,-1.70E+01,-2.34E+01,-1.01E+01,-1.62E+01,-1.32E+01,-1.01E+01,-1.43E+01,-6.82E+00,-7.25E+00,-1.51E+01
2.99E+01,-1.97E+01,-1.16E+01,-1.51E+01,-6.65E+00,-1.60E+01,-2.22E+01,-4.77E+00,-1.19E+01,-9.81E+00,-1.22E+01
2.99E+01,-8.32E+00,-7.62E+00,-1.26E+01,-2.02E+01,-8.12E+00,-1.87E+01,-1.38E+01,-1.59E+01,-1.19E+01,-1.47E+01
2.99E+01,-6.70E+00,-1.22E+01,-1.95E+01,-8.17E+00,-1.10E+01,-9.79E+00,-2.14E+01,-5.42E+00,-1.97E+01,-1.14E+01
2.99E+01,-1.55E+01,-2.63E+01,-2.60E+01,-1.68E+01,-9.97E+00,-1.77E+01,-7.74E+00,-1.23E+01,-6.71E+00,-1.48E+01
3.00E+01,-2.09E+01,-8.76E+00,-9.88E+00,-2.54E+01,-1.96E+01,-9.39E+00,-1.62E+01,-2.06E+01,-1.07E+01,-1.27E+01
3.00E+01,-2.51E+01,-1.41E+01,-1.66E+01,-1.81E+01,-8.87E+00,-9.86E+00,-8.82E+00,-1.19E+01,-1.48E+01,-8.88E+00
3.00E+01,-1.88E+01,-1.08E+01,-2.39E+01,-6.22E+00,-1.05E+01,-2.08E+01,-1.33E+01,-2.54E+01,-3.00E+01,-1.44E+01
3.00E+01,-2.13E+01,-1.60E+01,-1.01E+01,-2.64E+01,-1.10E+01,-1.47E+01,-1.46E+01,-1.61E+01,-1.18E+01,-1.09E+01
3.00E+01,-7.07E+00,-1.33E+01,-1.07E+01,-6.74E+00,-1.45E+01,-1.29E+01,-9.70E+00,-1.17E+01,-1.23E+01,-1.28E+01
3.00E+01,-4.90E+00,-7.80E+00,-1.36E+01,-3.58E+01,-1.50E+01,-1.00E+01,-9.55E+00,-2.13E+01,-1.16E+01,-1.49E+01
3.01E+01,-8.18E+00,-1.18E+01,-2.11E+01,-9.00E+00,-3.72E+01,-1.68E+01,-1.07E+01,-2.01E+01,-1.30E+01,-7.97E+00
3.01E+01,-1.18E+01,-1.35E+01,-1.03E+01,-1.64E+01,-1.03E+01,-6.98E+00,-1.13E+01,-2.32E+01,-9.85E+00,-1.71E+01
3.01E+01,-6.07E+00,-1.71E+01,-1.93E+01,-5.48E+00,-8.32E+00,-2.60E+01,-1.05E+01,-1.27E+01,-1.69E+01,-1.05E+01
3.01E+01,-2.09E+01,-1.38E+01,-1.37E+01,-1.69E+01,-7.60E+00,-1.59E+01,-1.53E+01,-7.98E+00,-1.26E+01,-9.94E+00
3.01E+01,-1.35E+01,-1.21E+01,-1.01E+01,-5.19E+00,-9.14E+00,-1.28E+01,-1.56E+01,-5.21E+00,-7.13E+00,-2.29E+01
3.01E+01,-1.33E+01,-1.62E+01,-7.73E+00,-1.53E+01,-1.10E+01,-1.12E+01,-1.54E+01,-8.75E+00,-8.22E+00,-1.27E+01
3.02E+01,-1.12E+01,-2.01E+01,-1.33E+01,-1.74E+01,-1.19E+01,-5.00E+00,-3.09E+01,-1.42E+01,-2.29E+01,-1.53E+01
3.02E+01,-3.82E+00,-1.80E+01,-1.10E+01,-7.54E+00,-1.26E+01,-8.60E+00,-8.35E+00,-5.54E+00,-8.57E+00,-2.54E+01
3.02E+01,-2.15E+01,-9.20E+00,-1.32E+01,-1.06E+01,-9.25E+00,-9.38E+00,-5.14E+00,-1.07E+01,-7.50E+00,-8.34E+00
3.02E+01,-1.12E+01,-1.33E+01,-1.01E+01,-5.04E+00,-1.45E+01,-1.95E+01,-1.19E+01,-1.21E+01,-1.48E+01,-2.09E+01
3.02E+01,-9.83E+00,-2.82E+01,-1.60E+01,-9.17E+00,-1.17E+01,-2.15E+01,-1.09E+01,-2.05E+01,-3.08E+00,-2.63E+01
3.03E+01,-1.01E+01,-1.21E+01,-1.02E+01,-3.16E+01,-1.61E+01,-1.20E+01,-1.74E+01,-1.74E+01,-1.73E+01,-2.11E+01
3.03E+01,-8.90E+00,-1.19E+01,-1.00E+01,-1.82E+01,-1.38E+01,-1.52E+01,-1.27E+01,-1.34E+01,-1.64E+01,-9.10E+00
3.03E+01,-2.69E+01,-2.40E+01,-9.81E+00,-1.67E+01,-8.24E+00,-1.31E+01,-2.92E+01,-1.74E+01,-1.57E+01,-2.38E+01
3.03E+01,-1.40E+01,-8.45E+00,-2.04E+00,-2.20E+01,-9.76E+00,-8.95E+00,-1.17E+01,-1.89E+01,-1.94E+01,-1.64E+01
3.03E+01,-1.33E+01,-9.54E+00,-5.13E+00,-3.44E+01,-1.03E+01,-4.77E+00,-1.09E+01,-1.22E+01,-1.59E+01,-1.10E+01
3.03E+01,-1.43E+01,-1.36E+01,-5.89E+00,-1.51E+01,-1.62E+01,-8.57E+00,-1.72E+01,-2.26E+01,-6.90E+00,-1.11E+01
3.04E+01,-4.85E+00,-2.89E+01,-2.28E+01,-9.03E+00,-1.81E+01,-1.02E+01,-1.45E+01,-7.98E+00,-1.52E+01,-1.30E+01
3.04E+01,-1.10E+01,-2.10E+01,-7.12E+00,-1.22E+01,-7.49E+00,-1.12E+01,-1.18E+01,-8.60E+00,-1.45E+01,-9.96E+00
3.04E+01,-9.00E+00,-7.80E+00,-1.46E+01,-2.03E+01,-1.01E+01,-4.42E+00,-1.93E+01,-1.37E+01,-8.89E+00,-1.61E+01
3.04E+01,-1.26E+01,-2.27E+01,-1.29E+01,-1.28E+01,-1.18E+01,-1.43E+01,-1.28E+01,-1.31E+01,-1.58E+01,-1.74E+01
3.04E+01,-1.18E+01,-7.08E+00,-1.99E+01,-5.74E+00,-3.91E+01,-1.11E+01,-6.08E+00,-5.04E+00,-1.48E+01,-1.84E+01
3.05E+01,-9.39E+00,-2.18E+01,-1.71E+01,-1.14E+01,-2.18E+01,-8.75E+00,-1.58E+01,-1.50E+01,-9.00E+00,-1.60E+01
3.05E+01,-6.20E+00,-1.01E+01,-2.10E+01,-8.18E+00,-8.80E+00,-1.97E+01,-2.33E+01,-2.08E+01,-1.41E+01,-1.18E+01
3.05E+01,-1.13E+01,-9.06E+00,-5.96E+00,-1.42E+01,-7.48E+00,-1.19E+01,-3.66E+00,-1.97E+01,-1.61E+01,-8.14E+00
3.05E+01,-1.45E+01,-1.31E+01,-9.62E+00,-1.92E+01,-2.02E+01,-1.90E+01,-9.80E+00,-9.46E+00,-1.13E+01,-1.38E+01
3.05E+01,-1.18E+01,-6.67E+00,-9.35E+00,-2.11E+01,-1.27E+01,-1.45E+01,-1.02E+01,-9.18E+00,-1.16E+01,-7.39E+00
3.05E+01,-1.33E+01,-2.01E+01,-1.03E+01,-1.40E+01,-1.88E+01,-8.71E+00,-6.70E+00,-3.35E+00,-1.25E+01,-1.47E+01
3.06E+01,-1.61E+01,-7.33E+00,-2.58E+01,-1.34E+01,-1.45E+01,-8.81E+00,-1.89E+01,-6.26E+00,-2.06E+01,-1.68E+01
3.06E+01,-1.33E+01,-1.22E+01,-6.98E+00,-7.53E+00,-9.28E+00,-1.01E+01,-1.36E+01,-7.82E+00,-9.14E+00,-9.09E+00
3.06E+01,-1.52E+01,-4.17E+00,-4.95E+00,-1.26E+01,-9.22E+00,-1.09E+01,-1.49E+01,-1.07E+01,-1.50E+01,-9.28E+00
3.06E+01,-1.35E+01,-8.77E+00,-1.37E+01,-1.43E+01,-1.06E+01,-1.68E+01,-2.69E+00,-1.54E+01,-8.63E+00,-1.56E+01
3.06E+01,-9.02E+00,-2.49E+01,-1.87E+01,-1.72E+01,-3.31E+00,-1.59E+01,-1.06E+01,-1.17E+01,-2.10E+01,-2.79E+01
3.07E+01,-5.01E+00,-1.46E+01,-1.02E+01,-1.28E+01,-1.39E+01,-1.67E+01,-8.56E+00,-1.34E+01,-9.78E+00,-1.48E+01
3.07E+01,-1.96E+01,-1.37E+01,-1.03E+01,-1.72E+01,-1.01E+01,-1.16E+01,-4.56E+00,-1.50E+01,-7.76E+00,-1.14E+01
3.07E+01,-2.00E+01,-1.60E+01,-5.34E+00,-2.54E+01,-1.88E+01,-1.14E+01,-2.53E+01,-1.97E+01,-1.13E+01,-1.50E+01
3.07E+01,-1.18E+01,-1.25E+01,-1.14E+01,-8.43E+00,-8.96E+00,-1.46E+01,-1.24E+01,-1.14E+01,-6.46E+00,-1.38E+01
3.07E+01,-1.27E+01,-1.11E+01,-3.59E+00,-9.82E+00,-1.46E+01,-4.05E+01,-1.05E+01,-2.00E+01,-1.08E+01,-2.54E+01
3.07E+01,-1.46E+01,-1.17E+01,-2.03E+01,-6.36E+00,-1.96E+01,-1.05E+01,-5.13E+00,-1.99E+01,-7.99E+00,-2.18E+01
3.08E+01,-1.32E+01,-7.67E+00,-2.05E+01,-1.20E+01,-5.64E+00,-1.10E+01,-1.93E+01,-1.74E+01,-8.96E+00,-9.28E+00
3.08E+01,-1.71E+01,-1.68E+01,-1.19E+01,-1.41E+01,-1.06E+01,-1.20E+01,-8.21E+00,-8.83E+00,-7.34E+00,-1.94E+01
3.08E+01,-1.28E+01,-2.20E+01,-2.10E+01,-1.61E+01,-1.31E+01,-1.77E+01,-7.91E+00,-8.28E+00,-1.15E+01,-1.10E+01
3.08E+01,-1.90E+01,-1.02E+01,-1.02E+01,-1.73E+01,-1.16E+01,-1.62E+01,-9.25E+00,-2.27E+01,-1.77E+01,-9.91E+00
3.08E+01,-4.95E+00,-6.77E+00,-1.52E+01,-1.23E+01,-1.03E+01,-8.35E+00,-1.05E+01,-1.18E+01,-8.95E+00,-6.92E+00
3.08E+01,-8.73E+00,-9.03E+00,-9.66E+00,-9.65E+00,-8.53E+00,-1.62E+01,-2.22E+01,-1.35E+01,-1.02E+01,-9.14E+00
3.09E+01,-9.12E+00,-1.06E+01,-1.03E+01,-8.59E+00,-9.94E+00,-1.08E+01,-6.99E+00,-1.25E+01,-2.63E+01,-1.05E+01
3.09E+01,-4.69E+00,-1.02E+01,-9.44E+00,-8.43E+00,-2.48E+01,-1.94E+01,-3.64E+00,-1.32E+01,-1.20E+01,-1.49E+01
3.09E+01,-8.81E+00,-2.38E+01,-5.18E+00,-1.87E+01,-1.19E+01,-1.24E+01,-3.39E+01,-1.44E+01,-1.59E+01,-1.01E+01
3.09E+01,-1.36E+01,-9.51E+00,-1.06E+01,-1.96E+01,-1.47E+01,-1.64E+01,-2.90E+01,-1.19E+01,-9.98E+00,-1.49E+01
3.09E+01,-1.48E+01,-2.02E+01,-9.04E+00,-1.32E+01,-2.76E+01,-2.59E+01,-1.14E+01,-1.29E+01,-7.28E+00,-1.41E+01
3.10E+01,-1.24E+01,-9.20E+00,-1.49E+01,-9.63E+00,-2.43E+01,-6.93E+00,-1.27E+01,-8.22E+00,-1.36E+01,-1.31E+01
3.10E+01,-1.20E+01,-2.22E+01,-9.69E+00,-1.81E+01,-1.32E+01,-1.20E+01,-9.11E+00,-1.12E+01,-1.34E+01,-8.04E+00
3.10E+01,-1.21E+01,-1.69E+01,-7.47E+00,-8.62E+00,-1.57E+01,-1.27E+01,-1.34E+01,-1.37E+01,-1.34E+01,-1.21E+01
3.10E+01,-7.25E+00,-8.90E+00,-5.87E+00,-2.53E+00,-1.02E+01,-2.05E+01,-1.51E+01,-1.97E+01,-1.05E+01,-8.97E+00
3.10E+01,-1.51E+01,-2.03E+01,-1.62E+01,-1.43E+01,-8.33E+00,-1.15E+01,-1.22E+01,-1.83E+01,-1.26E+01,-1.07E+01
3.10E+01,-1.75E+01,-8.58E+00,-9.57E+00,-1.09E+01,-3.95E+00,-1.23E+01,-1.22E+01,-1.26E+01,-2.25E+01,-1.45E+01
3.11E+01,-1.39E+01,-1.11E+01,-9.75E+00,-9.19E+00,-2.51E+01,-8.68E+00,-7.41E+00,-3.25E+01,-1.33E+01,-1.18E+01
3.11E+01,-1.54E+01,-1.15E+01,-3.07E+01,-5.83E+00,-1.22E+01,-1.42E+01,-9.95E+00,-6.74E+00,-1.34E+01,-1.15E+01
3.11E+01,-2.96E+01,-1.41E+01,-7.74E+00,-7.33E+00,-1.83E+01,-1.04E+01,-7.76E+00,-1.17E+01,-1.13E+01,-2.36E+01
3.11E+01,-7.90E+00,-1.11E+01,-8.99E+00,-8.69E+00,-8.08E+00,-8.02E+00,-8.49E+00,-7.19E+00,-1.04E+01,-5.79E+00
3.11E+01,-1.22E+01,-1.21E+01,-1.35E+01,-5.43E+00,-1.36E+01,-6.16E+00,-1.35E+01,-3.58E+00,-1.14E+01,-1.52E+01
3.12E+01,-5.07E+00,-1.06E+01,-1.99E+01,-1.26E+01,-9.76E+00,-4.77E+00,-1.25E+01,-1.57E+01,-1.37E+01,-1.63E+01
3.12E+01,-1.41E+01,-2.80E+01,-1.62E+01,-7.27E+00,-1.44E+01,-8.03E+00,-2.78E+01,-1.11E+01,-1.04E+01,-1.47E+01
3.12E+01,-1.54E+01,-7.57E+00,-7.99E+00,-7.63E+00,-1.89E+01,-2.03E+01,-1.02E+01,-1.39E+01,-1.74E+01,-2.03E+01
3.12E+01,-9.17E+00,-9.76E+00,-4.87E+00,-7.01E+00,-1.32E+01,-7.78E+00,-9.66E+00,-5.37E+00,-1.20E+01,-1.18E+01
3.12E+01,-1.11E+01,-9.58E+00,-6.95E+00,-1.46E+01,-4.51E+00,-1.40E+01,-8.57E+00,-1.30E+01,-1.71E+01,-9.32E+00
3.12E+01,-1.37E+01,-8.44E+00,-6.30E+00,-1.28E+01,-8.73E+00,-1.59E+01,-1.49E+01,-1.38E+01,-2.22E+01,-6.31E+00
3.13E+01,-7.47E+00,-1.86E+01,-1.45E+01,-8.52E+00,-1.18E+01,-1.26E+01,-1.37E+01,-8.29E+00,-1.43E+01,-1.07E+01
3.13E+01,-5.57E+00,-1.03E+01,-1.73E+01,-1.66E+01,-1.19E+01,-2.70E+01,-1.83E+01,-1.27E+01,-2.41E+01,-1.06E+01
3.13E+01,-1.62E+01,-1.64E+01,-8.70E+00,-1.11E+01,-1.41E+01,-1.48E+01,-1.32E+01,-8.31E+00,-2.71E+01,-1.06E+01
3.13E+01,-2.47E+01,-2.35E+01,-7.74E+00,-9.70E+00,-1.43E+01,-1.11E+01,-8.72E+00,-1.56E+01,-8.73E+00,-1.34E+01
3.13E+01,-1.41E+01,-1.75E+01,-9.96E+00,-8.11E+00,-7.40E+00,-2.48E+01,-7.39E+00,-2.09E+01,-1.19E+01,-1.18E+01
3.13E+01,-2.33E+01,-1.26E+01,-1.06E+01,-1.16E+01,-6.21E+00,-1.54E+01,-2.88E+01,-1.83E+01,-8.88E+00,-1.29E+01
3.14E+01,-8.54E+00,-1.51E+01,-3.43E+01,-1.53E+01,-1.64E+01,-6.00E+00,-1.41E+01,-5.94E+00,-9.85E+00,-1.11E+01
3.14E+01,-1.27E+01,-1.20E+01,-1.32E+01,-1.74E+01,-1.51E+01,-1.73E+01,-1.37E+01,-1.39E+01,-6.05E+00,-1.52E+01
3.14E+01,-1.07E+01,-7.85E+00,-8.26E+00,-1.43E+01,-1.24E+01,-8.17E+00,-1.15E+01,-2.52E+01,-9.51E+00,-2.65E+01
3.14E+01,-7.93E+00,-2.27E+01,-1.33E+01,-1.79E+01,-2.16E+01,-1.18E+01,-1.25E+01,-1.36E+01,-9.48E+00,-1.58E+01
3.14E+01,-1.06E+01,-2.02E+01,-1.47E+01,-1.58E+01,-2.17E+01,-1.51E+01,-7.39E+00,-5.00E+00,-1.20E+01,-1.65E+01
3.15E+01,-2.23E+01,-2.90E+01,-1.43E+01,-1.35E+01,-9.20E+00,-1.34E+01,-1.76E+01,-7.61E+00,-1.11E+01,-1.40E+01
3.15E+01,-1.10E+01,-2.82E+01,-2.23E+01,-1.75E+01,-1.03E+01,-4.43E+00,-1.56E+01,-1.34E+01,-2.15E+01,-1.12E+01
3.15E+01,-3.96E+00,-7.57E+00,-1.66E+01,-2.43E+01,-2.03E+01,-2.81E+00,-1.06E+01,-1.53E+01,-1.10E+01,-9.31E+00
3.15E+01,-9.48E+00,-1.37E+01,-2.04E+01,-7.03E+00,-1.98E+01,-8.82E+00,-1.04E+01,-8.41E+00,-7.58E+00,-1.10E+01
3.15E+01,-1.25E+01,-8.51E+00,-6.29E+00,-1.04E+01,-2.81E+01,-1.14E+01,-1.19E+01,-6.49E+00,-1.13E+01,-9.16E+00
3.15E+01,-1.14E+01,-1.20E+01,-9.28E+00,-1.08E+01,-1.29E+01,-1.56E+01,-1.05E+01,-1.80E+01,-8.39E+00,-9.75E+00
3.16E+01,-9.42E+00,-9.92E+00,-9.83E+00,-8.82E+00,-6.31E+00,-1.17E+01,-1.77E+01,-1.74E+01,-9.66E+00,-5.42E+00
3.16E+01,-3.69E+00,-7.07E+00,-2.15E+01,-8.62E+00,-8.74E+00,-1.59E+01,-1.14E+01,-1.71E+01,-1.04E+01,-1.04E+01
3.16E+01,-1.02E+01,-1.20E+01,-2.02E+01,-8.20E+00,-1.75E+01,-1.48E+01,-1.50E+01,-1.33E+01,-1.76E+01,-1.27E+01
3.16E+01,-6.78E+00,-8.16E+00,-1.32E+01,-1.73E+01,-1.10E+01,-8.03E+00,-8.17E+00,-1.53E+01,-1.19E+01,-1.80E+01
3.16E+01,-2.25E+01,-1.16E+01,-1.58E+01,-2.05E+01,-6.15E+00,-1.24E+01,-8.76E+00,-5.41E+00,-8.50E+00,-1.09E+01
3.17E+01,-1.67E+01,-1.47E+01,-1.45E+01,-8.37E+00,-9.15E+00,-7.60E+00,-9.31E+00,-1.93E+01,-1.49E+01,-1.78E+01
3.17E+01,-6.14E+00,-6.86E+00,-1.05E+01,-1.26E+01,-6.22E+00,-1.07E+01,-5.85E+00,-3.12E+01,-1.54E+01,-1.22E+01
3.17E+01,-1.79E+01,-1.12E+01,-1.70E+01,-2.31E+01,-1.02E+01,-1.02E+01,-1.37E+01,-9.14E+00,-9.34E+00,-5.71E+00
3.17E+01,-4.07E+00,-5.81E+00,-1.05E+01,-2.21E+01,-1.14E+01,-9.53E+00,-1.63E+00,-7.37E+00,-9.09E+00,-1.08E+01
3.17E+01,-1.23E+01,-2.05E+01,-8.89E+00,-2.56E+01,-1.26E+01,-1.65E+01,-1.93E+01,-7.26E+00,-7.21E+00,-3.31E+01
3.17E+01,-1.13E+01,-7.10E+00,-1.07E+01,-8.95E+00,-7.61E+00,-1.64E+01,-1.39E+01,-8.65E+00,-6.78E+00,-7.99E+00
3.18E+01,-8.11E+00,-7.63E+00,-1.13E+01,-1.62E+01,-1.49E+01,-5.74E+00,-5.56E+00,-9.60E+00,-9.99E+00,-1.71E+01
3.18E+01,-8.64E+00,-1.52E+01,-2.33E+01,-1.40E+01,-8.14E+00,-1.51E+01,-1.19E+01,-8.49E+00,-7.79E+00,-1.32E+01
3.18E+01,-1.42E+01,-9.94E+00,-1.86E+01,-9.57E+00,-5.89E+00,-1.89E+01,-1.02E+01,-1.06E+01,-1.58E+01,-8.42E+00
3.18E+01,-7.19E+00,-1.22E+01,-1.51E+01,-7.77E+00,-4.77E+00,-7.90E+00,-1.78E+01,-2.41E+01,-1.48E+01,-1.17E+01
3.18E+01,-6.67E+00,-1.40E+01,-2.58E+01,-1.16E+01,-9.44E+00,-2.35E+01,-7.81E+00,-1.05E+01,-1.16E+01,-1.08E+01
3.19E+01,-1.05E+01,-1.09E+01,-8.83E+00,-7.59E+00,-2.67E+01,-1.50E+01,-8.51E+00,-1.61E+01,-2.07E+01,-2.02E+01
3.19E+01,-9.86E+00,-8.36E+00,-8.54E+00,-5.84E+00,-1.34E+01,-1.40E+01,-8.05E+00,-8.13E+00,-8.10E+00,-2.83E+01
3.19E+01,-6.67E+00,-1.37E+01,-1.34E+01,-9.56E+00,-9.59E+00,-2.34E+01,-1.22E+01,-1.42E+01,-8.27E+00,-1.40E+01
3.19E+01,-9.22E+00,-1.89E+01,-1.15E+01,-1.30E+01,-8.62E+00,-1.38E+01,-1.59E+01,-2.26E+01,-1.60E+01,-3.00E+01
3.19E+01,-1.28E+01,-1.22E+01,-1.33E+01,-2.39E+00,-6.01E+00,-2.33E+01,-6.56E+00,-9.57E+00,-1.35E+01,-3.01E+01
3.19E+01,-1.65E+01,-6.61E+00,-3.97E+00,-1.11E+01,-1.15E+01,-1.59E+01,-9.65E+00,-1.52E+01,-1.23E+01,-2.44E+01
3.20E+01,-2.51E+01,-1.32E+01,-2.24E+01,-1.13E+01,-7.09E+00,-1.46E+01,-1.75E+01,-1.19E+01,-1.40E+01,-1.81E+01
3.20E+01,-1.49E+01,-1.57E+01,-9.05E+00,-7.50E+00,-3.15E+01,-6.29E+00,-1.24E+01,-9.99E+00,-2.53E+01,-7.71E+00
3.20E+01,-8.63E+00,-1.97E+01,-1.68E+01,-7.35E+00,-3.91E+00,-2.20E+01,-8.12E+00,-9.92E+00,-2.19E+01,-1.44E+01
3.20E+01,-1.35E+01,-1.23E+01,-2.00E+01,-1.26E+01,-5.15E+00,-9.22E+00,-6.24E+00,-1.24E+01,-1.16E+01,-8.90E+00
3.20E+01,-7.20E+00,-1.01E+01,-3.27E+01,-1.55E+01,-1.08E+01,-1.45E+01,-9.97E+00,-1.10E+01,-1.04E+01,-1.73E+01
3.20E+01,-9.05E+00,-1.01E+01,-1.09E+01,-5.32E+00,-1.37E+01,-1.10E+01,-1.08E+01,-7.33E+00,-9.58E+00,-1.33E+01
3.21E+01,-2.84E+01,-1.19E+01,-1.16E+01,-8.78E+00,-3.02E+00,-2.94E+00,-1.19E+01,-7.21E+00,-8.61E+00,-1.14E+01
3.21E+01,-1.16E+01,-9.85E+00,-7.24E+00,-9.52E+00,-4.36E+00,-1.57E+01,-2.25E+01,-2.13E+01,-2.53E+01,-7.88E+00
3.21E+01,-1.65E+01,-1.98E+01,-1.00E+01,-7.08E+00,-7.02E+00,-1.39E+01,-1.01E+01,-9.64E+00,-1.56E+01,-1.11E+01
3.21E+01,-2.14E+01,-1.10E+01,-7.96E+00,-1.28E+01,-9.75E+00,-2.58E+01,-7.54E+00,-1.92E+01,-6.14E+00,-1.46E+01
3.21E+01,-5.96E+00,-9.44E+00,-7.82E+00,-1.02E+01,-8.64E+00,-2.27E+01,-1.21E+01,-8.09E+00,-2.47E+01,-1.06E+01
3.22E+01,-1.28E+01,-1.88E+01,-1.73E+01,-9.58E+00,-1.55E+01,-1.29E+01,-1.57E+01,-1.21E+01,-5.99E+00,-9.33E+00
3.22E+01,-7.19E+00,-1.01E+01,-1.64E+01,-2.29E+01,-1.19E+01,-1.22E+01,-1.33E+01,-1.84E+01,-2.79E+01,-1.11E+01
3.22E+01,-9.76E+00,-1.10E+01,-2.20E+01,-4.01E+01,-1.69E+01,-1.52E+01,-1.40E+01,-1.26E+01,-1.52E+01,-2.13E+01
3.22E+01,-1.51E+01,-1.27E+01,-1.08E+01,-9.21E+00,-1.62E+01,-2.59E+01,-1.46E+01,-7.59E+00,-8.82E+00,-6.34E+00
3.22E+01,-1.64E+01,-1.19E+01,-7.00E+00,-1.23E+01,-1.32E+01,-8.33E+00,-1.59E+01,-1.90E+01,-1.05E+01,-1.16E+01
3.22E+01,-1.36E+01,-8.85E+00,-5.38E+00,-9.44E+00,-7.03E+00,-1.49E+01,-1.18E+01,-6.99E+00,-6.23E+00,-1.43E+01
3.23E+01,-1.12E+01,-6.05E+00,-1.04E+01,-1.52E+01,-1.18E+01,-1.53E+01,-1.85E+01,-1.62E+01,-1.65E+01,-2.00E+01
3.23E+01,-1.13E+01,-1.30E+01,-1.89E+01,-9.32E+00,-1.65E+01,-6.51E+00,-7.54E+00,-2.08E+01,-2.16E+01,-9.37E+00
3.23E+01,-1.76E+01,-1.02E+01,-7.66E+00,-1.06E+01,-3.51E+01,-1.46E+01,-6.05E+00,-4.92E+00,-8.12E+00,-1.05E+01
3.23E+01,-1.58E+01,-1.62E+01,-9.72E+00,-1.06E+01,-2.73E+00,-1.09E+01,-1.52E+01,-9.94E+00,-7.61E+00,-1.29E+01
3.23E+01,-1.02E+01,-2.40E+01,-1.33E+01,-1.46E+01,-1.68E+01,-2.36E+01,-7.60E+00,-7.87E+00,-9.21E+00,-4.00E+00
3.24E+01,-1.02E+01,-9.94E+00,-1.34E+01,-4.02E+00,-5.44E+00,-3.03E+01,-6.64E+00,-1.83E+01,1.17E-01,-9.41E+00
3.24E+01,-7.66E+00,-1.36E+01,-2.39E+01,-2.76E+01,-6.34E+00,-9.54E+00,-1.28E+01,-8.18E+00,-6.38E+00,-9.44E+00
3.24E+01,-1.71E+01,-1.41E+01,-5.39E+00,-8.57E+00,-2.67E+01,-1.13E+01,-5.76E+00,-1.73E+01,-1.13E+01,-8.24E+00
3.24E+01,-1.06E+01,-1.34E+01,-1.36E+01,-1.87E+01,-1.44E+01,-8.25E+00,-1.08E+01,-2.21E+01,-1.28E+01,-1.42E+01
3.24E+01,-1.26E+01,-1.20E+01,-9.28E+00,-1.04E+01,-6.85E+00,-1.01E+01,-1.52E+01,-9.49E+00,-1.04E+01,-8.35E+00
3.24E+01,-8.68E+00,-1.43E+01,-1.08E+01,-3.63E+00,-1.69E+01,-8.89E+00,-9.13E+00,-2.17E+01,-1.24E+01,-8.82E+00
3.25E+01,-1.17E+01,-1.76E+01,-1.65E+01,-5.02E+00,-1.90E+01,-1.87E+01,-7.38E+00,-1.85E+01,-9.75E+00,-2.04E+01
3.25E+01,-8.80E+00,-1.22E+01,-1.14E+01,-1.42E+01,-1.51E+01,-1.33E+01,-1.02E+01,-1.37E+01,-1.03E+01,-1.52E+01
3.25E+01,-1.44E+01,-1.46E+01,-8.36E+00,-2.94E+01,-1.71E+01,-2.80E+01,-3.97E+00,-1.24E+01,-1.15E+01,-1.59E+01
3.25E+01,-6.52E+00,-1.09E+01,-1.65E+01,-1.21E+01,-1.11E+01,-6.61E+00,-1.40E+01,-2.31E+01,-1.53E+01,-7.74E+00
3.25E+01,-7.16E+00,-6.48E+00,-1.14E+01,-1.23E+01,-2.09E+01,-6.63E+00,-1.55E+01,-8.62E+00,-1.51E+01,-7.52E+00
3.25E+01,-9.92E+00,-1.95E+01,-8.17E+00,-8.99E+00,-1.96E+01,-1.58E+01,-1.43E+01,-9.28E+00,-1.20E+01,-9.05E+00
3.26E+01,-2.24E+01,-1.47E+01,-9.02E+00,-1.67E+01,-1.39E+01,-9.58E+00,-8.15E+00,-2.06E+01,-6.54E+00,-1.11E+01
3.26E+01,-1.25E+01,-1.41E+01,-1.56E+01,-1.24E+01,-9.40E+00,-5.02E+00,-7.63E+00,-1.10E+01,-1.96E+01,-1.43E+01
3.26E+01,-9.50E+00,-1.00E+01,-1.24E+01,-8.38E+00,-2.30E+01,-7.88E+00,-1.74E+01,-2.02E+01,-8.55E+00,-1.66E+01
3.26E+01,-4.59E+00,-7.24E+00,-1.03E+01,-5.34E+00,-1.38E+01,-5.56E+00,-9.98E+00,-5.89E+00,-6.16E+00,-3.42E+00
3.26E+01,-9.56E+00,-1.11E+01,-1.80E+01,-1.50E+01,-8.93E+00,-1.15E+01,-7.00E+00,-8.11E+00,-8.59E+00,-1.42E+01
3.27E+01,-1.21E+01,-1.15E+01,-9.62E+00,-5.97E+00,-7.92E+00,-9.56E+00,-1.22E+01,-1.05E+01,-2.09E+01,-1.32E+01
3.27E+01,-9.17E+00,-1.84E+01,-1.55E+01,-8.07E+00,-8.05E+00,-7.04E+00,-6.44E+00,-5.60E+00,-1.00E+01,-1.01E+01
3.27E+01,-4.26E+00,-7.26E+00,-6.34E+00,-5.13E+00,-1.33E+01,-6.16E+00,-7.65E+00,-4.94E+00,-2.37E+01,-1.95E+01
3.27E+01,-1.78E+01,-9.23E+00,-1.36E+01,-1.31E+01,-1.67E+01,-1.96E+01,-1.43E+01,-1.33E+01,-8.38E+00,-1.26E+01
3.27E+01,-7.73E+00,-1.53E+01,-1.93E+01,-1.15E+01,-1.07E+01,-1.50E+01,-6.41E+00,-2.77E+01,-1.86E+01,-1.01E+01
3.27E+01,-9.73E+00,-1.39E+01,-1.12E+01,-3.04E+00,-1.30E+01,-1.10E+01,-1.68E+01,-1.57E+01,-1.40E+01,-1.01E+01
3.28E+01,-3.44E+01,-1.43E+01,-5.66E+00,-4.75E+00,-8.45E+00,-6.26E+00,-6.11E+00,-1.61E+01,-1.50E+01,-8.68E+00
3.28E+01,-1.33E+01,-2.51E+01,-1.43E+01,-1.15E+01,-1.09E+01,-1.22E+01,-1.84E+01,-1.12E+01,-1.49E+01,-9.38E+00
3.28E+01,-9.69E+00,-2.21E+01,-3.12E+01,-1.14E+01,-9.24E+00,-8.43E+00,-1.52E+01,-1.78E+01,-1.30E+01,-7.84E+00
3.28E+01,-1.06E+01,-8.96E+00,-1.34E+01,-1.21E+01,-1.22E+01,-1.28E+01,-1.02E+01,-1.04E+01,-6.77E+00,-6.72E+00
3.28E+01,-7.52E+00,-6.55E+00,-9.60E+00,-6.24E+00,-7.20E+00,-1.69E+01,-1.15E+01,-9.65E+00,-6.77E+00,-1.23E+01
3.29E+01,-1.36E+01,-7.03E+00,-1.09E+01,-1.22E+01,-2.15E+00,-1.88E+01,-1.22E+01,-8.79E+00,-3.16E+01,-1.01E+01
3.29E+01,-1.55E+01,-1.46E+01,-9.58E+00,-7.55E+00,-1.40E+01,-1.47E+01,-1.29E+01,-1.40E+01,-8.01E+00,-7.67E+00
3.29E+01,-1.42E+01,-2.12E+01,-1.03E+01,-8.58E+00,-1.56E+01,-5.37E+00,-1.01E+01,-7.44E+00,-1.21E+01,-1.05E+01
3.29E+01,-1.27E+01,-1.04E+01,-1.51E+01,-1.20E+01,-1.13E+01,-1.57E+01,-1.13E+01,-8.85E+00,-1.10E+01,-1.68E+01
3.29E+01,-1.09E+01,-1.54E+01,-1.51E+01,-1.09E+01,-8.08E+00,-1.93E+01,-1.60E+01,-1.99E+01,-5.72E+00,-6.93E+00
3.29E+01,-7.43E+00,-5.80E+00,-1.32E+01,-6.93E+00,-8.86E+00,-8.15E+00,-2.03E+01,-1.36E+01,-2.04E+01,-7.73E+00
3.30E+01,-9.43E+00,-6.85E+00,-1.28E+01,-2.08E+01,-1.62E+01,-1.65E+01,-7.65E+00,-1.25E+01,-6.90E+00,-1.65E+01
3.30E+01,-6.06E+00,-6.16E+00,-9.34E+00,-8.93E+00,-1.14E+01,-4.12E+00,-1.38E+01,-1.07E+01,-1.15E+01,-2.51E+01
3.30E+01,-7.66E+00,-8.89E+00,-1.84E+01,-9.96E+00,-8.49E+00,-6.50E+00,-1.33E+01,-1.28E+01,-1.83E+01,-1.22E+01
3.30E+01,-1.75E+01,-1.32E+01,-8.16E+00,-8.76E+00,-8.40E+00,-6.52E+00,-8.23E+00,-1.90E+01,-1.22E+01,-9.02E+00
3.30E+01,-1.18E+01,-2.17E+01,-1.10E+01,-2.73E+01,-8.59E+00,-9.96E+00,-1.31E+01,-1.41E+01,-7.15E+00,-2.09E+01
3.30E+01,-1.22E+01,-9.76E+00,-1.18E+01,-1.50E+01,-2.30E+01,-6.96E+00,-1.55E+01,-8.57E+00,-1.50E+01,-1.01E+01
3.31E+01,-6.82E+00,-9.97E+00,-1.53E+01,-1.33E+01,-1.59E+01,-1.27E+01,-6.34E+00,-6.27E+00,-1.73E+01,-2.01E+01
3.31E+01,-8.75E+00,-1.80E+01,-2.06E+01,-1.38E+01,-2.15E+01,-1.00E+01,-1.11E+01,-7.38E+00,-2.78E+01,-8.22E+00
3.31E+01,-1.13E+01,-1.64E+01,-1.27E+01,-2.40E+01,-1.36E+01,-1.65E+01,-1.11E+01,-1.02E+01,-1.49E+01,-1.93E+01
3.31E+01,-1.18E+01,-1.39E+01,-9.32E+00,-1.15E+01,-7.25E+00,-5.50E-01,-9.92E+00,-1.10E+01,-1.21E+01,-1.61E+01
3.31E+01,-8.32E+00,-2.40E+01,-1.91E+01,-2.67E+01,-9.79E+00,-1.66E+01,-3.00E+01,-1.11E+01,-1.27E+01,-6.63E+00
3.32E+01,-1.34E+01,-2.30E+01,-1.98E+01,-8.29E+00,-8.42E+00,-2.37E+01,-7.22E+00,-1.31E+01,-1.55E+01,-1.11E+01
3.32E+01,-1.07E+01,-7.53E+00,-7.60E+00,-1.13E+01,-4.53E+00,-1.70E+01,-1.46E+01,-6.18E+00,-1.39E+01,-1.95E+01
3.32E+01,-1.22E+01,-1.32E+01,-8.22E+00,-1.69E+01,-9.85E+00,-7.35E+00,-1.44E+01,-8.89E+00,-1.39E+01,-1.63E+01
3.32E+01,-1.12E+01,-1.72E+01,-1.64E+01,-7.45E+00,-1.49E+01,-1.08E+01,-1.46E+01,-1.34E+01,-7.66E+00,-1.15E+01
3.32E+01,-1.17E+01,-1.29E+01,-6.64E+00,-6.38E+00,-7.32E+00,-1.78E+01,-1.51E+01,-1.82E+01,-1.17E+01,-6.92E+00
3.32E+01,-1.87E+01,-1.24E+01,-1.82E+01,-1.83E+01,-1.01E+01,-6.95E+00,-1.39E+01,-1.21E+01,-1.11E+01,-2.32E+01
3.33E+01,-1.84E+01,-1.77E+01,-1.81E+01,-7.63E+00,-1.84E+01,-1.40E+01,-7.21E+00,-2.20E+01,-8.52E+00,-1.24E+01
3.33E+01,-1.74E+01,-1.32E+01,-1.85E+01,-1.37E+01,-9.94E+00,-1.08E+01,-1.33E+01,-1.35E+01,-8.51E+00,-2.71E+01
3.33E+01,-1.06E+01,-1.85E+01,-1.19E+01,-1.02E+01,-7.98E+00,-2.75E+01,-1.24E+01,-1.33E+01,-5.14E+00,-1.54E+01
3.33E+01,-1.26E+01,-1.26E+01,-1.28E+01,-1.79E+01,-1.05E+01,-1.40E+01,-5.76E+00,-7.12E+00,-4.05E+00,-2.47E+01
3.33E+01,-1.27E+01,-1.04E+01,-1.27E+01,-8.09E+00,-1.21E+01,-1.56E+01,-6.87E+00,-3.85E+00,-1.23E+01,-1.14E+01
3.34E+01,-2.06E+01,-1.19E+01,-1.26E+01,-6.19E+00,-1.15E+01,-2.77E+00,-1.86E+01,-9.16E+00,-1.05E+01,-2.28E+01
3.34E+01,-1.75E+01,-1.96E+01,-1.29E+01,-6.56E+00,-7.30E+00,-1.15E+01,-9.94E+00,-1.71E+01,-1.24E+01,-9.88E+00
3.34E+01,-8.54E+00,-1.28E+01,-1.26E+01,-1.21E+01,-1.23E+01,-1.27E+01,-1.88E+01,-2.02E+01,-1.16E+01,-2.09E+01
3.34E+01,-9.02E+00,-1.18E+01,-5.81E+00,-1.31E+01,-8.91E+00,-9.31E+00,-1.91E+01,-6.80E+00,-1.02E+01,-8.73E+00
3.34E+01,-9.99E+00,-1.33E+01,-1.45E+01,-8.99E+00,-6.93E+00,-9.01E+00,-1.25E+01,-2.51E+01,-1.59E+01,-1.79E+01
3.34E+01,-1.78E+01,-1.52E+01,-9.99E+00,-2.27E+01,-7.70E+00,-9.69E+00,-1.57E+01,-1.44E+01,-1.43E+01,-1.06E+01
3.35E+01,-8.27E+00,-8.48E+00,-9.71E+00,-1.74E+01,-1.20E+01,-5.13E+00,-1.17E+01,-9.43E+00,-1.20E+01,-8.08E+00
3.35E+01,-8.16E+00,-1.12E+01,-7.50E+00,-8.90E+00,-1.55E+01,-6.23E+00,-6.58E+00,-8.75E+00,-9.83E+00,-1.45E+01
3.35E+01,-4.27E+00,-1.09E+01,-1.18E+01,-2.54E+01,-8.59E+00,-1.96E+01,-1.21E+01,-1.86E+01,-6.32E+00,-9.71E+00
3.35E+01,-5.92E+00,-7.55E+00,-7.69E+00,-9.76E+00,-1.41E+01,-1.39E+01,-1.77E+01,-1.08E+01,-6.17E+00,-1.47E+01
3.35E+01,-1.81E+01,-5.91E+00,-5.79E+00,-1.37E+01,-1.70E+01,-7.38E+00,-2.26E+01,-9.58E+00,-1.73E+01,-1.18E+01
3.36E+01,-1.42E+01,-1.39E+01,-1.12E+01,-1.31E+01,-1.65E+01,-1.79E+01,-5.84E+00,-1.11E+01,-1.06E+01,-7.61E+00
3.36E+01,-1.59E+01,-1.12E+01,-1.20E+01,-1.74E+01,-1.92E+01,-6.37E+00,-9.88E+00,-7.92E+00,-9.42E+00,-1.42E+01
3.36E+01,-1.68E+01,-1.61E+01,-2.09E+01,-1.17E+01,-8.70E+00,-2.05E+01,-6.13E+00,-1.37E+01,-8.06E+00,-2.25E+01
3.36E+01,-4.75E+00,-1.23E+01,-1.26E+01,-1.44E+01,-2.18E+01,-2.55E+01,-1.92E+01,-1.91E+01,-1.30E+01,-1.22E+01
3.36E+01,-6.72E+00,-1.03E+01,-1.31E+01,-1.21E+01,-8.51E+00,-7.27E+00,-1.08E+01,-1.48E+01,-1.64E+01,-1.79E+01
3.36E+01,-2.05E+01,-2.40E+01,-1.45E+01,-1.29E+01,-9.79E+00,-3.24E+01,-4.60E+00,-1.23E+01,-1.16E+01,-2.50E+01
3.37E+01,-1.11E+01,-1.01E+01,-7.63E+00,-1.02E+01,-5.72E+00,-1.63E+01,-5.71E+00,-9.49E+00,-6.54E+00,-1.10E+01
3.37E+01,-8.66E+00,-6.51E+00,-3.03E+00,-1.00E+01,-7.88E+00,-1.08E+01,-8.38E+00,-1.23E+01,-1.05E+01,-2.14E+01
3.37E+01,-1.71E+01,-9.07E+00,-6.89E+00,-2.33E+01,-1.48E+01,-1.33E+01,-2.27E+01,-7.86E+00,-1.33E+01,-1.45E+01
3.37E+01,-8.41E+00,-9.23E+00,-7.89E+00,-1.27E+01,-5.39E+00,-7.65E+00,-1.47E+01,-1.31E+01,-1.66E+01,-1.00E+01
3.37E+01,-1.34E+01,-7.76E+00,-1.44E+01,-9.05E+00,-1.49E+01,-1.52E+01,-6.77E+00,-1.13E+01,-8.62E+00,-2.47E+01
3.37E+01,-1.14E+01,-1.08E+01,-2.16E+01,-1.70E+01,-8.91E+00,-1.16E+01,-1.72E+01,-1.02E+01,-9.00E+00,-3.29E+01
3.38E+01,-1.39E+01,-2.45E+01,-5.12E+00,-1.27E+01,-1.23E+01,-4.85E+00,-9.79E+00,-8.32E+00,-9.65E+00,-2.53E+01
3.38E+01,-1.33E+01,-1.38E+01,-8.91E+00,-1.20E+01,-1.47E+01,-7.81E+00,-2.64E+01,-7.33E+00,-1.20E+01,-6.92E+00
3.38E+01,-2.28E+01,-1.77E+01,-1.14E+01,-1.77E+01,-2.07E+01,-1.55E+01,-2.68E+01,-9.63E+00,-8.49E+00,-1.37E+01
3.38E+01,-1.38E+01,-3.10E+01,-1.87E+01,-1.65E+01,-7.04E+00,-2.01E+01,-5.47E+00,-6.64E+00,-1.04E+01,-7.93E+00
3.38E+01,-5.19E+00,-8.89E+00,-1.14E+01,-9.75E+00,-6.18E+00,-6.89E+00,-4.15E+00,-1.17E+01,-1.19E+01,-1.29E+01
3.39E+01,-1.03E+01,-2.35E+01,-1.04E+01,-1.41E+01,-4.58E+00,-8.39E+00,-1.43E+01,-2.13E+01,-8.61E+00,-8.52E+00
3.39E+01,-8.24E+00,-1.78E+01,-1.84E+01,-1.68E+01,-7.71E+00,-7.95E+00,-2.31E+01,-1.00E+01,-1.00E+01,-1.65E+01
3.39E+01,-1.91E+01,-1.11E+01,-1.59E+01,-3.96E+00,-1.44E+01,-1.12E+01,-7.85E+00,-1.47E+01,-1.72E+01,-2.45E+01
3.39E+01,-1.02E+01,-1.63E+01,-9.78E+00,-1.48E+01,-1.12E+01,-1.62E+01,-1.36E+01,-1.16E+01,-2.41E+01,-8.81E+00
3.39E+01,-1.51E+01,-2.28E+01,-9.46E+00,-1.15E+01,-4.80E+00,-1.06E+01,-5.60E+00,-2.22E+01,-4.56E+00,-5.78E+00
3.39E+01,-1.01E+01,-2.01E+01,-9.50E+00,-1.06E+01,-3.01E+01,-1.09E+01,-1.76E+01,-1.01E+01,-1.62E+01,-8.41E+00
3.40E+01,-1.69E+01,-1.93E+01,-1.04E+01,-1.28E+01,-9.14E+00,-6.89E+00,-9.28E+00,-1.32E+01,-1.03E+01,-1.15E+01
3.40E+01,-8.50E+00,-5.79E+00,-7.45E+00,-7.41E+00,-1.37E+01,-8.90E+00,-1.92E+01,-1.11E+01,-6.90E+00,-1.05E+01
3.40E+01,-1.01E+01,-1.24E+01,-1.64E+01,-1.78E+01,-1.44E+01,-9.77E+00,-7.04E+00,-6.33E+00,-1.11E+01,-5.66E+00
3.40E+01,-1.09E+01,-1.59E+01,-1.46E+01,-8.53E+00,-9.90E+00,-1.84E+01,-8.10E+00,-1.75E+01,-1.28E+01,-8.93E+00
3.40E+01,-1.03E+01,-1.17E+01,-1.05E+01,-9.48E+00,-7.68E+00,-1.03E+01,-1.73E+01,-9.82E+00,-1.83E+01,-1.04E+01
3.41E+01,-6.37E+00,-1.01E+01,-1.32E+01,-1.10E+01,-3.73E+00,-1.58E+01,-1.08E+01,-1.04E+01,-9.03E+00,-1.20E+01
3.41E+01,-9.15E+00,-8.60E+00,-7.68E+00,-1.75E+01,-7.33E+00,-2.58E+01,-1.55E+01,-1.50E+01,-4.38E+00,-5.03E+00
3.41E+01,-1.21E+01,-2.75E+01,-2.25E+01,-1.36E+01,-1.21E+01,-1.94E+01,-9.01E+00,-6.25E+00,-1.79E+01,-8.93E+00
3.41E+01,-1.24E+01,-1.77E+01,-1.17E+01,-1.11E+01,-8.57E+00,-3.62E+01,-1.44E+01,-9.41E+00,-1.14E+01,-1.20E+01
3.41E+01,-5.37E+00,-6.95E+00,-2.01E+01,-9.76E+00,-8.92E+00,-6.46E+00,-1.37E+01,-1.53E+01,-7.18E+00,-6.82E+00
3.41E+01,-1.08E+01,-1.56E+01,-1.11E+01,-1.10E+01,-7.37E+00,-2.21E+01,-7.49E+00,-2.02E+01,-1.60E+01,-1.52E+01
3.42E+01,-7.02E+00,-1.24E+01,-1.58E+01,-9.19E+00,-1.90E+01,-1.39E+01,-2.28E+01,-1.19E+01,-1.57E+01,-7.64E+00
3.42E+01,-1.06E+01,-1.78E+01,-1.13E+01,-8.98E+00,-1.48E+01,-1.61E+01,-1.06E+01,-1.56E+01,-1.24E+01,-1.56E+01
3.42E+01,-7.80E+00,-5.01E+00,-2.07E+01,-1.68E+01,-6.33E+00,-9.17E+00,-8.84E+00,-1.73E+01,-9.04E+00,-7.42E+00
3.42E+01,-9.34E+00,-1.27E+01,-6.07E+00,-1.67E+01,-1.40E+01,-1.72E+01,-2.21E+01,-8.57E+00,-1.64E+01,-1.26E+01
3.42E+01,-8.63E+00,-1.48E+01,-4.85E+00,-1.10E+01,-1.37E+01,-1.77E+01,-9.07E+00,-1.49E+01,-1.84E+01,-6.76E+00
3.42E+01,-1.20E+01,-2.19E+01,-1.81E+01,-1.31E+01,-1.80E+01,-1.66E+01,-1.70E+01,-1.35E+01,-9.14E+00,-1.12E+01
3.43E+01,-1.30E+01,-8.84E+00,-1.32E+01,-2.05E+01,-2.21E+01,-6.06E+00,-1.94E+01,-1.17E+01,-1.06E+01,-1.39E+01
3.43E+01,-1.56E+01,-1.59E+01,-7.52E+00,-1.04E+01,-1.18E+01,-1.38E+01,-9.70E+00,-3.96E+01,-1.54E+01,-1.74E+01
3.43E+01,-1.07E+01,-1.35E+01,-1.69E+01,-1.88E+01,-1.21E+01,-7.10E+00,-1.11E+01,-1.39E+01,-1.32E+01,-1.41E+01
3.43E+01,-1.78E+01,-1.59E+01,-1.43E+01,-9.13E+00,-1.26E+01,-1.32E+01,-1.38E+01,-1.20E+01,-1.12E+01,-1.49E+01
3.43E+01,-8.07E+00,-1.69E+01,-7.64E+00,-1.11E+01,-9.16E+00,-1.32E+01,-1.05E+01,-1.02E+01,-4.95E+00,-6.38E+00
3.44E+01,-3.24E+00,-5.97E+00,-1.39E+01,-1.63E+01,-2.20E+01,-1.20E+01,-3.21E+01,-1.67E+01,-4.46E+00,-9.33E+00
3.44E+01,-1.26E+01,-1.65E+01,-1.45E+01,-1.52E+01,-9.62E+00,-1.39E+01,-8.52E+00,-1.39E+01,-1.08E+01,-8.02E+00
3.44E+01,-1.36E+01,-1.93E+01,-1.75E+01,-1.82E+01,-1.08E+01,-8.70E+00,-1.18E+01,-6.07E+00,-3.77E+00,-1.36E+01
3.44E+01,-7.35E+00,-8.94E+00,-1.34E+01,-1.15E+01,-9.92E+00,-3.99E+00,-2.07E+01,-1.23E+01,-6.15E+00,-8.84E+00
3.44E+01,-6.34E+00,-9.72E+00,-5.61E+00,-1.25E+01,-1.24E+01,-1.30E+01,-8.66E+00,-8.96E+00,-1.30E+01,-9.02E+00
3.44E+01,-2.61E+01,-1.33E+01,-8.37E+00,-1.46E+01,-2.42E+01,-1.45E+01,-8.10E+00,-7.85E+00,-1.07E+01,-1.44E+01
3.45E+01,-1.16E+01,-1.78E+01,-2.12E+01,-1.37E+01,-1.93E+01,-1.80E+01,-8.31E+00,-1.74E+01,-1.81E+01,-1.35E+01
3.45E+01,-2.20E+01,-1.46E+01,-2.00E+01,-9.67E+00,-2.07E+01,-1.05E+01,-1.33E+01,-1.16E+01,-1.75E+01,-1.73E+01
3.45E+01,-1.59E+01,-1.89E+01,-9.76E+00,-1.78E+01,-1.37E+01,-1.19E+01,-1.04E+01,-1.34E+01,-9.92E+00,-7.35E+00
3.45E+01,-9.03E+00,-2.02E+01,-3.74E+01,-1.67E+01,-3.13E+00,-9.60E+00,-1.07E+01,-8.75E+00,-1.16E+01,-1.12E+01
3.45E+01,-1.75E+01,-1.00E+01,-2.05E+01,-1.35E+01,-1.07E+01,-4.46E+00,-8.03E+00,-1.06E+01,-1.02E+01,-9.08E+00
3.46E+01,-1.15E+01,-1.25E+01,-1.60E+01,-2.13E+01,-1.64E+01,-1.32E+01,-5.96E+00,-6.78E+00,-1.74E+01,-1.34E+01
3.46E+01,-8.72E+00,-6.80E+00,-1.18E+01,-6.96E+00,-9.23E+00,-5.72E+00,-5.44E+00,-1.07E+01,-1.26E+01,-1.55E+01
3.46E+01,-1.19E+01,-1.66E+01,-1.88E+01,-1.36E+01,-1.49E+01,-1.74E+01,-1.39E+01,-2.89E+01,-1.33E+01,-5.16E+00
3.46E+01,-1.77E+01,-1.28E+01,-6.88E+00,-8.50E+00,-1.11E+01,-3.01E+01,-1.14E+01,-8.30E+00,-1.58E+01,-1.37E+01
3.46E+01,-1.37E+01,-1.34E+01,-1.32E+01,-9.77E+00,-1.18E+01,-1.79E+01,-6.89E+00,-1.91E+01,-2.02E+01,-9.49E+00
3.46E+01,-1.10E+01,-1.42E+01,-7.91E+00,-7.90E+00,-1.06E+01,-1.03E+01,-1.09E+01,-1.21E+01,-8.98E+00,-5.77E+00
3.47E+01,-1.74E+01,-1.81E+01,-1.22E+01,-2.12E+01,-3.01E+01,-9.81E+00,-7.42E+00,-1.27E+01,-2.07E+01,-2.32E+01
3.47E+01,-1.18E+01,-1.15E+01,-1.32E+01,-8.66E+00,-1.28E+01,-1.01E+01,-1.26E+01,-1.62E+01,-1.14E+01,-1.28E+01
3.47E+01,-1.92E+01,-2.05E+01,-1.50E+01,-1.41E+01,-1.04E+01,-1.55E+01,-1.61E+01,-1.55E+01,-6.56E+00,-1.88E+01
3.47E+01,-1.52E+01,-1.63E+01,-1.91E+01,-1.43E+01,-8.02E+00,-1.15E+01,-1.34E+01,-1.39E+01,-1.65E+01,-1.40E+01
3.47E+01,-1.11E+01,-1.42E+01,-2.70E+01,-2.70E+01,-1.50E+01,-3.01E+00,-1.11E+01,-5.85E+00,-2.25E+01,-9.70E+00
3.48E+01,-1.48E+01,-6.07E+00,-3.37E+01,-8.73E+00,-3.83E+00,-1.36E+01,-2.02E+01,-1.40E+01,-2.61E+01,-2.22E+01
3.48E+01,-2.03E+01,-8.49E+00,-1.55E+01,-1.33E+01,-7.68E+00,-9.21E+00,-9.12E+00,-1.87E+01,-1.02E+01,-1.49E+01
3.48E+01,-8.85E+00,-1.59E+01,-1.44E+01,-9.28E+00,-1.53E+01,-1.44E+01,-9.34E+00,-1.87E+01,-1.39E+01,-1.30E+01
3.48E+01,-1.01E+01,-6.35E+00,-9.87E+00,-1.30E+01,-1.10E+01,-1.24E+01,-4.09E+00,-6.68E+00,-1.16E+01,-9.96E+00
3.48E+01,-9.59E+00,-1.54E+01,-2.26E+01,-5.43E+00,-8.65E+00,-1.17E+01,-1.53E+01,-1.59E+01,-6.34E+00,-1.54E+01
3.48E+01,-1.36E+01,-8.39E+00,-1.09E+01,-1.51E+01,-1.40E+01,-7.94E+00,-1.59E+01,-1.38E+01,-7.90E+00,-9.26E+00
3.49E+01,-1.84E+01,-1.75E+01,-1.38E+01,-2.08E+01,-8.27E+00,-1.39E+01,-1.82E+01,-7.85E+00,-1.08E+01,-1.26E+01
3.49E+01,-8.66E+00,-9.28E+00,-1.34E+01,-1.34E+01,-1.07E+01,-7.87E+00,-1.02E+01,-9.03E+00,-1.97E+01,-8.57E+00
3.49E+01,-6.56E+00,-1.35E+01,-1.12E+01,-1.47E+01,-9.63E+00,-8.37E+00,-1.91E+01,-1.71E+01,-2.35E+01,-1.09E+01
3.49E+01,-9.12E+00,-1.57E+01,-1.13E+01,-1.32E+01,-9.50E+00,-9.92E+00,-1.41E+01,-2.05E+01,-1.21E+01,-1.03E+01
3.49E+01,-1.10E+01,-8.18E+00,-1.11E+01,-3.47E+00,-4.59E+00,-8.81E+00,-7.36E+00,-2.34E+01,-5.68E+00,-5.54E+00
3.49E+01,-2.29E+01,-1.51E+01,-1.51E+01,-7.00E+00,-8.41E+00,-1.45E+01,-7.91E+00,-1.36E+01,-1.58E+01,-8.06E+00
3.50E+01,-1.14E+01,-1.98E+01,-1.65E+01,-8.03E+00,-1.03E+01,-2.49E+01,-8.92E+00,-1.25E+01,-1.09E+01,-1.65E+01
3.50E+01,-2.64E+01,-2.17E+01,-9.23E+00,-6.99E+00,-1.24E+01,-1.02E+01,-1.71E+01,-1.97E+01,-5.24E+00,-3.32E+01
3.50E+01,-1.65E+01,-1.27E+01,-9.94E+00,-6.01E+00,-1.10E+01,-9.86E+00,-1.21E+01,-2.72E+01,-1.74E+01,-1.09E+01
3.50E+01,-1.57E+01,-1.10E+01,-6.64E+00,-1.39E+01,-1.07E+01,-1.72E+01,-5.33E+00,-1.69E+01,-1.65E+01,-4.59E+00
3.50E+01,-1.15E+01,-1.09E+01,-1.56E+01,-8.76E+00,-8.46E+00,-1.61E+01,-1.66E+01,-2.35E+01,-2.09E+01,-2.29E+01
3.51E+01,-1.50E+01,-1.09E+01,-1.39E+01,-2.95E+01,-1.20E+01,-5.42E+00,-8.48E+00,-1.28E+01,-1.79E+01,-5.54E+00
3.51E+01,-1.63E+01,-1.88E+01,-1.05E+01,-1.98E+01,-3.69E+00,-1.07E+01,-1.13E+01,-8.30E+00,-1.37E+01,-1.51E+01
3.51E+01,-1.58E+01,-1.01E+01,-1.42E+01,-7.91E+00,-1.02E+01,-8.23E+00,-1.44E+01,-1.57E+01,-6.08E+00,-1.20E+01
3.51E+01,-1.27E+01,-9.15E+00,-1.69E+01,-1.82E+01,-1.19E+01,-4.10E+00,-1.60E+01,-1.26E+01,-1.98E+01,-1.30E+01
3.51E+01,-1.12E+01,-1.87E+01,-8.30E+00,-1.20E+01,-1.19E+01,-1.54E+01,-9.33E+00,-1.68E+01,-1.38E+01,-2.02E+01
3.51E+01,-1.57E+01,-8.30E+00,-4.37E+00,-1.09E+01,-8.76E+00,-1.24E+01,-9.25E+00,-8.13E+00,-1.48E+01,-1.65E+01
3.52E+01,-4.73E+00,-6.21E+00,-1.07E+01,-8.67E+00,-1.64E+01,-1.58E+01,-1.13E+01,-1.35E+01,-9.69E+00,-1.63E+01
3.52E+01,-1.19E+01,-1.87E+01,-1.18E+01,-1.24E+01,-1.34E+01,-1.64E+01,-1.92E+01,-1.67E+01,-1.71E+01,-1.97E+01
3.52E+01,-1.11E+01,-1.83E+01,-7.86E+00,-1.18E+01,-1.12E+01,-9.24E+00,-8.24E+00,-1.30E+01,-1.63E+01,-1.61E+01
3.52E+01,-1.86E+01,-1.39E+01,-3.48E+01,-1.09E+01,-8.47E+00,-7.08E+00,-2.12E+01,-1.27E+01,-1.22E+01,-1.16E+01
3.52E+01,-9.65E+00,-8.58E+00,-1.09E+01,-9.80E+00,-6.15E+00,-2.16E+01,-1.29E+01,-1.27E+01,-1.11E+01,-2.24E+01
3.53E+01,-1.31E+01,-2.24E+01,-1.25E+01,-7.54E+00,-8.13E+00,-1.85E+01,-1.09E+01,-1.15E+01,-1.56E+01,-2.07E+01
3.53E+01,-9.88E+00,-1.07E+01,-1.58E+01,-9.29E+00,-5.89E+00,-1.04E+01,-1.16E+01,-1.02E+01,-8.03E+00,-1.93E+01
3.53E+01,-9.43E+00,-1.63E+01,-1.44E+01,-1.77E+01,-8.36E+00,-2.41E+01,-1.96E+01,-1.47E+01,-8.45E+00,-1.52E+01
3.53E+01,-1.25E+01,-1.37E+01,-8.39E+00,-6.83E+00,-1.58E+01,-4.82E+00,-7.38E+00,-5.97E+00,-8.09E+00,-9.74E+00
3.53E+01,-3.25E+01,-1.47E+01,-9.05E+00,-1.37E+01,-1.27E+01,-8.50E+00,-1.34E+01,-1.47E+01,-1.45E+01,-1.09E+01
3.53E+01,-1.29E+01,-9.36E+00,-9.76E+00,-1.24E+01,-3.37E+01,-1.10E+01,-2.19E+01,-1.06E+01,-1.56E+01,-1.31E+01
3.54E+01,-1.55E+01,-1.05E+01,-1.50E+01,-8.41E+00,-1.12E+01,-1.77E+01,-1.08E+01,-1.29E+01,-1.66E+01,-2.08E+01
3.54E+01,-8.56E+00,-1.59E+01,-9.98E+00,-1.59E+01,-8.09E+00,-6.52E+00,-1.21E+01,-9.38E+00,-1.51E+01,-1.01E+01
3.54E+01,-1.79E+01,-1.84E+01,-1.61E+01,-2.13E+01,-8.44E+00,-1.15E+01,-6.03E+00,-1.21E+01,-6.45E+00,-1.64E+01
3.54E+01,-1.43E+01,-1.58E+01,-1.11E+01,-1.60E+01,-1.73E+01,-7.67E+00,-1.73E+01,-5.71E+00,-1.82E+01,-8.66E+00
3.54E+01,-6.33E+00,-4.51E+00,-8.53E+00,-1.16E+01,-1.27E+01,-9.95E+00,-7.96E+00,-1.44E+01,-7.91E+00,-1.38E+01
3.54E+01,-1.64E+01,-1.50E+01,-3.34E+01,-1.26E+01,-1.26E+01,-1.56E+01,-1.55E+01,-8.36E+00,-9.09E+00,-1.70E+01
3.55E+01,-1.17E+01,-8.64E+00,-1.70E+01,-1.19E+01,-1.27E+01,-6.35E+00,-2.23E+01,-4.12E+00,-1.57E+01,-1.56E+01
3.55E+01,-1.33E+01,-1.42E+01,-1.01E+01,-1.06E+01,-1.38E+01,-7.66E+00,-1.27E+01,-8.73E+00,-1.34E+01,-1.37E+01
3.55E+01,-1.55E+01,-1.09E+01,-1.17E+01,-1.14E+01,-1.15E+01,-6.00E+00,-8.71E+00,-1.29E+01,-1.53E+01,-8.44E+00
3.55E+01,-1.79E+01,-1.84E+01,-6.84E+00,-1.45E+01,-7.41E+00,-4.15E+00,-9.86E+00,-1.78E+01,-2.15E+01,-1.24E+01
3.55E+01,-1.21E+01,-1.37E+01,-1.06E+01,-2.01E+01,-1.32E+01,-1.78E+01,-7.41E+00,-6.99E+00,-1.15E+01,-1.86E+01
3.56E+01,-1.65E+01,-8.50E+00,-2.89E+01,-1.80E+01,-1.12E+01,-6.60E+00,-2.48E+01,-1.13E+01,-1.13E+01,-8.56E+00
3.56E+01,-1.38E+01,-2.69E+01,-1.13E+01,-1.51E+01,-2.01E+01,-1.31E+01,-1.09E+01,-5.26E+00,-1.14E+01,-1.50E+01
3.56E+01,-1.06E+01,-6.97E+00,-1.08E+01,-7.13E+00,-6.13E+00,-1.08E+01,-1.02E+01,-1.33E+01,-1.30E+01,-1.09E+01
3.56E+01,-1.27E+01,-6.21E+00,-1.02E+01,-8.78E+00,-1.70E+01,-4.87E+00,-1.50E+01,-6.68E+00,-8.46E+00,-9.27E+00
3.56E+01,-1.37E+01,-2.16E+01,-9.16E+00,-1.21E+01,-1.72E+01,-1.32E+01,-5.08E+00,-1.76E+01,-1.12E+01,-1.48E+01
3.56E+01,-1.23E+01,-2.24E+01,-1.92E+01,-1.68E+01,-1.34E+01,-1.08E+01,-7.67E+00,-2.91E+01,-1.73E+01,-1.24E+01
3.57E+01,-1.38E+01,-9.22E+00,-1.90E+01,-2.20E+01,-1.82E+01,-3.86E+00,-1.37E+01,-5.92E+00,-1.07E+01,-1.78E+01
3.57E+01,-1.23E+01,-1.63E+01,-7.64E+00,-2.22E+01,-9.20E+00,-1.40E+01,-2.10E+01,-2.58E+01,-1.30E+01,-1.12E+01
3.57E+01,-9.46E+00,-2.63E+01,-1.55E+01,-2.23E+01,-1.61E+01,-1.07E+01,-1.98E+01,-2.64E+00,-2.19E+01,-1.70E+01
3.57E+01,-1.49E+01,-1.72E+01,-9.51E+00,-1.39E+01,-1.00E+01,-2.46E+01,-1.37E+01,-6.96E+00,-1.35E+01,-1.46E+01
3.57E+01,-9.23E+00,-9.60E+00,-6.19E+00,-1.31E+01,-7.95E+00,-8.77E+00,-8.19E+00,-1.53E+01,-1.45E+01,-9.47E+00
3.58E+01,-9.60E+00,-1.96E+01,-7.89E+00,-1.78E+01,-6.12E+00,-1.72E+01,-3.84E+00,-7.84E+00,-1.37E+01,-1.57E+01
3.58E+01,-1.14E+01,-2.50E+01,-7.56E+00,-1.92E+01,-5.59E+00,-2.91E+01,-1.31E+01,-1.84E+01,-1.36E+01,-1.54E+01
3.58E+01,-6.45E+00,-6.67E+00,-1.17E+01,-1.16E+01,-3.66E+01,-1.36E+01,-1.27E+01,-1.82E+01,-1.77E+01,-1.40E+01
3.58E+01,-1.93E+01,-1.67E+01,-2.38E+01,-1.38E+01,-5.35E+00,-8.06E+00,-1.07E+01,-1.19E+01,-1.71E+01,-3.22E+01
3.58E+01,-1.29E+01,-1.28E+01,-9.91E+00,-1.17E+01,-1.11E+01,-9.26E+00,-1.49E+01,-2.95E+01,-1.15E+01,-1.39E+01
3.58E+01,-1.23E+01,-1.23E+01,-1.12E+01,-9.11E+00,-5.41E+00,-1.77E+01,-1.24E+01,-2.71E+01,-2.02E+01,-1.33E+01
3.59E+01,-5.60E+00,-8.61E+00,-1.39E+01,-1.00E+01,-1.45E+01,-2.69E+01,-9.84E+00,-7.07E+00,-1.09E+01,-1.87E+01
3.59E+01,-1.28E+01,-8.94E+00,-1.77E+01,-1.26E+01,-1.30E+01,-3.19E+00,-2.61E+01,-1.01E+01,-1.19E+01,-2.03E+01
3.59E+01,-1.25E+01,-8.59E+00,-3.72E+00,-1.51E+01,-2.95E+01,-1.63E+01,-1.50E+01,-2.12E+01,-9.18E+00,-1.65E+01
3.59E+01,-9.14E+00,-1.37E+01,-1.31E+01,-8.25E+00,-1.67E+01,-9.38E+00,-2.12E+01,-9.78E+00,-1.48E+01,-2.20E+01
3.59E+01,-9.58E+00,-2.18E+01,-7.47E+00,-1.07E+01,-1.02E+01,-1.58E+01,-9.52E+00,-2.75E+01,-1.08E+01,-9.56E+00
3.60E+01,-2.19E+01,-1.29E+01,-1.24E+01,-1.80E+01,-1.42E+01,-9.18E+00,-1.78E+01,-8.03E+00,-1.34E+01,-7.61E+00
3.60E+01,-8.52E+00,-7.93E+00,-2.47E+01,-8.15E+00,-5.25E+00,-9.24E+00,-5.57E+00,-9.15E+00,-1.30E+01,-1.80E+01
3.60E+01,-1.50E+01,-1.14E+01,-1.15E+01,-1.60E+01,-1.32E+01,-1.12E+01,-8.35E+00,-8.16E+00,-9.73E+00,-2.17E+01
3.60E+01,-2.24E+01,-1.59E+01,-2.24E+01,-1.57E+01,-1.10E+01,-9.28E+00,-1.68E+01,-9.38E+00,-1.34E+01,-8.92E+00
3.60E+01,-2.63E+01,-7.87E+00,-9.44E+00,-1.28E+01,-1.99E+01,-7.60E+00,-1.66E+01,-1.37E+01,-8.57E+00,-7.95E+00
3.60E+01,-1.02E+01,-9.51E+00,-1.32E+01,-1.39E+01,-1.09E+01,-1.64E+01,-1.29E+01,-1.65E+01,-1.08E+01,-1.01E+01
3.61E+01,-1.42E+01,-1.46E+01,-1.46E+01,-1.76E+01,-1.41E+01,-2.06E+01,-1.34E+01,-2.80E+01,-8.11E+00,-1.51E+01
3.61E+01,-1.72E+01,-9.39E+00,-1.06E+01,-1.73E+01,-2.69E+00,-7.24E+00,-1.32E+01,-6.20E+00,-7.26E+00,-1.22E+01
3.61E+01,-1.25E+01,-5.00E+00,-6.63E+00,-5.78E+00,-6.19E+00,-7.77E+00,-1.02E+01,-1.72E+01,-6.42E+00,-1.44E+01
3.61E+01,-9.20E+00,-1.41E+01,-9.96E+00,-9.08E+00,-8.32E+00,-4.91E+00,-8.13E+00,-1.71E+01,-5.31E+00,-7.99E+00
3.61E+01,-1.13E+01,-1.03E+01,-2.19E+01,-5.87E+00,-1.16E+01,-3.03E+01,-8.31E+00,-1.39E+01,-1.65E+01,-8.92E+00
3.61E+01,-2.67E+01,-1.66E+01,-1.40E+01,-1.25E+01,-2.07E+01,-1.12E+01,-7.51E+00,-1.14E+01,-2.59E+01,-1.31E+01
3.62E+01,-1.49E+01,-1.52E+01,-9.33E+00,-1.84E+01,-1.36E+01,-1.74E+01,-4.92E+00,-9.21E+00,-1.57E+01,-6.50E+00
3.62E+01,-5.13E+00,-9.03E+00,-5.10E+00,-1.44E+01,-7.99E+00,-1.88E+01,-8.14E+00,-7.07E+00,-1.11E+01,-1.25E+01
3.62E+01,-1.88E+01,-2.65E+01,-1.34E+01,-7.07E+00,-1.65E+01,-2.27E+00,-1.52E+01,-7.36E+00,-2.46E+01,-2.03E+01
3.62E+01,-7.55E+00,-1.53E+01,-1.68E+01,-2.13E+01,-6.01E+00,-1.12E+01,-2.58E+01,-1.46E+01,-1.14E+01,-1.21E+01
3.62E+01,-1.70E+01,-1.08E+01,-1.07E+01,-9.85E+00,-1.13E+01,-1.82E+01,-8.99E+00,-7.73E+00,-1.09E+01,-1.27E+01
3.63E+01,-8.09E+00,-1.31E+01,-2.01E+01,-6.51E+00,-1.27E+01,-9.74E+00,-1.10E+01,-1.05E+01,-1.00E+01,-1.04E+01
3.63E+01,-1.24E+01,-1.30E+01,-6.16E+00,-5.03E+00,-9.78E+00,-1.62E+01,-5.99E+00,-2.12E+01,-1.40E+01,-9.35E+00
3.63E+01,-8.01E+00,-9.19E+00,-8.23E+00,-1.33E+01,-1.10E+01,-1.79E+01,-6.45E+00,-9.43E+00,-1.54E+01,-2.16E+01
3.63E+01,-3.92E+00,-8.93E+00,-1.37E+01,-7.94E+00,-1.16E+01,-9.61E+00,-7.70E+00,-1.13E+01,-1.84E+01,-6.12E+00
3.63E+01,-1.22E+01,-1.23E+01,-1.32E+01,-1.55E+01,-1.82E+01,-8.62E+00,-1.31E+01,-1.83E+01,-9.73E+00,-9.10E+00
3.63E+01,-1.11E+01,-1.91E+01,-1.94E+01,-1.66E+01,-1.42E+01,-7.04E+00,-1.43E+01,-1.16E+01,-1.00E+01,-1.36E+01
3.64E+01,-8.34E+00,-8.83E+00,-9.01E+00,-1.25E+01,-7.79E+00,-2.20E+01,-9.06E+00,-5.30E+00,-1.00E+01,-7.89E+00
3.64E+01,-1.91E+01,-1.17E+01,-9.28E+00,-8.40E+00,-2.21E+01,-1.58E+01,-1.61E+01,-1.35E+01,-1.57E+01,-1.39E+01
3.64E+01,-2.82E+01,-1.16E+01,-7.75E+00,-6.93E+00,-9.50E+00,-6.56E+00,-1.76E+01,-1.97E+01,-1.91E+01,-1.86E+01
3.64E+01,-1.45E+01,-6.10E+00,-1.50E+01,-3.55E+01,-9.90E+00,-1.84E+01,-9.54E+00,-8.53E+00,-2.19E+01,-1.47E+01
3.64E+01,-1.48E+01,-1.28E+01,-1.58E+01,-1.09E+01,-1.04E+01,-1.28E+01,-1.12E+01,-1.90E+01,-1.08E+01,-7.30E+00
3.65E+01,-1.10E+01,-7.14E+00,-1.14E+01,-2.10E+01,-1.10E+01,-7.34E+00,-1.42E+01,-8.62E+00,-8.31E+00,-1.06E+01
3.65E+01,-2.50E+01,-1.37E+01,-2.06E+01,-5.02E+00,-4.56E+00,-6.65E+00,-6.24E+00,-1.26E+01,-1.18E+01,-1.17E+01
3.65E+01,-1.17E+01,-2.06E+01,-1.63E+01,-1.43E+01,-1.23E+01,-1.30E+01,-1.07E+01,-1.15E+01,-2.00E+01,-1.95E+01
3.65E+01,-1.41E+01,-1.07E+01,-8.38E+00,-1.52E+01,-4.47E+00,-1.37E+01,-1.40E+01,-1.25E+01,-1.68E+01,-2.83E+01
3.65E+01,-9.79E+00,-1.21E+01,-1.93E+01,-1.43E+01,-1.04E+01,-1.89E+01,-1.63E+01,-9.20E+00,-1.13E+01,-1.20E+01
3.65E+01,-2.45E+01,-3.15E+01,-7.27E+00,-7.13E+00,-1.72E+01,-3.09E+00,-2.20E+01,-1.12E+01,-2.04E+01,-9.93E+00
3.66E+01,-6.57E+00,-1.60E+01,-8.04E+00,-1.62E+01,-9.71E+00,-2.31E+01,-3.66E+00,-1.87E+01,-1.06E+01,-1.11E+01
3.66E+01,-1.28E+01,-8.63E+00,-2.09E+01,-8.26E+00,-6.22E+00,-2.48E+01,-5.71E+00,-1.34E+01,-2.82E+01,-1.25E+01
3.66E+01,-1.92E+01,-1.47E+01,-1.60E+01,-6.26E+00,-1.90E+01,-1.90E+01,-6.96E+00,-1.02E+01,-1.79E+01,-2.38E+01
3.66E+01,-1.32E+01,-9.58E+00,-1.02E+01,-5.46E+00,-1.56E+01,-6.81E+00,-1.09E+01,-9.21E+00,-1.20E+01,-1.12E+01
3.66E+01,-5.07E+00,-9.36E+00,-1.58E+01,-7.22E+00,-1.68E+01,-9.54E+00,-1.47E+01,-2.25E+00,-8.33E+00,-1.63E+01
3.66E+01,-1.40E+01,-1.34E+01,-8.51E+00,-2.45E+01,-1.48E+01,-1.41E+01,-1.42E+01,-1.08E+01,-2.17E+01,-2.54E+01
3.67E+01,-1.06E+01,-1.91E+01,-8.46E+00,-1.05E+01,-6.12E+00,-6.44E+00,-1.62E+01,-2.23E+01,-2.70E+01,-1.41E+01
3.67E+01,-1.58E+01,-1.35E+01,-1.92E+01,-2.15E+01,-7.72E+00,-8.92E+00,-6.22E+00,-1.01E+01,-8.55E+00,-1.43E+01
3.67E+01,-1.19E+01,-8.27E+00,-1.01E+01,-2.04E+01,-1.66E+01,-1.03E+01,-1.23E+01,-1.11E+01,-8.03E+00,-1.49E+01
3.67E+01,-1.24E+01,-1.14E+01,-1.63E+01,-1.13E+01,-1.60E+01,-1.20E+01,-1.25E+01,-2.12E+01,-8.28E+00,-1.31E+01
3.67E+01,-8.87E+00,-8.59E+00,-1.70E+01,-8.03E+00,-1.64E+01,-1.80E+01,-8.04E+00,-1.32E+01,-1.14E+01,-1.70E+01
3.68E+01,-8.03E+00,-1.09E+01,-1.03E+01,-9.11E+00,-1.62E+01,-1.08E+01,-1.17E+01,-2.08E+01,-2.04E+01,-2.01E+01
3.68E+01,-4.81E+00,-1.23E+01,-7.30E+00,-1.26E+01,-1.22E+01,-1.42E+01,-1.00E+01,-1.14E+01,-4.69E+00,-1.14E+01
3.68E+01,-1.40E+01,-1.68E+01,-8.51E+00,-1.09E+01,-5.17E+00,-1.01E+01,-2.63E+01,-1.52E+01,-9.35E+00,-1.09E+01
3.68E+01,-1.19E+01,-1.56E+01,-1.09E+01,-9.96E+00,-1.69E+01,-2.62E+01,-7.86E+00,-6.95E+00,-1.00E+01,-1.06E+01
3.68E+01,-1.38E+01,-1.34E+01,-1.41E+01,-1.67E+01,-6.88E+00,-5.94E+00,-1.07E+01,-1.21E+01,-1.07E+01,-2.89E+01
3.68E+01,-1.40E+01,-5.77E+00,-8.66E+00,-1.70E+01,-1.25E+01,-1.13E+01,-1.78E+01,-1.89E+01,-1.52E+01,-1.14E+01
3.69E+01,-1.00E+01,-1.08E+01,-1.10E+01,-1.15E+01,-9.12E+00,-2.12E+01,-2.98E+00,-1.20E+01,-2.37E+01,-9.73E+00
3.69E+01,-7.15E+00,-2.58E+01,-1.16E+01,-1.80E+01,-8.52E+00,-1.16E+01,-1.19E+01,-1.88E+01,-3.59E+00,-1.39E+01
3.69E+01,-1.34E+01,-2.20E+01,-7.21E+00,-8.20E+00,-6.66E+00,-1.94E+01,-2.85E+01,-1.43E+01,-1.14E+01,-1.52E+01
3.69E+01,-8.38E+00,-1.05E+01,-6.06E+00,-1.17E+01,-1.44E+01,-7.92E+00,-1.34E+01,-1.39E+01,-7.46E+00,-1.14E+01
3.69E+01,-1.49E+01,-1.30E+01,-1.75E+01,-2.17E+01,-1.31E+01,-8.80E+00,-1.61E+01,-1.65E+01,-1.99E+01,-7.51E+00
3.70E+01,-1.21E+01,-1.27E+01,-1.07E+01,-8.28E+00,-1.77E+01,-1.43E+01,-1.57E+01,-2.50E+01,-7.75E+00,-8.60E+00
3.70E+01,-1.35E+01,-1.96E+01,-3.03E+01,-5.92E+00,-9.55E+00,-1.03E+01,-2.01E+01,-6.63E+00,-2.39E+01,-1.67E+01
3.70E+01,-9.33E+00,-6.29E+00,-1.10E+01,-9.88E+00,-1.48E+01,-1.03E+01,-1.26E+01,-1.15E+01,-9.95E+00,-1.07E+01
3.70E+01,-1.26E+01,-2.52E+01,-1.32E+01,-1.32E+01,-1.22E+01,-1.80E+01,-3.04E+00,-1.37E+01,-1.27E+01,-7.73E+00
3.70E+01,-4.95E+00,-9.66E+00,-1.31E+01,-1.28E+01,-1.53E+01,-1.62E+01,-9.08E+00,-1.58E+01,-1.34E+01,-1.37E+01
3.70E+01,-7.75E+00,-1.22E+01,-1.69E+01,-1.04E+01,-1.55E+01,-1.57E+01,-1.65E+01,-1.00E+01,-1.42E+01,-1.05E+01
3.71E+01,-1.51E+01,-1.59E+01,-1.03E+01,-8.08E+00,-1.36E+01,-8.64E+00,-7.81E+00,-1.27E+01,-2.11E+01,-1.32E+01
3.71E+01,-4.61E+00,-5.89E+00,-1.14E+01,-8.04E+00,-1.99E+01,-1.34E+01,-1.09E+01,-1.33E+01,-1.26E+01,-9.84E+00
3.71E+01,-1.52E+01,-1.30E+01,-2.48E+01,-8.26E+00,-1.64E+01,-6.64E+00,-5.58E+00,-8.60E+00,-6.68E+00,-1.19E+01
3.71E+01,-1.18E+01,-9.01E+00,-7.93E+00,-1.39E+01,-1.31E+01,-8.45E+00,-1.31E+01,-8.91E+00,-9.37E+00,-1.30E+01
3.71E+01,-7.81E+00,-9.61E+00,-9.44E+00,-9.82E+00,-9.04E+00,-1.36E+01,-1.25E+01,-1.62E+01,-1.69E+01,-1.80E+01
3.71E+01,-6.72E+00,-6.94E+00,-1.51E+01,-8.88E+00,-7.56E+00,-9.82E+00,-2.44E+01,-4.11E+00,-1.26E+01,-1.21E+01
3.72E+01,-9.12E+00,-8.91E+00,-7.67E+00,-1.11E+01,-1.68E+01,-1.03E+01,-6.05E+00,-1.40E+01,-1.17E+01,-1.88E+01
3.72E+01,-6.27E+00,-2.15E+01,-2.40E+01,-1.13E+01,-1.23E+01,-1.17E+01,-1.80E+01,-1.02E+01,-9.61E+00,-1.10E+01
3.72E+01,-2.01E+00,-6.67E+00,-2.68E+01,-4.55E-01,-5.76E+00,-5.92E+00,-7.34E+00,-8.01E+00,-1.35E+01,-1.02E+01
3.72E+01,-1.23E+01,-9.70E+00,-1.02E+01,-3.72E+00,-7.11E+00,-1.41E+01,-6.82E+00,-1.20E+01,-9.32E+00,-1.40E+01
3.72E+01,-1.27E+01,-1.12E+01,-1.28E+01,-1.65E+01,-2.34E+01,-1.66E+01,-7.63E+00,-2.32E+01,-9.45E+00,-4.22E+00
3.73E+01,-2.07E+01,-6.36E+00,-1.20E+01,-3.80E+00,-1.35E+01,-1.09E+01,-1.44E+01,-1.62E+01,-2.22E+01,-2.59E+01
3.73E+01,-8.73E+00,-1.21E+01,-7.89E+00,-6.08E+00,-1.83E+01,-9.41E+00,-1.79E+01,-1.45E+01,-8.78E+00,-9.05E+00
3.73E+01,-9.13E+00,-1.36E+01,-1.35E+01,-9.20E+00,-1.04E+01,-5.81E+00,-8.59E+00,-6.90E+00,-1.54E+01,-9.88E+00
3.73E+01,-9.30E+00,-1.52E+01,-1.36E+01,-1.87E+01,-1.38E+01,-8.25E+00,-1.60E+01,-2.20E+01,-1.56E+01,-1.28E+01
3.73E+01,-8.01E+00,-1.16E+01,-9.83E+00,-1.25E+01,-2.25E+01,-1.13E+01,-1.09E+01,-1.63E+01,-1.27E+01,-1.93E+01
3.73E+01,-1.39E+01,-1.36E+01,-2.52E+01,-8.29E+00,-6.62E+00,-1.94E+01,-7.26E+00,-5.37E+00,-2.23E+01,-1.53E+01
3.74E+01,-1.25E+01,-1.33E+01,-2.67E+00,-7.33E+00,-9.22E+00,-7.52E+00,-4.95E+00,-5.50E+00,-9.64E+00,-1.17E+01
3.74E+01,-1.75E+01,-8.44E+00,-1.72E+01,-1.61E+01,-3.08E+01,-1.54E+01,-1.56E+01,-1.61E+01,-2.30E+01,-1.56E+01
3.74E+01,-1.83E+01,-1.32E+01,-1.41E+01,-1.25E+01,-1.17E+01,-1.05E+01,-1.79E+01,-1.51E+01,-9.19E+00,-1.32E+01
3.74E+01,-1.68E+01,-1.13E+01,-2.07E+01,-8.26E+00,-7.59E+00,-1.52E+01,-6.46E+00,-2.40E+01,-1.10E+01,-6.32E+00
3.74E+01,-1.04E+01,-1.36E+01,-1.99E+01,-1.16E+01,-6.35E+00,-1.13E+01,-4.29E+01,-9.01E+00,-2.41E+01,-1.15E+01
3.75E+01,-9.97E+00,-9.14E+00,-6.98E+00,-3.63E+01,-4.53E+00,-1.07E+01,-1.70E+01,-1.07E+01,-2.12E+01,-1.22E+01
3.75E+01,-9.30E+00,-1.36E+01,-9.75E+00,-1.15E+01,-9.39E+00,-1.42E+01,-5.90E+00,-2.51E+01,-8.91E+00,-9.62E+00
3.75E+01,-8.39E+00,-6.51E+00,-4.31E+00,-1.01E+01,-1.85E+01,-1.03E+01,-5.26E+00,-5.52E+00,-9.05E+00,-1.82E+01
3.75E+01,-9.15E+00,-2.13E+01,-1.47E+01,-5.05E+00,-2.42E+01,-9.11E+00,-1.08E+01,-6.27E+00,-1.42E+01,-1.28E+01
3.75E+01,-8.65E+00,-1.20E+01,-1.56E+01,-1.59E+01,-8.92E+00,-1.23E+01,-1.87E+01,-1.14E+01,-5.61E+00,-1.12E+01
3.75E+01,-2.17E+01,-1.58E+01,-1.99E+01,-8.55E+00,-6.94E+00,-6.18E+00,-8.01E+00,-1.38E+01,-2.23E+01,-1.17E+01
3.76E+01,-1.54E+01,-1.18E+01,-2.79E+01,-1.32E+01,-1.11E+01,-8.52E+00,-1.00E+01,-1.61E+01,-1.67E+01,-1.58E+01
3.76E+01,-9.76E+00,-3.39E+01,-2.14E+01,-1.54E+01,-1.29E+01,-2.39E+01,-1.92E+01,-6.04E+00,-1.65E+01,-3.52E+01
3.76E+01,-1.09E+01,-2.79E+01,-6.66E+00,-2.18E+01,-9.92E+00,-1.34E+01,-1.44E+01,-6.99E+00,-5.90E+00,-6.69E+00
3.76E+01,-1.75E+01,-1.02E+01,-1.39E+01,-1.63E+00,-1.01E+01,-4.85E+00,-1.89E+01,-1.51E+01,-1.72E+01,-8.39E+00
3.76E+01,-6.54E+00,-9.64E+00,-1.00E+01,-2.52E+00,-4.35E+00,-9.01E+00,-7.92E+00,-1.14E+01,-5.22E+00,-1.22E+01
3.77E+01,-1.11E+01,-1.21E+01,-1.16E+01,-8.83E+00,-6.34E+00,-1.13E+01,-1.58E+01,-1.66E+01,-6.30E+00,-1.07E+01
3.77E+01,-1.94E+01,-1.28E+01,-1.26E+01,-8.53E+00,-1.86E+01,-1.97E+01,-1.44E+01,-1.08E+01,-7.92E+00,-9.52E+00
3.77E+01,-2.20E+01,-8.67E+00,-4.15E+00,-8.14E+00,-4.70E+00,-1.30E+01,-1.25E+01,-1.53E+01,-1.41E+01,-1.55E+01
3.77E+01,-1.21E+01,-8.86E+00,-1.27E+01,-2.52E+01,-1.31E+01,-1.81E+01,-1.82E+01,-1.30E+01,-8.55E+00,-8.56E+00
3.77E+01,-3.63E+00,-1.26E+01,-3.86E+00,-1.00E+01,-1.54E+01,-6.08E+00,-6.12E-01,-1.38E+01,-4.88E+00,-1.16E+01
3.77E+01,-7.29E+00,-1.32E+01,-1.08E+01,-1.78E+01,-1.25E+01,-1.42E+01,-1.33E+01,-1.30E+01,-1.39E+01,-1.26E+01
3.78E+01,-6.67E+00,-1.12E+01,-6.14E+00,-1.45E+01,-5.37E+00,-1.05E+01,-4.92E+00,-2.95E+01,-1.25E+01,-5.72E+00
3.78E+01,-3.69E+00,-1.12E+01,-1.03E+01,-1.05E+01,-1.44E+01,-7.97E+00,-7.30E+00,-9.98E+00,-1.54E+01,-7.20E+00
3.78E+01,-2.46E+01,-1.46E+01,-1.18E+01,-8.48E+00,-3.73E+00,-2.68E+00,-1.90E+01,-1.80E+01,-1.33E+01,-1.09E+01
3.78E+01,-1.90E+01,-2.01E+01,-1.15E+01,-1.21E+01,-8.36E+00,-1.44E+01,-2.15E+01,-1.06E+01,-2.07E+01,-1.71E+01
3.78E+01,-1.25E+01,-2.38E+01,-2.04E+01,-1.28E+01,-5.50E+00,-1.02E+01,-1.43E+01,-1.64E+01,-1.62E+01,-9.55E+00
3.78E+01,-1.59E+01,-6.72E+00,-1.25E+01,-8.53E+00,-6.84E+00,-6.59E+00,-2.15E+01,-1.30E+01,-6.83E+00,-1.03E+01
3.79E+01,-1.76E+01,-1.79E+01,-1.82E+01,-8.09E+00,-1.21E+01,-7.45E+00,-1.96E+01,-1.72E+01,-1.93E+01,-1.39E+01
3.79E+01,-5.30E+00,-9.76E+00,-8.19E+00,-1.02E+01,-1.32E+01,-1.29E+01,-1.48E+01,-8.38E+00,-1.61E+01,-1.88E+01
3.79E+01,-1.40E+01,-9.32E+00,-8.16E+00,-1.27E+01,-1.79E+01,-1.09E+01,-1.14E+01,-1.37E+01,-2.63E+01,-1.18E+01
3.79E+01,-1.91E+01,-1.39E+01,-9.63E+00,-1.83E+01,-9.76E+00,-1.15E+01,-1.14E+01,-6.63E+00,-9.20E+00,-1.73E+01
3.79E+01,-7.91E+00,-1.53E+01,-7.19E+00,-1.15E+01,-4.93E+00,-6.30E+00,-2.15E+01,-1.65E+01,-5.20E+00,-8.88E+00
3.80E+01,-1.02E+01,-1.05E+01,-5.23E+00,-1.82E+01,-1.40E+01,-1.59E+01,-7.19E+00,-1.09E+01,-1.02E+01,-1.65E+01
3.80E+01,-7.88E+00,-5.54E+00,-7.16E+00,-5.89E+00,-5.69E+00,-9.19E+00,-4.63E+00,-9.68E+00,-1.67E+01,-2.30E+01
3.80E+01,-8.86E+00,-1.41E+01,-8.16E+00,-3.18E+00,-2.26E+01,-7.52E+00,-5.88E+00,-1.28E+01,-8.74E+00,-1.54E+01
3.80E+01,-1.86E+01,-2.07E+01,-1.46E+01,-1.43E+01,-3.37E+00,-7.35E+00,-1.19E+01,-1.05E+01,-1.33E+01,-1.33E+01
3.80E+01,-8.52E+00,-1.39E+01,-2.15E+01,-8.14E+00,-1.18E+01,-1.29E+01,-2.13E+01,-1.10E+01,-1.43E+01,-1.36E+01
3.80E+01,-1.35E+01,-1.34E+01,-9.58E+00,-1.12E+01,-8.30E+00,-1.43E+01,-2.21E+01,-7.78E+00,-8.83E+00,-2.17E+01
3.81E+01,-1.13E+01,-5.67E+00,-5.94E+00,-7.77E-01,-5.11E+00,-1.56E+01,-7.18E+00,-1.82E+01,-1.54E+01,-1.12E+01
3.81E+01,-1.11E+01,-1.79E+01,-1.17E+01,-7.32E+00,-8.91E+00,-1.52E+01,-1.71E+01,-1.75E+01,-1.13E+01,-1.75E+01
3.81E+01,-3.80E+00,-1.07E+01,-1.05E+01,-1.02E+01,-8.55E+00,-3.79E+00,-1.34E+01,-1.57E+01,-2.56E+01,-9.06E+00
3.81E+01,-9.33E+00,-1.04E+01,-5.43E+00,-1.29E+01,-1.17E+01,-2.25E+01,-1.14E+01,-8.13E+00,-1.02E+01,-9.98E+00
3.81E+01,-8.05E+00,-1.07E+01,-9.63E+00,-4.65E+00,-2.72E+01,-1.58E+01,-1.05E+01,-1.11E+01,-1.99E+01,-3.44E+01
3.82E+01,-9.39E+00,-1.97E+01,-6.80E+00,-5.99E+00,-1.44E+01,-6.83E+00,-7.83E+00,-2.33E+01,-8.80E+00,-8.55E+00
3.82E+01,-1.55E+01,-2.42E+01,-1.56E+01,-6.94E+00,-2.42E+01,-1.41E+01,-2.75E+01,-1.52E+01,-1.32E+01,-1.78E+01
3.82E+01,-1.19E+01,-1.78E+01,-6.03E+00,-9.01E+00,-8.44E+00,-1.37E+01,-1.76E+01,-6.54E+00,-1.36E+01,-1.61E+01
3.82E+01,-1.33E+01,-5.23E+00,-1.02E+01,-1.46E+01,-7.19E+00,-1.19E+01,-1.94E+01,-1.50E+01,-7.21E+00,-1.62E+01
3.82E+01,-3.11E+00,-1.10E+01,-1.09E+01,-1.79E+01,-4.16E+00,-1.41E+01,-1.10E+01,-1.23E+01,-8.00E+00,-2.34E+01
3.82E+01,-8.21E+00,-1.42E+01,-2.68E+01,-4.86E+00,-5.16E+00,-7.76E+00,-1.44E+01,-9.60E+00,-1.27E+01,-1.30E+01
3.83E+01,-1.33E+01,-2.67E+01,-1.25E+01,-6.77E+00,-3.29E+00,-9.33E+00,-1.32E+01,-1.38E+01,-8.44E+00,-1.37E+01
3.83E+01,-1.47E+01,-1.15E+01,-9.66E+00,-6.36E+00,-7.92E+00,-1.09E+01,-1.18E+01,-5.62E+00,-1.12E+01,-1.56E+01
3.83E+01,-6.28E+00,-1.58E+01,-1.44E+01,-3.73E+00,-7.87E+00,-1.13E+01,-1.04E+01,-6.25E+00,-9.43E+00,-1.11E+01
3.83E+01,-3.39E+00,-1.12E+01,-1.12E+01,-1.79E+01,-1.25E+01,-1.07E+01,-2.14E+01,-1.46E+01,-1.93E+01,-1.40E+01
3.83E+01,-1.09E+01,-4.35E+01,-3.23E+01,-1.26E+01,-1.22E+01,-4.80E+00,-1.89E+01,-1.46E+01,-7.87E+00,-2.61E+01
3.83E+01,-7.91E+00,-5.44E+00,-1.26E+01,-9.80E+00,-1.54E+01,-8.51E+00,-9.67E+00,-1.04E+01,-9.89E+00,-9.40E+00
3.84E+01,-1.14E+01,-1.07E+01,-1.45E+01,-4.21E+00,-1.14E+01,-1.78E+01,-6.88E+00,-1.57E+01,-1.22E+01,-9.78E+00
3.84E+01,-8.04E+00,-1.00E+01,-1.10E+01,-7.29E+00,-4.75E+00,-1.15E+01,-9.35E+00,-9.72E+00,-2.38E+01,-1.44E+01
3.84E+01,-6.52E+00,-7.97E+00,-7.51E+00,-1.19E+01,-1.30E+01,-1.28E+00,-8.62E+00,-8.35E+00,-3.00E+01,-1.11E+01
3.84E+01,-9.11E+00,-1.70E+01,-1.37E+01,-1.94E+01,-8.82E+00,-7.88E+00,-1.11E+01,-2.21E+01,-2.12E+01,-5.33E+00
3.84E+01,-1.34E+01,-1.33E+01,-1.31E+01,-8.50E+00,-1.21E+01,-7.50E+00,-1.51E+01,-1.20E+01,-9.99E+00,-2.56E+01
3.85E+01,-1.01E+01,-5.89E+00,-1.34E+01,-1.52E+01,-1.67E+01,-2.11E+01,-1.23E+01,-1.21E+01,-2.10E+01,-9.32E+00
3.85E+01,-1.73E+01,-1.36E+01,-1.13E+01,-1.70E+01,-1.86E+01,-1.15E+01,-1.44E+01,-9.64E+00,-9.20E+00,-1.67E+01
3.85E+01,-6.90E+00,-1.87E+01,-7.62E+00,-5.45E+00,-1.32E+01,-9.45E+00,-8.01E+00,-1.08E+01,-2.24E+01,-1.91E+01
3.85E+01,-6.90E+00,-1.94E+01,-1.59E+01,-9.57E+00,-6.16E+00,-1.06E+01,-1.57E+01,-1.00E+01,-1.21E+01,-7.77E+00
3.85E+01,-1.21E+01,-1.98E+01,-3.82E+00,-1.70E+01,-5.93E+00,-1.68E+01,-2.07E+01,-1.62E+01,-1.02E+01,-1.43E+01
3.85E+01,-1.69E+01,-1.10E+01,-9.47E+00,-2.16E+01,-1.97E+01,-1.39E+01,-1.55E+01,-1.28E+01,-5.78E+00,-2.08E+01
3.86E+01,-1.32E+01,-4.74E+00,-9.67E+00,-1.07E+01,-1.15E+01,-9.54E+00,-1.41E+01,-1.35E+01,-1.32E+01,-1.82E+01
3.86E+01,-8.81E+00,-1.42E+01,-5.95E+00,-8.30E+00,-3.04E+01,-7.22E+00,-1.17E+01,-7.75E+00,-7.28E+00,-1.82E+01
3.86E+01,-5.98E+00,-1.04E+01,-5.93E+00,-6.67E+00,-8.13E+00,-1.09E+01,-1.26E+01,-3.67E+01,-1.24E+01,-2.71E+01
3.86E+01,-3.36E+00,-1.13E+01,-1.37E+01,-1.00E+01,-1.67E+01,-1.83E+01,-6.74E+00,-1.86E+01,-2.37E+01,-9.59E+00
3.86E+01,-1.29E+01,-1.07E+01,-6.41E+00,-3.45E+00,-1.79E+01,-1.67E+01,-4.89E+00,-7.06E+00,-1.18E+01,-1.31E+01
3.87E+01,-1.48E+01,-9.04E+00,-1.08E+01,-1.70E+01,-1.83E+01,-1.38E+01,-1.03E+01,-1.32E+01,-1.11E+01,-1.46E+01
3.87E+01,0.00E+00,-2.19E+01,-1.24E+01,-4.52E+00,-7.74E+00,-1.37E+01,-1.01E+01,-1.44E+01,-7.03E+00,-2.34E+01
3.87E+01,-1.08E+01,-1.00E+01,-1.00E+01,-2.01E+01,-6.94E+00,-6.61E+00,-1.31E+01,-1.88E+01,-1.73E+01,-8.26E+00
3.87E+01,-3.97E+00,-5.08E+00,-1.57E+01,-5.23E+00,-1.13E+01,-8.52E+00,-1.30E+01,-1.34E+01,-1.19E+01,-2.28E+01
3.87E+01,-9.08E+00,-7.81E+00,-6.71E+00,-5.04E+00,-5.56E+00,-6.92E+00,-1.23E+01,-1.39E+01,-1.52E+01,-2.22E+01
3.87E+01,-1.38E+01,-1.09E+01,-7.32E+00,-1.05E+01,-7.09E+00,-1.73E+01,-7.35E+00,-2.60E+01,-1.16E+01,-1.15E+01
3.88E+01,-9.52E+00,-6.66E+00,-1.03E+01,-1.02E+01,-1.06E+01,-1.36E+01,-9.99E+00,-1.73E+01,-1.29E+01,-1.81E+01
3.88E+01,-6.60E+00,-1.77E+01,-5.40E+00,-1.52E+01,-1.43E+01,-1.11E+01,-2.38E+01,-2.73E+01,-1.59E+01,-2.88E+01
3.88E+01,-1.82E+01,-1.06E+01,-9.44E+00,-1.43E+01,-8.35E+00,-1.34E+01,-6.85E+00,-2.69E+01,-1.71E+01,-1.18E+01
3.88E+01,-2.31E+01,-1.55E+01,-7.28E+00,-1.67E+00,-1.79E+01,-6.87E+00,-4.93E+00,-1.04E+01,-1.24E+01,-1.37E+01
3.88E+01,-6.09E+00,-1.04E+01,-2.54E+00,-8.50E+00,-1.02E+01,-3.89E+00,-8.47E+00,-6.18E+00,-8.56E+00,-5.44E+00
3.89E+01,-8.17E+00,-6.94E+00,-2.42E+01,-1.04E+01,-1.37E+01,-5.75E+00,-1.16E+01,-1.65E+01,-1.12E+01,-1.16E+01
3.89E+01,-8.89E+00,-6.75E+00,-1.23E+01,-1.26E+01,-8.74E+00,-1.90E+01,-1.06E+01,-2.30E+01,-1.56E+01,-1.30E+01
3.89E+01,-2.23E+01,-3.15E+01,-1.13E+01,-9.50E+00,-4.50E+00,-1.39E+01,-1.36E+01,-1.46E+01,-1.18E+01,-1.07E+01
3.89E+01,-1.41E+01,-3.81E+00,-4.41E+00,-1.74E+01,-1.81E+01,-1.01E+01,-5.49E+00,-1.18E+01,-1.48E+01,-9.08E+00
3.89E+01,-1.60E+01,-8.92E+00,-6.69E+00,-1.17E+01,-8.45E+00,-1.71E+01,-1.01E+01,-1.77E+01,-1.53E+01,-1.26E+01
3.89E+01,-1.95E+01,-1.08E+01,-6.68E+00,-1.51E+01,-1.48E+01,-1.07E+01,-2.14E+01,-1.31E+01,-9.26E+00,-1.06E+01
3.90E+01,-1.54E+01,-8.41E+00,-1.01E+01,-7.81E+00,-8.82E+00,-1.47E+01,-1.32E+00,-1.18E+01,-1.51E+01,-2.37E+00
3.90E+01,-1.09E+01,-1.05E+01,-6.16E+00,-1.17E+01,-1.40E+01,-1.11E+01,-1.24E+01,-9.17E+00,-8.70E+00,-1.05E+01
3.90E+01,-7.12E+00,-1.55E+01,-8.49E+00,-1.87E+01,-2.71E+01,-1.07E+01,-9.87E+00,-7.96E+00,-1.29E+01,-1.12E+01
3.90E+01,-6.96E+00,-7.22E+00,-3.91E+00,-1.41E+01,-1.01E+01,-1.39E+01,-1.00E+01,-1.01E+01,-1.00E+01,-1.32E+01
3.90E+01,-5.97E+00,-1.15E+01,-4.82E+00,-1.26E+01,-5.26E+00,-1.18E+01,-9.87E+00,-9.14E+00,-5.98E+00,-2.21E+01
3.90E+01,-1.55E+01,-1.90E+01,-9.25E+00,-6.34E+00,-4.77E+00,-1.12E+01,-1.78E+01,-1.19E+01,-2.06E+01,-1.43E+01
3.91E+01,-1.79E+01,-1.82E+01,-8.91E+00,-7.80E+00,-1.08E+01,-8.30E+00,-8.76E+00,-6.39E+00,-2.40E+01,-1.53E+01
3.91E+01,-4.70E+00,-6.86E+00,-9.61E+00,-7.52E+00,-2.24E+01,-4.77E+00,-1.27E+01,-5.61E+00,-1.70E+01,-8.61E+00
3.91E+01,-5.50E+00,-8.44E+00,-1.59E+01,-9.47E+00,-3.89E+00,-2.93E+00,-2.96E+01,-9.61E+00,-1.15E+01,-1.99E+01
3.91E+01,-5.97E+00,-5.41E+00,-4.30E+00,-8.77E+00,-1.32E+01,-4.58E+00,-1.83E+01,-1.33E+01,-1.70E+01,-1.31E+01
3.91E+01,-1.76E+01,-1.17E+01,-2.31E+00,-1.85E+01,-2.02E+01,-1.97E+01,-1.06E+01,-1.08E+01,-5.53E+00,-2.23E+01
3.92E+01,-4.75E+00,-7.54E+00,-2.25E+01,-1.86E+01,-1.37E+01,-9.49E+00,-5.94E+00,-2.68E+01,-1.24E+01,-8.72E+00
3.92E+01,-1.22E+01,-2.37E+01,-1.05E+01,-1.95E+01,-9.91E+00,-8.68E+00,-2.20E+01,-1.23E+01,-1.08E+01,-1.98E+01
3.92E+01,-1.22E+01,-2.08E+01,-1.53E+01,-3.30E+00,-7.20E+00,-2.40E+01,-2.42E+00,-1.34E+01,-1.09E+01,-1.04E+01
3.92E+01,-7.76E+00,-1.26E+01,-1.85E+01,-9.53E+00,-1.32E+01,-1.76E+01,-1.19E+01,-1.71E+01,-6.48E+00,-9.93E+00
3.92E+01,-7.43E+00,-2.26E+00,-2.42E+00,-1.39E+01,-1.02E+01,-1.86E+01,-8.17E+00,-1.12E+01,-8.42E+00,-1.29E+01
3.92E+01,-1.21E+01,-5.54E+00,-1.29E+01,-7.57E+00,-6.46E+00,-1.71E+01,-3.84E+00,-1.42E+01,-1.02E+01,-1.46E+01
3.93E+01,-1.96E+01,-4.61E+00,-1.83E+01,-1.05E+01,-1.34E+01,-1.00E+01,-9.05E+00,-8.18E+00,-1.15E+01,-1.38E+01
3.93E+01,-1.23E+01,-8.63E+00,-1.09E+01,-1.05E+01,-9.02E+00,-8.81E+00,-1.17E+01,-1.42E+01,-1.72E+01,-9.78E+00
3.93E+01,-1.69E+01,-4.21E+00,-1.42E+01,-1.65E+01,-1.06E+01,-2.54E+01,-1.70E+01,-1.74E+01,-1.74E+01,-9.21E+00
3.93E+01,-1.29E+01,-1.43E+01,-1.83E+01,-1.06E+01,-1.30E+01,-2.08E+01,-3.36E+00,-2.33E+01,-1.26E+01,-8.01E+00
3.93E+01,-1.63E+01,-8.61E+00,-3.02E+00,-2.95E+01,-1.92E+01,-1.27E+01,-7.13E+00,-8.14E+00,-9.80E+00,-1.97E+01
3.94E+01,-1.49E+01,-9.20E+00,-5.86E+00,-1.35E+01,-7.91E+00,-1.01E+01,-1.47E+01,-1.28E+01,-1.06E+01,-1.09E+01
3.94E+01,-1.99E+01,-9.75E+00,-1.27E+01,-2.43E+01,-1.67E+01,-1.66E+01,-1.64E+01,-9.70E+00,-3.04E+01,-1.39E+01
3.94E+01,-1.36E+01,-6.55E+00,-1.14E+01,-1.48E+01,-2.79E+01,-1.51E+01,-6.99E+00,-1.39E+01,-1.52E+01,-1.43E+01
3.94E+01,-6.30E+00,-2.25E+01,-9.18E+00,-1.90E+01,-1.36E+01,-7.92E+00,-1.32E+01,-6.91E+00,-1.29E+01,-8.21E+00
3.94E+01,-1.31E+01,-1.29E+01,-1.02E+01,-1.29E+01,-6.51E+00,-1.00E+01,-1.77E+01,-1.38E+01,-6.69E+00,-1.22E+01
3.94E+01,-1.03E+01,-1.15E+01,-4.01E+00,-7.12E+00,-7.74E+00,-3.32E+01,-1.20E+01,-1.31E+01,-8.77E+00,-1.30E+01
3.95E+01,-1.42E+01,-1.42E+01,-9.61E+00,-1.24E+01,-1.93E+01,-4.72E+00,-1.12E+01,-1.45E+01,-5.63E+00,-7.90E+00
3.95E+01,-1.14E+01,-8.74E+00,-7.83E+00,-1.65E+01,-1.62E+01,-2.29E+01,-1.11E+01,-6.88E+00,-1.13E+01,-1.71E+01
3.95E+01,-2.16E+01,-7.57E+00,-1.05E+01,-1.35E+01,-1.30E+01,-1.85E+01,-9.03E+00,-7.62E+00,-1.90E+01,-3.76E+01
3.95E+01,-1.45E+01,-1.05E+01,-1.89E+01,-1.43E+01,-1.25E+01,-2.11E+01,-1.19E+01,-1.42E+01,-7.87E+00,-9.86E+00
3.95E+01,-8.61E+00,-7.85E+00,-1.45E+01,-1.06E+01,-9.07E+00,-6.14E+00,-1.57E+01,-9.96E+00,-1.16E+01,-1.23E+01
3.95E+01,-1.55E+01,-1.40E+01,-1.82E+01,-1.66E+01,-1.42E+01,-1.02E+01,-1.53E+01,-2.10E+01,-2.31E+01,-1.77E+01
3.96E+01,-1.46E+01,-3.67E+00,-1.32E+01,-4.07E+00,-1.45E+01,-9.54E+00,-1.38E+01,-1.55E+01,-1.00E+01,-7.33E+00
3.96E+01,-5.80E+00,-1.07E+01,-1.16E+01,-5.06E+00,-1.28E+01,-8.96E+00,-1.47E+01,-5.61E+00,-1.88E+01,-9.60E+00
3.96E+01,-2.13E+00,-6.78E+00,-4.07E+00,-9.70E+00,-1.41E+01,-7.27E+00,-1.03E+01,-7.92E+00,-7.59E+00,-1.40E+01
3.96E+01,-1.99E+01,-2.03E+01,-6.12E+00,-1.17E+01,-3.58E+01,-5.58E+00,-1.32E+01,-8.65E+00,-1.59E+01,-2.07E+01
3.96E+01,-1.79E+01,-3.12E+01,-1.28E+01,-1.98E+01,-1.05E+01,-1.03E+01,-1.40E+01,-1.39E+01,-3.95E+01,-1.37E+01
3.97E+01,-1.13E+01,-8.56E+00,-6.70E+00,-1.22E+01,-7.43E-01,-9.75E+00,-8.42E+00,-1.77E+01,-1.31E+01,-1.77E+01
3.97E+01,-1.61E+01,-1.02E+01,-6.38E+00,-1.11E+01,-1.05E+01,-1.71E+01,-1.09E+01,-1.32E+01,-4.25E+00,-2.44E+01
3.97E+01,-1.80E+01,-9.73E+00,-1.03E+01,-1.43E+01,-1.15E+01,-1.30E+01,-1.24E+01,-1.37E+01,-1.36E+01,-7.35E+00
3.97E+01,-1.31E+01,-1.60E+01,-9.02E+00,-1.18E+01,-4.70E+00,-1.29E+01,-1.02E+01,-8.05E+00,-1.05E+01,-1.28E+01
3.97E+01,-1.40E+01,-4.05E+00,-1.09E+01,-5.22E+00,-8.43E+00,-9.47E+00,-1.26E+01,-1.51E+01,-5.91E+00,-9.30E+00
3.97E+01,-7.49E+00,-1.41E+01,-7.91E+00,-1.37E+01,-9.08E+00,-6.92E+00,-8.55E+00,-7.35E+00,-1.22E+01,-1.14E+01
3.98E+01,-1.49E+01,-1.72E+01,-1.88E+00,-1.71E+01,-1.20E+01,-1.88E+01,-1.28E+01,-1.36E+01,-1.10E+01,-1.56E+01
3.98E+01,-1.17E+01,-9.05E+00,-1.96E+01,-1.22E+01,-1.90E+01,-1.06E+01,-1.06E+01,-2.77E+01,-1.08E+01,-1.65E+01
3.98E+01,-1.61E+01,-1.10E+01,-8.53E+00,-9.15E+00,-1.84E+01,-8.69E+00,-1.29E+01,-1.49E+01,-1.33E+01,-1.44E+01
3.98E+01,-1.93E+01,-9.76E+00,-8.64E+00,-7.90E+00,-1.76E+01,-1.32E+01,-2.51E+01,-1.52E+01,-1.01E+01,-1.74E+01
3.98E+01,-1.55E+01,-9.71E+00,-9.54E+00,-1.75E+01,-1.80E+01,-2.00E+01,-1.40E+01,-2.01E+01,-5.86E+00,-1.57E+01
3.99E+01,-8.08E+00,-1.35E+01,-1.04E+01,-8.91E+00,-8.88E+00,-1.85E+01,-1.06E+01,-5.96E+00,-7.31E+00,-1.41E+01
3.99E+01,-9.58E+00,-1.79E+01,-2.02E+01,-9.83E+00,-2.26E+01,-8.80E+00,-1.52E+01,-1.76E+01,-1.46E+01,-2.01E+01
3.99E+01,-8.99E+00,-1.19E+01,-1.25E+01,-3.10E+01,-1.32E+01,-1.28E+01,-1.39E+01,-2.04E+01,-1.98E+01,-9.93E+00
3.99E+01,-2.88E+01,-6.56E+00,-1.66E+01,-1.11E+01,-1.19E+01,-1.33E+01,-1.36E+01,-1.13E+01,-1.81E+01,-9.91E+00
3.99E+01,-8.04E+00,-6.74E+00,-1.28E+01,-1.34E+01,-6.56E+00,-6.86E+00,-1.57E+01,-6.66E+00,-1.27E+01,-1.85E+01
3.99E+01,-9.29E+00,-1.50E+01,-2.68E+01,-9.45E+00,-1.71E+01,-1.35E+01,-8.34E+00,-6.66E+00,-1.54E+01,-1.04E+01
4.00E+01,-1.33E+01,-8.86E+00,-5.60E+00,-1.80E+01,-9.19E+00,-1.17E+01,-2.00E+01,-1.05E+01,-1.43E+01,-1.58E+01
4.00E+01,-1.49E+01,-8.09E+00,-1.76E+01,-1.24E+01,-8.53E+00,-4.04E+00,-1.36E+01,-1.05E+01,-2.30E+01,-1.65E+01
4.00E+01,-2.18E+01,-1.61E+01,-9.78E+00,-9.59E+00,-9.19E+00,-1.12E+01,-1.15E+01,-5.27E+00,-1.25E+01,-1.16E+01
4.00E+01,-6.67E+00,-6.99E+00,-8.19E+00,-9.26E+00,-8.68E+00,-1.64E+01,-2.10E+01,-1.18E+01,-9.40E+00,-1.36E+01
4.00E+01,-7.13E+00,-1.24E+01,-1.11E+01,-1.98E+01,-1.11E+01,-9.78E+00,-7.79E+00,-1.26E+01,-9.84E+00,-5.76E+00
4.01E+01,-6.03E+00,-1.49E+01,-9.24E+00,-1.00E+01,-9.85E+00,-1.42E+01,-1.44E+01,-1.97E+01,-2.48E+01,-1.40E+01
4.01E+01,-1.39E+01,-1.07E+01,-2.13E+01,-9.72E+00,-6.32E+00,-1.16E+01,-4.80E+00,-7.59E+00,-2.15E+01,-2.16E+01
4.01E+01,-5.26E+00,-1.73E+01,-1.17E+01,-1.36E+01,-1.35E+01,-8.96E+00,-8.77E+00,-1.28E+01,-7.38E+00,-1.49E+01
4.01E+01,-7.95E+00,-1.60E+01,-1.38E+01,-1.99E+01,-1.08E+01,-1.25E+01,-1.29E+01,-1.03E+01,-7.45E+00,-1.67E+01
4.01E+01,-7.33E+00,-1.13E+01,-1.36E+01,-4.28E+00,-3.65E+00,-1.29E+01,-2.57E+01,-1.64E+01,-2.15E+01,-9.63E+00
4.01E+01,-1.36E+01,-8.61E+00,-1.94E+01,-8.15E+00,-1.42E+01,-4.41E+00,-9.25E+00,-1.62E+01,-1.11E+01,-1.63E+01
4.02E+01,-7.01E+00,-1.76E+01,-1.41E+01,-7.64E+00,-8.18E+00,-1.76E+01,-1.06E+01,-1.79E+01,-1.39E+01,-1.32E+01
4.02E+01,-1.11E+01,-1.53E+01,-1.89E+01,-1.46E+01,-1.19E+01,-1.28E+01,-9.62E+00,-1.06E+01,-1.49E+01,-1.42E+01
4.02E+01,-1.96E+01,-4.46E+00,-1.91E+01,-8.87E+00,-1.20E+01,-9.32E+00,-2.54E+01,-1.24E+01,-9.53E+00,-2.47E+01
4.02E+01,-1.43E+01,-4.60E+00,-9.77E+00,-9.95E+00,-1.12E+01,-1.08E+01,-1.17E+01,-1.16E+01,-8.58E+00,-1.49E+01
4.02E+01,-1.06E+01,-1.08E+01,-6.73E+00,-3.29E+00,-1.09E+01,-1.50E+00,-1.32E+01,-1.25E+01,-1.31E+01,-8.55E+00
4.02E+01,-1.11E+01,-5.66E+00,-8.79E+00,-1.58E+01,-1.32E+01,-1.26E+01,-2.97E+00,-1.03E+01,-1.16E+01,-1.80E+01
4.03E+01,-3.92E+00,-6.89E+00,-7.22E+00,-7.27E+00,-1.23E+01,-1.18E+01,-5.51E+00,-3.21E+01,-1.05E+01,-1.41E+01
4.03E+01,-8.64E+00,-9.11E+00,-9.68E+00,-6.35E+00,-6.80E+00,-1.19E+01,-1.40E+01,-1.48E+01,-1.65E+01,-1.91E+01
4.03E+01,-8.95E+00,-2.19E+01,-4.67E+00,-1.38E+01,-6.66E+00,-1.34E+01,-1.03E+01,-1.66E+01,-1.46E+01,-1.11E+01
4.03E+01,-1.60E+01,-1.15E+01,-6.35E+00,-1.95E+01,-1.20E+01,-2.56E+01,-2.11E+01,-1.32E+01,-1.83E+01,-1.74E+01
4.03E+01,-1.07E+01,-8.82E+00,-1.40E+01,-1.62E+01,-1.11E+01,-8.72E+00,-1.96E+01,-1.10E+01,-9.74E+00,-1.15E+01
4.04E+01,-1.00E+01,-7.23E+00,-6.84E+00,-1.23E+01,-9.12E+00,-2.43E+01,-1.93E+01,-1.46E+01,-2.36E+01,-6.69E+00
4.04E+01,-9.37E+00,-9.94E+00,-7.42E+00,-3.18E+01,-9.37E+00,-8.53E+00,-8.82E+00,-1.14E+01,-5.03E+00,-1.99E+01
4.04E+01,-2.69E+00,-1.11E+01,-5.32E+00,-6.78E+00,-1.43E+01,-1.75E+01,-9.19E+00,-1.18E+01,-1.90E+01,-1.06E+01
4.04E+01,-1.14E+01,-7.63E+00,-1.32E+01,-3.50E+00,-6.31E+00,-1.05E+01,-1.94E+01,-9.23E+00,-1.18E+01,-1.04E+01
4.04E+01,-2.10E+01,-2.31E+01,-9.28E+00,-9.26E+00,-1.43E+01,-1.78E+01,-9.49E+00,-7.65E+00,-1.38E+01,-1.66E+01
4.04E+01,-1.62E+01,-1.97E+01,-9.17E+00,-8.00E+00,-5.48E+00,-3.86E+00,-7.44E+00,-1.47E+01,-2.81E+01,-1.90E+01
4.05E+01,-1.62E+01,-5.08E+00,-9.99E+00,-9.94E+00,-5.00E+00,-9.05E+00,-1.14E+01,-1.23E+01,-1.04E+01,-1.02E+01
4.05E+01,-7.43E+00,-3.22E+00,-9.03E+00,-2.14E+01,-4.05E+00,-1.94E+01,-1.42E+01,-2.11E+01,-1.56E+01,-1.55E+01
4.05E+01,-9.93E+00,-1.13E+01,-2.61E+01,-1.40E+01,-1.32E+01,-9.72E+00,-1.65E+01,-1.04E+01,-1.18E+01,-2.09E+01
4.05E+01,-4.92E+00,-1.31E+01,-7.53E+00,-4.31E+00,-8.82E+00,-1.67E+01,-9.61E+00,-8.80E+00,-5.92E+00,-1.95E+01
4.05E+01,-5.07E+00,-1.97E+01,-6.99E+00,-9.70E+00,-1.16E+01,-2.02E+01,-1.01E+01,-1.02E+01,-1.21E+01,-1.18E+01
4.06E+01,-4.03E+00,-1.21E+01,-1.90E+00,-7.08E+00,-1.37E+01,-8.78E+00,-5.49E+00,-9.80E+00,-1.46E+01,-7.52E+00
4.06E+01,-1.22E+01,-9.35E+00,-7.60E+00,-1.02E+01,-1.83E+01,-1.54E+01,-1.17E+01,-1.35E+01,-1.36E+01,-1.79E+01
4.06E+01,-5.73E+00,-4.13E+00,-8.74E+00,-1.16E+01,-6.62E+00,-1.35E+01,-1.14E+01,-9.24E+00,-1.10E+01,-4.76E+00
4.06E+01,-2.60E+01,-2.46E+01,-1.46E+01,-1.07E+01,-1.13E+01,-2.10E+01,-1.06E+01,-1.12E+01,-3.51E+01,-8.90E+00
4.06E+01,-2.12E+01,-1.01E+01,-1.72E+01,-1.38E+01,-1.81E+01,-1.75E+01,-7.41E+00,-8.89E+00,-1.00E+01,-1.27E+01
4.06E+01,-1.14E+01,-6.03E+00,-9.92E+00,-9.57E+00,-2.58E+01,-1.50E+01,-8.00E+00,-8.65E+00,-1.14E+01,-1.03E+01
4.07E+01,-1.64E+01,-1.11E+01,-1.62E+01,-1.16E+01,-1.01E+01,-2.29E+01,-1.38E+01,-9.07E+00,-1.70E+01,-1.67E+01
4.07E+01,-1.12E+01,-1.51E+01,-7.86E+00,-7.51E+00,-5.56E+00,-1.39E+01,-1.64E+01,-1.16E+01,-1.07E+01,-1.80E+01
4.07E+01,-1.42E+01,-1.24E+01,-1.00E+01,-1.85E+01,-1.58E+01,-2.67E+01,-8.60E+00,-1.10E+01,-2.80E+01,-5.42E+00
4.07E+01,-1.29E+01,-2.96E+00,-9.46E+00,-3.31E+00,-5.09E+00,-6.60E+00,-1.08E+01,-1.16E+01,-1.89E+01,-4.78E+00
4.07E+01,-1.54E+01,-7.05E+00,-5.50E+00,-1.47E+01,-2.05E+01,-8.49E+00,-1.88E+01,-1.48E+01,-2.55E+01,-2.61E+01
4.07E+01,-3.59E+00,-3.35E+00,-9.97E+00,-8.61E+00,-1.82E+01,-2.00E+01,-1.10E+01,-7.08E+00,-1.05E+01,-9.54E+00
4.08E+01,-9.59E+00,-2.83E+01,-1.02E+01,-1.74E+01,-1.09E+01,-1.12E+01,-4.90E+00,-1.03E+01,-7.48E+00,-8.23E+00
4.08E+01,-9.10E+00,-4.71E+00,-8.31E+00,-2.38E+01,-4.28E+00,-7.02E+00,-6.85E+00,-6.82E+00,-9.76E+00,-1.44E+01
4.08E+01,-6.99E+00,-4.44E+00,-1.04E+01,-9.79E+00,-1.03E+01,-8.43E+00,-7.22E+00,-1.14E+01,-8.20E+00,-1.04E+01
4.08E+01,-1.03E+01,-7.25E+00,-4.91E+00,-1.26E+01,-1.98E+01,-2.56E+01,-1.03E+01,-6.03E+00,-9.17E+00,-1.49E+01
4.08E+01,-1.27E+01,-9.78E+00,-1.42E+01,-4.81E+00,-1.42E+01,-1.81E+01,-8.77E+00,-1.27E+01,-1.56E+01,-1.39E+01
4.09E+01,-6.80E+00,-2.23E+01,-7.97E+00,-8.44E+00,-1.10E+01,-1.50E+01,-5.43E+00,-7.06E+00,-1.15E+01,-7.21E+00
4.09E+01,-2.23E+00,-2.96E+00,-9.71E+00,-9.32E+00,-3.10E+01,-2.35E+01,-6.52E+00,-6.06E+00,-1.46E+01,-9.42E+00
4.09E+01,-2.31E+01,-4.21E+00,-4.74E+00,-2.03E+00,-7.80E+00,-1.41E+01,-2.58E+01,-1.85E+01,-1.91E+01,-1.34E+01
4.09E+01,-8.85E+00,-1.19E+01,-1.03E+01,-7.46E+00,-1.64E+01,-7.91E+00,-1.62E+01,-9.14E+00,-1.01E+01,-1.57E+01
4.09E+01,-9.32E+00,-1.11E+01,-1.00E+01,-4.81E+00,-5.62E+00,-4.32E+00,-1.61E+01,-8.53E+00,-2.03E+01,-1.30E+01
4.09E+01,-1.23E+01,-1.03E+01,-1.66E+01,-1.22E+01,-4.94E+00,-5.86E+00,-9.10E+00,-1.33E+01,-1.17E+01,-1.03E+01
4.10E+01,-1.41E+01,-1.49E+01,-5.29E+00,-1.22E+01,-1.12E+01,-1.61E+01,-1.35E+01,-6.95E+00,-6.28E+00,-1.59E+01
4.10E+01,-1.86E+01,-4.37E+00,-5.54E+00,-7.44E+00,-1.11E+01,-1.40E+01,-8.31E+00,-1.29E+01,-1.39E+01,-1.45E+01
4.10E+01,-5.83E+00,-2.20E+01,-7.12E+00,-1.15E+01,-1.38E+01,-9.36E+00,-3.85E+00,-2.88E+01,-1.14E+01,-1.78E+01
4.10E+01,-9.81E+00,-7.77E+00,-1.17E+01,-1.60E+01,-1.44E+01,-1.33E+01,-7.97E+00,-1.12E+01,-1.95E+01,-1.49E+01
4.10E+01,-4.13E+00,-1.08E+01,-4.29E+00,-8.09E+00,-1.57E+01,-9.39E+00,-9.58E+00,-2.11E+01,-1.52E+01,-8.21E+00
4.11E+01,-3.56E+00,-4.09E+00,-8.99E+00,-1.50E+01,-1.61E+01,-1.94E+01,-1.07E+01,-1.76E+01,-9.90E+00,-1.19E+01
4.11E+01,-1.03E+01,-1.94E+01,-2.48E+01,-1.57E+01,-1.44E+01,-1.39E+01,-9.75E+00,-7.55E+00,-1.36E+01,-1.05E+01
4.11E+01,-5.18E+00,-1.19E+01,-1.19E+01,-5.94E+00,-1.79E+01,-1.57E+01,-1.37E+01,-1.19E+01,-1.30E+01,-1.77E+01
4.11E+01,-1.17E+01,-1.44E+01,-2.20E+01,-1.56E+01,-1.19E+01,-6.07E+00,-1.94E+01,-6.77E+00,-1.56E+01,-7.30E+00
4.11E+01,-1.30E+01,-1.82E+01,-4.79E+00,-1.36E+01,-8.85E+00,-1.54E+01,-5.98E+00,-1.62E+01,-1.32E+01,-9.28E+00
4.11E+01,-7.52E+00,-9.61E+00,-1.86E+01,-1.32E+01,-1.36E+01,-6.58E+00,-1.16E+01,-2.38E+01,-5.55E+00,-2.31E+01
4.12E+01,-1.25E+01,-5.32E+00,-6.29E+00,-1.81E+01,-1.27E+01,-1.22E+01,-9.39E+00,-1.51E+01,-1.90E+01,-9.05E+00
4.12E+01,-1.70E+01,-8.85E+00,-5.44E+00,-7.49E+00,-2.24E+01,-1.25E+01,-8.51E+00,-1.58E+01,-2.35E+01,-1.06E+01
4.12E+01,-1.24E+01,-1.08E+01,-5.69E+00,-1.57E+01,-1.38E+01,-8.96E+00,-6.74E+00,-1.36E+01,-1.66E+01,-8.19E+00
4.12E+01,-7.64E+00,-8.71E+00,-1.11E+01,-1.23E+01,-1.92E+01,-1.63E+01,-1.57E+01,-6.53E+00,-1.87E+01,-9.39E+00
4.12E+01,-1.35E+01,-3.48E+00,-4.49E+00,-1.66E+01,-2.01E+01,-1.29E+01,-7.98E+00,-1.07E+01,-9.25E+00,-2.11E+01
4.12E+01,-5.09E+00,-1.24E+01,-5.14E+00,-1.43E+01,-8.63E+00,-7.76E+00,-5.41E+00,-3.23E+01,-1.86E+01,-1.41E+01
4.13E+01,-1.68E+01,-7.89E+00,-1.14E+01,-1.18E+01,-9.79E+00,-6.63E+00,-2.50E+01,-8.40E+00,-1.93E+01,-1.15E+01
4.13E+01,-9.79E+00,-1.36E+01,-7.36E+00,-8.37E+00,-1.46E+01,-8.26E+00,-8.43E+00,-1.68E+01,-1.11E+01,-1.49E+01
4.13E+01,-5.95E+00,-4.46E+00,-6.81E+00,-2.11E+01,-1.36E+01,-8.91E+00,-1.37E+01,-2.33E+01,-1.51E+01,-1.99E+01
4.13E+01,-8.85E+00,-1.51E+01,-7.69E+00,-5.50E+00,-1.83E+01,-1.20E+01,-1.34E+01,-1.17E+01,-1.04E+01,-1.21E+01
4.13E+01,-2.89E+01,-1.19E+01,-1.21E+01,-1.40E+01,-5.10E+00,-8.88E+00,-8.30E+00,-1.14E+01,-3.04E+01,-2.08E+01
4.14E+01,-1.24E+01,-1.22E+01,-8.43E+00,-1.02E+01,-9.61E+00,-1.22E+01,-1.38E+01,-8.96E+00,-7.55E+00,-1.05E+01
4.14E+01,-1.42E+01,-6.15E+00,-5.95E+00,-4.61E+00,-8.57E+00,-6.67E+00,-8.57E+00,-1.80E+01,-1.35E+01,-1.71E+01
4.14E+01,-1.61E+00,-9.76E+00,-1.68E+01,-3.21E+01,-5.56E+00,-8.40E+00,-1.30E+01,-9.37E+00,-1.84E+01,-1.88E+01
4.14E+01,-9.13E+00,-1.40E+01,-3.49E+00,-1.26E+01,-1.92E+01,-1.40E+01,-1.42E+01,-8.68E+00,-1.27E+01,-6.33E+00
4.14E+01,-1.45E+01,-8.18E+00,-1.23E+01,-1.18E+01,-6.66E+00,-1.51E+01,-1.37E+01,-1.35E+01,-9.45E+00,-7.07E+00
4.14E+01,-1.73E+01,-7.30E+00,-3.30E+00,-1.88E+01,-1.77E+01,-9.08E+00,-1.16E+01,-1.51E+01,-1.29E+01,-1.35E+01
4.15E+01,-8.48E+00,-1.43E+01,-6.39E+00,-1.20E+01,-2.34E+01,-4.60E+00,-7.46E+00,-8.18E+00,-1.13E+01,-2.63E+01
4.15E+01,-1.83E+01,-1.01E+01,-5.78E+00,-6.17E+00,-1.18E+01,-1.19E+01,-1.17E+01,-1.05E+01,-1.35E+01,-1.54E+01
4.15E+01,-1.63E+01,-7.59E+00,-2.02E+01,-1.71E+01,-6.43E+00,-1.65E+01,-1.65E+01,-9.89E+00,-8.74E+00,-4.11E+00
4.15E+01,-1.42E+01,-1.75E+01,-8.58E+00,-1.03E+01,-1.00E+01,-1.06E+01,-1.98E+01,-1.12E+01,-9.66E+00,-2.13E+01
4.15E+01,-4.94E+00,-8.79E+00,-1.35E+01,-1.28E+01,-5.35E+00,-1.62E+01,-1.41E+01,-9.26E+00,-1.44E+01,-1.11E+01
4.16E+01,-1.52E+01,-7.42E+00,-5.08E+00,-1.70E+01,-8.90E+00,-1.39E+01,-1.32E+01,-9.80E+00,-8.58E+00,-4.93E+00
4.16E+01,-6.69E+00,-1.45E+01,-2.67E+01,-1.44E+01,-1.44E+01,-5.97E+00,-7.20E+00,-1.32E+01,-1.13E+01,-2.67E+01
4.16E+01,-9.58E+00,-1.77E+01,-1.58E+01,-3.40E+01,-1.61E+01,-6.38E+00,-2.35E+01,-1.14E+01,-1.32E+01,-1.19E+01
4.16E+01,-7.84E+00,-1.78E+01,-8.65E+00,-9.36E+00,-1.20E+01,-1.26E+01,-2.07E+01,-1.33E+01,-1.84E+01,-1.57E+01
4.16E+01,-1.96E+01,-1.45E+01,-1.02E+01,-1.31E+01,-1.39E+01,-8.86E+00,-9.77E+00,-1.29E+01,-8.81E+00,-9.68E+00
4.16E+01,-1.35E+01,-1.16E+01,-1.67E+01,-8.91E+00,-4.19E+00,-1.11E+01,-9.21E+00,-1.80E+01,-1.72E+01,-1.54E+01
4.17E+01,-4.41E+00,-8.44E+00,-2.17E+01,-1.50E+01,-1.69E+01,-1.23E+01,-5.00E+00,-9.56E+00,-9.32E+00,-8.32E+00
4.17E+01,-9.19E+00,-7.71E+00,-7.75E+00,-5.94E+00,-7.04E+00,-1.26E+01,-1.39E+01,-4.68E+00,-2.15E+01,-8.86E+00
4.17E+01,-1.16E+01,-2.01E+01,-5.54E+00,-4.92E+00,-1.63E+01,-1.18E+01,-1.19E+01,-1.46E+01,-1.23E+01,-2.23E+01
4.17E+01,-7.74E+00,-2.79E+01,-5.35E+00,-1.37E+01,-9.86E+00,-4.94E+00,-6.05E+00,-2.45E+01,-7.37E+00,-5.93E+00
4.17E+01,-9.49E+00,-4.43E+00,-8.87E+00,-1.54E+01,-5.22E+00,-1.71E+01,-8.84E+00,-1.03E+01,-1.71E+01,-1.81E+01
4.18E+01,-1.31E+01,-1.99E+01,-1.07E+01,-1.86E+01,-7.79E+00,-1.52E+01,-1.92E+01,-1.36E+01,-1.51E+01,-2.14E+01
4.18E+01,-1.42E+01,-1.21E+01,-1.56E+01,-5.37E+00,-1.70E+01,-7.83E+00,-1.74E+01,-2.12E+01,-1.09E+01,-1.58E+01
4.18E+01,-9.40E+00,-1.10E+01,-1.06E+01,-8.89E+00,-1.32E+01,-6.25E+00,-1.26E+01,-1.20E+01,-2.27E+01,-9.18E+00
4.18E+01,-1.10E+01,-4.86E+00,-1.21E+01,-1.18E+01,-1.18E+01,-1.32E+01,-1.48E+01,-1.67E+01,-1.70E+01,-1.88E+01
4.18E+01,-6.03E+00,-1.57E+01,-7.62E+00,-8.28E+00,-9.24E+00,-1.41E+01,-8.23E+00,-5.01E+00,-1.82E+01,-6.85E+00
4.18E+01,-9.87E+00,-1.46E+01,-1.04E+01,-9.83E+00,-8.38E+00,-1.78E+01,-1.35E+01,-1.02E+01,-1.46E+01,-7.22E+00
4.19E+01,-7.76E+00,-6.07E+00,-4.54E+00,-1.04E+01,-1.27E+01,-1.05E+01,-1.01E+01,-1.41E+01,-2.10E+01,-5.67E+00
4.19E+01,-9.91E+00,-7.48E+00,-5.46E+00,-1.30E+01,-1.13E+01,-1.42E+01,-1.05E+01,-2.40E+01,-1.07E+01,-1.23E+01
4.19E+01,-1.16E+01,-1.10E+01,-1.27E+01,-1.51E+01,-1.09E+01,-1.56E+01,-1.35E+01,-1.40E+01,-8.51E+00,-1.42E+01
4.19E+01,-1.36E+01,-8.23E+00,-2.11E+01,-8.12E+00,-1.14E+01,-1.45E+01,-1.45E+01,-1.27E+01,-7.35E+00,-9.81E+00
4.19E+01,-2.06E+01,-1.21E+01,-6.30E+00,-1.26E+01,-1.31E+01,-7.26E+00,-4.31E+00,-9.64E+00,-1.51E+01,-1.10E+01
4.19E+01,-8.31E+00,-2.58E+01,-1.68E+01,-6.37E+00,-2.52E+01,-2.70E+01,-1.25E+01,-1.62E+01,-5.63E+00,-1.03E+01
4.20E+01,-1.71E+01,-2.33E+00,-1.55E+01,-5.62E+00,-1.75E+01,-4.95E+00,-1.50E+01,-6.93E+00,-1.32E+01,-1.60E+01
4.20E+01,-8.29E+00,-1.28E+01,-1.26E+01,-1.36E+01,-1.55E+01,-1.16E+01,-9.48E+00,-9.42E+00,-9.14E+00,-9.73E+00
4.20E+01,-6.58E+00,-1.12E+01,-6.34E+00,-9.82E+00,-6.65E+00,-9.11E+00,-1.30E+01,-1.20E+01,-1.44E+01,-1.78E+01
4.20E+01,-6.30E+00,-1.56E+01,-1.36E+01,-1.97E+01,-7.64E+00,-1.57E+01,-1.53E+01,-1.05E+01,-8.96E+00,-1.14E+01
4.20E+01,-1.02E+01,-8.85E+00,-7.17E+00,-4.76E+00,-9.55E+00,-2.13E+01,-1.63E+01,-1.30E+01,-1.09E+01,-1.28E+01
4.21E+01,-1.81E+01,-8.62E+00,-1.09E+01,-8.22E+00,-7.70E+00,-1.34E+01,-3.82E+00,-1.30E+01,-1.74E+01,-1.16E+01
4.21E+01,-9.88E+00,-1.31E+01,-1.16E+01,-5.31E+00,-1.80E+01,-1.58E+01,-7.43E+00,-8.98E+00,-1.20E+01,-2.14E+01
4.21E+01,-7.78E+00,-1.53E+01,-1.26E+01,-1.97E+01,-1.62E+01,-1.26E+01,-1.37E+01,-1.40E+01,-8.80E+00,-1.07E+01
4.21E+01,-7.16E+00,-1.14E+01,-1.02E+01,-1.19E+01,-1.30E+01,-5.75E+00,-1.22E+01,-1.36E+01,-2.86E+01,-9.74E+00
4.21E+01,-7.81E+00,-1.06E+01,-2.16E+01,-8.67E+00,-1.23E+01,-1.14E+01,-7.69E+00,-1.15E+01,-2.16E+01,-1.30E+01
4.21E+01,-5.82E+00,-8.81E+00,-1.05E+01,-1.54E+01,-7.78E+00,-1.29E+01,-2.18E+01,-1.71E+01,-1.82E+01,-1.17E+01
4.22E+01,-8.58E+00,-1.04E+01,-1.18E+01,-1.88E+01,-1.02E+01,-1.74E+01,-6.76E+00,-8.86E+00,-2.37E+01,-1.21E+01
4.22E+01,-2.27E+01,-1.50E+01,-9.01E+00,-1.19E+01,-5.06E+00,-5.69E+00,-1.03E+01,-1.89E+01,-1.19E+01,-1.36E+01
4.22E+01,-8.95E+00,-1.25E+01,-7.94E+00,-1.21E+01,-8.10E+00,-1.55E+01,-1.04E+01,-1.20E+01,-1.73E+01,-1.63E+01
4.22E+01,-1.24E+01,-1.41E+01,-9.19E+00,-7.14E+00,-5.84E+00,-9.56E+00,-3.78E+00,-5.45E+00,-2.55E+01,-1.44E+01
4.22E+01,-1.29E+01,-3.28E+00,-5.00E+00,-5.58E+00,-4.23E+00,-8.71E+00,-1.45E+01,-1.76E+01,-6.06E+00,-7.58E+00
4.23E+01,-4.89E+00,-2.43E+01,-7.96E+00,-9.48E+00,-9.90E+00,-9.47E+00,-6.26E+00,-1.08E+01,-8.21E+00,-2.34E+01
4.23E+01,-1.36E+01,-2.46E+00,-7.44E+00,-1.70E+01,-5.47E+00,-1.09E+01,-4.38E+00,-8.36E+00,-9.41E+00,-1.49E+01
4.23E+01,-1.00E+01,-5.30E+00,-8.61E+00,-7.51E+00,-6.82E+00,-1.89E+01,-1.29E+01,-8.26E+00,-1.80E+01,-1.25E+01
4.23E+01,-1.45E+01,-1.21E+01,-1.10E+01,-7.70E+00,-1.54E+01,-4.64E+00,-2.44E+01,-1.58E+01,-1.36E+01,-1.81E+01
4.23E+01,-1.30E+01,-1.53E+01,-2.43E+01,-1.72E+01,-4.99E+00,-1.26E+01,-5.26E+00,-1.41E+01,-1.93E+01,-7.12E+00
4.23E+01,-4.58E+00,-3.04E+00,-1.26E+01,-7.33E+00,-1.90E+01,-1.95E+01,-2.05E+01,-1.61E+01,-8.69E+00,-1.58E+01
4.24E+01,-9.73E+00,-5.74E+00,-1.31E+01,-1.80E+01,-1.08E+01,-1.35E+01,-1.46E+01,-1.26E+01,-1.65E+01,-1.65E+01
4.24E+01,-2.72E+01,-4.45E+00,-1.22E+01,-1.63E+01,-1.45E+01,-1.36E+01,-9.94E+00,-1.24E+01,-1.81E+01,-1.15E+01
4.24E+01,-1.22E+01,-1.39E+01,-1.71E+01,-8.62E+00,-1.90E+01,-1.81E+01,-4.62E+00,-7.31E+00,-8.77E+00,-1.36E+01
4.24E+01,-8.85E+00,-2.82E+01,-8.40E+00,-8.37E+00,-8.08E+00,-1.18E+01,-1.22E+01,-1.18E+01,-1.92E+01,-1.18E+01
4.24E+01,-2.15E+01,-9.98E+00,-9.59E+00,-9.28E+00,-1.09E+01,-1.08E+01,-1.14E+01,-8.07E+00,-1.01E+01,-8.13E+00
4.24E+01,-7.01E+00,-4.60E+00,-1.25E+01,-1.32E+01,-3.68E+00,-1.06E+01,-1.29E+01,-1.93E+01,-2.29E+01,-1.92E+01
4.25E+01,-8.76E+00,-6.26E+00,-1.09E+01,-1.53E+01,-1.30E+01,-1.55E+01,-9.25E+00,-1.81E+01,-5.90E+00,-1.29E+01
4.25E+01,-1.33E+01,-1.08E+01,-4.91E+00,-8.58E+00,-9.34E+00,-6.63E+00,-1.23E+01,-1.37E+01,-1.00E+01,-1.30E+01
4.25E+01,-1.26E+01,-1.73E+01,-1.61E+01,-1.46E+01,-1.39E+01,-8.75E+00,-9.74E+00,-6.30E+00,-1.84E+01,-5.64E+00
4.25E+01,-1.18E+01,-1.65E+01,-3.61E+00,-1.10E+01,-2.47E+00,-8.24E+00,-1.42E+01,-8.98E+00,-2.01E+01,-2.09E+01
4.25E+01,-6.02E+00,-5.62E+00,-6.77E+00,-6.87E+00,-5.69E+00,-1.46E+01,-7.46E+00,-1.39E+01,-2.08E+01,-1.52E+01
4.26E+01,-6.91E+00,-1.41E+01,-1.87E+01,-1.27E+01,-8.44E+00,-6.38E+00,-2.09E+01,-1.55E+01,-9.99E+00,-8.99E+00
4.26E+01,-2.65E+00,-3.81E+00,-9.51E+00,-1.21E+01,-1.21E+01,-9.85E+00,-1.21E+01,-1.61E+01,-1.83E+01,-3.30E+01
4.26E+01,-1.04E+01,-8.57E+00,-1.97E+01,-6.62E+00,-8.28E+00,-1.84E+01,-8.03E+00,-1.46E+01,-8.70E+00,-1.10E+01
4.26E+01,-1.48E+01,-1.33E+01,-7.50E+00,-1.57E+01,-6.37E+00,-2.06E+01,-7.07E+00,-7.33E+00,-7.23E+00,-1.54E+01
4.26E+01,-9.23E+00,-1.28E+01,-1.35E+01,-9.32E+00,-1.36E+01,-1.38E+01,-1.27E+01,-1.16E+01,-1.80E+01,-1.70E+01
4.26E+01,-1.49E+01,-1.38E+01,-7.22E+00,-2.18E+01,-1.19E+01,-4.32E+00,-8.06E+00,-1.27E+00,-2.07E+01,-1.95E+01
4.27E+01,-1.57E+01,-8.91E+00,-8.48E+00,-6.81E+00,-1.08E+01,-1.20E+01,-1.38E+01,-8.28E+00,-6.60E+00,-1.42E+01
4.27E+01,-1.13E+01,-7.97E+00,-1.01E+01,-9.24E+00,-1.26E+01,-2.09E+01,-6.27E+00,-1.45E+01,-9.76E+00,-2.27E+01
4.27E+01,-1.46E+01,-2.31E+01,-1.43E+01,-8.39E+00,-9.19E+00,-9.89E+00,-1.87E+01,-1.18E+01,-1.04E+01,-1.45E+01
4.27E+01,-9.35E+00,-8.64E+00,-1.68E+01,-2.33E+01,-1.78E+01,-1.26E+01,-4.85E+00,-7.93E+00,-9.62E+00,-1.97E+01
4.27E+01,-2.02E+01,-3.04E+01,-3.49E+01,-1.18E+01,-1.18E+01,-9.47E+00,-1.10E+01,-2.04E+01,-1.41E+01,-1.44E+01
4.28E+01,-2.72E+01,-8.38E+00,-8.74E+00,-1.63E+01,-7.17E+00,-1.64E+01,-7.46E+00,-7.50E+00,-2.00E+01,-2.37E+01
4.28E+01,-3.36E+00,-2.33E+01,-1.60E+01,-1.54E+01,-1.20E+01,-1.02E+01,-8.96E+00,-1.47E+01,-9.01E+00,-1.20E+01
4.28E+01,-1.16E+01,-1.45E+01,-7.87E+00,-9.69E+00,-1.97E+01,-1.42E+01,-7.59E+00,-1.81E+01,-1.57E+01,-1.19E+01
4.28E+01,-2.07E+01,-1.30E+01,-5.54E+00,-2.28E+01,-5.46E+00,-6.69E+00,-7.27E+00,-1.16E+01,-1.46E+01,-1.11E+01
4.28E+01,-1.33E+01,-4.32E+00,-6.33E+00,-1.75E+01,-1.55E+01,-1.18E+01,-1.36E+01,-6.12E+00,-7.72E+00,-1.36E+01
4.28E+01,-4.06E+00,-8.35E+00,-9.42E+00,-5.38E+00,-1.54E+01,-1.04E+01,-1.28E+01,-1.28E+01,-1.29E+01,-1.24E+01
4.29E+01,-6.46E+00,-6.91E+00,-7.65E+00,-1.20E+01,-1.39E+01,-1.28E+01,-1.08E+01,-1.77E+01,-6.19E+00,-9.26E+00
4.29E+01,-5.17E+00,-8.97E+00,-1.45E+01,-1.21E+01,-1.94E+00,-1.78E+01,-5.66E+00,-1.44E+01,-1.66E+01,-1.37E+01
4.29E+01,-1.60E+01,-4.98E+00,-8.47E+00,-1.28E+01,-1.24E+01,-1.46E+01,-3.32E+00,-1.54E+01,-1.29E+01,-1.10E+01
4.29E+01,-1.25E+01,-1.91E+01,-1.00E+01,-1.04E+01,-3.28E+00,-6.97E+00,-1.28E+01,-6.81E+00,-1.37E+01,-2.14E+01
4.29E+01,-1.68E+01,-7.56E+00,-7.68E+00,-1.03E+01,-1.04E+01,-7.61E+00,-1.03E+01,-1.27E+01,-1.50E+01,-2.08E+01
4.30E+01,-1.40E+01,-6.90E+00,-2.12E+01,-6.14E+00,-7.61E+00,-5.27E+00,-5.64E+00,-2.16E+01,-8.82E+00,-1.69E+01
4.30E+01,-7.26E+00,-5.53E+00,-1.07E+01,-6.94E+00,-1.58E+01,-9.94E+00,-1.96E+01,-9.67E+00,-2.23E+01,-2.14E+01
4.30E+01,-1.44E+01,-5.33E+00,-1.09E+01,-1.13E+01,-1.01E+01,-1.30E+01,-1.30E+01,-2.54E+01,-1.43E+01,-1.34E+01
4.30E+01,-1.03E+01,-1.34E+01,-1.07E+01,-1.37E+01,-1.29E+01,-8.73E+00,-2.06E+01,-1.83E+01,-1.16E+01,-1.32E+01
4.30E+01,-9.93E+00,-3.99E+00,-5.31E+00,-1.14E+01,-9.39E+00,-8.06E+00,-1.30E+01,-1.83E+01,-1.52E+01,-1.75E+01
4.30E+01,-6.97E+00,-2.51E+01,-6.67E+00,-1.53E+01,-6.34E+00,-8.10E+00,-1.24E+01,-6.90E+00,-1.75E+01,-1.19E+01
4.31E+01,-9.09E+00,-1.39E+01,-8.28E+00,-1.10E+01,-5.44E+00,-1.49E+01,-1.40E+01,-7.79E+00,-1.44E+01,-6.30E+00
4.31E+01,-3.04E+01,-7.87E+00,-7.78E+00,-1.22E+01,-8.96E+00,-1.03E+01,-1.48E+01,-1.27E+01,-1.10E+01,-1.35E+01
4.31E+01,-1.20E+01,-1.61E+01,-1.30E+01,-5.93E+00,-1.09E+01,-2.56E+01,-7.29E+00,-1.33E+01,-1.22E+01,-1.40E+01
4.31E+01,-4.14E+00,-4.20E+00,-6.61E+00,-9.22E+00,-1.21E+01,-1.22E+01,-7.16E+00,-1.79E+01,-1.18E+01,-1.84E+01
4.31E+01,-6.03E+00,-2.88E+01,-5.89E+00,-1.56E+01,-8.40E+00,-1.68E+01,-1.61E+01,-6.17E+00,-6.98E+00,-9.30E+00
4.31E+01,-1.16E+01,-6.32E+00,-1.16E+01,-7.77E+00,-1.59E+01,-9.34E+00,-9.88E+00,-1.45E+01,-8.75E+00,-1.07E+01
4.32E+01,-8.79E+00,-1.04E+01,-1.29E+01,-1.45E+01,-9.59E+00,-1.08E+01,-2.19E+01,-1.30E+01,-1.10E+01,-5.38E+00
4.32E+01,-2.30E+01,-1.16E+01,-1.09E+01,-1.49E+01,-1.01E+01,-1.34E+01,-1.37E+01,-9.68E+00,-1.43E+01,-1.31E+01
4.32E+01,-9.93E+00,-1.25E+01,-1.15E+01,-2.34E+01,-1.76E+01,-1.50E+01,-1.84E+01,-9.67E+00,-1.35E+01,-8.61E+00
4.32E+01,-1.14E+01,-6.83E+00,-9.85E+00,-8.03E+00,-6.29E+00,-4.34E+00,-3.43E+00,-1.01E+01,-5.34E+00,-5.22E+00
4.32E+01,-9.46E+00,-5.98E+00,-1.40E+01,-1.24E+01,-4.74E+01,-2.19E+01,-1.44E+01,-1.58E+01,-7.04E+00,-1.75E+01
4.33E+01,-1.75E+01,-5.85E+00,-1.84E+01,-8.34E+00,-8.66E+00,-1.12E+01,-1.12E+01,-1.02E+01,-1.00E+01,-8.13E+00
4.33E+01,-1.08E+01,-9.62E+00,-7.80E+00,-8.86E+00,-8.78E+00,-1.24E+01,-1.18E+01,-1.68E+01,-1.10E+01,-1.28E+01
4.33E+01,-1.01E+01,-1.86E+01,-8.21E+00,-3.64E+00,-7.63E+00,-1.07E+01,-1.14E+01,-1.39E+01,-1.51E+01,-1.76E+01
4.33E+01,-1.36E+01,-6.78E+00,-9.90E+00,-1.24E+01,-2.16E+01,-6.36E+00,-2.36E+01,-1.20E+01,-1.19E+01,-2.95E+01
4.33E+01,-3.87E+00,-1.08E+01,-5.51E+00,-1.41E+01,-8.87E+00,-3.54E+00,-2.25E+01,-7.34E+00,-1.54E+01,-1.39E+01
4.33E+01,-1.00E+01,-1.21E+01,-1.58E+01,-9.21E+00,-1.05E+01,-1.95E+01,-2.61E+00,-1.57E+01,-8.58E+00,-1.17E+01
4.34E+01,-1.51E+01,-8.33E+00,-1.33E+01,-2.75E+01,-5.67E+00,-1.59E+01,-2.46E+01,-1.03E+01,-9.89E+00,-1.61E+01
4.34E+01,-1.60E+01,-8.88E+00,-8.47E+00,-1.61E+01,-9.91E+00,-2.34E+01,-7.48E+00,-1.27E+01,-1.24E+01,-1.03E+01
4.34E+01,-1.06E+01,-1.65E+01,-1.35E+01,-9.64E+00,-1.29E+01,-9.37E+00,-1.61E+01,-1.04E+01,-6.87E+00,-2.22E+01
4.34E+01,-7.39E+00,-6.31E+00,-1.02E+01,-3.89E+00,-1.50E+01,-7.41E+00,-6.97E+00,-1.29E+01,-1.61E+01,-1.10E+01
4.34E+01,-2.41E+01,-1.70E+01,-9.49E+00,-1.53E+01,-2.34E+01,-1.16E+01,-1.12E+01,-1.79E+01,-1.01E+01,-2.20E+01
4.35E+01,-6.54E+00,-8.53E+00,-6.09E+00,-5.94E+00,-1.49E+01,-5.78E+00,-1.95E+01,-2.27E+01,-8.43E+00,-1.79E+01
4.35E+01,-1.21E+01,-8.72E+00,-1.54E+01,-1.41E+01,-1.55E+01,-5.39E+00,-6.16E+00,-1.58E+01,-1.81E+01,-2.08E+01
4.35E+01,-1.79E+01,-3.98E+00,-2.37E+01,-8.17E+00,-1.31E+01,-1.90E+01,-2.12E+01,-1.19E+01,-1.34E+01,-2.04E+01
4.35E+01,-7.03E+00,-8.59E+00,-2.19E+00,-1.40E+01,-1.39E+01,-7.00E+00,-6.78E+00,-1.74E+01,-1.16E+01,-1.03E+01
4.35E+01,-1.54E+01,-1.34E+01,-1.17E+01,-1.52E+01,-1.33E+01,-1.28E+01,-8.23E+00,-2.51E+01,-1.09E+01,-1.75E+01
4.35E+01,-6.66E+00,-4.84E+00,-1.18E+01,-7.81E+00,-1.08E+01,-1.04E+01,-1.17E+01,-7.17E+00,-1.32E+01,-1.88E+01
4.36E+01,-1.11E+01,-1.97E+01,-1.17E+01,-1.09E+01,-9.09E+00,-1.02E+01,-1.76E+01,-1.44E+01,-6.83E+00,-1.81E+01
4.36E+01,-6.31E+00,-1.35E+01,-1.03E+01,-5.64E+00,-1.15E+01,-4.31E+00,-1.66E+01,-6.95E+00,-1.19E+01,-2.22E+01
4.36E+01,-1.26E+01,-3.94E+00,-9.03E+00,-1.22E+01,-1.14E+01,-3.90E+00,-2.22E+01,-1.04E+01,-1.49E+01,-1.38E+01
4.36E+01,-6.97E+00,-6.79E+00,-1.58E+01,-1.31E+01,-8.60E+00,-1.27E+01,-1.59E+01,-2.17E+01,-1.08E+01,-1.06E+01
4.36E+01,-1.17E+01,-1.03E+01,-1.36E+01,-1.79E+01,-5.07E+00,-2.01E+01,-8.13E+00,-2.37E+01,-2.37E+01,-2.26E+01
4.36E+01,-3.74E+00,-2.59E+00,-9.87E+00,-1.62E+01,-5.01E+00,-4.12E+00,-9.98E+00,-8.14E+00,-1.43E+01,-1.01E+01
4.37E+01,-2.08E+01,-1.06E+01,-8.89E+00,-9.77E+00,-9.64E+00,-7.14E+00,-1.25E+01,-1.12E+01,-9.62E+00,-2.00E+01
4.37E+01,-1.20E+01,-6.63E+00,-4.81E+00,-1.54E+01,-1.79E+01,-8.88E+00,-9.28E+00,-6.41E+00,-1.25E+01,-1.70E+01
4.37E+01,-4.07E+00,-1.96E+01,-9.04E+00,-1.73E+01,-7.33E+00,-6.68E+00,-6.14E+00,-1.63E+01,-5.26E+00,-1.53E+01
4.37E+01,-1.11E+01,-1.07E+01,-1.34E+01,-1.38E+01,-9.58E+00,-5.20E+00,-1.00E+01,-9.90E+00,-2.33E+01,-6.56E+00
4.37E+01,-1.65E+01,-9.35E+00,-7.96E+00,-7.12E+00,-1.81E+01,-8.45E+00,-1.17E+01,-1.72E+01,-1.16E+01,-3.09E+01
4.38E+01,-1.73E+01,-6.36E+00,-1.93E+01,-2.52E+01,-1.70E+01,-1.12E+01,-2.10E+01,-1.04E+01,-2.89E+01,-1.35E+01
4.38E+01,-1.05E+01,-1.46E+01,-1.19E+01,-1.79E+01,-1.12E+01,-1.54E+01,-1.25E+01,-9.93E+00,-7.80E+00,-1.83E+01
4.38E+01,-7.82E+00,-1.16E+01,-1.44E+01,-1.10E+01,-7.57E+00,-1.18E+01,-9.78E+00,-1.39E+01,-6.70E+00,-1.75E+01
4.38E+01,-7.87E+00,-5.98E+00,-1.34E+01,-8.76E+00,-7.58E+00,-1.05E+01,-1.83E+01,-1.08E+01,-1.48E+01,-1.28E+01
4.38E+01,-5.13E+00,-6.12E+00,-8.65E+00,-4.45E+00,-1.34E+01,-1.50E+01,-4.06E+00,-1.90E+01,-8.61E+00,-2.42E+01
4.38E+01,-7.34E+00,-8.33E+00,-7.05E+00,-6.95E+00,-1.23E+01,-1.46E+01,-1.80E+01,-1.24E+01,-7.17E+00,-1.54E+01
4.39E+01,-3.14E+00,-1.14E+01,-6.82E+00,-1.19E+01,-1.29E+01,-1.66E+01,-1.09E+01,-7.89E+00,-8.18E+00,-1.48E+01
4.39E+01,-8.71E+00,-4.90E+00,-3.22E+01,-1.08E+01,-9.85E+00,-2.01E+01,-1.30E+01,-1.52E+01,-8.74E+00,-1.54E+01
4.39E+01,-1.01E+01,-1.03E+01,-9.10E+00,-1.98E+01,-2.31E+01,-2.74E+01,-1.26E+01,-1.35E+01,-7.89E+00,-9.84E+00
4.39E+01,-6.13E+00,-4.68E+00,-8.83E+00,-7.31E+00,-1.71E+01,-6.13E+00,-2.04E+01,-1.59E+01,-2.08E+01,-1.39E+01
4.39E+01,-1.00E+01,-1.44E+01,-1.29E+01,-9.38E+00,-1.61E+01,-9.72E+00,-1.20E+01,-9.82E+00,-1.63E+01,-1.54E+01
4.40E+01,-1.42E+01,-7.39E+00,-8.93E+00,-3.13E+01,-2.24E+01,-6.62E+00,-1.53E+01,-1.43E+01,-1.32E+01,-8.88E+00
4.40E+01,-8.63E+00,-1.45E+01,-1.27E+01,-6.40E+00,-1.03E+01,-8.35E+00,-6.99E+00,-1.36E+01,-8.32E+00,-1.00E+01
4.40E+01,-1.06E+01,-1.87E+01,-7.28E+00,-1.41E+01,-4.16E+00,-1.29E+01,-7.14E+00,-1.25E+01,-1.61E+01,-1.54E+01
4.40E+01,-1.36E+01,-1.09E+01,-3.65E+00,-7.34E+00,-9.34E+00,-2.10E+01,-1.25E+01,-2.06E+01,-1.01E+01,-2.33E+01
4.40E+01,-1.06E+01,-1.15E+01,-5.71E+00,-6.46E+00,-7.26E+00,-8.38E+00,-8.68E+00,-7.25E+00,-8.70E+00,-3.57E+00
4.40E+01,-7.81E+00,-1.72E+01,-1.18E+01,-5.47E+00,-1.22E+01,-1.25E+01,-6.40E+00,-1.18E+01,-1.54E+01,-1.22E+01
4.41E+01,-4.93E+00,-2.88E+00,-5.51E+00,-8.81E+00,-1.86E+01,-1.42E+01,-3.62E+00,-8.06E+00,-9.08E+00,-1.34E+01
4.41E+01,-1.31E+01,-7.53E+00,-3.57E+00,-6.71E+00,-9.17E+00,-9.71E+00,-1.25E+01,-6.49E+00,-1.24E+01,-1.02E+01
4.41E+01,-1.14E+01,-1.73E+01,-2.20E+01,-9.19E+00,-1.35E+01,-2.06E+01,-1.31E+01,-2.13E+01,-1.21E+01,-6.72E+00
4.41E+01,-1.03E+01,-8.31E+00,-8.38E+00,-1.15E+01,-1.34E+01,-1.95E+01,-1.87E+01,-6.93E+00,-3.55E+00,-1.84E+01
4.41E+01,-4.09E+00,-1.06E+01,-8.22E+00,-6.58E+00,-8.44E+00,-3.72E+00,-7.30E+00,-1.16E+01,-8.44E+00,-1.87E+01
4.42E+01,-8.06E+00,-6.46E+00,-8.71E+00,-1.06E+01,-1.24E+01,-1.35E+01,-5.80E+00,-2.17E+01,-1.23E+01,-1.19E+01
4.42E+01,-1.25E+01,-1.56E+01,-1.02E+01,-1.63E+01,-1.39E+01,-9.57E+00,-7.30E+00,-9.59E+00,-7.59E+00,-1.48E+01
4.42E+01,-1.50E+01,-1.61E+01,-1.40E+01,-1.01E+01,-2.20E+01,-9.19E+00,-5.46E+00,-9.24E+00,-1.23E+01,-1.81E+01
4.42E+01,-5.04E+00,-7.51E+00,-9.70E+00,-1.06E+01,-8.31E+00,-1.41E+01,-1.17E+01,-9.42E+00,-1.54E+01,-1.45E+01
4.42E+01,-1.18E+01,-1.05E+01,-7.11E+00,-8.46E+00,-1.11E+01,-1.67E+01,-1.83E+01,-8.81E+00,-2.43E+01,-1.53E+01
4.42E+01,-1.58E+00,-1.93E+01,-5.97E+00,-1.06E+01,-1.82E+01,-7.00E+00,-1.08E+01,-1.39E+01,-1.34E+01,-2.21E+01
4.43E+01,-6.90E+00,-6.78E+00,-8.46E+00,-1.62E+01,-1.08E+01,-1.26E+01,-1.99E+01,-2.32E+01,-6.52E+00,-1.95E+01
4.43E+01,-1.01E+01,-7.63E+00,-9.18E+00,-1.08E+01,-3.35E+01,-9.83E+00,-5.46E+00,-1.86E+01,-2.05E+01,-8.16E+00
4.43E+01,-1.41E+01,-1.41E+01,-8.88E+00,-9.50E+00,-2.70E+01,-6.77E+00,-1.18E+01,-1.11E+01,-1.32E+01,-1.53E+01
4.43E+01,-7.45E+00,-1.19E+01,-2.30E+01,-6.89E+00,-1.29E+01,-8.66E+00,-1.38E+01,-8.16E+00,-1.44E+01,-9.11E+00
4.43E+01,-1.52E+01,-4.22E+00,-1.96E+01,-1.49E+01,-1.51E+01,-6.63E+00,-5.32E+00,-1.70E+01,-7.93E+00,-1.70E+01
4.43E+01,-8.58E+00,-1.00E+01,-2.60E+01,-6.84E+00,-1.23E+01,-1.50E+01,-8.99E+00,-9.15E+00,-1.05E+01,-8.18E+00
4.44E+01,-5.69E+00,-1.10E+01,-3.03E+00,-6.44E+00,-1.69E+01,-1.78E+01,-5.71E+00,-1.12E+01,-9.91E+00,-1.59E+01
4.44E+01,-1.58E+01,-8.14E+00,-1.28E+01,-1.31E+01,-1.13E+01,-1.08E+01,-1.36E+01,-1.22E+01,-1.22E+01,-4.84E+00
4.44E+01,-2.21E+00,-1.42E+00,-6.80E+00,-6.04E+00,-2.48E+01,-3.90E+00,-1.06E+01,-9.08E+00,-1.03E+01,-1.09E+01
4.44E+01,-5.31E+00,-6.22E+00,-1.26E+01,-7.63E+00,-4.01E+01,-1.31E+01,-8.92E+00,-1.12E+01,-1.19E+01,-1.20E+01
4.44E+01,-1.57E+01,-1.13E+01,-1.46E+01,-1.47E+01,-1.23E+01,-8.63E+00,-1.34E+01,-1.03E+01,-2.28E+01,-9.41E+00
4.45E+01,-8.44E+00,-7.13E+00,-1.39E+01,-6.75E+00,-1.13E+01,-2.53E+01,-1.51E+01,-2.36E+01,-1.79E+01,-8.68E+00
4.45E+01,-1.26E+01,-6.76E+00,-4.45E+00,-7.14E+00,-1.11E+01,-8.66E+00,-2.43E+01,-9.48E+00,-1.80E+01,-1.69E+01
4.45E+01,-1.07E+01,-1.30E+01,-5.86E+00,-9.06E+00,-7.16E+00,-1.39E+01,-1.82E+01,-7.15E+00,-1.60E+01,-7.86E+00
4.45E+01,-1.14E+01,-1.09E+01,-9.60E+00,-6.91E+00,-9.58E+00,-8.76E+00,-1.78E+01,-1.12E+01,-4.85E+00,-1.46E+01
4.45E+01,-6.38E+00,-9.85E+00,-2.16E+01,-1.41E+01,-8.09E+00,-1.88E+01,-1.62E+01,-1.49E+01,-1.38E+01,-2.18E+01
4.45E+01,-8.41E+00,-6.69E+00,-1.73E+01,-2.29E+01,-4.98E+00,-2.61E+01,-8.18E+00,-6.97E+00,-1.18E+01,-1.28E+01
4.46E+01,-3.27E+00,-2.67E+00,-7.47E+00,-1.89E+01,-1.91E+01,-1.14E+01,-1.02E+01,-1.54E+01,-1.41E+01,-9.94E+00
4.46E+01,-1.05E+01,-6.68E+00,-3.89E+00,-1.51E+01,-5.54E+00,-1.63E+01,-2.05E+01,-1.22E+01,-2.39E+01,-1.56E+01
4.46E+01,-3.84E+00,-7.82E+00,-6.34E+00,-6.18E+00,-1.00E+01,-1.15E+01,-2.16E+01,-8.52E+00,-1.11E+01,-1.13E+01
4.46E+01,-1.08E+01,-1.18E+01,-1.28E+01,-1.25E+01,-1.17E+01,-1.09E+01,-1.36E+01,-1.50E+01,-3.34E+01,-1.76E+01
4.46E+01,-1.17E+01,-8.18E+00,-8.48E+00,-1.42E+01,-6.15E+00,-8.03E+00,-8.30E+00,-8.72E+00,-7.97E+00,-1.17E+01
4.47E+01,-8.38E+00,-1.11E+01,-1.85E+01,-3.07E+00,-7.98E+00,-9.30E+00,-1.17E+01,-1.09E+01,-9.31E+00,-2.47E+01
4.47E+01,-1.20E+01,-1.08E+01,-8.96E+00,-6.61E+00,-1.16E+01,-1.78E+01,-9.73E+00,-1.60E+01,-1.30E+01,-1.41E+01
4.47E+01,-1.26E+01,-1.64E+01,-9.51E+00,-8.95E+00,-8.70E+00,-1.42E+01,-6.85E+00,-1.33E+01,-1.68E+01,-1.53E+01
4.47E+01,-5.59E+00,-5.23E+00,-1.34E+01,-1.08E+01,-3.00E+01,-4.49E+00,-8.08E+00,-6.25E+00,-2.65E+01,-1.30E+01
4.47E+01,-2.16E+01,-8.66E+00,-1.54E+01,-6.10E+00,-8.07E+00,-1.30E+01,-1.54E+01,-1.55E+01,-1.56E+01,-3.59E+01
4.47E+01,-3.12E+01,-1.38E+01,-1.17E+01,-2.58E+01,-1.37E+01,-1.78E+01,-1.60E+01,-9.24E+00,-1.14E+01,-6.72E+00
4.48E+01,-7.24E+00,-2.31E+01,-4.93E+00,-8.83E+00,-9.34E+00,-1.31E+01,-5.39E+00,-1.54E+01,-1.06E+01,-1.07E+01
4.48E+01,-8.09E+00,-9.29E+00,-1.27E+01,-1.65E+01,-3.09E+00,-6.70E+00,-1.12E+01,-1.72E+01,-1.72E+01,-3.27E+01
4.48E+01,-2.32E+01,-1.28E+01,-1.21E+01,-1.23E+01,-1.78E+01,-2.22E+01,-1.28E+01,-1.16E+01,-1.74E+01,-1.21E+01
4.48E+01,-1.15E+01,-9.87E+00,-1.71E+01,-1.78E+01,-1.08E+01,-1.07E+01,-7.70E+00,-1.84E+01,-6.72E+00,-6.58E+00
4.48E+01,-9.06E+00,-7.74E+00,-1.32E+01,-1.13E+01,-7.24E+00,-3.26E+01,-6.06E+00,-8.86E+00,-2.09E+01,-1.65E+01
4.48E+01,-1.17E+01,-1.95E+01,-8.48E+00,-1.00E+01,-6.29E+00,-9.41E+00,-1.68E+01,-7.13E+00,-9.20E+00,-2.48E+01
4.49E+01,-4.25E+00,-5.23E+00,-4.91E+00,-5.17E+00,-3.95E+00,-8.28E+00,-8.02E+00,-1.67E+01,-7.13E+00,-1.17E+01
4.49E+01,-5.36E+00,-1.86E+01,-1.33E+01,-8.45E+00,-1.69E+01,-1.78E+01,-1.21E+01,-1.30E+01,-9.79E+00,-1.73E+01
4.49E+01,-1.00E+01,-9.81E+00,-1.10E+01,-7.94E+00,-1.17E+01,-5.07E+00,-2.17E+01,-1.48E+01,-6.62E+00,-2.36E+01
4.49E+01,-8.42E+00,-7.92E+00,-1.07E+01,-3.63E+00,-9.92E+00,-8.54E+00,-1.21E+01,-1.51E+01,-1.30E+01,-7.46E+00
4.49E+01,-9.06E+00,-6.29E+00,-7.51E+00,-6.44E+00,-1.10E+01,-1.89E+01,-5.79E+00,-1.53E+01,-7.95E+00,-2.12E+01
4.50E+01,-8.52E+00,-9.28E+00,-1.13E+01,-1.90E+01,-1.61E+01,-5.89E+00,-6.06E+00,-9.98E+00,-1.22E+01,-6.28E+00
4.50E+01,-6.32E+00,-4.39E+00,-8.59E+00,-8.64E+00,-1.17E+01,-8.48E+00,-1.56E+01,-1.43E+01,-9.95E+00,-1.25E+01
4.50E+01,-5.91E+00,-9.25E+00,-1.09E+01,-1.67E+01,-8.02E+00,-1.45E+01,-1.69E+01,-8.71E+00,-1.10E+01,-1.14E+01
4.50E+01,-1.48E+01,-1.13E+01,-1.12E+01,-1.06E+01,-1.96E+01,-1.15E+01,-1.11E+01,-2.24E+01,-1.52E+01,-1.85E+01
4.50E+01,-1.35E+01,-1.16E+01,-8.95E+00,-1.27E+01,-1.83E+01,-1.80E+01,-7.97E+00,-1.07E+01,-7.88E+00,-1.30E+01
4.50E+01,-1.58E+01,-7.51E+00,-1.02E+01,-5.47E+00,-1.35E+01,-1.03E+01,-8.84E+00,-8.60E+00,-1.16E+01,-1.41E+01
4.51E+01,-1.61E+01,-1.15E+01,-7.05E+00,-1.28E+01,-1.15E+01,-1.30E+01,-7.07E+00,-2.04E+01,-7.22E+00,-1.53E+01
4.51E+01,-1.00E+01,-4.44E+00,-8.98E+00,-7.84E+00,-2.36E+01,-8.76E+00,-1.06E+01,-1.32E+01,-1.04E+01,-1.28E+01
4.51E+01,-1.26E+01,-1.39E+01,-5.74E+00,-1.05E+01,-1.92E+01,-4.77E+00,-1.57E+01,-9.09E+00,-3.12E+01,-1.07E+01
4.51E+01,-9.45E+00,-6.09E+00,-9.11E+00,-3.44E+01,-1.16E+01,-1.66E+01,-3.98E+00,-2.29E+01,-7.05E+00,-1.23E+01
4.51E+01,-2.11E+01,-7.81E+00,-1.58E+01,-1.35E+01,-2.72E+01,-6.21E+00,-1.04E+01,-1.47E+01,-1.99E+01,-1.48E+01
4.52E+01,-8.54E+00,-5.17E+00,-1.48E+01,-1.02E+01,-1.12E+01,-8.31E+00,-1.90E+01,-1.52E+01,-1.04E+01,-1.58E+01
4.52E+01,-4.18E+00,-9.84E+00,-1.15E+01,-7.04E+00,-7.88E+00,-1.35E+01,-3.36E+01,-1.25E+01,-8.09E+00,-1.51E+01
4.52E+01,-5.76E+00,-1.97E+01,-1.11E+01,-8.07E+00,-1.20E+01,-5.14E+00,-1.59E+01,-1.58E+01,-1.47E+01,-1.04E+01
4.52E+01,-1.54E+01,-1.41E+01,-1.24E+01,-1.92E+01,-2.55E+01,-1.62E+01,-2.34E+01,-9.38E+00,-5.92E+00,-1.88E+01
4.52E+01,-2.37E+01,-1.26E+01,-1.26E+01,-3.79E+00,-1.73E+01,-9.24E+00,-6.52E+00,-1.62E+01,-1.28E+01,-1.23E+01
4.52E+01,-1.48E+01,-8.53E+00,-1.03E+01,-1.00E+01,-1.35E+01,-9.27E+00,-2.06E+01,-1.63E+01,-1.43E+01,-3.10E+01
4.53E+01,-1.20E+01,-1.12E+01,-2.40E+01,-4.97E+00,-4.57E+00,-1.08E+01,-6.64E+00,-1.75E+01,-1.11E+01,-1.82E+01
4.53E+01,-9.72E+00,-6.96E+00,-2.10E+01,-7.08E+00,-2.32E+01,-1.24E+01,-7.25E+00,-5.05E+00,-1.20E+01,-1.57E+01
4.53E+01,-8.19E+00,-1.75E+01,-2.05E+01,-7.31E+00,-2.29E+01,-2.05E+01,-1.57E+01,-2.15E+01,-6.47E+00,-1.86E+01
4.53E+01,-1.56E+01,-2.14E+01,-1.44E+01,-1.35E+01,-1.08E+01,-9.00E+00,-1.59E+01,-1.29E+01,-2.04E+01,-2.90E+01
4.53E+01,-1.03E+01,-1.00E+01,-1.21E+01,-1.25E+01,-6.10E+00,-1.03E+01,-6.94E+00,-1.80E+01,-1.48E+01,-1.65E+01
4.53E+01,-7.15E+00,-1.26E+01,-1.53E+01,-8.84E+00,-7.01E+00,-3.55E+01,-2.13E+01,-7.10E+00,-1.20E+01,-1.07E+01
4.54E+01,-2.29E+01,-8.11E+00,-9.69E+00,-9.11E+00,-1.86E+01,-4.69E+00,-3.75E+01,-4.68E+00,-1.29E+01,-1.18E+01
4.54E+01,-1.66E+01,-9.46E+00,-1.35E+01,-1.49E+01,-1.25E+01,-2.30E+01,-6.25E+00,-8.22E+00,-1.72E+01,-9.76E+00
4.54E+01,-5.31E+00,-3.06E+00,-1.52E+01,-1.28E+01,-6.73E+00,-1.15E+01,-1.26E+01,-1.53E+01,-7.19E+00,-1.64E+01
4.54E+01,-1.04E+01,-1.87E+01,-2.26E+01,-1.13E+01,-1.29E+01,-1.58E+01,-1.37E+01,-1.59E+01,-1.71E+01,-2.52E+01
4.54E+01,-1.36E+01,-2.57E+01,-2.10E+01,-1.49E+01,-1.15E+01,-6.82E+00,-2.71E+00,-1.29E+01,-1.32E+01,-1.91E+01
4.55E+01,-1.20E+01,-2.15E+00,-1.10E+01,-1.88E+01,-1.66E+01,-1.48E+01,-5.50E+00,-2.59E+01,-6.61E+00,-1.32E+01
4.55E+01,-9.08E+00,-1.76E+01,-8.89E+00,-1.18E+01,-6.14E+00,-1.19E+01,-1.12E+01,-7.56E+00,-1.11E+01,-2.58E+01
4.55E+01,-8.88E+00,-1.47E+01,-1.42E+01,-1.92E+01,-1.65E+01,-1.36E+01,-1.25E+01,-1.66E+01,-1.83E+01,-1.75E+01
4.55E+01,-3.18E+01,-4.95E+00,-4.38E+00,-2.20E+01,-6.55E+00,-9.50E+00,-5.14E+00,-9.19E+00,-2.72E+01,-1.27E+01
4.55E+01,-1.41E+01,-1.62E+01,-4.49E+00,-1.76E+01,-1.60E+01,-6.38E+00,-7.56E+00,-1.86E+01,-5.85E+00,-2.08E+01
4.55E+01,-1.15E+01,-9.48E+00,-1.21E+01,-1.25E+01,-1.68E+01,-8.59E+00,-1.39E+01,-1.44E+01,-1.99E+01,-2.82E+01
4.56E+01,-8.05E+00,-9.80E+00,-1.10E+01,-4.07E+00,-5.06E+00,-1.25E+01,-1.09E+01,-1.45E+01,-8.55E+00,-7.73E+00
4.56E+01,-5.91E+00,-9.55E+00,-8.77E+00,-1.16E+01,-9.70E+00,-8.12E+00,-1.38E+01,-3.35E+01,-6.78E+00,-1.28E+01
4.56E+01,-5.75E+00,-4.77E+00,-8.56E+00,-7.58E+00,-7.34E+00,-1.41E+01,-6.04E+00,-9.54E+00,-1.19E+01,-6.72E+00
4.56E+01,-7.75E+00,-1.74E+01,-1.09E+01,-1.11E+01,-1.16E+01,-2.43E+01,-5.46E+00,-2.41E+01,-1.07E+01,-1.41E+01
4.56E+01,-1.07E+01,-1.15E+01,-7.98E+00,-7.65E+00,-2.11E+01,-1.30E+01,-7.26E+00,-1.47E+01,-6.83E+00,-9.45E+00
4.57E+01,-1.03E+01,-9.44E+00,-9.36E+00,-4.89E+00,-1.19E+01,-1.45E+01,-2.58E+01,-4.94E+00,-1.46E+01,-1.20E+01
4.57E+01,-1.05E+01,-8.63E+00,-1.15E+01,-2.58E+00,-9.73E+00,-5.89E+00,-1.59E+01,-1.45E+01,-1.25E+01,-1.37E+01
4.57E+01,-2.39E+01,-1.27E+01,-7.93E+00,-1.41E+01,-4.41E+00,-1.53E+01,-1.42E+01,-1.18E+01,-1.51E+01,-1.17E+01
4.57E+01,-1.39E+01,-2.77E+00,-1.07E+01,-1.11E+01,-8.50E+00,-6.36E+00,-1.15E+01,-1.38E+01,-1.19E+01,-1.04E+01
4.57E+01,-6.57E+00,-4.03E+00,-6.63E+00,-4.05E+00,-7.44E+00,-6.97E+00,-2.07E+01,-2.13E+01,-9.27E+00,-1.12E+01
4.57E+01,-1.64E+01,-8.26E+00,-1.27E+01,-8.94E+00,-8.77E+00,-2.31E+01,-1.12E+01,-6.35E+00,-9.85E+00,-7.04E+00
4.58E+01,-9.62E+00,-1.08E+01,-1.02E+01,-1.61E+01,-4.58E+00,-2.76E+01,-5.39E+00,-6.78E+00,-6.71E+00,-1.49E+01
4.58E+01,-8.43E+00,-6.75E+00,-3.89E+00,-1.44E+01,-1.21E+01,-1.08E+01,-8.65E+00,-7.54E+00,-6.76E+00,-1.61E+01
4.58E+01,-8.60E+00,-5.69E+00,-8.40E+00,-6.32E+00,-6.00E+00,-8.82E+00,-2.00E+01,-1.71E+01,-1.33E+01,-1.50E+01
4.58E+01,-6.62E+00,-8.95E+00,-7.61E+00,-2.36E+01,-4.30E+00,-3.40E+01,-4.68E+00,-1.42E+01,-1.13E+01,-1.70E+01
4.58E+01,-1.00E+01,-6.97E+00,-9.02E+00,-1.29E+01,-1.85E+01,-1.70E+01,-1.14E+01,-1.63E+01,-1.37E+01,-2.39E+01
4.59E+01,-1.23E+01,-6.85E+00,-1.49E+01,-8.76E+00,-6.08E+00,-1.13E+01,-6.45E+00,-1.46E+01,-1.33E+01,-7.63E+00
4.59E+01,-6.79E+00,-1.21E+01,-3.87E+00,-6.24E+00,-1.88E+01,-1.25E+01,-1.41E+01,-1.13E+01,-1.24E+01,-2.16E+01
4.59E+01,-3.17E+00,-5.72E+00,-8.18E+00,-1.65E+01,-6.23E+00,-9.73E+00,-4.40E+00,-1.10E+01,-2.04E+01,-9.28E+00
4.59E+01,-1.30E+01,-2.04E+01,-1.64E+01,-2.11E+01,-1.35E+01,-1.03E+01,-6.20E+00,-1.58E+01,-8.50E+00,-2.07E+01
4.59E+01,-8.79E+00,-5.72E+00,-1.18E+01,-4.31E+00,-2.29E+01,-1.11E+01,-2.26E+01,-1.67E+01,-2.21E+01,-2.28E+01
4.59E+01,-1.83E+01,-3.08E+00,-6.58E+00,-4.25E+00,-8.23E+00,-1.58E+01,-1.04E+01,-8.60E+00,-7.57E+00,-1.33E+01
4.60E+01,-1.37E+01,-8.70E+00,-4.38E+00,-1.70E+01,-1.11E+01,-4.32E+00,-1.01E+01,-9.95E+00,-1.23E+01,-8.22E+00
4.60E+01,-1.20E+01,-7.33E+00,-2.09E+01,-2.40E+01,-3.77E+00,-1.39E+01,-7.44E+00,-2.46E+01,-1.02E+01,-2.83E+01
4.60E+01,-1.47E+01,-1.89E+01,-9.40E+00,-5.05E+00,-5.03E+00,-1.15E+01,-6.34E+00,-1.74E+01,-1.46E+01,-1.17E+01
4.60E+01,-1.15E+01,-8.21E+00,-1.13E+01,-8.55E+00,-4.86E+00,-8.94E+00,-6.17E+00,-2.04E+01,-1.64E+01,-1.94E+01
4.60E+01,-8.87E+00,-7.13E+00,-1.73E+01,-8.90E+00,-1.39E+01,-6.85E+00,-9.10E+00,-1.37E+01,-1.94E+01,-1.45E+01
4.60E+01,-2.06E+01,-1.53E+01,-8.69E+00,-1.32E+01,-1.18E+00,-5.96E+00,-1.63E+01,-1.06E+01,-1.45E+01,-2.68E+01
4.61E+01,-1.33E+01,-3.30E+00,-9.14E+00,-7.74E+00,-6.61E+00,-9.29E+00,-6.48E+00,-7.25E+00,-1.23E+01,-1.45E+01
4.61E+01,-2.03E+00,-5.75E+00,-1.52E+01,-8.60E+00,-1.06E+01,-1.25E+01,-2.49E+01,-9.88E+00,-1.30E+01,-1.01E+01
4.61E+01,-6.36E+00,-1.57E+01,-1.07E+01,-9.94E+00,-1.12E+01,-1.70E+01,-1.92E+01,-1.31E+01,-2.20E+01,-1.18E+01
4.61E+01,-2.29E+01,-1.01E+00,-2.91E+00,-1.89E+01,-9.16E+00,-1.21E+01,-2.53E+01,-9.95E+00,-1.60E+01,-2.91E+01
4.61E+01,-1.33E+01,-6.17E+00,-7.14E+00,-1.05E+01,-1.07E+01,-9.95E+00,-7.52E+00,-1.30E+01,-1.51E+01,-1.76E+01
4.62E+01,-1.63E+01,-1.07E+01,-8.35E+00,-2.85E+01,-6.58E+00,-1.01E+01,-1.58E+01,-1.11E+01,-1.98E+01,-1.39E+01
4.62E+01,-1.75E+01,-1.75E+01,-2.15E+01,-1.66E+01,-1.24E+01,-1.96E+01,-1.15E+01,-1.30E+01,-1.26E+01,-1.20E+01
4.62E+01,-1.12E+01,-1.56E+01,-4.97E+00,-1.05E+01,-1.42E+01,-2.56E+01,-1.78E+01,-7.06E+00,-1.32E+01,-1.14E+01
4.62E+01,-1.03E+01,-4.86E+00,-8.96E+00,-1.46E+01,-1.65E+01,-2.40E+00,-1.92E+01,-5.18E+00,-7.96E+00,-1.01E+01
4.62E+01,-8.20E+00,-2.20E+01,-7.85E+00,-1.77E+01,-2.83E+01,-4.19E+00,-1.70E+01,-1.51E+01,-1.11E+01,-1.26E+01
4.62E+01,-1.32E+01,-8.83E+00,-8.78E+00,-6.22E+00,-7.66E+00,-1.22E+01,-5.93E+00,-1.06E+01,-5.29E+00,-1.73E+01
4.63E+01,-8.82E+00,-1.28E+01,-1.19E+01,-9.03E+00,-1.23E+01,-1.09E+01,-1.13E+01,-1.78E+01,-1.03E+01,-1.35E+01
4.63E+01,-8.17E+00,-5.01E+00,-6.40E+00,-1.54E+01,-1.37E+01,-1.85E+01,-1.91E+01,-7.02E+00,-1.03E+01,-2.77E+01
4.63E+01,-8.44E+00,-7.79E+00,-1.25E+01,-1.80E+01,-9.53E+00,-2.78E+01,-2.11E+01,-6.83E+00,-7.37E+00,-1.57E+01
4.63E+01,-8.37E+00,-1.07E+01,-8.02E+00,-1.01E+01,-1.23E+01,-7.24E+00,-1.03E+01,-1.28E+01,-1.17E+01,-1.08E+01
4.63E+01,-2.47E+00,-6.92E+00,-7.11E+00,-1.49E+01,-1.71E+01,-1.08E+01,-1.44E+01,-9.88E+00,-1.06E+01,-1.57E+01
4.64E+01,-3.20E+01,-6.94E+00,-1.04E+01,-1.30E+01,-2.31E+01,-1.79E+01,-1.37E+01,-5.95E+00,-8.10E+00,-9.67E+00
4.64E+01,-2.72E+00,-6.35E+00,-1.02E+01,-5.11E+00,-1.62E+01,-8.04E+00,-1.03E+01,-1.70E+01,-1.07E+01,-1.55E+01
4.64E+01,-6.10E+00,-1.27E+01,-6.77E+00,-1.60E+01,-6.32E+00,-1.06E+01,-1.47E+01,-5.48E+00,-1.16E+01,-1.15E+01
4.64E+01,-8.28E+00,-7.21E+00,-3.65E+00,-4.74E+00,-9.05E+00,-1.05E+01,-1.27E+01,-2.03E+01,-9.86E+00,-1.23E+01
4.64E+01,-7.97E+00,-1.05E+01,-1.83E+01,-3.59E+01,-7.98E+00,-8.09E+00,-1.34E+01,-2.42E+01,-8.71E+00,-1.62E+01
4.64E+01,-3.00E+00,-7.58E+00,-1.66E+01,-1.31E+01,-1.53E+01,-1.40E+01,-8.18E+00,-2.01E+01,-1.26E+01,-2.01E+01
4.65E+01,-9.55E+00,-1.22E+01,-5.57E+00,-1.40E+01,-1.00E+01,-5.48E+00,-2.15E+01,-8.94E+00,-1.55E+01,-1.12E+01
4.65E+01,-7.65E+00,-8.30E+00,-1.11E+01,-3.65E+00,-1.03E+01,-2.27E+01,-1.87E+01,-1.34E+01,-1.04E+01,-3.51E+01
4.65E+01,-1.11E+01,-5.40E+00,-5.57E+00,-1.12E+01,-4.87E+00,-9.88E+00,-1.30E+01,-6.66E+00,-1.89E+01,-7.82E+00
4.65E+01,-6.00E+00,-2.73E+00,-4.59E+00,-1.06E+01,-7.09E+00,-2.28E+00,-6.09E+00,-9.69E+00,-1.01E+01,-1.87E+01
4.65E+01,-1.05E+01,-3.55E+00,-1.21E+01,-5.35E+00,-9.65E+00,-4.48E+00,-5.91E+00,-1.22E+01,-1.82E+01,-1.84E+01
4.65E+01,-1.15E+01,-8.73E+00,-1.20E+01,-9.02E+00,-1.92E+01,-1.10E+01,-1.08E+01,-6.62E+00,-1.44E+01,-1.65E+01
4.66E+01,-1.56E+01,-6.81E+00,-1.39E+01,-1.57E+01,-1.81E+01,-5.06E+00,-5.04E+00,-1.93E+01,-1.80E+01,-7.91E+00
4.66E+01,-5.60E+00,-6.55E+00,-5.12E+00,-4.00E+00,-1.19E+01,-9.82E+00,-5.16E+00,-1.16E+01,-1.07E+01,-1.53E+01
4.66E+01,-4.27E+00,-1.19E+01,-1.03E+01,-4.82E+00,-9.45E+00,-7.98E+00,-1.68E+01,-6.50E+00,-1.26E+01,-1.80E+01
4.66E+01,-7.79E+00,-6.58E+00,-1.07E+01,-3.18E+00,-6.78E+00,-1.51E+01,-8.71E+00,-1.42E+01,-1.97E+01,-1.28E+01
4.66E+01,-5.55E+00,-1.22E+01,-4.91E+00,-8.73E+00,-3.95E+00,-2.39E+01,-1.66E+01,-1.29E+01,-1.12E+01,-1.73E+01
4.67E+01,-3.01E+01,-1.49E+01,-3.43E+00,-1.06E+01,-1.37E+01,-7.12E+00,-1.74E+01,-2.83E+01,-1.11E+01,-1.39E+01
4.67E+01,-7.25E+00,-1.71E+01,-7.79E+00,-9.02E+00,-1.56E+01,-1.00E+01,-1.08E+01,-1.20E+01,-1.67E+01,-2.08E+01
4.67E+01,-7.70E+00,-1.25E+01,-1.00E+01,-6.25E+00,-2.46E+01,-2.21E+01,-6.90E+00,-1.57E+01,-2.58E+01,-1.14E+01
4.67E+01,-5.70E+00,-7.52E+00,-1.29E+01,-1.48E+01,-7.59E+00,-1.10E+01,-5.32E+00,-1.03E+01,-5.95E+00,-8.93E+00
4.67E+01,-1.47E+01,-1.49E+01,-5.15E+00,-1.01E+01,-8.26E+00,-1.06E+01,-2.00E+01,-1.20E+01,-9.22E+00,-7.20E+00
4.67E+01,-1.28E+01,-1.16E+01,-7.00E+00,-1.54E+01,-1.86E+01,-7.82E+00,-1.23E+01,-1.38E+01,-1.19E+01,-1.36E+01
4.68E+01,-2.32E+01,-1.66E+01,-9.19E+00,-2.37E+01,-1.54E+01,-8.58E+00,-1.81E+01,-1.21E+01,-1.01E+01,-1.49E+01
4.68E+01,-1.26E+01,-1.76E+01,-8.97E+00,-8.22E+00,-9.40E+00,-1.04E+01,-1.42E+01,-1.88E+01,-1.53E+01,-2.51E+01
4.68E+01,-1.44E+01,-1.61E+01,-1.88E+01,-1.88E+01,-9.28E+00,-6.91E+00,-1.18E+01,-1.38E+01,-1.06E+01,-2.17E+01
4.68E+01,-4.67E+00,-7.72E+00,-1.26E+01,-5.37E+00,-3.31E+00,-1.12E+01,-4.61E+00,-7.77E+00,-3.20E+01,-9.36E+00
4.68E+01,-1.25E+01,-7.66E+00,-2.63E+01,-1.16E+01,-1.06E+01,-8.60E+00,-1.70E+01,-1.61E+01,-7.12E+00,-9.38E+00
4.69E+01,-3.42E+00,-5.67E+00,-5.55E+00,-3.90E+00,-8.99E+00,-8.47E+00,-3.33E+00,-1.36E+01,-2.38E+01,-6.61E+00
4.69E+01,-9.26E+00,-2.03E+01,-1.63E+01,-1.41E+01,-9.10E+00,-5.38E+00,-1.06E+01,-1.26E+01,-1.13E+01,-1.31E+01
4.69E+01,-1.20E+01,-8.48E+00,-9.61E+00,-3.47E+00,-2.50E+01,-6.88E+00,-1.53E+01,-1.36E+01,-8.05E+00,-1.41E+01
4.69E+01,-5.24E+00,-2.13E+01,-2.40E+00,-8.61E+00,-2.07E+01,-6.24E+00,-6.20E+00,-7.64E+00,-2.16E+01,-9.95E+00
4.69E+01,-8.36E+00,-4.95E+00,-3.57E+00,-2.41E+01,-6.96E+00,-1.08E+01,-1.04E+01,-1.81E+01,-1.48E+01,-1.22E+01
4.69E+01,-2.06E+01,-5.28E+00,-9.65E+00,-5.85E+00,-1.36E+01,-1.23E+01,-1.04E+01,-5.40E+00,-2.18E+01,-1.33E+01
4.70E+01,-1.65E+01,-1.01E+01,-9.04E+00,-1.86E+01,-6.40E+00,-1.45E+01,-8.42E+00,-1.74E+01,-2.36E+01,-2.24E+01
4.70E+01,-1.13E+01,-1.03E+01,-5.83E+00,-8.42E+00,-1.76E+01,-8.47E+00,-1.28E+01,-1.23E+01,-1.85E+01,-1.74E+01
4.70E+01,-8.05E+00,-4.81E+00,-4.98E+00,-1.08E+01,-2.09E+01,-1.40E+01,-7.97E+00,-1.53E+01,-1.10E+01,-1.48E+01
4.70E+01,-9.56E+00,-9.73E+00,-1.02E+01,-2.18E+01,-8.72E+00,-7.87E+00,-1.75E+01,-2.38E+01,-1.44E+01,-6.91E+00
4.70E+01,-1.41E+01,-3.92E+00,-9.66E+00,-8.36E+00,-3.63E+00,-1.12E+01,-1.73E+01,-2.17E+01,-3.77E+01,-1.96E+01
4.71E+01,-2.30E+01,-5.11E+00,1.24E+00,-1.29E+01,-9.06E+00,-7.85E+00,-7.74E+00,-5.85E+00,-1.48E+01,-1.79E+01
4.71E+01,-1.23E+01,-8.24E+00,-8.97E+00,-7.79E+00,-8.76E+00,-6.26E+00,-1.69E+01,-1.07E+01,-3.08E+01,-1.62E+01
4.71E+01,-5.92E+00,-7.13E+00,-1.48E+01,-1.17E+01,-2.19E+01,-9.47E+00,-1.31E+01,-8.75E+00,-2.25E+01,-1.24E+01
4.71E+01,-1.33E+01,-1.16E+01,-1.08E+01,-9.59E+00,-1.18E+01,-1.77E+01,-2.30E+01,-1.42E+01,-1.59E+01,-1.36E+01
4.71E+01,-4.91E+00,-6.34E+00,-1.18E+01,-6.60E+00,-8.54E+00,-5.30E+00,-8.00E+00,-1.13E+01,-9.99E+00,-1.78E+01
4.71E+01,-7.44E+00,-2.16E+01,-2.73E+01,-8.48E+00,-1.57E+01,-9.24E+00,-1.53E+01,-2.31E+01,-1.65E+01,-1.58E+01
4.72E+01,-2.69E+00,-3.00E+01,-1.39E+01,-9.68E+00,-1.11E+01,-4.77E+00,-9.59E+00,-8.40E+00,-1.01E+01,-1.00E+01
4.72E+01,-2.95E+01,-4.60E+00,-7.43E+00,-1.03E+01,-5.35E+00,-6.72E+00,-1.45E+01,-2.13E+01,-1.02E+01,-3.10E+01
4.72E+01,-1.12E+01,-1.25E+01,-8.54E+00,-8.50E+00,-1.55E+01,-1.75E+01,-1.36E+01,-7.33E+00,-1.17E+01,-2.26E+01
4.72E+01,-7.78E+00,-2.61E+01,-5.61E+00,-1.79E+01,-1.66E+01,-2.81E+01,-5.04E+00,-2.12E+01,-7.80E+00,-1.07E+01
4.72E+01,-5.46E+00,-1.43E+01,-2.44E+00,-7.59E+00,-1.52E+01,-1.73E+01,-9.71E+00,-2.42E+01,-2.65E+01,-1.61E+01
4.72E+01,-6.99E+00,-1.19E+01,-3.81E+00,-1.06E+01,-7.17E+00,-5.95E+00,-1.63E+01,-1.19E+01,-2.66E+01,-1.05E+01
4.73E+01,-6.35E+00,-7.42E+00,-9.49E+00,-9.40E+00,-1.53E+01,-6.39E+00,-1.37E+01,-1.79E+01,-1.50E+01,-2.23E+01
4.73E+01,-9.43E+00,-1.51E+01,-1.21E+01,-4.82E+00,-8.11E+00,-7.63E+00,-1.59E+01,-2.22E+01,-1.37E+01,-9.89E+00
4.73E+01,-9.12E+00,-1.68E+01,-1.44E+01,-1.03E+01,-1.62E+01,-8.24E+00,-1.49E+01,-9.43E+00,-1.60E+01,-1.27E+01
4.73E+01,-3.94E+00,-1.84E+01,-6.08E+00,-9.93E+00,-1.34E+01,-9.69E+00,-7.86E+00,-7.55E+00,-1.14E+01,-1.85E+01
4.73E+01,-5.65E+00,-1.04E+01,-9.21E+00,-8.74E+00,-1.33E+01,-7.98E+00,-8.05E+00,-1.08E+01,-1.69E+01,-6.24E+00
4.74E+01,-7.79E+00,-1.08E+01,-2.94E+01,-5.01E+00,-1.09E+01,-1.35E+01,-2.91E+01,-1.28E+01,-9.50E+00,-2.70E+01
4.74E+01,-4.25E+00,-1.30E+01,-3.01E+00,-6.42E+00,-1.70E+01,-2.08E+01,-1.49E+01,-6.31E+00,-1.32E+01,-1.63E+01
4.74E+01,-8.68E+00,-1.40E+01,-9.94E+00,-4.52E+00,-3.81E+00,-1.93E+01,-1.39E+01,-1.64E+01,-1.43E+01,-1.60E+01
4.74E+01,-7.15E+00,-4.35E+00,-1.09E+01,-1.07E+01,-9.35E+00,-1.32E+01,-7.43E+00,-3.50E+01,-2.54E+01,-1.48E+01
4.74E+01,-5.76E+00,-1.01E+01,-1.04E+01,-6.99E+00,-8.94E+00,-8.00E+00,-1.03E+01,-7.98E+00,-1.07E+01,-1.28E+01
4.74E+01,-7.72E+00,-8.51E+00,-6.69E+00,-1.26E+01,-8.99E+00,-9.34E+00,-8.99E+00,-1.22E+01,-9.07E+00,-1.25E+01
4.75E+01,-6.35E-01,-6.86E+00,-9.22E+00,-1.44E+01,-1.03E+01,-1.06E+01,-3.06E+00,-1.00E+01,-1.20E+01,-1.26E+01
4.75E+01,-6.84E+00,-1.66E+01,-1.65E+01,-1.31E+01,-2.39E+00,-1.07E+01,-8.55E+00,-9.99E+00,-1.10E+01,-2.17E+01
4.75E+01,-4.83E+00,-1.02E+01,-1.13E+01,-2.25E+01,-5.20E+00,-8.39E+00,-1.85E+01,-1.97E+01,-1.13E+01,-1.40E+01
4.75E+01,-6.95E+00,-4.53E+00,-3.90E+00,-8.30E+00,-1.21E+01,-1.59E+01,-7.95E+00,-8.16E+00,-8.44E+00,-2.11E+01
4.75E+01,-5.67E+00,-3.12E+00,-7.08E+00,-7.00E+00,-1.89E+01,-1.26E+01,-2.55E+01,-9.95E+00,-9.99E+00,-1.33E+01
4.76E+01,-1.11E+01,-9.91E+00,-1.57E+01,-1.26E+01,-1.39E+01,-1.75E+01,-1.31E+01,-1.52E+01,-1.64E+01,-1.45E+01
4.76E+01,-2.41E+01,-7.36E+00,-1.92E+01,-2.10E+01,-6.23E+00,-1.26E+01,-1.12E+01,-1.52E+01,-1.60E+01,-1.68E+01
4.76E+01,-1.48E+00,-2.63E+01,-1.37E+01,-1.24E+01,-1.56E+01,-6.91E+00,-2.45E+01,-1.09E+01,-9.50E+00,-2.06E+01
4.76E+01,-1.13E+01,-6.34E+00,-8.83E+00,-2.25E+00,-4.10E+00,-1.19E+01,-1.23E+01,-2.89E+01,-8.82E+00,-1.30E+01
4.76E+01,-1.28E+01,-8.01E+00,-6.71E+00,-6.53E+00,-2.76E+01,-1.73E+01,-1.00E+01,-1.02E+01,-9.69E+00,-2.72E+01
4.76E+01,-6.11E+00,-1.15E+01,-2.86E+01,-1.23E+01,-1.04E+01,-8.75E+00,-1.28E+01,-1.60E+01,-1.56E+01,-1.49E+01
4.77E+01,-7.65E+00,-1.72E+01,-1.14E+01,-1.12E+01,-1.03E+01,-1.06E+01,-1.11E+01,-1.61E+01,-8.96E+00,-1.06E+01
4.77E+01,-1.62E+01,-2.63E+01,-1.65E+01,-5.98E+00,-7.39E+00,-1.23E+01,-1.59E+01,-1.70E+01,-1.43E+01,-1.31E+01
4.77E+01,-5.51E+00,-8.89E+00,-1.02E+01,-9.51E+00,-1.05E+01,-7.83E+00,-9.34E+00,-2.30E+01,-1.43E+01,-1.75E+01
4.77E+01,-1.11E+01,-1.85E+01,-1.31E+01,-1.45E+01,-6.76E+00,-1.17E+01,-1.42E+01,-1.71E+01,-1.78E+01,-1.79E+01
4.77E+01,-7.80E-01,-1.40E+01,-3.00E+00,-1.13E+01,-6.06E+00,-1.38E+01,-9.60E+00,-1.32E+01,-1.73E+01,-2.16E+01
4.77E+01,-1.05E+01,-4.08E+00,-3.05E+00,-3.98E+00,-7.64E+00,-1.16E+01,-1.50E+01,-1.43E+01,-1.25E+01,-1.10E+01
4.78E+01,-8.89E+00,-9.58E+00,-7.87E+00,-2.05E+01,-6.55E+00,-1.27E+01,-1.64E+01,-1.19E+01,-2.02E+01,-1.13E+01
4.78E+01,-1.50E+01,-1.53E+01,8.97E-01,-1.21E+01,-8.03E+00,-2.40E+00,-1.67E+01,-9.53E+00,-1.28E+01,-1.53E+01
4.78E+01,-2.11E+01,-4.79E+01,-4.62E+00,-7.33E+00,-9.28E+00,-1.45E+01,-5.97E+00,-7.32E+00,-1.51E+01,-1.42E+01
4.78E+01,-4.68E+00,-6.35E+00,-1.95E+01,-1.01E+01,-7.08E+00,-9.54E+00,-1.17E+01,-2.37E+01,-9.42E+00,-1.53E+01
4.78E+01,-7.25E+00,-1.43E+01,-1.63E+01,-6.43E+00,-1.62E+01,-7.35E+00,-9.46E+00,-8.68E+00,-2.02E+01,-9.46E+00
4.79E+01,-1.29E+01,-1.05E+01,-1.09E+01,-2.12E+01,-2.20E+01,-1.25E+01,-1.58E+01,-6.22E+00,-1.88E+01,-1.25E+01
4.79E+01,-6.06E+00,-8.23E+00,-8.79E+00,-8.31E+00,-8.40E+00,-1.60E+01,-1.15E+01,-8.31E+00,-1.68E+01,-1.63E+01
4.79E+01,-5.12E+00,-8.77E+00,-9.14E+00,-9.41E+00,-9.23E+00,-1.01E+01,-1.83E+01,-6.83E+00,-7.30E+00,-1.49E+01
4.79E+01,-4.54E+00,-1.08E+01,-7.65E+00,-8.28E+00,-1.43E+01,-4.43E+00,-2.66E+00,-1.45E+01,-1.48E+01,-7.09E+00
4.79E+01,-3.44E+00,-7.42E+00,-1.70E+01,-1.57E+01,-6.87E+00,-9.55E+00,-9.46E+00,-1.88E+01,-8.92E+00,-1.27E+01
4.79E+01,-9.60E+00,-4.58E+00,-4.31E+00,-1.00E+01,-9.70E+00,-9.45E+00,-1.68E+01,-1.33E+01,-1.62E+01,-1.45E+01
4.80E+01,-1.09E+01,-1.09E+01,-1.07E+01,-9.29E+00,-6.50E+00,-8.29E+00,-1.40E+01,-5.37E+00,-8.83E+00,-1.60E+01
4.80E+01,-8.47E+00,-1.03E+01,-4.39E+00,-9.58E+00,-2.66E+01,-1.35E+01,-1.02E+01,-2.18E+01,-6.84E+00,-1.27E+01
4.80E+01,-2.51E+01,-7.00E+00,-1.08E+01,-1.06E+01,-4.98E+00,-1.37E+01,-8.05E+00,-1.96E+01,-2.22E+01,-1.12E+01
4.80E+01,-1.00E+01,-1.13E+01,-3.79E+00,-9.31E+00,-8.90E+00,-8.21E+00,-9.97E+00,-1.22E+01,-1.62E+01,-1.77E+01
4.80E+01,-8.10E+00,-7.13E+00,-2.06E+01,-9.05E+00,-1.95E+00,-8.78E+00,-2.66E+01,-1.55E+01,-9.87E+00,-1.62E+01
4.81E+01,-9.55E+00,-2.17E+01,-7.91E+00,-9.32E+00,-9.59E+00,-4.62E+00,-1.58E+01,-1.20E+01,-2.43E+01,-5.48E+00
4.81E+01,-3.88E+00,-9.85E+00,-1.87E+01,-1.19E+01,-6.31E+00,-9.78E+00,-1.29E+01,-1.38E+01,-2.50E+01,-4.78E+00
4.81E+01,-7.87E+00,-7.59E+00,-1.29E+01,-2.38E+01,-6.01E+00,-6.49E+00,-2.21E+01,-1.75E+01,-1.87E+01,-1.30E+01
4.81E+01,-4.65E+00,-8.12E+00,-7.87E+00,-1.66E+01,-1.35E+01,-1.64E+01,-1.10E+01,-1.31E+01,-1.10E+01,-2.20E+01
4.81E+01,-1.51E+01,-1.29E+01,-1.01E+01,-7.99E+00,-2.01E+01,-1.05E+01,-9.16E+00,-1.70E+01,-1.25E+01,-1.66E+01
4.81E+01,-9.73E+00,-2.72E+01,-4.35E+00,-1.93E+01,-9.68E+00,-1.64E+01,-1.13E+01,-2.10E+01,-1.44E+01,-1.30E+01
4.82E+01,-1.30E+01,-1.77E+01,-3.60E+01,-1.75E+01,-1.32E+01,-5.18E+00,-6.00E+00,-2.61E+01,-1.70E+01,-1.63E+01
4.82E+01,-1.25E+01,-2.28E+01,-6.17E+00,-8.64E+00,-3.14E+01,-1.66E+01,-1.95E+01,-1.34E+01,-1.12E+01,-1.80E+01
4.82E+01,-7.42E+00,-8.93E+00,-5.97E+00,-4.96E+00,-2.52E+01,-1.21E+01,-6.56E+00,-1.38E+01,-2.70E+01,-1.53E+01
4.82E+01,-6.31E+00,-7.59E+00,-9.68E+00,-1.54E+01,-1.14E+01,-8.08E+00,-1.00E+01,-2.14E+01,-1.21E+01,-1.44E+01
4.82E+01,-1.94E+01,-3.58E+01,-6.02E+00,-2.37E+01,-1.62E+01,-1.44E+01,-1.28E+01,-1.04E+01,-1.71E+01,-1.15E+01
4.82E+01,-7.22E+00,-2.14E+01,-1.27E+01,-4.39E+00,-1.26E+01,-8.00E+00,-1.42E+01,-1.61E+01,-7.32E+00,-9.75E+00
4.83E+01,-5.10E+00,-5.97E+00,-9.94E+00,-1.38E+01,-1.16E+00,-9.11E+00,-1.98E+01,-1.50E+01,-4.78E+00,-1.10E+01
4.83E+01,-1.25E+01,-1.05E+01,-1.25E+01,-7.44E+00,-2.34E+01,-1.73E+01,-7.99E+00,-9.06E+00,-1.29E+01,-6.88E+00
4.83E+01,-3.38E+00,-5.35E+00,-5.12E+00,-6.29E+00,-7.79E+00,-1.29E+01,-1.11E+01,-2.31E+01,-9.98E+00,-2.56E+01
4.83E+01,-7.44E+00,-2.65E+01,-1.09E+01,-1.19E+01,-4.09E+00,-1.82E+01,-5.70E+00,-1.63E+01,-2.28E+01,-1.14E+01
4.83E+01,-4.93E+00,-1.30E+01,-2.51E+01,-1.27E+01,-1.57E+01,-6.78E+00,-5.98E+00,-1.74E+01,-2.18E+01,-1.80E+01
4.84E+01,-1.05E+01,1.12E+00,-5.42E+00,-2.06E+01,-1.70E+01,-1.93E+01,-4.83E+01,-1.12E+01,-1.83E+01,-1.35E+01
4.84E+01,-1.20E+01,-4.55E+00,-1.26E+01,-6.40E+00,-1.13E+01,-1.84E+01,-1.06E+01,-2.19E+01,-7.94E+00,-1.44E+01
4.84E+01,-1.09E+01,-3.97E+00,-6.35E+00,-8.74E+00,-1.06E+01,-4.65E+00,-1.09E+01,-1.29E+01,-1.25E+01,-2.11E+01
4.84E+01,-8.26E+00,-2.37E+01,-9.79E+00,-1.53E+01,-9.96E+00,-1.30E+01,-1.07E+01,-1.37E+01,-1.10E+01,-1.36E+01
4.84E+01,-1.24E+01,-1.05E+01,-9.90E+00,-9.93E+00,-8.95E+00,-1.91E+01,-2.84E+01,-9.39E+00,-1.05E+01,-1.26E+01
4.84E+01,-6.94E+00,-8.13E+00,-1.74E+01,-1.03E+01,-8.59E+00,-1.24E+01,-7.02E+00,-9.84E+00,-1.38E+01,-2.82E+01
4.85E+01,-1.30E+01,-1.36E+01,-7.26E+00,-1.01E+01,-8.86E+00,-1.18E+01,-2.76E+01,-1.20E+01,-1.06E+01,-1.79E+01
4.85E+01,-9.26E+00,-1.27E+01,-1.15E+01,-6.82E+00,-1.46E+01,-9.17E+00,-1.52E+01,-1.18E+01,-1.43E+01,-1.16E+01
4.85E+01,-8.11E+00,-1.14E+01,-1.18E+01,-9.17E+00,-1.60E+01,-1.92E+01,-4.83E+00,-9.05E+00,-1.34E+01,-1.22E+01
4.85E+01,-8.65E+00,-7.76E+00,-1.32E+01,-1.99E+01,-1.66E+01,-1.53E+01,-1.19E+01,-1.10E+01,-1.50E+01,-1.15E+01
4.85E+01,-4.26E+00,-6.39E+00,-9.30E+00,-6.78E+00,-1.08E+01,-7.18E+00,-8.41E+00,-1.03E+01,-2.57E+01,-9.34E+00
4.86E+01,-1.12E+01,-9.92E+00,-2.16E+01,-6.66E+00,-1.80E+01,-1.53E+01,-1.43E+01,-9.46E+00,-8.38E+00,-1.15E+01
4.86E+01,-1.29E+01,-2.02E+01,-5.44E+00,-2.04E+01,-8.14E+00,-1.09E+01,-1.05E+01,-9.75E+00,-1.79E+01,-1.30E+01
4.86E+01,-5.94E+00,-1.78E+01,-4.47E+00,-1.17E+01,-4.84E+00,-1.11E+01,-1.29E+01,-1.07E+01,-1.44E+01,-1.45E+01
4.86E+01,-1.86E+01,-9.42E+00,-2.54E+01,-1.17E+01,-7.19E+00,-7.46E+00,-8.79E+00,-1.08E+01,-1.47E+01,-1.77E+01
4.86E+01,-6.53E+00,-1.11E+01,-1.19E+01,-6.15E+00,-5.13E+00,-2.01E+01,-6.75E+00,-1.12E+01,-1.39E+01,-7.04E+00
4.86E+01,-2.86E+00,-1.03E+01,-8.50E+00,-8.15E+00,-1.27E+01,-1.44E+01,-8.01E+00,-1.19E+01,-1.32E+01,-1.28E+01
4.87E+01,-1.93E+01,-1.53E+01,-1.84E+01,-2.07E+01,-1.83E+01,-2.31E+01,-8.02E+00,-9.13E+00,-1.52E+01,-9.24E+00
4.87E+01,-9.02E+00,-9.12E+00,-4.53E+00,-2.91E+00,-2.21E+01,-1.55E+01,-8.45E+00,-9.09E+00,-1.84E+01,-9.92E+00
4.87E+01,-6.17E+00,-8.66E+00,-1.29E+01,-1.52E+01,-1.13E+01,-2.03E+01,-1.08E+01,-2.28E+01,-1.15E+01,-1.40E+01
4.87E+01,-4.86E+00,-2.39E+01,-5.36E+00,-1.33E+01,-5.85E+00,-9.58E+00,-1.97E+01,-1.21E+01,-1.61E+01,-1.97E+01
4.87E+01,-6.87E+00,-7.55E+00,-1.07E+01,-8.50E+00,-8.44E+00,-5.77E+00,-1.75E+01,-1.19E+01,-8.79E+00,-1.82E+01
4.88E+01,-4.87E+00,-5.15E+00,-1.04E+01,-1.62E+01,-1.32E+01,-7.49E+00,-1.91E+01,-9.59E+00,-1.23E+01,-1.25E+01
4.88E+01,-1.43E+01,-1.52E+01,-1.16E+01,-2.60E+00,-5.11E+00,-1.52E+01,-1.63E+01,-1.19E+01,-1.40E+01,-1.16E+01
4.88E+01,-3.72E+00,-2.76E+00,-6.52E+00,-4.10E+00,-1.41E+01,-7.36E+00,-4.83E+00,-5.58E+00,-2.32E+01,-4.33E+00
4.88E+01,-3.49E+00,-6.01E+00,-3.63E+00,-7.77E+00,-6.56E+00,-9.29E+00,-1.11E+01,-1.85E+01,-1.54E+01,-1.95E+01
4.88E+01,-8.06E+00,-1.47E+01,-8.66E+00,-1.16E+01,-2.45E+00,-1.06E+01,-6.81E+00,-1.68E+01,-2.50E+01,-1.41E+01
4.88E+01,-1.33E+01,-9.80E+00,-9.76E+00,-1.75E+01,-1.95E+01,-1.86E+01,-2.26E+01,-1.34E+01,-1.10E+01,-1.98E+01
4.89E+01,-7.75E+00,-5.76E+00,-1.06E+01,-1.27E+01,-1.22E+01,-8.52E+00,-1.38E+01,-2.03E+01,-1.83E+01,-1.21E+01
4.89E+01,-1.61E+01,-1.66E+01,-1.50E+01,-9.88E+00,-1.60E+01,-4.52E+00,-1.38E+01,-6.44E+00,-1.04E+01,-1.05E+01
4.89E+01,-6.40E+00,-1.12E+01,-9.80E+00,-5.17E+00,-1.47E+00,-9.57E+00,-1.74E+01,-6.64E+00,-9.26E+00,-7.16E+00
4.89E+01,-1.75E+01,-1.39E+01,-8.30E+00,-8.67E+00,-1.28E+01,-1.35E+01,-1.01E+01,-1.03E+01,-1.44E+01,-1.13E+01
4.89E+01,-2.13E+01,-4.37E+00,-3.71E+00,-1.74E+01,-6.18E+00,-8.12E+00,-2.36E+01,-7.72E+00,-8.95E+00,-1.02E+01
4.89E+01,-9.54E+00,-1.12E+01,-1.32E+01,-4.94E+00,-2.51E+01,-1.19E+01,-1.06E+01,-1.17E+01,-1.81E+01,-1.13E+01
4.90E+01,-5.85E+00,-6.60E+00,-4.60E+00,-1.06E+01,-9.76E+00,-6.74E+00,-2.34E+00,-1.04E+01,-5.55E+00,-2.44E+01
4.90E+01,-1.37E+01,-9.27E+00,-1.41E+01,-9.73E+00,-6.77E+00,-1.19E+01,-1.57E+01,-1.37E+01,-1.52E+01,-1.31E+01
4.90E+01,-4.74E+00,-4.99E+00,-1.26E+01,-1.10E+01,-9.61E+00,-8.65E+00,-8.96E+00,-9.10E+00,-9.99E+00,-1.10E+01
4.90E+01,-6.21E+00,-3.30E+00,-1.18E+01,-9.52E+00,-6.93E+00,-5.84E+00,-5.35E+00,-1.30E+01,-9.74E+00,-1.46E+01
4.90E+01,-3.86E+00,-4.75E+00,-1.02E+01,-1.85E+01,-5.57E+00,-9.92E+00,-1.22E+01,-1.14E+01,-7.66E+00,-1.45E+01
4.91E+01,-3.85E+00,-1.34E+01,-1.57E+01,-9.11E+00,-1.30E+01,-7.13E+00,-1.49E+01,-1.09E+01,-1.15E+01,-3.09E+01
4.91E+01,-1.52E+01,-9.63E+00,-1.94E+01,-3.43E+00,-9.53E+00,-1.29E+01,-1.89E+01,-3.72E+00,-1.06E+01,-8.75E+00
4.91E+01,-2.93E+00,-9.88E+00,-1.23E+00,-9.08E+00,-1.67E+01,-1.52E+01,-1.08E+01,-1.37E+01,-1.55E+01,-8.97E+00
4.91E+01,-1.07E+01,-1.25E+01,-9.67E+00,-1.36E+01,-1.10E+01,-1.26E+01,-1.32E+01,-1.40E+01,-1.13E+01,-1.60E+01
4.91E+01,-2.08E+01,-2.08E+01,-1.44E+01,-1.18E+01,-1.30E+01,-1.02E+01,-9.59E+00,-7.47E+00,-1.74E+01,-2.32E+01
4.91E+01,-1.70E+01,-1.40E+01,-1.79E+01,-1.94E+01,-1.02E+01,-1.03E+01,-2.50E+01,-1.05E+01,-8.70E+00,-1.29E+01
4.92E+01,-1.91E+01,-1.51E+01,-7.96E+00,-6.63E+00,-1.22E+01,-9.55E+00,-1.33E+01,-1.78E+01,-2.39E+01,-8.78E+00
4.92E+01,-8.29E+00,-1.26E+01,-4.99E+00,-1.01E+01,-7.01E+00,-1.08E+01,-1.82E+01,-1.77E+01,-1.16E+01,-1.30E+01
4.92E+01,-1.07E+01,-7.09E+00,-6.83E+00,-1.85E+01,-1.44E+01,-2.74E+00,-1.20E+01,-1.50E+01,-1.42E+01,-2.58E+01
4.92E+01,-5.47E+00,-7.76E+00,-1.71E+01,-9.78E+00,-2.96E+01,-1.08E+01,-1.03E+01,-1.05E+01,-8.88E+00,-1.39E+01
4.92E+01,-1.17E+00,-6.77E+00,-6.44E+00,-7.59E+00,-1.40E+01,-1.23E+01,-1.40E+01,-1.34E+01,-1.20E+01,-1.04E+01
4.93E+01,-8.29E+00,-6.40E+00,-9.08E+00,-5.63E+00,-1.18E+01,-8.65E+00,-1.07E+01,-8.57E+00,-9.41E+00,-1.37E+01
4.93E+01,-5.48E+00,-7.72E+00,-8.04E+00,-9.68E+00,-6.80E+00,-3.21E+00,-8.80E+00,-1.45E+01,-2.06E+01,-1.97E+01
4.93E+01,-1.54E+01,-1.24E+01,-8.76E+00,-6.71E+00,-8.67E-01,-3.04E+01,-3.43E+00,-1.02E+01,-1.71E+01,-2.45E+01
4.93E+01,-6.08E+00,-9.03E+00,-7.36E+00,-9.79E+00,-1.52E+01,-8.25E+00,-1.31E+01,-5.57E+00,-1.53E+01,-1.46E+01
4.93E+01,-1.17E+01,-8.08E+00,-1.20E+01,-5.98E+00,-1.24E+01,-2.03E+01,-1.23E+01,-3.68E+00,-1.44E+01,-9.04E+00
4.93E+01,-8.78E+00,-1.95E+01,-1.66E+01,-1.64E+01,-7.56E+00,-3.46E+00,-9.63E+00,-1.15E+01,-3.14E+01,-1.52E+01
4.94E+01,-4.49E+00,-7.45E-01,-5.12E+00,-5.98E+00,-1.07E+01,-1.80E+01,-1.37E+01,-1.76E+01,-3.16E+01,-1.57E+01
4.94E+01,-4.56E+00,-6.64E+00,-8.25E+00,-1.03E+01,-9.94E+00,-7.80E+00,-9.70E+00,-1.41E+01,-3.92E+01,-2.50E+01
4.94E+01,-1.12E+01,-1.11E+01,-1.35E+01,-9.36E+00,-1.33E+01,-1.56E+01,-1.84E+01,-1.42E+01,-2.23E+01,-9.04E+00
4.94E+01,-1.69E+01,-1.12E+01,-2.24E+01,-1.71E+01,-8.37E+00,-8.74E+00,-1.86E+01,-1.56E+01,-1.10E+01,-1.36E+01
4.94E+01,-1.06E+01,-2.97E+00,-7.43E+00,-1.27E+01,-9.40E+00,-5.46E+00,-1.62E+01,-9.44E+00,-1.60E+01,-1.34E+01
4.94E+01,-4.29E+00,-1.09E+01,-7.21E+00,-1.00E+01,-6.16E+00,-1.13E+01,-6.97E+00,-1.96E+01,-8.25E+00,-1.24E+01
4.95E+01,-4.55E+00,-5.88E+00,-7.53E+00,-1.11E+01,-1.06E+01,-1.08E+01,-8.40E+00,-4.76E+00,-8.70E+00,-1.22E+01
4.95E+01,-6.57E+00,-7.91E+00,-2.42E+00,-4.78E+00,-1.30E+01,-1.05E+01,-1.39E+01,-2.39E+01,-1.28E+01,-1.23E+01
4.95E+01,-8.27E+00,-1.49E+01,-9.54E+00,-5.40E+00,-1.57E+01,-1.09E+01,-1.94E+01,-2.41E+01,-6.45E+00,-9.91E+00
4.95E+01,-6.23E+00,-7.45E+00,-1.12E+01,-3.52E+00,-1.22E+01,-1.37E+01,-1.19E+01,-2.02E+01,-1.62E+01,-1.29E+01
4.95E+01,-6.63E+00,-1.62E+01,-1.60E+01,-1.01E+01,-1.33E+01,-5.97E+00,-1.19E+01,-2.26E+01,-1.01E+01,-1.12E+01
4.96E+01,-8.53E+00,-9.63E+00,-9.20E+00,-5.73E+00,-8.16E+00,-5.23E+00,-3.04E+01,-1.92E+01,-1.49E+01,-1.19E+01
4.96E+01,-1.49E+01,-1.54E+01,-9.27E+00,-6.83E+00,-1.62E+01,-1.72E+01,-1.06E+01,-1.00E+01,-1.43E+01,-1.03E+01
4.96E+01,-1.65E+01,-1.07E+01,-9.48E+00,-1.63E+01,-7.80E+00,-1.58E+01,-1.93E+01,-1.51E+01,-1.37E+01,-1.89E+01
4.96E+01,-9.51E+00,-2.75E+01,-4.09E+00,-1.03E+01,-1.27E+01,-9.62E+00,-2.03E+01,-1.28E+01,-6.12E+00,-1.38E+01
4.96E+01,-2.04E+01,-1.77E+01,-8.06E+00,-1.01E+01,-9.07E+00,-8.93E+00,-1.90E+01,-1.03E+01,-2.43E+01,-9.48E+00
4.96E+01,-9.11E+00,-9.89E+00,-1.86E+01,-9.95E+00,-8.94E+00,-1.10E+01,-1.32E+01,-1.80E+01,-1.34E+01,-1.81E+01
4.97E+01,-1.71E+01,-2.03E+01,-1.01E+01,-5.40E+00,-3.56E+01,-8.47E+00,-3.87E+00,-1.30E+01,-8.26E+00,-9.15E+00
4.97E+01,-4.51E+00,-5.43E+00,-9.48E+00,-1.60E+01,-1.76E+01,-3.49E+00,-7.19E+00,-1.14E+01,-2.18E+01,-2.97E+01
4.97E+01,-8.07E+00,-2.20E+01,-1.31E+01,-1.07E+01,-1.46E+01,-1.21E+01,-1.26E+01,-8.56E+00,-2.21E+01,-1.64E+01
4.97E+01,-1.54E+01,-2.52E+01,-8.67E+00,-1.03E+01,-1.17E+01,-4.50E+00,-1.39E+01,-6.06E+00,-5.29E+00,-1.96E+01
4.97E+01,-1.02E+01,-1.60E+01,-1.45E+01,-6.97E+00,-1.38E+01,-4.15E+00,-1.49E+01,-1.23E+01,-1.68E+01,-1.42E+01
4.98E+01,-1.88E+01,-2.04E+01,-1.71E+01,-1.78E+01,-1.01E+01,-7.50E+00,-1.12E+01,-1.01E+01,-9.71E+00,-1.69E+01
4.98E+01,-1.39E+01,-1.62E+01,-1.01E+01,-1.83E+01,-2.17E+01,-1.06E+01,-2.27E+01,-1.39E+01,-1.07E+01,-1.69E+01
4.98E+01,-8.42E+00,-9.83E+00,-5.83E+00,-1.34E+01,-1.45E+01,-2.26E+01,-6.80E+00,-1.71E+01,-1.25E+01,-1.04E+01
4.98E+01,-3.89E+00,-1.13E+01,-1.63E+01,-7.70E+00,-8.02E+00,-1.29E+01,-1.17E+01,-8.59E+00,-2.17E+01,-1.81E+01
4.98E+01,-1.05E+01,-5.80E+00,-8.84E+00,-1.21E+01,-7.68E+00,-9.64E+00,-6.16E+00,-8.86E+00,-6.69E+00,-1.23E+01
4.98E+01,-9.09E+00,-2.15E+01,-1.18E+01,-2.17E+01,-1.33E+01,-1.18E+01,-1.56E+01,-1.49E+01,-8.20E+00,-2.24E+01
4.99E+01,-1.26E+01,-8.09E+00,-8.53E+00,-8.25E+00,-1.66E+01,-1.16E+01,-6.15E+00,-1.51E+01,-1.06E+01,-8.30E+00
4.99E+01,-1.79E+01,-7.99E+00,-1.14E+01,-1.30E+01,-1.92E+01,-1.00E+01,-9.03E+00,-1.28E+01,-1.22E+01,-8.11E+00
4.99E+01,-8.47E+00,-1.96E+01,-1.22E+01,-1.05E+01,-1.10E+01,-8.16E+00,-1.53E+01,-4.03E+01,-6.21E+00,-1.38E+01
4.99E+01,-5.96E+00,-1.63E+01,-9.26E+00,-4.77E+00,-2.99E+00,-1.34E+01,-9.59E+00,-1.26E+01,-1.22E+01,-2.46E+01
4.99E+01,-1.15E+01,-1.07E+01,-2.70E+01,-7.39E+00,-6.52E+00,-1.02E+01,-1.27E+01,-2.59E+01,-6.81E+00,-8.99E+00
5.00E+01,-1.22E+01,-1.69E+01,-1.64E+01,-1.06E+01,-9.22E+00,-2.09E+01,-1.33E+01,-1.33E+01,-1.06E+01,-1.04E+01
5.00E+01,-5.03E+00,-3.94E+00,-9.61E+00,-7.95E+00,-1.11E+01,-2.49E+01,-1.13E+01,-7.85E+00,-8.18E+00,-1.05E+01
5.00E+01,-6.45E+00,-6.27E+00,-1.05E+01,-1.40E+01,-8.92E+00,-1.52E+01,-1.41E+01,-1.55E+01,-8.34E+00,-1.86E+01
5.00E+01,-2.64E+02,-2.58E+02,-2.66E+02,-2.58E+02,-2.69E+02,-2.67E+02,-2.65E+02,-2.53E+02,-2.65E+02,-2.61E+02
5.00E+01,-2.70E+02,-2.70E+02,-2.61E+02,-2.60E+02,-2.54E+02,-2.67E+02,-2.72E+02,-2.61E+02,-2.58E+02,-2.56E+02
5.00E+01,-2.66E+02,-2.71E+02,-2.62E+02,-2.68E+02,-2.54E+02,-2.61E+02,-2.59E+02,-2.62E+02,-2.67E+02,-2.55E+02
5.01E+01,-2.58E+02,-2.57E+02,-2.60E+02,-2.59E+02,-2.70E+02,-2.58E+02,-2.64E+02,-2.54E+02,-2.64E+02,-2.69E+02
5.01E+01,-2.59E+02,-2.76E+02,-2.60E+02,-2.59E+02,-2.54E+02,-2.63E+02,-2.65E+02,-2.59E+02,-2.64E+02,-2.56E+02
5.01E+01,-2.64E+02,-2.53E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.69E+02,-2.61E+02,-2.64E+02,-2.56E+02,-2.65E+02
5.01E+01,-2.67E+02,-2.58E+02,-2.54E+02,-2.57E+02,-2.65E+02,-2.56E+02,-2.50E+02,-2.58E+02,-2.65E+02,-2.60E+02
5.01E+01,-2.68E+02,-2.54E+02,-2.72E+02,-2.66E+02,-2.57E+02,-2.56E+02,-2.70E+02,-2.62E+02,-2.64E+02,-2.63E+02
5.01E+01,-2.68E+02,-2.55E+02,-2.65E+02,-2.59E+02,-2.62E+02,-2.52E+02,-2.61E+02,-2.63E+02,-2.60E+02,-2.65E+02
5.02E+01,-2.66E+02,-2.55E+02,-2.69E+02,-2.53E+02,-2.56E+02,-2.61E+02,-2.56E+02,-2.58E+02,-2.56E+02,-2.57E+02
5.02E+01,-2.63E+02,-2.65E+02,-2.54E+02,-2.57E+02,-2.72E+02,-2.62E+02,-2.62E+02,-2.70E+02,-2.56E+02,-2.57E+02
5.02E+01,-2.58E+02,-2.62E+02,-2.60E+02,-2.57E+02,-2.63E+02,-2.66E+02,-2.62E+02,-2.59E+02,-2.57E+02,-2.68E+02
5.02E+01,-2.61E+02,-2.71E+02,-2.68E+02,-2.60E+02,-2.61E+02,-2.54E+02,-2.56E+02,-2.58E+02,-2.56E+02,-2.64E+02
5.02E+01,-2.72E+02,-2.52E+02,-2.58E+02,-2.57E+02,-2.57E+02,-2.58E+02,-2.54E+02,-2.62E+02,-2.63E+02,-2.57E+02
5.03E+01,-2.60E+02,-2.65E+02,-2.70E+02,-2.57E+02,-2.60E+02,-2.59E+02,-2.61E+02,-2.56E+02,-2.73E+02,-2.55E+02
5.03E+01,-2.59E+02,-2.65E+02,-2.57E+02,-2.59E+02,-2.57E+02,-2.61E+02,-2.55E+02,-2.57E+02,-2.60E+02,-2.56E+02
5.03E+01,-2.53E+02,-2.65E+02,-2.58E+02,-2.67E+02,-2.57E+02,-2.63E+02,-2.53E+02,-2.57E+02,-2.67E+02,-2.55E+02
5.03E+01,-2.56E+02,-2.61E+02,-2.65E+02,-2.68E+02,-2.65E+02,-2.54E+02,-2.57E+02,-2.64E+02,-2.60E+02,-2.62E+02
5.03E+01,-2.59E+02,-2.64E+02,-2.66E+02,-2.60E+02,-2.62E+02,-2.57E+02,-2.59E+02,-2.58E+02,-2.61E+02,-2.58E+02
5.03E+01,-2.58E+02,-2.59E+02,-2.53E+02,-2.60E+02,-2.63E+02,-2.64E+02,-2.60E+02,-2.55E+02,-2.57E+02,-2.57E+02
5.04E+01,-2.69E+02,-2.63E+02,-2.58E+02,-2.60E+02,-2.55E+02,-2.55E+02,-2.59E+02,-2.61E+02,-2.55E+02,-2.51E+02
5.04E+01,-2.56E+02,-2.60E+02,-2.58E+02,-2.61E+02,-2.60E+02,-2.73E+02,-2.61E+02,-2.59E+02,-2.62E+02,-2.65E+02
5.04E+01,-2.70E+02,-2.59E+02,-2.57E+02,-2.56E+02,-2.62E+02,-2.72E+02,-2.66E+02,-2.65E+02,-2.57E+02,-2.68E+02
5.04E+01,-2.66E+02,-2.58E+02,-2.54E+02,-2.57E+02,-2.63E+02,-2.60E+02,-2.57E+02,-2.76E+02,-2.59E+02,-2.60E+02
5.04E+01,-2.68E+02,-2.55E+02,-2.64E+02,-2.60E+02,-2.69E+02,-2.70E+02,-2.68E+02,-2.54E+02,-2.61E+02,-2.59E+02
5.05E+01,-2.64E+02,-2.66E+02,-2.63E+02,-2.66E+02,-2.57E+02,-2.56E+02,-2.68E+02,-2.60E+02,-2.61E+02,-2.58E+02
5.05E+01,-2.71E+02,-2.63E+02,-2.72E+02,-2.65E+02,-2.74E+02,-2.56E+02,-2.72E+02,-2.67E+02,-2.64E+02,-2.57E+02
5.05E+01,-2.66E+02,-2.65E+02,-2.52E+02,-2.65E+02,-2.87E+02,-2.65E+02,-2.61E+02,-2.58E+02,-2.67E+02,-2.65E+02
5.05E+01,-2.55E+02,-2.59E+02,-2.50E+02,-2.60E+02,-2.70E+02,-2.54E+02,-2.61E+02,-2.67E+02,-2.64E+02,-2.63E+02
5.05E+01,-2.59E+02,-2.57E+02,-2.65E+02,-2.66E+02,-2.57E+02,-2.60E+02,-2.57E+02,-2.73E+02,-2.67E+02,-2.53E+02
5.05E+01,-2.54E+02,-2.58E+02,-2.60E+02,-2.56E+02,-2.60E+02,-2.67E+02,-2.62E+02,-2.62E+02,-2.62E+02,-2.55E+02
5.06E+01,-2.59E+02,-2.56E+02,-2.76E+02,-2.64E+02,-2.59E+02,-2.55E+02,-2.63E+02,-2.64E+02,-2.62E+02,-2.61E+02
5.06E+01,-2.59E+02,-2.59E+02,-2.55E+02,-2.59E+02,-2.65E+02,-2.58E+02,-2.59E+02,-2.58E+02,-2.55E+02,-2.70E+02
5.06E+01,-2.63E+02,-2.66E+02,-2.72E+02,-2.58E+02,-2.57E+02,-2.57E+02,-2.65E+02,-2.57E+02,-2.61E+02,-2.70E+02
5.06E+01,-2.59E+02,-2.64E+02,-2.64E+02,-2.56E+02,-2.54E+02,-2.66E+02,-2.65E+02,-2.64E+02,-2.60E+02,-2.59E+02
5.06E+01,-2.57E+02,-2.79E+02,-2.62E+02,-2.77E+02,-2.69E+02,-2.62E+02,-2.58E+02,-2.70E+02,-2.57E+02,-2.58E+02
5.06E+01,-2.57E+02,-2.65E+02,-2.64E+02,-2.55E+02,-2.62E+02,-2.59E+02,-2.58E+02,-2.62E+02,-2.55E+02,-2.53E+02
5.07E+01,-2.79E+02,-2.62E+02,-2.69E+02,-2.69E+02,-2.57E+02,-2.55E+02,-2.61E+02,-2.72E+02,-2.58E+02,-2.55E+02
5.07E+01,-2.63E+02,-2.57E+02,-2.58E+02,-2.64E+02,-2.59E+02,-2.55E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.72E+02
5.07E+01,-2.56E+02,-2.61E+02,-2.57E+02,-2.60E+02,-2.57E+02,-2.56E+02,-2.61E+02,-2.61E+02,-2.60E+02,-2.59E+02
5.07E+01,-2.58E+02,-2.60E+02,-2.55E+02,-2.68E+02,-2.55E+02,-2.57E+02,-2.73E+02,-2.52E+02,-2.76E+02,-2.70E+02
5.07E+01,-2.57E+02,-2.61E+02,-2.61E+02,-2.61E+02,-2.66E+02,-2.59E+02,-2.62E+02,-2.58E+02,-2.57E+02,-2.69E+02
5.08E+01,-2.53E+02,-2.65E+02,-2.68E+02,-2.71E+02,-2.70E+02,-2.64E+02,-2.58E+02,-2.60E+02,-2.58E+02,-2.61E+02
5.08E+01,-2.59E+02,-2.68E+02,-2.61E+02,-2.56E+02,-2.64E+02,-2.68E+02,-2.58E+02,-2.60E+02,-2.60E+02,-2.56E+02
5.08E+01,-2.59E+02,-2.62E+02,-2.58E+02,-2.66E+02,-2.74E+02,-2.71E+02,-2.67E+02,-2.62E+02,-2.71E+02,-2.59E+02
5.08E+01,-2.56E+02,-2.62E+02,-2.62E+02,-2.63E+02,-2.56E+02,-2.54E+02,-2.58E+02,-2.57E+02,-2.55E+02,-2.65E+02
5.08E+01,-2.66E+02,-2.58E+02,-2.58E+02,-2.58E+02,-2.56E+02,-2.61E+02,-2.63E+02,-2.60E+02,-2.58E+02,-2.62E+02
5.08E+01,-2.62E+02,-2.75E+02,-2.59E+02,-2.62E+02,-2.55E+02,-2.59E+02,-2.65E+02,-2.58E+02,-2.60E+02,-2.73E+02
5.09E+01,-2.72E+02,-2.68E+02,-2.65E+02,-2.55E+02,-2.54E+02,-2.62E+02,-2.59E+02,-2.53E+02,-2.56E+02,-2.63E+02
5.09E+01,-2.73E+02,-2.57E+02,-2.53E+02,-2.60E+02,-2.61E+02,-2.69E+02,-2.55E+02,-2.60E+02,-2.66E+02,-2.65E+02
5.09E+01,-2.55E+02,-2.66E+02,-2.60E+02,-2.65E+02,-2.60E+02,-2.61E+02,-2.64E+02,-2.57E+02,-2.60E+02,-2.58E+02
5.09E+01,-2.60E+02,-2.68E+02,-2.55E+02,-2.64E+02,-2.58E+02,-2.66E+02,-2.57E+02,-2.57E+02,-2.62E+02,-2.57E+02
5.09E+01,-2.62E+02,-2.63E+02,-2.51E+02,-2.76E+02,-2.54E+02,-2.69E+02,-2.62E+02,-2.57E+02,-2.55E+02,-2.56E+02
5.10E+01,-2.72E+02,-2.54E+02,-2.59E+02,-2.58E+02,-2.74E+02,-2.55E+02,-2.63E+02,-2.77E+02,-2.80E+02,-2.65E+02
5.10E+01,-2.61E+02,-2.61E+02,-2.62E+02,-2.53E+02,-2.58E+02,-2.58E+02,-2.79E+02,-2.63E+02,-2.68E+02,-2.61E+02
5.10E+01,-2.59E+02,-2.59E+02,-2.77E+02,-2.60E+02,-2.64E+02,-2.66E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.51E+02
5.10E+01,-2.73E+02,-2.68E+02,-2.56E+02,-2.65E+02,-2.67E+02,-2.62E+02,-2.59E+02,-2.69E+02,-2.56E+02,-2.70E+02
5.10E+01,-2.58E+02,-2.60E+02,-2.67E+02,-2.65E+02,-2.65E+02,-2.65E+02,-2.61E+02,-2.61E+02,-2.66E+02,-2.56E+02
5.10E+01,-2.61E+02,-2.71E+02,-2.55E+02,-2.65E+02,-2.61E+02,-2.57E+02,-2.60E+02,-2.65E+02,-2.64E+02,-2.80E+02
5.11E+01,-2.54E+02,-2.67E+02,-2.58E+02,-2.63E+02,-2.58E+02,-2.63E+02,-2.55E+02,-2.55E+02,-2.71E+02,-2.56E+02
5.11E+01,-2.65E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.66E+02,-2.55E+02,-2.53E+02,-2.57E+02,-2.61E+02,-2.62E+02
5.11E+01,-2.61E+02,-2.56E+02,-2.70E+02,-2.56E+02,-2.70E+02,-2.57E+02,-2.64E+02,-2.54E+02,-2.52E+02,-2.57E+02
5.11E+01,-2.59E+02,-2.82E+02,-2.57E+02,-2.59E+02,-2.65E+02,-2.63E+02,-2.62E+02,-2.60E+02,-2.57E+02,-2.63E+02
5.11E+01,-2.57E+02,-2.55E+02,-2.64E+02,-2.61E+02,-2.72E+02,-2.66E+02,-2.63E+02,-2.66E+02,-2.60E+02,-2.60E+02
5.12E+01,-2.56E+02,-2.71E+02,-2.61E+02,-2.59E+02,-2.59E+02,-2.59E+02,-2.58E+02,-2.64E+02,-2.68E+02,-2.74E+02
5.12E+01,-2.62E+02,-2.61E+02,-2.61E+02,-2.64E+02,-2.65E+02,-2.83E+02,-2.72E+02,-2.56E+02,-2.60E+02,-2.58E+02
5.12E+01,-2.61E+02,-2.69E+02,-2.60E+02,-2.63E+02,-2.61E+02,-2.62E+02,-2.55E+02,-2.56E+02,-2.57E+02,-2.62E+02
5.12E+01,-2.78E+02,-2.62E+02,-2.64E+02,-2.59E+02,-2.61E+02,-2.65E+02,-2.57E+02,-2.61E+02,-2.67E+02,-2.62E+02
5.12E+01,-2.68E+02,-2.57E+02,-2.64E+02,-2.61E+02,-2.62E+02,-2.61E+02,-2.70E+02,-2.59E+02,-2.63E+02,-2.67E+02
5.12E+01,-2.54E+02,-2.62E+02,-2.57E+02,-2.63E+02,-2.58E+02,-2.59E+02,-2.77E+02,-2.57E+02,-2.59E+02,-2.55E+02
5.13E+01,-2.59E+02,-2.63E+02,-2.59E+02,-2.64E+02,-2.61E+02,-2.63E+02,-2.59E+02,-2.56E+02,-2.63E+02,-2.60E+02
5.13E+01,-2.63E+02,-2.59E+02,-2.56E+02,-2.62E+02,-2.53E+02,-2.62E+02,-2.59E+02,-2.59E+02,-2.71E+02,-2.60E+02
5.13E+01,-2.51E+02,-2.55E+02,-2.64E+02,-2.59E+02,-2.56E+02,-2.59E+02,-2.60E+02,-2.54E+02,-2.55E+02,-2.54E+02
5.13E+01,-2.71E+02,-2.60E+02,-2.65E+02,-2.57E+02,-2.60E+02,-2.67E+02,-2.64E+02,-2.59E+02,-2.55E+02,-2.55E+02
5.13E+01,-2.57E+02,-2.56E+02,-2.54E+02,-2.56E+02,-2.59E+02,-2.58E+02,-2.53E+02,-2.71E+02,-2.55E+02,-2.62E+02
5.13E+01,-2.78E+02,-2.67E+02,-2.60E+02,-2.54E+02,-2.57E+02,-2.66E+02,-2.64E+02,-2.64E+02,-2.59E+02,-2.67E+02
5.14E+01,-2.56E+02,-2.63E+02,-2.67E+02,-2.55E+02,-2.66E+02,-2.60E+02,-2.57E+02,-2.55E+02,-2.63E+02,-2.58E+02
5.14E+01,-2.62E+02,-2.66E+02,-2.81E+02,-2.61E+02,-2.62E+02,-2.63E+02,-2.57E+02,-2.58E+02,-2.59E+02,-2.59E+02
5.14E+01,-2.66E+02,-2.59E+02,-2.64E+02,-2.66E+02,-2.64E+02,-2.77E+02,-2.60E+02,-2.66E+02,-2.60E+02,-2.64E+02
5.14E+01,-2.58E+02,-2.60E+02,-2.62E+02,-2.61E+02,-2.63E+02,-2.67E+02,-2.51E+02,-2.63E+02,-2.60E+02,-2.58E+02
5.14E+01,-2.55E+02,-2.65E+02,-2.58E+02,-2.53E+02,-2.63E+02,-2.71E+02,-2.55E+02,-2.56E+02,-2.64E+02,-2.55E+02
5.15E+01,-2.72E+02,-2.66E+02,-2.58E+02,-2.65E+02,-2.63E+02,-2.58E+02,-2.63E+02,-2.57E+02,-2.56E+02,-2.61E+02
5.15E+01,-2.60E+02,-2.61E+02,-2.55E+02,-2.63E+02,-2.57E+02,-2.58E+02,-2.67E+02,-2.61E+02,-2.63E+02,-2.61E+02
5.15E+01,-2.56E+02,-2.62E+02,-2.55E+02,-2.63E+02,-2.60E+02,-2.56E+02,-2.56E+02,-2.61E+02,-2.55E+02,-2.62E+02
5.15E+01,-2.67E+02,-2.55E+02,-2.63E+02,-2.57E+02,-2.72E+02,-2.61E+02,-2.68E+02,-2.66E+02,-2.58E+02,-2.59E+02
5.15E+01,-2.58E+02,-2.60E+02,-2.57E+02,-2.67E+02,-2.63E+02,-2.61E+02,-2.57E+02,-2.55E+02,-2.58E+02,-2.55E+02
5.15E+01,-2.64E+02,-2.61E+02,-2.83E+02,-2.59E+02,-2.61E+02,-2.65E+02,-2.62E+02,-2.60E+02,-2.56E+02,-2.59E+02
5.16E+01,-2.61E+02,-2.69E+02,-2.58E+02,-2.64E+02,-2.60E+02,-2.54E+02,-2.64E+02,-2.66E+02,-2.62E+02,-2.63E+02
5.16E+01,-2.55E+02,-2.65E+02,-2.57E+02,-2.59E+02,-2.52E+02,-2.60E+02,-2.57E+02,-2.62E+02,-2.59E+02,-2.61E+02
5.16E+01,-2.63E+02,-2.60E+02,-2.60E+02,-2.55E+02,-2.61E+02,-2.70E+02,-2.64E+02,-2.60E+02,-2.65E+02,-2.64E+02
5.16E+01,-2.70E+02,-2.59E+02,-2.65E+02,-2.65E+02,-2.57E+02,-2.57E+02,-2.58E+02,-2.53E+02,-2.65E+02,-2.61E+02
5.16E+01,-2.62E+02,-2.65E+02,-2.55E+02,-2.59E+02,-2.65E+02,-2.60E+02,-2.52E+02,-2.53E+02,-2.70E+02,-2.69E+02
5.17E+01,-2.55E+02,-2.60E+02,-2.56E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.56E+02,-2.53E+02,-2.55E+02,-2.64E+02
5.17E+01,-2.56E+02,-2.62E+02,-2.61E+02,-2.68E+02,-2.65E+02,-2.54E+02,-2.59E+02,-2.58E+02,-2.67E+02,-2.62E+02
5.17E+01,-2.71E+02,-2.86E+02,-2.73E+02,-2.57E+02,-2.64E+02,-2.66E+02,-2.65E+02,-2.63E+02,-2.64E+02,-2.56E+02
5.17E+01,-2.59E+02,-2.60E+02,-2.63E+02,-2.68E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.55E+02,-2.52E+02,-2.67E+02
5.17E+01,-2.56E+02,-2.61E+02,-2.59E+02,-2.64E+02,-2.72E+02,-2.65E+02,-2.70E+02,-2.55E+02,-2.61E+02,-2.62E+02
5.17E+01,-2.65E+02,-2.67E+02,-2.55E+02,-2.62E+02,-2.61E+02,-2.64E+02,-2.58E+02,-2.67E+02,-2.64E+02,-2.55E+02
5.18E+01,-2.58E+02,-2.63E+02,-2.62E+02,-2.75E+02,-2.70E+02,-2.60E+02,-2.63E+02,-2.58E+02,-2.63E+02,-2.64E+02
5.18E+01,-2.58E+02,-2.54E+02,-2.62E+02,-2.63E+02,-2.58E+02,-2.59E+02,-2.61E+02,-2.62E+02,-2.64E+02,-2.57E+02
5.18E+01,-2.62E+02,-2.66E+02,-2.56E+02,-2.58E+02,-2.58E+02,-2.56E+02,-2.60E+02,-2.84E+02,-2.59E+02,-2.75E+02
5.18E+01,-2.62E+02,-2.74E+02,-2.64E+02,-2.59E+02,-2.53E+02,-2.71E+02,-2.57E+02,-2.68E+02,-2.61E+02,-2.54E+02
5.18E+01,-2.59E+02,-2.58E+02,-2.64E+02,-2.52E+02,-2.62E+02,-2.59E+02,-2.64E+02,-2.55E+02,-2.62E+02,-2.53E+02
5.18E+01,-2.61E+02,-2.63E+02,-2.63E+02,-2.63E+02,-2.61E+02,-2.57E+02,-2.65E+02,-2.57E+02,-2.67E+02,-2.57E+02
5.19E+01,-2.56E+02,-2.56E+02,-2.56E+02,-2.60E+02,-2.63E+02,-2.66E+02,-2.61E+02,-2.52E+02,-2.57E+02,-2.72E+02
5.19E+01,-2.66E+02,-2.60E+02,-2.60E+02,-2.63E+02,-2.54E+02,-2.56E+02,-2.58E+02,-2.69E+02,-2.59E+02,-2.67E+02
5.19E+01,-2.77E+02,-2.58E+02,-2.62E+02,-2.74E+02,-2.61E+02,-2.56E+02,-2.63E+02,-2.63E+02,-2.59E+02,-2.59E+02
5.19E+01,-2.63E+02,-2.65E+02,-2.59E+02,-2.63E+02,-2.58E+02,-2.60E+02,-2.64E+02,-2.62E+02,-2.63E+02,-2.57E+02
5.19E+01,-2.64E+02,-2.60E+02,-2.59E+02,-2.67E+02,-2.62E+02,-2.57E+02,-2.76E+02,-2.63E+02,-2.55E+02,-2.57E+02
5.20E+01,-2.56E+02,-2.63E+02,-2.75E+02,-2.52E+02,-2.62E+02,-2.63E+02,-2.67E+02,-2.54E+02,-2.62E+02,-2.58E+02
5.20E+01,-2.63E+02,-2.59E+02,-2.67E+02,-2.61E+02,-2.64E+02,-2.56E+02,-2.56E+02,-2.67E+02,-2.57E+02,-2.56E+02
5.20E+01,-2.58E+02,-2.62E+02,-2.60E+02,-2.65E+02,-2.55E+02,-2.56E+02,-2.58E+02,-2.64E+02,-2.60E+02,-2.78E+02
5.20E+01,-2.61E+02,-2.60E+02,-2.63E+02,-2.64E+02,-2.67E+02,-2.73E+02,-2.56E+02,-2.57E+02,-2.74E+02,-2.56E+02
5.20E+01,-2.56E+02,-2.57E+02,-2.57E+02,-2.57E+02,-2.56E+02,-2.64E+02,-2.68E+02,-2.65E+02,-2.62E+02,-2.67E+02
5.20E+01,-2.63E+02,-2.66E+02,-2.62E+02,-2.62E+02,-2.64E+02,-2.69E+02,-2.64E+02,-2.59E+02,-2.67E+02,-2.60E+02
5.21E+01,-2.56E+02,-2.64E+02,-2.54E+02,-2.55E+02,-2.59E+02,-2.63E+02,-2.81E+02,-2.62E+02,-2.58E+02,-2.57E+02
5.21E+01,-2.56E+02,-2.56E+02,-2.61E+02,-2.73E+02,-2.59E+02,-2.56E+02,-2.64E+02,-2.60E+02,-2.54E+02,-2.54E+02
5.21E+01,-2.58E+02,-2.67E+02,-2.60E+02,-2.55E+02,-2.68E+02,-2.66E+02,-2.59E+02,-2.55E+02,-2.59E+02,-2.71E+02
5.21E+01,-2.53E+02,-2.53E+02,-2.71E+02,-2.69E+02,-2.64E+02,-2.60E+02,-2.55E+02,-2.57E+02,-2.58E+02,-2.54E+02
5.21E+01,-2.63E+02,-2.63E+02,-2.65E+02,-2.65E+02,-2.58E+02,-2.59E+02,-2.55E+02,-2.64E+02,-2.63E+02,-2.50E+02
5.22E+01,-2.69E+02,-2.60E+02,-2.77E+02,-2.57E+02,-2.64E+02,-2.64E+02,-2.67E+02,-2.60E+02,-2.64E+02,-2.58E+02
5.22E+01,-2.72E+02,-2.55E+02,-2.58E+02,-2.53E+02,-2.61E+02,-2.56E+02,-2.56E+02,-2.67E+02,-2.61E+02,-2.60E+02
5.22E+01,-2.64E+02,-2.59E+02,-2.73E+02,-2.59E+02,-2.65E+02,-2.57E+02,-2.63E+02,-2.59E+02,-2.64E+02,-2.57E+02
5.22E+01,-2.56E+02,-2.62E+02,-2.64E+02,-2.59E+02,-2.64E+02,-2.63E+02,-2.57E+02,-2.66E+02,-2.64E+02,-2.67E+02
5.22E+01,-2.56E+02,-2.56E+02,-2.61E+02,-2.63E+02,-2.65E+02,-2.53E+02,-2.58E+02,-2.58E+02,-2.58E+02,-2.59E+02
5.22E+01,-2.59E+02,-2.64E+02,-2.63E+02,-2.68E+02,-2.64E+02,-2.56E+02,-2.55E+02,-2.60E+02,-2.56E+02,-2.60E+02
5.23E+01,-2.54E+02,-2.60E+02,-2.54E+02,-2.64E+02,-2.55E+02,-2.57E+02,-2.58E+02,-2.67E+02,-2.61E+02,-2.61E+02
5.23E+01,-2.68E+02,-2.62E+02,-2.64E+02,-2.75E+02,-2.66E+02,-2.75E+02,-2.61E+02,-2.57E+02,-2.56E+02,-2.67E+02
5.23E+01,-2.58E+02,-2.58E+02,-2.58E+02,-2.61E+02,-2.64E+02,-2.55E+02,-2.61E+02,-2.60E+02,-2.62E+02,-2.59E+02
5.23E+01,-2.92E+02,-2.57E+02,-2.58E+02,-2.60E+02,-2.68E+02,-2.57E+02,-2.66E+02,-2.57E+02,-2.56E+02,-2.59E+02
5.23E+01,-2.59E+02,-2.62E+02,-2.62E+02,-2.54E+02,-2.67E+02,-2.61E+02,-2.65E+02,-2.51E+02,-2.66E+02,-2.58E+02
5.23E+01,-2.73E+02,-2.63E+02,-2.64E+02,-2.59E+02,-2.58E+02,-2.54E+02,-2.57E+02,-2.61E+02,-2.59E+02,-2.59E+02
5.24E+01,-2.62E+02,-2.61E+02,-2.65E+02,-2.71E+02,-2.73E+02,-2.58E+02,-2.53E+02,-2.65E+02,-2.69E+02,-2.57E+02
5.24E+01,-2.64E+02,-2.59E+02,-2.69E+02,-2.59E+02,-2.68E+02,-2.58E+02,-2.55E+02,-2.57E+02,-2.63E+02,-2.64E+02
5.24E+01,-2.59E+02,-2.60E+02,-2.55E+02,-2.64E+02,-2.66E+02,-2.58E+02,-2.72E+02,-2.68E+02,-2.66E+02,-2.57E+02
5.24E+01,-2.59E+02,-2.58E+02,-2.70E+02,-2.58E+02,-2.55E+02,-2.54E+02,-2.57E+02,-2.58E+02,-2.63E+02,-2.54E+02
5.24E+01,-2.57E+02,-2.59E+02,-2.57E+02,-2.59E+02,-2.63E+02,-2.57E+02,-2.61E+02,-2.58E+02,-2.58E+02,-2.54E+02
5.25E+01,-2.66E+02,-2.69E+02,-2.61E+02,-2.62E+02,-2.63E+02,-2.63E+02,-2.54E+02,-2.66E+02,-2.61E+02,-2.55E+02
5.25E+01,-2.59E+02,-2.57E+02,-2.57E+02,-2.56E+02,-2.54E+02,-2.61E+02,-2.59E+02,-2.60E+02,-2.66E+02,-2.59E+02
5.25E+01,-2.60E+02,-2.77E+02,-2.71E+02,-2.83E+02,-2.57E+02,-2.63E+02,-2.62E+02,-2.55E+02,-2.55E+02,-2.57E+02
5.25E+01,-2.60E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.65E+02,-2.61E+02,-2.65E+02,-2.69E+02,-2.66E+02,-2.62E+02
5.25E+01,-2.59E+02,-2.55E+02,-2.62E+02,-2.57E+02,-2.60E+02,-2.62E+02,-2.55E+02,-2.72E+02,-2.58E+02,-2.60E+02
5.25E+01,-2.59E+02,-2.76E+02,-2.56E+02,-2.53E+02,-2.62E+02,-2.56E+02,-2.51E+02,-2.53E+02,-2.55E+02,-2.72E+02
5.26E+01,-2.66E+02,-2.62E+02,-2.57E+02,-2.60E+02,-2.61E+02,-2.65E+02,-2.65E+02,-2.71E+02,-2.63E+02,-2.51E+02
5.26E+01,-2.63E+02,-2.58E+02,-2.63E+02,-2.63E+02,-2.51E+02,-2.63E+02,-2.61E+02,-2.70E+02,-2.54E+02,-2.63E+02
5.26E+01,-2.67E+02,-2.60E+02,-2.57E+02,-2.66E+02,-2.67E+02,-2.67E+02,-2.53E+02,-2.54E+02,-2.64E+02,-2.57E+02
5.26E+01,-2.61E+02,-2.74E+02,-2.58E+02,-2.65E+02,-2.69E+02,-2.60E+02,-2.60E+02,-2.74E+02,-2.59E+02,-2.60E+02
5.26E+01,-2.64E+02,-2.63E+02,-2.62E+02,-2.60E+02,-2.66E+02,-2.64E+02,-2.67E+02,-2.62E+02,-2.52E+02,-2.63E+02
5.27E+01,-2.57E+02,-2.54E+02,-2.57E+02,-2.67E+02,-2.67E+02,-2.66E+02,-2.66E+02,-2.62E+02,-2.63E+02,-2.56E+02
5.27E+01,-2.57E+02,-2.59E+02,-2.61E+02,-2.64E+02,-2.64E+02,-2.58E+02,-2.53E+02,-2.56E+02,-2.65E+02,-2.55E+02
5.27E+01,-2.57E+02,-2.72E+02,-2.60E+02,-2.55E+02,-2.60E+02,-2.56E+02,-2.62E+02,-2.57E+02,-2.62E+02,-2.52E+02
5.27E+01,-2.64E+02,-2.70E+02,-2.56E+02,-2.68E+02,-2.54E+02,-2.58E+02,-2.58E+02,-2.65E+02,-2.63E+02,-2.54E+02
5.27E+01,-2.67E+02,-2.60E+02,-2.59E+02,-2.63E+02,-2.61E+02,-2.56E+02,-2.76E+02,-2.67E+02,-2.69E+02,-2.54E+02
5.27E+01,-2.76E+02,-2.59E+02,-2.77E+02,-2.59E+02,-2.57E+02,-2.63E+02,-2.67E+02,-2.63E+02,-2.62E+02,-2.53E+02
5.28E+01,-2.73E+02,-2.59E+02,-2.56E+02,-2.59E+02,-2.65E+02,-2.69E+02,-2.67E+02,-2.59E+02,-2.67E+02,-2.55E+02
5.28E+01,-2.59E+02,-2.54E+02,-2.88E+02,-2.67E+02,-2.57E+02,-2.60E+02,-2.58E+02,-2.58E+02,-2.56E+02,-2.56E+02
5.28E+01,-2.54E+02,-2.69E+02,-2.58E+02,-2.62E+02,-2.68E+02,-2.68E+02,-2.71E+02,-2.60E+02,-2.59E+02,-2.56E+02
5.28E+01,-2.62E+02,-2.62E+02,-2.58E+02,-2.60E+02,-2.57E+02,-2.56E+02,-2.63E+02,-2.74E+02,-2.73E+02,-2.68E+02
5.28E+01,-2.66E+02,-2.62E+02,-2.59E+02,-2.68E+02,-2.66E+02,-2.54E+02,-2.64E+02,-2.55E+02,-2.67E+02,-2.55E+02
5.29E+01,-2.67E+02,-2.58E+02,-2.56E+02,-2.57E+02,-2.59E+02,-2.62E+02,-2.61E+02,-2.61E+02,-2.54E+02,-2.54E+02
5.29E+01,-2.71E+02,-2.57E+02,-2.58E+02,-2.59E+02,-2.52E+02,-2.70E+02,-2.64E+02,-2.62E+02,-2.60E+02,-2.56E+02
5.29E+01,-2.63E+02,-2.61E+02,-2.56E+02,-2.63E+02,-2.60E+02,-2.53E+02,-2.67E+02,-2.64E+02,-2.62E+02,-2.63E+02
5.29E+01,-2.57E+02,-2.65E+02,-2.62E+02,-2.65E+02,-2.62E+02,-2.59E+02,-2.58E+02,-2.62E+02,-2.59E+02,-2.62E+02
5.29E+01,-2.59E+02,-2.59E+02,-2.56E+02,-2.62E+02,-2.58E+02,-2.71E+02,-2.68E+02,-2.74E+02,-2.65E+02,-2.65E+02
5.29E+01,-2.56E+02,-2.65E+02,-2.68E+02,-2.76E+02,-2.67E+02,-2.59E+02,-2.56E+02,-2.56E+02,-2.62E+02,-2.67E+02
5.30E+01,-2.59E+02,-2.68E+02,-2.60E+02,-2.60E+02,-2.58E+02,-2.54E+02,-2.58E+02,-2.64E+02,-2.58E+02,-2.56E+02
5.30E+01,-2.64E+02,-2.56E+02,-2.66E+02,-2.57E+02,-2.57E+02,-2.54E+02,-2.56E+02,-2.55E+02,-2.65E+02,-2.59E+02
5.30E+01,-2.56E+02,-2.52E+02,-2.56E+02,-2.61E+02,-2.69E+02,-2.75E+02,-2.59E+02,-2.57E+02,-2.58E+02,-2.55E+02
5.30E+01,-2.64E+02,-2.61E+02,-2.60E+02,-2.60E+02,-2.59E+02,-2.59E+02,-2.61E+02,-2.65E+02,-2.62E+02,-2.60E+02
5.30E+01,-2.70E+02,-2.59E+02,-2.56E+02,-2.63E+02,-2.65E+02,-2.55E+02,-2.62E+02,-2.61E+02,-2.63E+02,-2.57E+02
5.30E+01,-2.63E+02,-2.60E+02,-2.66E+02,-2.57E+02,-2.62E+02,-2.57E+02,-2.58E+02,-2.57E+02,-2.65E+02,-2.54E+02
5.31E+01,-2.65E+02,-2.69E+02,-2.60E+02,-2.64E+02,-2.53E+02,-2.53E+02,-2.60E+02,-2.63E+02,-2.57E+02,-2.57E+02
5.31E+01,-2.60E+02,-2.62E+02,-2.60E+02,-2.55E+02,-2.70E+02,-2.60E+02,-2.65E+02,-2.71E+02,-2.57E+02,-2.55E+02
5.31E+01,-2.70E+02,-2.65E+02,-2.61E+02,-2.61E+02,-2.64E+02,-2.56E+02,-2.61E+02,-2.66E+02,-2.68E+02,-2.57E+02
5.31E+01,-2.60E+02,-2.72E+02,-2.61E+02,-2.56E+02,-2.58E+02,-2.62E+02,-2.59E+02,-2.59E+02,-2.58E+02,-2.59E+02
5.31E+01,-2.67E+02,-2.58E+02,-2.62E+02,-2.56E+02,-2.73E+02,-2.70E+02,-2.61E+02,-2.61E+02,-2.61E+02,-2.64E+02
5.32E+01,-2.55E+02,-2.59E+02,-2.62E+02,-2.58E+02,-2.62E+02,-2.56E+02,-2.55E+02,-2.55E+02,-2.54E+02,-2.60E+02
5.32E+01,-2.64E+02,-2.67E+02,-2.62E+02,-2.69E+02,-2.62E+02,-2.63E+02,-2.57E+02,-2.54E+02,-2.58E+02,-2.59E+02
5.32E+01,-2.59E+02,-2.56E+02,-2.59E+02,-2.54E+02,-2.68E+02,-2.56E+02,-2.58E+02,-2.66E+02,-2.59E+02,-2.58E+02
5.32E+01,-2.73E+02,-2.54E+02,-2.56E+02,-2.56E+02,-2.58E+02,-2.64E+02,-2.59E+02,-2.63E+02,-2.62E+02,-2.55E+02
5.32E+01,-2.68E+02,-2.56E+02,-2.56E+02,-2.65E+02,-2.73E+02,-2.58E+02,-2.73E+02,-2.58E+02,-2.54E+02,-2.56E+02
5.32E+01,-2.54E+02,-2.58E+02,-2.60E+02,-2.60E+02,-2.56E+02,-2.67E+02,-2.61E+02,-2.72E+02,-2.59E+02,-2.68E+02
5.33E+01,-2.67E+02,-2.55E+02,-2.57E+02,-2.61E+02,-2.56E+02,-2.58E+02,-2.53E+02,-2.62E+02,-2.55E+02,-2.71E+02
5.33E+01,-2.60E+02,-2.70E+02,-2.59E+02,-2.68E+02,-2.66E+02,-2.57E+02,-2.53E+02,-2.56E+02,-2.57E+02,-2.79E+02
5.33E+01,-2.65E+02,-2.55E+02,-2.63E+02,-2.57E+02,-2.56E+02,-2.63E+02,-2.57E+02,-2.63E+02,-2.63E+02,-2.56E+02
5.33E+01,-2.71E+02,-2.61E+02,-2.56E+02,-2.61E+02,-2.67E+02,-2.55E+02,-2.56E+02,-2.76E+02,-2.57E+02,-2.61E+02
5.33E+01,-2.54E+02,-2.63E+02,-2.63E+02,-2.60E+02,-2.53E+02,-2.59E+02,-2.58E+02,-2.64E+02,-2.57E+02,-2.58E+02
5.34E+01,-2.55E+02,-2.60E+02,-2.72E+02,-2.62E+02,-2.65E+02,-2.65E+02,-2.70E+02,-2.56E+02,-2.56E+02,-2.68E+02
5.34E+01,-2.62E+02,-2.58E+02,-2.62E+02,-2.74E+02,-2.55E+02,-2.68E+02,-2.56E+02,-2.58E+02,-2.53E+02,-2.66E+02
5.34E+01,-2.62E+02,-2.72E+02,-2.70E+02,-2.60E+02,-2.57E+02,-2.53E+02,-2.50E+02,-2.60E+02,-2.55E+02,-2.55E+02
5.34E+01,-2.56E+02,-2.60E+02,-2.58E+02,-2.59E+02,-2.63E+02,-2.62E+02,-2.59E+02,-2.66E+02,-2.59E+02,-2.68E+02
5.34E+01,-2.60E+02,-2.55E+02,-2.57E+02,-2.58E+02,-2.53E+02,-2.68E+02,-2.65E+02,-2.71E+02,-2.60E+02,-2.55E+02
5.34E+01,-2.75E+02,-2.62E+02,-2.64E+02,-2.57E+02,-2.60E+02,-2.65E+02,-2.63E+02,-2.54E+02,-2.61E+02,-2.55E+02
5.35E+01,-2.63E+02,-2.66E+02,-2.57E+02,-2.63E+02,-2.61E+02,-2.59E+02,-2.59E+02,-2.63E+02,-2.56E+02,-2.56E+02
5.35E+01,-2.60E+02,-2.77E+02,-2.57E+02,-2.67E+02,-2.65E+02,-2.59E+02,-2.58E+02,-2.54E+02,-2.64E+02,-2.58E+02
5.35E+01,-2.63E+02,-2.54E+02,-2.54E+02,-2.71E+02,-2.54E+02,-2.62E+02,-2.60E+02,-2.57E+02,-2.57E+02,-2.60E+02
5.35E+01,-2.71E+02,-2.64E+02,-2.59E+02,-2.59E+02,-2.75E+02,-2.54E+02,-2.59E+02,-2.76E+02,-2.61E+02,-2.74E+02
5.35E+01,-2.60E+02,-2.60E+02,-2.58E+02,-2.62E+02,-2.66E+02,-2.67E+02,-2.51E+02,-2.68E+02,-2.52E+02,-2.62E+02
5.35E+01,-2.58E+02,-2.63E+02,-2.57E+02,-2.56E+02,-2.62E+02,-2.65E+02,-2.59E+02,-2.63E+02,-2.67E+02,-2.54E+02
5.36E+01,-2.60E+02,-2.61E+02,-2.77E+02,-2.60E+02,-2.56E+02,-2.74E+02,-2.64E+02,-2.49E+02,-2.56E+02,-2.59E+02
5.36E+01,-2.61E+02,-2.72E+02,-2.62E+02,-2.55E+02,-2.60E+02,-2.69E+02,-2.64E+02,-2.56E+02,-2.72E+02,-2.58E+02
5.36E+01,-2.57E+02,-2.61E+02,-2.58E+02,-2.63E+02,-2.55E+02,-2.56E+02,-2.57E+02,-2.64E+02,-2.60E+02,-2.58E+02
5.36E+01,-2.61E+02,-2.52E+02,-2.58E+02,-2.69E+02,-2.61E+02,-2.58E+02,-2.66E+02,-2.57E+02,-2.62E+02,-2.54E+02
5.36E+01,-2.54E+02,-2.63E+02,-2.63E+02,-2.64E+02,-2.63E+02,-2.54E+02,-2.57E+02,-2.60E+02,-2.65E+02,-2.59E+02
5.37E+01,-2.64E+02,-2.63E+02,-2.62E+02,-2.65E+02,-2.63E+02,-2.63E+02,-2.61E+02,-2.64E+02,-2.54E+02,-2.60E+02
5.37E+01,-2.58E+02,-2.67E+02,-2.59E+02,-2.61E+02,-2.64E+02,-2.65E+02,-2.72E+02,-2.63E+02,-2.58E+02,-2.64E+02
5.37E+01,-2.63E+02,-2.62E+02,-2.64E+02,-2.56E+02,-2.71E+02,-2.62E+02,-2.62E+02,-2.71E+02,-2.62E+02,-2.65E+02
5.37E+01,-2.60E+02,-2.60E+02,-2.58E+02,-2.56E+02,-2.67E+02,-2.55E+02,-2.71E+02,-2.57E+02,-2.61E+02,-2.72E+02
5.37E+01,-2.72E+02,-2.58E+02,-2.54E+02,-2.62E+02,-2.61E+02,-2.58E+02,-2.69E+02,-2.60E+02,-2.65E+02,-2.63E+02
5.37E+01,-2.54E+02,-2.57E+02,-2.60E+02,-2.60E+02,-2.56E+02,-2.59E+02,-2.56E+02,-2.59E+02,-2.56E+02,-2.65E+02
5.38E+01,-2.58E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.57E+02,-2.63E+02,-2.54E+02,-2.60E+02,-2.72E+02,-2.63E+02
5.38E+01,-2.59E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.61E+02,-2.66E+02,-2.61E+02,-2.57E+02,-2.65E+02,-2.64E+02
5.38E+01,-2.59E+02,-2.61E+02,-2.63E+02,-2.60E+02,-2.63E+02,-2.55E+02,-2.65E+02,-2.64E+02,-2.62E+02,-2.69E+02
5.38E+01,-2.58E+02,-2.76E+02,-2.63E+02,-2.54E+02,-2.63E+02,-2.59E+02,-2.67E+02,-2.61E+02,-2.59E+02,-2.63E+02
5.38E+01,-2.60E+02,-2.72E+02,-2.57E+02,-2.58E+02,-2.52E+02,-2.57E+02,-2.61E+02,-2.68E+02,-2.62E+02,-2.59E+02
5.39E+01,-2.59E+02,-2.63E+02,-2.60E+02,-2.55E+02,-2.56E+02,-2.64E+02,-2.63E+02,-2.54E+02,-2.62E+02,-2.56E+02
5.39E+01,-2.59E+02,-2.66E+02,-2.63E+02,-2.64E+02,-2.59E+02,-2.58E+02,-2.69E+02,-2.59E+02,-2.64E+02,-2.62E+02
5.39E+01,-2.61E+02,-2.59E+02,-2.60E+02,-2.73E+02,-2.66E+02,-2.54E+02,-2.74E+02,-2.60E+02,-2.58E+02,-2.54E+02
5.39E+01,-2.65E+02,-2.74E+02,-2.68E+02,-2.66E+02,-2.64E+02,-2.61E+02,-2.56E+02,-2.59E+02,-2.59E+02,-2.62E+02
5.39E+01,-2.60E+02,-2.56E+02,-2.63E+02,-2.57E+02,-2.64E+02,-2.58E+02,-2.75E+02,-2.63E+02,-2.58E+02,-2.57E+02
5.39E+01,-2.67E+02,-2.71E+02,-2.55E+02,-2.58E+02,-2.56E+02,-2.59E+02,-2.59E+02,-2.61E+02,-2.55E+02,-2.63E+02
5.40E+01,-2.63E+02,-2.56E+02,-2.61E+02,-2.57E+02,-2.57E+02,-2.63E+02,-2.64E+02,-2.74E+02,-2.54E+02,-2.60E+02
5.40E+01,-2.55E+02,-2.56E+02,-2.66E+02,-2.62E+02,-2.55E+02,-2.64E+02,-2.62E+02,-2.61E+02,-2.60E+02,-2.61E+02
5.40E+01,-2.60E+02,-2.56E+02,-2.66E+02,-2.59E+02,-2.62E+02,-2.57E+02,-2.57E+02,-2.57E+02,-2.59E+02,-2.62E+02
5.40E+01,-2.63E+02,-2.69E+02,-2.56E+02,-2.68E+02,-2.55E+02,-2.59E+02,-2.55E+02,-2.59E+02,-2.57E+02,-2.67E+02
5.40E+01,-2.58E+02,-2.61E+02,-2.69E+02,-2.62E+02,-2.85E+02,-2.63E+02,-2.61E+02,-2.60E+02,-2.59E+02,-2.60E+02
5.41E+01,-2.57E+02,-2.59E+02,-2.61E+02,-2.58E+02,-2.64E+02,-2.61E+02,-2.55E+02,-2.52E+02,-2.54E+02,-2.60E+02
5.41E+01,-2.78E+02,-2.58E+02,-2.60E+02,-2.57E+02,-2.60E+02,-2.66E+02,-2.68E+02,-2.56E+02,-2.67E+02,-2.71E+02
5.41E+01,-2.57E+02,-2.58E+02,-2.63E+02,-2.63E+02,-2.60E+02,-2.70E+02,-2.58E+02,-2.60E+02,-2.54E+02,-2.59E+02
5.41E+01,-2.63E+02,-2.63E+02,-2.62E+02,-2.65E+02,-2.73E+02,-2.62E+02,-2.62E+02,-2.64E+02,-2.61E+02,-2.58E+02
5.41E+01,-2.55E+02,-2.67E+02,-2.59E+02,-2.61E+02,-2.52E+02,-2.57E+02,-2.61E+02,-2.60E+02,-2.51E+02,-2.55E+02
5.41E+01,-2.61E+02,-2.65E+02,-2.73E+02,-2.56E+02,-2.67E+02,-2.84E+02,-2.59E+02,-2.62E+02,-2.66E+02,-2.69E+02
5.42E+01,-2.64E+02,-2.76E+02,-2.64E+02,-2.65E+02,-2.57E+02,-2.60E+02,-2.59E+02,-2.62E+02,-2.64E+02,-2.60E+02
5.42E+01,-2.66E+02,-2.58E+02,-2.72E+02,-2.63E+02,-2.67E+02,-2.58E+02,-2.61E+02,-2.65E+02,-2.58E+02,-2.53E+02
5.42E+01,-2.63E+02,-2.60E+02,-2.72E+02,-2.68E+02,-2.61E+02,-2.71E+02,-2.62E+02,-2.59E+02,-2.61E+02,-2.57E+02
5.42E+01,-2.59E+02,-2.53E+02,-2.63E+02,-2.61E+02,-2.77E+02,-2.67E+02,-2.53E+02,-2.62E+02,-2.55E+02,-2.66E+02
5.42E+01,-2.61E+02,-2.56E+02,-2.63E+02,-2.57E+02,-2.67E+02,-2.63E+02,-2.57E+02,-2.58E+02,-2.52E+02,-2.56E+02
5.42E+01,-2.58E+02,-2.63E+02,-2.59E+02,-2.58E+02,-2.59E+02,-2.64E+02,-2.58E+02,-2.67E+02,-2.62E+02,-2.61E+02
5.43E+01,-2.65E+02,-2.58E+02,-2.65E+02,-2.57E+02,-2.68E+02,-2.62E+02,-2.72E+02,-2.53E+02,-2.59E+02,-2.61E+02
5.43E+01,-2.63E+02,-2.58E+02,-2.61E+02,-2.58E+02,-2.62E+02,-2.57E+02,-2.58E+02,-2.58E+02,-2.71E+02,-2.62E+02
5.43E+01,-2.66E+02,-2.78E+02,-2.57E+02,-2.66E+02,-2.62E+02,-2.63E+02,-2.65E+02,-2.63E+02,-2.66E+02,-2.58E+02
5.43E+01,-2.60E+02,-2.69E+02,-2.55E+02,-2.60E+02,-2.58E+02,-2.61E+02,-2.55E+02,-2.68E+02,-2.64E+02,-2.60E+02
5.43E+01,-2.57E+02,-2.62E+02,-2.63E+02,-2.57E+02,-2.61E+02,-2.61E+02,-2.64E+02,-2.64E+02,-2.57E+02,-2.57E+02
5.44E+01,-2.69E+02,-2.58E+02,-2.64E+02,-2.58E+02,-2.60E+02,-2.57E+02,-2.67E+02,-2.67E+02,-2.61E+02,-2.66E+02
5.44E+01,-2.60E+02,-2.62E+02,-2.66E+02,-2.67E+02,-2.61E+02,-2.67E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.63E+02
5.44E+01,-2.66E+02,-2.56E+02,-2.68E+02,-2.58E+02,-2.60E+02,-2.53E+02,-2.62E+02,-2.59E+02,-2.60E+02,-2.64E+02
5.44E+01,-2.59E+02,-2.55E+02,-2.66E+02,-2.62E+02,-2.60E+02,-2.63E+02,-2.55E+02,-2.58E+02,-2.59E+02,-2.61E+02
5.44E+01,-2.76E+02,-2.55E+02,-2.54E+02,-2.67E+02,-2.54E+02,-2.76E+02,-2.58E+02,-2.60E+02,-2.58E+02,-2.58E+02
5.44E+01,-2.60E+02,-2.63E+02,-2.61E+02,-2.55E+02,-2.64E+02,-2.56E+02,-2.56E+02,-2.59E+02,-2.57E+02,-2.56E+02
5.45E+01,-2.66E+02,-2.62E+02,-2.72E+02,-2.66E+02,-2.58E+02,-2.56E+02,-2.56E+02,-2.57E+02,-2.53E+02,-2.69E+02
5.45E+01,-2.57E+02,-2.62E+02,-2.65E+02,-2.61E+02,-2.60E+02,-2.57E+02,-2.69E+02,-2.69E+02,-2.54E+02,-2.57E+02
5.45E+01,-2.56E+02,-2.69E+02,-2.63E+02,-2.58E+02,-2.55E+02,-2.70E+02,-2.62E+02,-2.67E+02,-2.55E+02,-2.57E+02
5.45E+01,-2.61E+02,-2.61E+02,-2.60E+02,-2.67E+02,-2.75E+02,-2.57E+02,-2.56E+02,-2.57E+02,-2.57E+02,-2.54E+02
5.45E+01,-2.63E+02,-2.56E+02,-2.55E+02,-2.59E+02,-2.58E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.59E+02,-2.58E+02
5.46E+01,-2.57E+02,-2.71E+02,-2.55E+02,-2.62E+02,-2.61E+02,-2.54E+02,-2.57E+02,-2.58E+02,-2.56E+02,-2.55E+02
5.46E+01,-2.64E+02,-2.53E+02,-2.56E+02,-2.63E+02,-2.70E+02,-2.63E+02,-2.65E+02,-2.62E+02,-2.64E+02,-2.69E+02
5.46E+01,-2.60E+02,-2.62E+02,-2.71E+02,-2.60E+02,-2.65E+02,-2.62E+02,-2.62E+02,-2.61E+02,-2.63E+02,-2.55E+02
5.46E+01,-2.63E+02,-2.66E+02,-2.59E+02,-2.58E+02,-2.60E+02,-2.51E+02,-2.56E+02,-2.58E+02,-2.58E+02,-2.58E+02
5.46E+01,-2.56E+02,-2.61E+02,-2.66E+02,-2.69E+02,-2.69E+02,-2.67E+02,-2.58E+02,-2.70E+02,-2.68E+02,-2.56E+02
5.46E+01,-2.54E+02,-2.60E+02,-2.62E+02,-2.56E+02,-2.54E+02,-2.55E+02,-2.61E+02,-2.61E+02,-2.57E+02,-2.67E+02
5.47E+01,-2.56E+02,-2.65E+02,-2.57E+02,-2.56E+02,-2.77E+02,-2.65E+02,-2.55E+02,-2.67E+02,-2.52E+02,-2.61E+02
5.47E+01,-2.56E+02,-2.64E+02,-2.57E+02,-2.70E+02,-2.58E+02,-2.69E+02,-2.59E+02,-2.53E+02,-2.57E+02,-2.64E+02
5.47E+01,-2.63E+02,-2.66E+02,-2.56E+02,-2.61E+02,-2.62E+02,-2.54E+02,-2.56E+02,-2.87E+02,-2.56E+02,-2.65E+02
5.47E+01,-2.52E+02,-2.57E+02,-2.56E+02,-2.54E+02,-2.75E+02,-2.57E+02,-2.62E+02,-2.60E+02,-2.74E+02,-2.57E+02
5.47E+01,-2.68E+02,-2.61E+02,-2.57E+02,-2.63E+02,-2.54E+02,-2.61E+02,-2.63E+02,-2.56E+02,-2.62E+02,-2.55E+02
5.47E+01,-2.69E+02,-2.68E+02,-2.66E+02,-2.57E+02,-2.59E+02,-2.57E+02,-2.57E+02,-2.67E+02,-2.56E+02,-2.66E+02
5.48E+01,-2.55E+02,-2.57E+02,-2.60E+02,-2.59E+02,-2.56E+02,-2.69E+02,-2.54E+02,-2.65E+02,-2.64E+02,-2.63E+02
5.48E+01,-2.73E+02,-2.63E+02,-2.69E+02,-2.62E+02,-2.56E+02,-2.61E+02,-2.61E+02,-2.59E+02,-2.62E+02,-2.54E+02
5.48E+01,-2.57E+02,-2.64E+02,-2.56E+02,-2.63E+02,-2.59E+02,-2.58E+02,-2.75E+02,-2.63E+02,-2.55E+02,-2.62E+02
5.48E+01,-2.59E+02,-2.59E+02,-2.64E+02,-2.66E+02,-2.58E+02,-2.57E+02,-2.79E+02,-2.58E+02,-2.67E+02,-2.75E+02
5.48E+01,-2.59E+02,-2.57E+02,-2.56E+02,-2.55E+02,-2.60E+02,-2.55E+02,-2.57E+02,-2.59E+02,-2.67E+02,-2.60E+02
5.49E+01,-2.87E+02,-2.62E+02,-2.57E+02,-2.60E+02,-2.62E+02,-2.56E+02,-2.62E+02,-2.63E+02,-2.62E+02,-2.56E+02
5.49E+01,-2.60E+02,-2.64E+02,-2.65E+02,-2.70E+02,-2.61E+02,-2.63E+02,-2.55E+02,-2.58E+02,-2.60E+02,-2.75E+02
5.49E+01,-2.57E+02,-2.58E+02,-2.63E+02,-2.56E+02,-2.56E+02,-2.68E+02,-2.59E+02,-2.60E+02,-2.54E+02,-2.72E+02
5.49E+01,-2.57E+02,-2.63E+02,-2.60E+02,-2.62E+02,-2.59E+02,-2.54E+02,-2.58E+02,-2.57E+02,-2.60E+02,-2.62E+02
5.49E+01,-2.62E+02,-2.55E+02,-2.60E+02,-2.62E+02,-2.57E+02,-2.55E+02,-2.60E+02,-2.59E+02,-2.53E+02,-2.57E+02
5.49E+01,-2.66E+02,-2.66E+02,-2.63E+02,-2.64E+02,-2.67E+02,-2.58E+02,-2.59E+02,-2.65E+02,-2.58E+02,-2.72E+02
5.50E+01,-2.63E+02,-2.63E+02,-2.60E+02,-2.64E+02,-2.60E+02,-2.68E+02,-2.58E+02,-2.59E+02,-2.60E+02,-2.68E+02
5.50E+01,-2.72E+02,-2.57E+02,-2.60E+02,-2.66E+02,-2.57E+02,-2.58E+02,-2.56E+02,-2.61E+02,-2.56E+02,-2.54E+02
5.50E+01,-2.59E+02,-2.65E+02,-2.70E+02,-2.62E+02,-2.68E+02,-2.63E+02,-2.66E+02,-2.60E+02,-2.64E+02,-2.58E+02
5.50E+01,-2.70E+02,-2.65E+02,-2.52E+02,-2.64E+02,-2.77E+02,-2.64E+02,-2.62E+02,-2.54E+02,-2.57E+02,-2.60E+02
5.50E+01,-2.56E+02,-2.57E+02,-2.61E+02,-2.53E+02,-2.57E+02,-2.56E+02,-2.57E+02,-2.55E+02,-2.55E+02,-2.60E+02
5.51E+01,-2.65E+02,-2.78E+02,-2.58E+02,-2.60E+02,-2.73E+02,-2.59E+02,-2.61E+02,-2.62E+02,-2.59E+02,-2.56E+02
5.51E+01,-2.69E+02,-2.63E+02,-2.69E+02,-2.52E+02,-2.61E+02,-2.69E+02,-2.59E+02,-2.63E+02,-2.58E+02,-2.56E+02
5.51E+01,-2.63E+02,-2.58E+02,-2.55E+02,-2.54E+02,-2.64E+02,-2.68E+02,-2.52E+02,-2.56E+02,-2.64E+02,-2.60E+02
5.51E+01,-2.57E+02,-2.71E+02,-2.64E+02,-2.59E+02,-2.57E+02,-2.55E+02,-2.58E+02,-2.62E+02,-2.54E+02,-2.59E+02
5.51E+01,-2.60E+02,-2.58E+02,-2.70E+02,-2.55E+02,-2.59E+02,-2.66E+02,-2.67E+02,-2.59E+02,-2.60E+02,-2.63E+02
5.51E+01,-2.71E+02,-2.60E+02,-2.60E+02,-2.62E+02,-2.65E+02,-2.53E+02,-2.60E+02,-2.61E+02,-2.61E+02,-2.58E+02
5.52E+01,-2.60E+02,-2.66E+02,-2.69E+02,-2.79E+02,-2.52E+02,-2.62E+02,-2.73E+02,-2.71E+02,-2.67E+02,-2.64E+02
5.52E+01,-2.55E+02,-2.57E+02,-2.56E+02,-2.64E+02,-2.56E+02,-2.63E+02,-2.62E+02,-2.72E+02,-2.62E+02,-2.59E+02
5.52E+01,-2.56E+02,-2.60E+02,-2.60E+02,-2.64E+02,-2.54E+02,-2.57E+02,-2.60E+02,-2.63E+02,-2.57E+02,-2.63E+02
5.52E+01,-2.61E+02,-2.67E+02,-2.60E+02,-2.61E+02,-2.57E+02,-2.60E+02,-2.55E+02,-2.60E+02,-2.70E+02,-2.58E+02
5.52E+01,-2.63E+02,-2.56E+02,-2.57E+02,-2.58E+02,-2.65E+02,-2.54E+02,-2.60E+02,-2.64E+02,-2.66E+02,-2.53E+02
5.53E+01,-2.63E+02,-2.56E+02,-2.59E+02,-2.57E+02,-2.58E+02,-2.82E+02,-2.52E+02,-2.60E+02,-2.57E+02,-2.71E+02
5.53E+01,-2.55E+02,-2.57E+02,-2.62E+02,-2.58E+02,-2.60E+02,-2.58E+02,-2.66E+02,-2.55E+02,-2.71E+02,-2.54E+02
5.53E+01,-2.56E+02,-2.53E+02,-2.64E+02,-2.60E+02,-2.72E+02,-2.64E+02,-2.63E+02,-2.60E+02,-2.58E+02,-2.73E+02
5.53E+01,-2.67E+02,-2.56E+02,-2.55E+02,-2.71E+02,-2.56E+02,-2.57E+02,-2.59E+02,-2.71E+02,-2.56E+02,-2.63E+02
5.53E+01,-2.87E+02,-2.64E+02,-2.60E+02,-2.61E+02,-2.69E+02,-2.60E+02,-2.56E+02,-2.57E+02,-2.66E+02,-2.62E+02
5.53E+01,-2.59E+02,-2.65E+02,-2.60E+02,-2.70E+02,-2.55E+02,-2.60E+02,-2.62E+02,-2.66E+02,-2.60E+02,-2.70E+02
5.54E+01,-2.67E+02,-2.56E+02,-2.63E+02,-2.55E+02,-2.67E+02,-2.57E+02,-2.59E+02,-2.58E+02,-2.63E+02,-2.66E+02
5.54E+01,-2.66E+02,-2.62E+02,-2.64E+02,-2.59E+02,-2.64E+02,-2.61E+02,-2.68E+02,-2.62E+02,-2.64E+02,-2.66E+02
5.54E+01,-2.81E+02,-2.71E+02,-2.69E+02,-2.57E+02,-2.63E+02,-2.56E+02,-2.61E+02,-2.56E+02,-2.62E+02,-2.58E+02
5.54E+01,-2.62E+02,-2.66E+02,-2.57E+02,-2.61E+02,-2.71E+02,-2.60E+02,-2.60E+02,-2.59E+02,-2.57E+02,-2.68E+02
5.54E+01,-2.65E+02,-2.56E+02,-2.61E+02,-2.59E+02,-2.60E+02,-2.56E+02,-2.68E+02,-2.71E+02,-2.62E+02,-2.59E+02
5.54E+01,-2.54E+02,-2.58E+02,-2.68E+02,-2.67E+02,-2.56E+02,-2.57E+02,-2.57E+02,-2.66E+02,-2.62E+02,-2.64E+02
5.55E+01,-2.58E+02,-2.56E+02,-2.59E+02,-2.67E+02,-2.56E+02,-2.63E+02,-2.57E+02,-2.61E+02,-2.72E+02,-2.54E+02
5.55E+01,-2.62E+02,-2.56E+02,-2.59E+02,-2.62E+02,-2.57E+02,-2.67E+02,-2.57E+02,-2.64E+02,-2.60E+02,-2.69E+02
5.55E+01,-2.62E+02,-2.61E+02,-2.61E+02,-2.59E+02,-2.55E+02,-2.62E+02,-2.76E+02,-2.58E+02,-2.60E+02,-2.57E+02
5.55E+01,-2.58E+02,-2.55E+02,-2.68E+02,-2.60E+02,-2.56E+02,-2.54E+02,-2.75E+02,-2.66E+02,-2.80E+02,-2.58E+02
5.55E+01,-2.60E+02,-2.61E+02,-2.62E+02,-2.57E+02,-2.95E+02,-2.59E+02,-2.59E+02,-2.67E+02,-2.58E+02,-2.62E+02
5.56E+01,-2.57E+02,-2.56E+02,-2.60E+02,-2.73E+02,-2.61E+02,-2.67E+02,-2.78E+02,-2.63E+02,-2.57E+02,-2.66E+02
5.56E+01,-2.59E+02,-2.59E+02,-2.73E+02,-2.55E+02,-2.63E+02,-2.62E+02,-2.54E+02,-2.57E+02,-2.62E+02,-2.64E+02
5.56E+01,-2.57E+02,-2.64E+02,-2.57E+02,-2.57E+02,-2.57E+02,-2.71E+02,-2.60E+02,-2.60E+02,-2.55E+02,-2.66E+02
5.56E+01,-2.58E+02,-2.71E+02,-2.64E+02,-2.60E+02,-2.63E+02,-2.61E+02,-2.64E+02,-2.77E+02,-2.63E+02,-2.61E+02
5.56E+01,-2.62E+02,-2.55E+02,-2.58E+02,-2.63E+02,-2.54E+02,-2.66E+02,-2.62E+02,-2.66E+02,-2.55E+02,-2.68E+02
5.56E+01,-2.58E+02,-2.57E+02,-2.57E+02,-2.58E+02,-2.61E+02,-2.57E+02,-2.56E+02,-2.71E+02,-2.62E+02,-2.60E+02
5.57E+01,-2.57E+02,-2.60E+02,-2.62E+02,-2.73E+02,-2.56E+02,-2.62E+02,-2.54E+02,-2.67E+02,-2.62E+02,-2.65E+02
5.57E+01,-2.71E+02,-2.57E+02,-2.63E+02,-2.61E+02,-2.56E+02,-2.62E+02,-2.56E+02,-2.55E+02,-2.58E+02,-2.65E+02
5.57E+01,-2.73E+02,-2.63E+02,-2.64E+02,-2.55E+02,-2.59E+02,-2.65E+02,-2.70E+02,-2.59E+02,-2.70E+02,-2.67E+02
5.57E+01,-2.57E+02,-2.63E+02,-2.64E+02,-2.59E+02,-2.52E+02,-2.56E+02,-2.57E+02,-2.58E+02,-2.61E+02,-2.62E+02
5.57E+01,-2.60E+02,-2.70E+02,-2.67E+02,-2.63E+02,-2.59E+02,-2.64E+02,-2.54E+02,-2.54E+02,-2.64E+02,-2.62E+02
5.58E+01,-2.55E+02,-2.55E+02,-2.72E+02,-2.65E+02,-2.67E+02,-2.74E+02,-2.62E+02,-2.64E+02,-2.68E+02,-2.57E+02
5.58E+01,-2.58E+02,-2.60E+02,-2.61E+02,-2.55E+02,-2.72E+02,-2.58E+02,-2.59E+02,-2.56E+02,-2.74E+02,-2.55E+02
5.58E+01,-2.60E+02,-2.71E+02,-2.57E+02,-2.61E+02,-2.66E+02,-2.65E+02,-2.55E+02,-2.65E+02,-2.72E+02,-2.70E+02
5.58E+01,-2.63E+02,-2.64E+02,-2.61E+02,-2.63E+02,-2.54E+02,-2.57E+02,-2.63E+02,-2.66E+02,-2.58E+02,-2.56E+02
5.58E+01,-2.63E+02,-2.55E+02,-2.54E+02,-2.58E+02,-2.56E+02,-2.62E+02,-2.66E+02,-2.61E+02,-2.55E+02,-2.59E+02
5.58E+01,-2.58E+02,-2.70E+02,-2.72E+02,-2.69E+02,-2.57E+02,-2.58E+02,-2.65E+02,-2.65E+02,-2.60E+02,-2.60E+02
5.59E+01,-2.67E+02,-2.58E+02,-2.62E+02,-2.55E+02,-2.60E+02,-2.79E+02,-2.55E+02,-2.65E+02,-2.57E+02,-2.61E+02
5.59E+01,-2.56E+02,-2.73E+02,-2.53E+02,-2.65E+02,-2.64E+02,-2.64E+02,-2.52E+02,-2.77E+02,-2.61E+02,-2.60E+02
5.59E+01,-2.60E+02,-2.58E+02,-2.70E+02,-2.65E+02,-2.63E+02,-2.52E+02,-2.52E+02,-2.56E+02,-2.62E+02,-2.58E+02
5.59E+01,-2.56E+02,-2.67E+02,-2.56E+02,-2.64E+02,-2.68E+02,-2.64E+02,-2.62E+02,-2.59E+02,-2.57E+02,-2.63E+02
5.59E+01,-2.59E+02,-2.55E+02,-2.71E+02,-2.61E+02,-2.65E+02,-2.56E+02,-2.60E+02,-2.59E+02,-2.58E+02,-2.61E+02
5.59E+01,-2.60E+02,-2.77E+02,-2.64E+02,-2.69E+02,-2.58E+02,-2.54E+02,-2.55E+02,-2.67E+02,-2.55E+02,-2.59E+02
5.60E+01,-2.57E+02,-2.55E+02,-2.60E+02,-2.63E+02,-2.60E+02,-2.65E+02,-2.57E+02,-2.87E+02,-2.58E+02,-2.68E+02
5.60E+01,-2.56E+02,-2.60E+02,-2.57E+02,-2.62E+02,-2.61E+02,-2.61E+02,-2.65E+02,-2.65E+02,-2.57E+02,-2.58E+02
5.60E+01,-2.65E+02,-2.56E+02,-2.64E+02,-2.59E+02,-2.60E+02,-2.51E+02,-2.65E+02,-2.55E+02,-2.69E+02,-2.60E+02
5.60E+01,-2.60E+02,-2.61E+02,-2.58E+02,-2.64E+02,-2.58E+02,-2.62E+02,-2.55E+02,-2.59E+02,-2.61E+02,-2.64E+02
5.60E+01,-2.57E+02,-2.63E+02,-2.57E+02,-2.56E+02,-2.62E+02,-2.64E+02,-2.61E+02,-2.56E+02,-2.60E+02,-2.57E+02
5.61E+01,-2.58E+02,-2.67E+02,-2.56E+02,-2.58E+02,-2.63E+02,-2.53E+02,-2.62E+02,-2.60E+02,-2.59E+02,-2.66E+02
5.61E+01,-2.63E+02,-2.66E+02,-2.73E+02,-2.60E+02,-2.55E+02,-2.54E+02,-2.60E+02,-2.63E+02,-2.73E+02,-2.65E+02
5.61E+01,-2.62E+02,-2.61E+02,-2.63E+02,-2.64E+02,-2.63E+02,-2.56E+02,-2.59E+02,-2.61E+02,-2.57E+02,-2.70E+02
5.61E+01,-2.57E+02,-2.65E+02,-2.58E+02,-2.54E+02,-2.57E+02,-2.64E+02,-2.64E+02,-2.69E+02,-2.65E+02,-2.56E+02
5.61E+01,-2.68E+02,-2.58E+02,-2.64E+02,-2.59E+02,-2.65E+02,-2.56E+02,-2.61E+02,-2.57E+02,-2.62E+02,-2.58E+02
5.61E+01,-2.56E+02,-2.58E+02,-2.60E+02,-2.61E+02,-2.67E+02,-2.77E+02,-2.56E+02,-2.58E+02,-2.69E+02,-2.63E+02
5.62E+01,-2.53E+02,-2.58E+02,-2.60E+02,-2.62E+02,-2.61E+02,-2.69E+02,-2.62E+02,-2.56E+02,-2.57E+02,-2.60E+02
5.62E+01,-2.60E+02,-2.80E+02,-2.61E+02,-2.63E+02,-2.60E+02,-2.55E+02,-2.61E+02,-2.65E+02,-2.64E+02,-2.60E+02
5.62E+01,-2.63E+02,-2.66E+02,-2.53E+02,-2.63E+02,-2.53E+02,-2.56E+02,-2.69E+02,-2.55E+02,-2.72E+02,-2.61E+02
5.62E+01,-2.67E+02,-2.59E+02,-2.68E+02,-2.58E+02,-2.69E+02,-2.67E+02,-2.57E+02,-2.55E+02,-2.63E+02,-2.67E+02
5.62E+01,-2.61E+02,-2.54E+02,-2.60E+02,-2.54E+02,-2.56E+02,-2.56E+02,-2.63E+02,-2.61E+02,-2.70E+02,-2.56E+02
5.63E+01,-2.70E+02,-2.65E+02,-2.57E+02,-2.58E+02,-2.64E+02,-2.57E+02,-2.54E+02,-2.54E+02,-2.78E+02,-2.64E+02
5.63E+01,-2.60E+02,-2.74E+02,-2.55E+02,-2.63E+02,-2.61E+02,-2.67E+02,-2.60E+02,-2.61E+02,-2.62E+02,-2.59E+02
5.63E+01,-2.58E+02,-2.61E+02,-2.73E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.59E+02,-2.54E+02,-2.58E+02,-2.67E+02
5.63E+01,-2.54E+02,-2.52E+02,-2.55E+02,-2.68E+02,-2.58E+02,-2.57E+02,-2.57E+02,-2.56E+02,-2.61E+02,-2.62E+02
5.63E+01,-2.62E+02,-2.58E+02,-2.58E+02,-2.55E+02,-2.60E+02,-2.67E+02,-2.59E+02,-2.59E+02,-2.58E+02,-2.64E+02
5.63E+01,-2.63E+02,-2.65E+02,-2.57E+02,-2.54E+02,-2.56E+02,-2.56E+02,-2.63E+02,-2.62E+02,-2.61E+02,-2.66E+02
5.64E+01,-2.56E+02,-2.59E+02,-2.60E+02,-2.58E+02,-2.62E+02,-2.74E+02,-2.63E+02,-2.64E+02,-2.56E+02,-2.56E+02
5.64E+01,-2.53E+02,-2.56E+02,-2.55E+02,-2.74E+02,-2.58E+02,-2.58E+02,-2.57E+02,-2.65E+02,-2.55E+02,-2.55E+02
5.64E+01,-2.61E+02,-2.53E+02,-2.62E+02,-2.64E+02,-2.66E+02,-2.66E+02,-2.55E+02,-2.62E+02,-2.62E+02,-2.61E+02
5.64E+01,-2.55E+02,-2.72E+02,-2.66E+02,-2.56E+02,-2.57E+02,-2.57E+02,-2.80E+02,-2.59E+02,-2.57E+02,-2.54E+02
5.64E+01,-2.64E+02,-2.58E+02,-2.55E+02,-2.60E+02,-2.63E+02,-2.66E+02,-2.61E+02,-2.59E+02,-2.65E+02,-2.61E+02
5.64E+01,-2.63E+02,-2.62E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.59E+02,-2.59E+02,-2.58E+02,-2.64E+02,-2.64E+02
5.65E+01,-2.55E+02,-2.57E+02,-2.57E+02,-2.83E+02,-2.65E+02,-2.58E+02,-2.58E+02,-2.64E+02,-2.57E+02,-2.57E+02
5.65E+01,-2.66E+02,-2.60E+02,-2.60E+02,-2.60E+02,-2.55E+02,-2.62E+02,-2.60E+02,-2.77E+02,-2.59E+02,-2.62E+02
5.65E+01,-2.60E+02,-2.69E+02,-2.56E+02,-2.55E+02,-2.59E+02,-2.62E+02,-2.67E+02,-2.64E+02,-2.66E+02,-2.59E+02
5.65E+01,-2.65E+02,-2.70E+02,-2.57E+02,-2.59E+02,-2.60E+02,-2.54E+02,-2.55E+02,-2.61E+02,-2.70E+02,-2.69E+02
5.65E+01,-2.74E+02,-2.58E+02,-2.59E+02,-2.56E+02,-2.60E+02,-2.57E+02,-2.60E+02,-2.70E+02,-2.61E+02,-2.54E+02
5.66E+01,-2.62E+02,-2.63E+02,-2.61E+02,-2.64E+02,-2.59E+02,-2.62E+02,-2.69E+02,-2.61E+02,-2.58E+02,-2.58E+02
5.66E+01,-2.61E+02,-2.61E+02,-2.72E+02,-2.73E+02,-2.58E+02,-2.67E+02,-2.65E+02,-2.55E+02,-2.84E+02,-2.57E+02
5.66E+01,-2.54E+02,-2.63E+02,-2.57E+02,-2.52E+02,-2.61E+02,-2.66E+02,-2.60E+02,-2.63E+02,-2.67E+02,-2.52E+02
5.66E+01,-2.55E+02,-2.68E+02,-2.61E+02,-2.66E+02,-2.76E+02,-2.66E+02,-2.63E+02,-2.72E+02,-2.56E+02,-2.60E+02
5.66E+01,-2.63E+02,-2.59E+02,-2.73E+02,-2.66E+02,-2.64E+02,-2.68E+02,-2.60E+02,-2.54E+02,-2.60E+02,-2.59E+02
5.66E+01,-2.62E+02,-2.77E+02,-2.68E+02,-2.59E+02,-2.65E+02,-2.69E+02,-2.64E+02,-2.64E+02,-2.81E+02,-2.58E+02
5.67E+01,-2.57E+02,-2.72E+02,-2.63E+02,-2.60E+02,-2.59E+02,-2.60E+02,-2.62E+02,-2.62E+02,-2.61E+02,-2.58E+02
5.67E+01,-2.58E+02,-2.61E+02,-2.66E+02,-2.63E+02,-2.57E+02,-2.60E+02,-2.58E+02,-2.59E+02,-2.58E+02,-2.62E+02
5.67E+01,-2.53E+02,-2.60E+02,-2.60E+02,-2.71E+02,-2.55E+02,-2.58E+02,-2.66E+02,-2.65E+02,-2.61E+02,-2.59E+02
5.67E+01,-2.61E+02,-2.61E+02,-2.54E+02,-2.55E+02,-2.57E+02,-2.57E+02,-2.60E+02,-2.75E+02,-2.59E+02,-2.57E+02
5.67E+01,-2.59E+02,-2.65E+02,-2.57E+02,-2.63E+02,-2.65E+02,-2.60E+02,-2.65E+02,-2.56E+02,-2.56E+02,-2.62E+02
5.68E+01,-2.66E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.59E+02,-2.67E+02,-2.57E+02,-2.54E+02,-2.71E+02,-2.76E+02
5.68E+01,-2.60E+02,-2.53E+02,-2.57E+02,-2.60E+02,-2.67E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.59E+02,-2.54E+02
5.68E+01,-2.67E+02,-2.60E+02,-2.59E+02,-2.64E+02,-2.56E+02,-2.55E+02,-2.64E+02,-2.58E+02,-2.66E+02,-2.60E+02
5.68E+01,-2.58E+02,-2.61E+02,-2.59E+02,-2.60E+02,-2.61E+02,-2.60E+02,-2.58E+02,-2.63E+02,-2.64E+02,-2.64E+02
5.68E+01,-2.57E+02,-2.61E+02,-2.59E+02,-2.55E+02,-2.69E+02,-2.58E+02,-2.68E+02,-2.60E+02,-2.56E+02,-2.60E+02
5.68E+01,-2.70E+02,-2.62E+02,-2.58E+02,-2.56E+02,-2.57E+02,-2.63E+02,-2.56E+02,-2.58E+02,-2.60E+02,-2.64E+02
5.69E+01,-2.68E+02,-2.66E+02,-2.67E+02,-2.60E+02,-2.55E+02,-2.66E+02,-2.72E+02,-2.56E+02,-2.62E+02,-2.58E+02
5.69E+01,-2.64E+02,-2.63E+02,-2.61E+02,-2.55E+02,-2.62E+02,-2.65E+02,-2.61E+02,-2.56E+02,-2.62E+02,-2.63E+02
5.69E+01,-2.57E+02,-2.64E+02,-2.60E+02,-2.68E+02,-2.58E+02,-2.57E+02,-2.61E+02,-2.71E+02,-2.59E+02,-2.64E+02
5.69E+01,-2.81E+02,-2.65E+02,-2.64E+02,-2.60E+02,-2.64E+02,-2.67E+02,-2.60E+02,-2.65E+02,-2.62E+02,-2.57E+02
5.69E+01,-2.54E+02,-2.62E+02,-2.59E+02,-2.59E+02,-2.57E+02,-2.54E+02,-2.54E+02,-2.65E+02,-2.58E+02,-2.63E+02
5.70E+01,-2.62E+02,-2.56E+02,-2.58E+02,-2.64E+02,-2.63E+02,-2.58E+02,-2.61E+02,-2.56E+02,-2.63E+02,-2.57E+02
5.70E+01,-2.58E+02,-2.55E+02,-2.53E+02,-2.62E+02,-2.63E+02,-2.56E+02,-2.63E+02,-2.67E+02,-2.58E+02,-2.58E+02
5.70E+01,-2.61E+02,-2.61E+02,-2.61E+02,-2.59E+02,-2.54E+02,-2.68E+02,-2.61E+02,-2.61E+02,-2.60E+02,-2.57E+02
5.70E+01,-2.64E+02,-2.60E+02,-2.60E+02,-2.66E+02,-2.64E+02,-2.66E+02,-2.64E+02,-2.63E+02,-2.62E+02,-2.72E+02
5.70E+01,-2.69E+02,-2.72E+02,-2.56E+02,-2.56E+02,-2.63E+02,-2.71E+02,-2.59E+02,-2.55E+02,-2.55E+02,-2.60E+02
5.70E+01,-2.66E+02,-2.64E+02,-2.52E+02,-2.61E+02,-2.68E+02,-2.65E+02,-2.65E+02,-2.62E+02,-2.61E+02,-2.61E+02
5.71E+01,-2.70E+02,-2.64E+02,-2.62E+02,-2.68E+02,-2.61E+02,-2.57E+02,-2.62E+02,-2.55E+02,-2.65E+02,-2.59E+02
5.71E+01,-2.61E+02,-2.60E+02,-2.61E+02,-2.56E+02,-2.63E+02,-2.81E+02,-2.60E+02,-2.54E+02,-2.57E+02,-2.58E+02
5.71E+01,-2.61E+02,-2.53E+02,-2.58E+02,-2.60E+02,-2.57E+02,-2.68E+02,-2.61E+02,-2.66E+02,-2.58E+02,-2.61E+02
5.71E+01,-2.67E+02,-2.58E+02,-2.63E+02,-2.59E+02,-2.69E+02,-2.59E+02,-2.55E+02,-2.79E+02,-2.63E+02,-2.61E+02
5.71E+01,-2.61E+02,-2.70E+02,-2.62E+02,-2.59E+02,-2.63E+02,-2.66E+02,-2.63E+02,-2.58E+02,-2.59E+02,-2.55E+02
5.71E+01,-2.61E+02,-2.64E+02,-2.61E+02,-2.66E+02,-2.59E+02,-2.71E+02,-2.64E+02,-2.57E+02,-2.66E+02,-2.62E+02
5.72E+01,-2.64E+02,-2.67E+02,-2.64E+02,-2.62E+02,-2.57E+02,-2.65E+02,-2.58E+02,-2.56E+02,-2.55E+02,-2.60E+02
5.72E+01,-2.65E+02,-2.63E+02,-2.57E+02,-2.73E+02,-2.54E+02,-2.57E+02,-2.56E+02,-2.65E+02,-2.64E+02,-2.52E+02
5.72E+01,-2.58E+02,-2.72E+02,-2.55E+02,-2.55E+02,-2.57E+02,-2.62E+02,-2.55E+02,-2.64E+02,-2.61E+02,-2.58E+02
5.72E+01,-2.61E+02,-2.62E+02,-2.57E+02,-2.59E+02,-2.54E+02,-2.84E+02,-2.57E+02,-2.62E+02,-2.59E+02,-2.62E+02
5.72E+01,-2.56E+02,-2.62E+02,-2.63E+02,-2.57E+02,-2.62E+02,-2.58E+02,-2.67E+02,-2.73E+02,-2.59E+02,-2.53E+02
5.73E+01,-2.62E+02,-2.57E+02,-2.70E+02,-2.56E+02,-2.64E+02,-2.59E+02,-2.55E+02,-2.61E+02,-2.58E+02,-2.57E+02
5.73E+01,-2.65E+02,-2.68E+02,-2.61E+02,-2.67E+02,-2.58E+02,-2.61E+02,-2.64E+02,-2.60E+02,-2.65E+02,-2.60E+02
5.73E+01,-2.54E+02,-2.59E+02,-2.57E+02,-2.57E+02,-2.60E+02,-2.64E+02,-2.57E+02,-2.61E+02,-2.60E+02,-2.60E+02
5.73E+01,-2.59E+02,-2.65E+02,-2.56E+02,-2.66E+02,-2.54E+02,-2.61E+02,-2.64E+02,-2.59E+02,-2.62E+02,-2.60E+02
5.73E+01,-2.64E+02,-2.70E+02,-2.57E+02,-2.58E+02,-3.12E+02,-2.62E+02,-2.57E+02,-2.56E+02,-2.66E+02,-2.80E+02
5.73E+01,-2.56E+02,-2.66E+02,-2.68E+02,-2.57E+02,-2.65E+02,-2.63E+02,-2.67E+02,-2.59E+02,-2.67E+02,-2.69E+02
5.74E+01,-2.75E+02,-2.60E+02,-2.62E+02,-2.61E+02,-2.64E+02,-2.54E+02,-2.54E+02,-2.72E+02,-2.59E+02,-2.70E+02
5.74E+01,-2.65E+02,-2.60E+02,-2.66E+02,-2.54E+02,-2.58E+02,-2.61E+02,-2.68E+02,-2.58E+02,-2.60E+02,-2.64E+02
5.74E+01,-2.66E+02,-2.61E+02,-2.59E+02,-2.60E+02,-2.72E+02,-2.61E+02,-2.58E+02,-2.80E+02,-2.77E+02,-2.65E+02
5.74E+01,-2.61E+02,-2.61E+02,-2.55E+02,-2.67E+02,-2.61E+02,-2.61E+02,-2.55E+02,-2.68E+02,-2.62E+02,-2.61E+02
5.74E+01,-2.60E+02,-2.71E+02,-2.56E+02,-2.54E+02,-2.59E+02,-2.64E+02,-2.59E+02,-2.67E+02,-2.54E+02,-2.60E+02
5.75E+01,-2.61E+02,-2.62E+02,-2.68E+02,-2.59E+02,-2.61E+02,-2.69E+02,-2.58E+02,-2.65E+02,-2.56E+02,-2.59E+02
5.75E+01,-2.59E+02,-2.56E+02,-2.57E+02,-2.55E+02,-2.58E+02,-2.68E+02,-2.65E+02,-2.56E+02,-2.61E+02,-2.60E+02
5.75E+01,-2.59E+02,-2.63E+02,-2.60E+02,-2.55E+02,-2.56E+02,-2.56E+02,-2.58E+02,-2.58E+02,-2.64E+02,-2.63E+02
5.75E+01,-2.56E+02,-2.62E+02,-2.67E+02,-2.73E+02,-2.58E+02,-2.54E+02,-2.67E+02,-2.64E+02,-2.55E+02,-2.55E+02
5.75E+01,-2.71E+02,-2.64E+02,-2.59E+02,-2.63E+02,-2.61E+02,-2.57E+02,-2.57E+02,-2.58E+02,-2.56E+02,-2.64E+02
5.75E+01,-2.56E+02,-2.58E+02,-2.54E+02,-2.70E+02,-2.61E+02,-2.67E+02,-2.65E+02,-2.65E+02,-2.70E+02,-2.61E+02
5.76E+01,-2.57E+02,-2.61E+02,-2.61E+02,-2.58E+02,-2.65E+02,-2.59E+02,-2.65E+02,-2.55E+02,-2.59E+02,-2.55E+02
5.76E+01,-2.61E+02,-2.59E+02,-2.61E+02,-2.77E+02,-2.65E+02,-2.51E+02,-2.57E+02,-2.61E+02,-2.65E+02,-2.66E+02
5.76E+01,-2.74E+02,-2.64E+02,-2.56E+02,-2.60E+02,-2.60E+02,-2.58E+02,-2.68E+02,-2.63E+02,-2.63E+02,-2.64E+02
5.76E+01,-2.59E+02,-2.59E+02,-2.62E+02,-2.61E+02,-2.55E+02,-2.79E+02,-2.67E+02,-2.60E+02,-2.59E+02,-2.69E+02
5.76E+01,-2.60E+02,-2.54E+02,-2.66E+02,-2.61E+02,-2.62E+02,-2.72E+02,-2.55E+02,-2.61E+02,-2.60E+02,-2.60E+02
5.76E+01,-2.59E+02,-2.57E+02,-2.61E+02,-2.65E+02,-2.59E+02,-2.59E+02,-2.65E+02,-2.69E+02,-2.67E+02,-2.61E+02
5.77E+01,-2.56E+02,-2.62E+02,-2.58E+02,-2.55E+02,-2.60E+02,-2.66E+02,-2.57E+02,-2.65E+02,-2.54E+02,-2.60E+02
5.77E+01,-2.65E+02,-2.58E+02,-2.58E+02,-2.59E+02,-2.54E+02,-2.56E+02,-2.55E+02,-2.58E+02,-2.51E+02,-2.59E+02
5.77E+01,-2.57E+02,-2.69E+02,-2.83E+02,-2.58E+02,-2.68E+02,-2.64E+02,-2.57E+02,-2.58E+02,-2.60E+02,-2.62E+02
5.77E+01,-2.60E+02,-2.63E+02,-2.61E+02,-2.52E+02,-2.66E+02,-2.53E+02,-2.57E+02,-2.67E+02,-2.57E+02,-2.56E+02
5.77E+01,-2.62E+02,-2.63E+02,-2.57E+02,-2.59E+02,-2.54E+02,-2.66E+02,-2.53E+02,-2.59E+02,-2.53E+02,-2.69E+02
5.78E+01,-2.57E+02,-2.61E+02,-2.53E+02,-2.90E+02,-2.64E+02,-2.66E+02,-2.60E+02,-2.63E+02,-2.71E+02,-2.65E+02
5.78E+01,-2.62E+02,-2.61E+02,-2.57E+02,-2.65E+02,-2.65E+02,-2.64E+02,-2.61E+02,-2.60E+02,-2.56E+02,-2.60E+02
5.78E+01,-2.61E+02,-2.54E+02,-2.68E+02,-2.78E+02,-2.65E+02,-2.63E+02,-2.67E+02,-2.64E+02,-2.65E+02,-2.83E+02
5.78E+01,-2.65E+02,-2.71E+02,-2.58E+02,-2.67E+02,-2.54E+02,-2.55E+02,-2.73E+02,-2.55E+02,-2.59E+02,-2.67E+02
5.78E+01,-2.63E+02,-2.64E+02,-2.60E+02,-2.67E+02,-2.56E+02,-2.62E+02,-2.62E+02,-2.57E+02,-2.55E+02,-2.60E+02
5.78E+01,-2.58E+02,-2.67E+02,-2.61E+02,-2.58E+02,-2.61E+02,-2.67E+02,-2.58E+02,-2.62E+02,-2.58E+02,-2.64E+02
5.79E+01,-2.59E+02,-2.65E+02,-2.57E+02,-2.73E+02,-2.62E+02,-2.58E+02,-2.62E+02,-2.58E+02,-2.67E+02,-2.61E+02
5.79E+01,-2.59E+02,-2.54E+02,-2.54E+02,-2.60E+02,-2.54E+02,-2.68E+02,-2.66E+02,-2.54E+02,-2.62E+02,-2.79E+02
5.79E+01,-2.58E+02,-2.67E+02,-2.66E+02,-2.56E+02,-2.59E+02,-2.67E+02,-2.57E+02,-2.73E+02,-2.60E+02,-2.57E+02
5.79E+01,-2.65E+02,-2.59E+02,-2.64E+02,-2.58E+02,-2.53E+02,-2.61E+02,-2.58E+02,-2.56E+02,-2.62E+02,-2.61E+02
5.79E+01,-2.66E+02,-2.55E+02,-2.61E+02,-2.59E+02,-2.63E+02,-2.64E+02,-2.62E+02,-2.60E+02,-2.56E+02,-2.56E+02
5.80E+01,-2.74E+02,-2.60E+02,-2.58E+02,-2.66E+02,-2.64E+02,-2.60E+02,-2.56E+02,-2.54E+02,-2.64E+02,-2.50E+02
5.80E+01,-2.59E+02,-2.58E+02,-2.66E+02,-2.69E+02,-2.61E+02,-2.54E+02,-2.65E+02,-2.60E+02,-2.69E+02,-2.60E+02
5.80E+01,-2.58E+02,-2.69E+02,-2.58E+02,-2.59E+02,-2.64E+02,-2.55E+02,-2.66E+02,-2.57E+02,-2.54E+02,-2.63E+02
5.80E+01,-2.55E+02,-2.59E+02,-2.54E+02,-2.66E+02,-2.55E+02,-2.61E+02,-2.68E+02,-2.60E+02,-2.77E+02,-2.69E+02
5.80E+01,-2.55E+02,-2.60E+02,-2.58E+02,-2.57E+02,-2.67E+02,-2.64E+02,-2.60E+02,-2.52E+02,-2.56E+02,-2.58E+02
5.80E+01,-2.57E+02,-2.73E+02,-2.56E+02,-2.60E+02,-2.58E+02,-2.60E+02,-2.60E+02,-2.62E+02,-2.53E+02,-2.58E+02
5.81E+01,-2.57E+02,-2.53E+02,-2.59E+02,-2.75E+02,-2.56E+02,-2.59E+02,-2.64E+02,-2.60E+02,-2.58E+02,-2.63E+02
5.81E+01,-2.58E+02,-2.60E+02,-2.75E+02,-2.66E+02,-2.60E+02,-2.59E+02,-2.56E+02,-2.66E+02,-2.56E+02,-2.64E+02
5.81E+01,-2.56E+02,-2.57E+02,-2.65E+02,-2.60E+02,-2.63E+02,-2.53E+02,-2.75E+02,-2.64E+02,-2.55E+02,-2.56E+02
5.81E+01,-2.56E+02,-2.61E+02,-2.52E+02,-2.54E+02,-2.72E+02,-2.64E+02,-2.66E+02,-2.66E+02,-2.58E+02,-2.61E+02
5.81E+01,-2.62E+02,-2.61E+02,-2.56E+02,-2.64E+02,-2.55E+02,-2.57E+02,-2.58E+02,-2.54E+02,-2.64E+02,-2.62E+02
5.82E+01,-2.66E+02,-2.60E+02,-2.56E+02,-2.61E+02,-2.66E+02,-2.60E+02,-2.54E+02,-2.69E+02,-2.70E+02,-2.69E+02
5.82E+01,-2.58E+02,-2.73E+02,-2.62E+02,-2.52E+02,-2.66E+02,-2.64E+02,-2.75E+02,-2.55E+02,-2.61E+02,-2.70E+02
5.82E+01,-2.57E+02,-2.75E+02,-2.59E+02,-2.62E+02,-2.57E+02,-2.58E+02,-2.65E+02,-2.60E+02,-2.59E+02,-2.62E+02
5.82E+01,-2.61E+02,-2.66E+02,-2.63E+02,-2.62E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.61E+02,-2.65E+02,-2.67E+02
5.82E+01,-2.57E+02,-2.52E+02,-2.55E+02,-2.65E+02,-2.70E+02,-2.62E+02,-2.55E+02,-2.60E+02,-2.60E+02,-2.75E+02
5.82E+01,-2.63E+02,-2.62E+02,-2.60E+02,-2.54E+02,-2.61E+02,-2.58E+02,-2.59E+02,-2.67E+02,-2.62E+02,-2.66E+02
5.83E+01,-2.60E+02,-2.57E+02,-2.57E+02,-2.61E+02,-2.59E+02,-2.60E+02,-2.60E+02,-2.59E+02,-2.57E+02,-2.73E+02
5.83E+01,-2.70E+02,-2.63E+02,-2.58E+02,-2.62E+02,-2.76E+02,-2.56E+02,-2.64E+02,-2.52E+02,-2.68E+02,-2.58E+02
5.83E+01,-2.55E+02,-2.55E+02,-2.61E+02,-2.57E+02,-2.59E+02,-2.59E+02,-2.64E+02,-2.64E+02,-2.68E+02,-2.64E+02
5.83E+01,-2.57E+02,-2.62E+02,-2.56E+02,-2.63E+02,-2.55E+02,-2.67E+02,-2.69E+02,-2.59E+02,-2.71E+02,-2.69E+02
5.83E+01,-2.55E+02,-2.55E+02,-2.56E+02,-2.68E+02,-2.61E+02,-2.65E+02,-2.54E+02,-2.59E+02,-2.59E+02,-2.57E+02
5.83E+01,-2.68E+02,-2.57E+02,-2.60E+02,-2.66E+02,-2.56E+02,-2.58E+02,-2.62E+02,-2.61E+02,-2.65E+02,-2.55E+02
5.84E+01,-2.54E+02,-2.60E+02,-2.56E+02,-2.59E+02,-2.55E+02,-2.55E+02,-2.56E+02,-2.65E+02,-2.67E+02,-2.73E+02
5.84E+01,-2.71E+02,-2.55E+02,-2.54E+02,-2.59E+02,-2.63E+02,-2.52E+02,-2.65E+02,-2.57E+02,-2.58E+02,-2.53E+02
5.84E+01,-2.66E+02,-2.65E+02,-2.60E+02,-2.65E+02,-2.61E+02,-2.59E+02,-2.62E+02,-2.57E+02,-2.56E+02,-2.67E+02
5.84E+01,-2.59E+02,-2.70E+02,-2.62E+02,-2.61E+02,-2.76E+02,-2.60E+02,-2.67E+02,-2.56E+02,-2.64E+02,-2.64E+02
5.84E+01,-2.62E+02,-2.60E+02,-2.71E+02,-2.59E+02,-2.56E+02,-2.62E+02,-2.57E+02,-2.64E+02,-2.59E+02,-2.65E+02
5.85E+01,-2.63E+02,-2.69E+02,-2.55E+02,-2.57E+02,-2.63E+02,-2.54E+02,-2.76E+02,-2.57E+02,-2.56E+02,-2.58E+02
5.85E+01,-2.62E+02,-2.66E+02,-2.67E+02,-2.62E+02,-2.53E+02,-2.57E+02,-2.56E+02,-2.70E+02,-2.69E+02,-2.65E+02
5.85E+01,-2.69E+02,-2.59E+02,-2.63E+02,-2.61E+02,-2.57E+02,-2.65E+02,-2.77E+02,-2.62E+02,-2.59E+02,-2.62E+02
5.85E+01,-2.61E+02,-2.65E+02,-2.58E+02,-2.70E+02,-2.59E+02,-2.59E+02,-2.59E+02,-2.59E+02,-2.57E+02,-2.55E+02
5.85E+01,-2.61E+02,-2.54E+02,-3.00E+02,-2.70E+02,-2.63E+02,-2.55E+02,-2.65E+02,-2.59E+02,-2.71E+02,-2.62E+02
5.85E+01,-2.57E+02,-2.62E+02,-2.68E+02,-2.58E+02,-2.77E+02,-2.64E+02,-2.55E+02,-2.58E+02,-2.65E+02,-2.62E+02
5.86E+01,-2.61E+02,-2.71E+02,-2.55E+02,-2.57E+02,-2.72E+02,-2.57E+02,-2.57E+02,-2.65E+02,-2.59E+02,-2.52E+02
5.86E+01,-2.60E+02,-2.64E+02,-2.61E+02,-2.69E+02,-2.65E+02,-2.61E+02,-2.64E+02,-2.64E+02,-2.62E+02,-2.57E+02
5.86E+01,-2.62E+02,-2.60E+02,-2.70E+02,-2.55E+02,-2.92E+02,-2.63E+02,-2.54E+02,-2.57E+02,-2.53E+02,-2.64E+02
5.86E+01,-2.58E+02,-2.63E+02,-2.56E+02,-2.58E+02,-2.56E+02,-2.68E+02,-2.67E+02,-2.58E+02,-2.55E+02,-2.61E+02
5.86E+01,-2.64E+02,-2.63E+02,-2.55E+02,-2.58E+02,-2.55E+02,-2.74E+02,-2.61E+02,-2.55E+02,-2.69E+02,-2.59E+02
5.87E+01,-2.62E+02,-2.61E+02,-2.62E+02,-2.68E+02,-2.52E+02,-2.57E+02,-2.64E+02,-2.68E+02,-2.56E+02,-2.54E+02
5.87E+01,-2.62E+02,-2.60E+02,-2.67E+02,-2.61E+02,-2.58E+02,-2.59E+02,-2.56E+02,-2.62E+02,-2.60E+02,-2.67E+02
5.87E+01,-2.59E+02,-2.59E+02,-2.66E+02,-2.58E+02,-2.58E+02,-2.60E+02,-2.60E+02,-2.53E+02,-2.76E+02,-2.57E+02
5.87E+01,-2.63E+02,-2.60E+02,-2.61E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.57E+02,-2.53E+02,-2.58E+02,-2.62E+02
5.87E+01,-2.66E+02,-2.67E+02,-2.64E+02,-2.53E+02,-2.60E+02,-2.65E+02,-2.57E+02,-2.66E+02,-2.58E+02,-2.56E+02
5.87E+01,-2.67E+02,-2.62E+02,-2.65E+02,-2.59E+02,-2.55E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.61E+02,-2.56E+02
5.88E+01,-2.58E+02,-2.57E+02,-2.72E+02,-2.60E+02,-2.67E+02,-2.56E+02,-2.63E+02,-2.55E+02,-2.59E+02,-2.63E+02
5.88E+01,-2.58E+02,-2.59E+02,-2.68E+02,-2.57E+02,-2.53E+02,-2.52E+02,-2.62E+02,-2.60E+02,-2.63E+02,-2.61E+02
5.88E+01,-2.61E+02,-2.64E+02,-2.62E+02,-2.54E+02,-2.81E+02,-2.59E+02,-2.72E+02,-2.71E+02,-2.61E+02,-2.71E+02
5.88E+01,-2.62E+02,-2.56E+02,-2.62E+02,-2.76E+02,-2.63E+02,-2.59E+02,-2.58E+02,-2.56E+02,-2.60E+02,-2.56E+02
5.88E+01,-2.65E+02,-2.83E+02,-2.58E+02,-2.57E+02,-2.63E+02,-2.62E+02,-2.64E+02,-2.56E+02,-2.76E+02,-2.58E+02
5.88E+01,-2.58E+02,-2.71E+02,-2.65E+02,-2.68E+02,-2.57E+02,-2.63E+02,-2.70E+02,-2.55E+02,-2.70E+02,-2.62E+02
5.89E+01,-2.62E+02,-2.54E+02,-2.64E+02,-2.64E+02,-2.59E+02,-2.59E+02,-2.53E+02,-2.59E+02,-2.65E+02,-2.80E+02
5.89E+01,-2.70E+02,-2.54E+02,-2.62E+02,-2.54E+02,-2.64E+02,-2.56E+02,-2.69E+02,-2.66E+02,-2.56E+02,-2.58E+02
5.89E+01,-2.61E+02,-2.64E+02,-2.55E+02,-2.59E+02,-2.56E+02,-2.59E+02,-2.55E+02,-2.59E+02,-2.58E+02,-2.63E+02
5.89E+01,-2.64E+02,-2.53E+02,-2.55E+02,-2.55E+02,-2.63E+02,-2.61E+02,-2.55E+02,-2.54E+02,-2.65E+02,-2.59E+02
5.89E+01,-2.59E+02,-2.64E+02,-2.65E+02,-2.63E+02,-2.57E+02,-2.57E+02,-2.58E+02,-2.68E+02,-2.62E+02,-2.57E+02
5.90E+01,-2.62E+02,-2.62E+02,-2.58E+02,-2.70E+02,-2.62E+02,-2.66E+02,-2.55E+02,-2.65E+02,-2.63E+02,-2.61E+02
5.90E+01,-2.61E+02,-2.58E+02,-2.59E+02,-2.69E+02,-2.57E+02,-2.57E+02,-2.64E+02,-2.60E+02,-2.58E+02,-2.56E+02
5.90E+01,-2.69E+02,-2.61E+02,-2.59E+02,-2.63E+02,-2.61E+02,-2.59E+02,-2.64E+02,-2.61E+02,-2.68E+02,-2.53E+02
5.90E+01,-2.63E+02,-2.59E+02,-2.59E+02,-2.54E+02,-2.59E+02,-2.55E+02,-2.71E+02,-2.65E+02,-2.67E+02,-2.56E+02
5.90E+01,-2.57E+02,-2.57E+02,-2.61E+02,-2.50E+02,-2.61E+02,-2.64E+02,-2.61E+02,-2.60E+02,-2.58E+02,-2.58E+02
5.90E+01,-2.60E+02,-2.71E+02,-2.56E+02,-2.66E+02,-2.63E+02,-2.57E+02,-2.63E+02,-2.65E+02,-2.61E+02,-2.63E+02
5.91E+01,-2.63E+02,-2.63E+02,-2.65E+02,-2.62E+02,-2.55E+02,-2.55E+02,-2.60E+02,-2.59E+02,-2.60E+02,-2.55E+02
5.91E+01,-2.60E+02,-2.63E+02,-2.58E+02,-2.67E+02,-2.56E+02,-2.59E+02,-2.55E+02,-2.58E+02,-2.58E+02,-2.56E+02
5.91E+01,-2.55E+02,-2.60E+02,-2.62E+02,-2.82E+02,-2.74E+02,-2.62E+02,-2.57E+02,-2.65E+02,-2.75E+02,-2.71E+02
5.91E+01,-2.61E+02,-2.64E+02,-2.58E+02,-2.61E+02,-2.53E+02,-2.77E+02,-2.61E+02,-2.57E+02,-2.63E+02,-2.67E+02
5.91E+01,-2.54E+02,-2.59E+02,-2.66E+02,-2.68E+02,-2.62E+02,-2.65E+02,-2.69E+02,-2.54E+02,-2.54E+02,-2.57E+02
5.92E+01,-2.56E+02,-2.69E+02,-2.59E+02,-2.58E+02,-2.58E+02,-2.64E+02,-2.61E+02,-2.57E+02,-2.56E+02,-2.59E+02
5.92E+01,-2.65E+02,-2.53E+02,-2.73E+02,-2.56E+02,-2.56E+02,-2.55E+02,-2.60E+02,-2.54E+02,-2.73E+02,-2.58E+02
5.92E+01,-2.62E+02,-2.53E+02,-2.60E+02,-2.62E+02,-2.68E+02,-2.65E+02,-2.56E+02,-2.64E+02,-2.68E+02,-2.57E+02
5.92E+01,-2.59E+02,-2.64E+02,-2.54E+02,-2.75E+02,-2.66E+02,-2.61E+02,-2.70E+02,-2.65E+02,-2.59E+02,-2.57E+02
5.92E+01,-2.59E+02,-2.55E+02,-2.60E+02,-2.54E+02,-2.57E+02,-2.66E+02,-2.60E+02,-2.55E+02,-2.68E+02,-2.73E+02
5.92E+01,-2.62E+02,-2.54E+02,-2.56E+02,-2.59E+02,-2.56E+02,-2.57E+02,-2.59E+02,-2.60E+02,-2.65E+02,-2.58E+02
5.93E+01,-2.65E+02,-2.59E+02,-2.55E+02,-2.64E+02,-2.68E+02,-2.63E+02,-2.58E+02,-2.58E+02,-2.59E+02,-2.65E+02
5.93E+01,-2.67E+02,-2.70E+02,-2.60E+02,-2.54E+02,-2.61E+02,-2.57E+02,-2.58E+02,-2.76E+02,-2.59E+02,-2.63E+02
5.93E+01,-2.63E+02,-2.61E+02,-2.60E+02,-2.54E+02,-2.56E+02,-2.64E+02,-2.64E+02,-2.56E+02,-2.60E+02,-2.76E+02
5.93E+01,-2.68E+02,-2.72E+02,-2.60E+02,-2.62E+02,-2.61E+02,-2.53E+02,-2.77E+02,-2.76E+02,-2.71E+02,-2.58E+02
5.93E+01,-2.56E+02,-2.61E+02,-2.71E+02,-2.58E+02,-2.55E+02,-2.63E+02,-2.60E+02,-2.58E+02,-2.55E+02,-2.56E+02
5.94E+01,-2.62E+02,-2.59E+02,-2.71E+02,-2.55E+02,-2.70E+02,-2.62E+02,-2.64E+02,-2.54E+02,-2.72E+02,-2.65E+02
5.94E+01,-2.69E+02,-2.58E+02,-2.61E+02,-2.57E+02,-2.68E+02,-2.55E+02,-2.68E+02,-2.53E+02,-2.59E+02,-2.56E+02
5.94E+01,-2.62E+02,-2.63E+02,-2.60E+02,-2.62E+02,-2.57E+02,-2.52E+02,-2.65E+02,-2.71E+02,-2.71E+02,-2.71E+02
5.94E+01,-2.56E+02,-2.67E+02,-2.56E+02,-2.66E+02,-2.64E+02,-2.52E+02,-2.66E+02,-2.61E+02,-2.59E+02,-2.59E+02
5.94E+01,-2.57E+02,-2.60E+02,-2.59E+02,-2.60E+02,-2.73E+02,-2.53E+02,-2.57E+02,-2.60E+02,-2.58E+02,-2.62E+02
5.94E+01,-2.56E+02,-2.62E+02,-2.56E+02,-2.56E+02,-2.60E+02,-2.59E+02,-2.54E+02,-2.62E+02,-2.56E+02,-2.57E+02
5.95E+01,-2.66E+02,-2.59E+02,-2.57E+02,-2.57E+02,-2.75E+02,-2.72E+02,-2.69E+02,-2.61E+02,-2.54E+02,-2.58E+02
5.95E+01,-2.73E+02,-2.59E+02,-2.59E+02,-2.55E+02,-2.55E+02,-2.65E+02,-2.59E+02,-2.57E+02,-2.71E+02,-2.59E+02
5.95E+01,-2.79E+02,-2.60E+02,-2.62E+02,-2.68E+02,-2.61E+02,-2.63E+02,-2.63E+02,-2.68E+02,-2.54E+02,-2.58E+02
5.95E+01,-2.69E+02,-2.65E+02,-2.56E+02,-2.51E+02,-2.72E+02,-2.61E+02,-2.61E+02,-2.60E+02,-2.56E+02,-2.60E+02
5.95E+01,-2.67E+02,-2.59E+02,-2.72E+02,-2.55E+02,-2.58E+02,-2.60E+02,-2.52E+02,-2.62E+02,-2.64E+02,-2.74E+02
5.95E+01,-2.61E+02,-2.56E+02,-2.64E+02,-2.54E+02,-2.56E+02,-2.55E+02,-2.67E+02,-2.63E+02,-2.59E+02,-2.68E+02
5.96E+01,-2.60E+02,-2.61E+02,-2.59E+02,-2.56E+02,-2.63E+02,-2.72E+02,-2.69E+02,-2.55E+02,-2.61E+02,-3.02E+02
5.96E+01,-2.59E+02,-2.55E+02,-2.56E+02,-2.64E+02,-2.73E+02,-2.65E+02,-2.73E+02,-2.54E+02,-2.59E+02,-2.62E+02
5.96E+01,-2.63E+02,-2.56E+02,-2.74E+02,-2.66E+02,-2.62E+02,-2.61E+02,-2.80E+02,-2.60E+02,-2.65E+02,-2.59E+02
5.96E+01,-2.58E+02,-2.64E+02,-2.61E+02,-2.58E+02,-2.73E+02,-2.66E+02,-2.59E+02,-2.56E+02,-2.66E+02,-2.70E+02
5.96E+01,-2.70E+02,-2.82E+02,-2.57E+02,-2.60E+02,-2.60E+02,-2.56E+02,-2.56E+02,-2.67E+02,-2.65E+02,-2.72E+02
5.97E+01,-2.57E+02,-2.59E+02,-2.61E+02,-2.62E+02,-2.60E+02,-2.65E+02,-2.72E+02,-2.54E+02,-2.62E+02,-2.63E+02
5.97E+01,-2.57E+02,-2.60E+02,-2.68E+02,-2.63E+02,-2.77E+02,-2.57E+02,-2.56E+02,-2.58E+02,-2.62E+02,-2.60E+02
5.97E+01,-2.62E+02,-2.60E+02,-2.57E+02,-2.59E+02,-2.60E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.55E+02,-2.62E+02
5.97E+01,-2.58E+02,-2.58E+02,-2.54E+02,-2.61E+02,-2.60E+02,-2.59E+02,-2.52E+02,-2.60E+02,-2.59E+02,-2.54E+02
5.97E+01,-2.71E+02,-2.56E+02,-2.72E+02,-2.62E+02,-2.64E+02,-2.64E+02,-2.62E+02,-2.69E+02,-2.57E+02,-2.68E+02
5.97E+01,-2.62E+02,-2.65E+02,-2.61E+02,-2.58E+02,-2.66E+02,-2.56E+02,-2.56E+02,-2.62E+02,-2.61E+02,-2.61E+02
5.98E+01,-2.65E+02,-2.62E+02,-2.57E+02,-2.60E+02,-2.63E+02,-2.64E+02,-2.56E+02,-2.56E+02,-2.57E+02,-2.64E+02
5.98E+01,-2.62E+02,-2.55E+02,-2.54E+02,-2.55E+02,-2.63E+02,-2.68E+02,-2.64E+02,-2.57E+02,-2.58E+02,-2.61E+02
5.98E+01,-2.60E+02,-2.71E+02,-2.61E+02,-2.62E+02,-2.65E+02,-2.58E+02,-2.65E+02,-2.53E+02,-2.61E+02,-2.59E+02
5.98E+01,-2.56E+02,-2.53E+02,-2.68E+02,-2.60E+02,-2.64E+02,-2.72E+02,-2.65E+02,-2.58E+02,-2.60E+02,-2.71E+02
5.98E+01,-2.61E+02,-2.65E+02,-2.61E+02,-2.63E+02,-2.60E+02,-2.66E+02,-2.68E+02,-2.54E+02,-2.64E+02,-2.57E+02
5.99E+01,-2.59E+02,-2.59E+02,-2.67E+02,-2.69E+02,-2.60E+02,-2.58E+02,-2.55E+02,-2.54E+02,-2.56E+02,-2.63E+02
5.99E+01,-2.64E+02,-2.62E+02,-2.59E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.70E+02,-2.58E+02,-2.57E+02,-2.70E+02
5.99E+01,-2.69E+02,-2.55E+02,-2.72E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.55E+02,-2.55E+02,-2.60E+02,-2.67E+02
5.99E+01,-2.59E+02,-2.63E+02,-2.60E+02,-2.62E+02,-2.63E+02,-2.64E+02,-2.62E+02,-2.59E+02,-2.66E+02,-2.66E+02
5.99E+01,-2.59E+02,-2.59E+02,-2.62E+02,-2.56E+02,-2.63E+02,-2.63E+02,-2.92E+02,-2.76E+02,-2.64E+02,-2.58E+02
5.99E+01,-2.62E+02,-2.60E+02,-2.77E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.62E+02,-2.62E+02,-2.63E+02
6.00E+01,-2.62E+02,-2.57E+02,-2.57E+02,-2.56E+02,-2.57E+02,-2.61E+02,-2.61E+02,-2.66E+02,-2.60E+02,-2.62E+02
6.00E+01,-2.60E+02,-2.65E+02,-2.59E+02,-2.65E+02,-2.58E+02,-2.65E+02,-2.59E+02,-2.63E+02,-2.56E+02,-2.58E+02
6.00E+01,-2.60E+02,-2.65E+02,-2.62E+02,-2.59E+02,-2.55E+02,-2.59E+02,-2.66E+02,-2.58E+02,-2.58E+02,-2.60E+02
6.00E+01,-2.57E+02,-2.60E+02,-2.60E+02,-2.57E+02,-2.57E+02,-2.69E+02,-2.59E+02,-2.53E+02,-2.67E+02,-2.57E+02
6.00E+01,-2.63E+02,-2.56E+02,-2.54E+02,-2.65E+02,-2.65E+02,-2.63E+02,-2.54E+02,-2.61E+02,-2.72E+02,-2.60E+02
6.00E+01,-2.59E+02,-2.53E+02,-2.60E+02,-2.59E+02,-2.58E+02,-2.59E+02,-2.56E+02,-2.58E+02,-2.73E+02,-2.58E+02
6.01E+01,-2.60E+02,-2.56E+02,-2.72E+02,-2.60E+02,-2.59E+02,-2.60E+02,-2.58E+02,-2.58E+02,-2.56E+02,-2.55E+02
6.01E+01,-2.60E+02,-2.58E+02,-2.61E+02,-2.57E+02,-2.67E+02,-2.56E+02,-2.54E+02,-2.64E+02,-2.63E+02,-2.66E+02
6.01E+01,-2.58E+02,-2.62E+02,-2.59E+02,-2.74E+02,-2.54E+02,-2.62E+02,-2.58E+02,-2.57E+02,-2.54E+02,-2.60E+02
6.01E+01,-2.69E+02,-2.70E+02,-2.59E+02,-2.59E+02,-2.68E+02,-2.61E+02,-2.59E+02,-2.69E+02,-2.64E+02,-2.62E+02
6.01E+01,-2.58E+02,-2.54E+02,-2.63E+02,-2.55E+02,-2.59E+02,-2.55E+02,-2.68E+02,-2.57E+02,-2.76E+02,-2.52E+02
6.02E+01,-2.62E+02,-2.61E+02,-2.58E+02,-2.60E+02,-2.59E+02,-2.57E+02,-2.55E+02,-2.63E+02,-2.59E+02,-2.62E+02
6.02E+01,-2.61E+02,-2.54E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.58E+02,-2.53E+02,-2.53E+02,-2.56E+02,-2.57E+02
6.02E+01,-2.58E+02,-2.58E+02,-2.71E+02,-2.63E+02,-2.52E+02,-2.59E+02,-2.60E+02,-2.73E+02,-2.57E+02,-2.53E+02
6.02E+01,-2.52E+02,-2.58E+02,-2.60E+02,-2.56E+02,-2.71E+02,-2.65E+02,-2.67E+02,-2.56E+02,-2.63E+02,-2.61E+02
6.02E+01,-2.59E+02,-2.60E+02,-2.61E+02,-2.65E+02,-2.56E+02,-2.54E+02,-2.62E+02,-2.57E+02,-2.61E+02,-2.62E+02
6.02E+01,-2.66E+02,-2.64E+02,-2.62E+02,-2.71E+02,-2.62E+02,-2.55E+02,-2.61E+02,-2.64E+02,-2.59E+02,-2.54E+02
6.03E+01,-2.58E+02,-2.59E+02,-2.56E+02,-2.60E+02,-2.57E+02,-2.60E+02,-2.64E+02,-2.61E+02,-2.65E+02,-2.58E+02
6.03E+01,-2.59E+02,-2.59E+02,-2.56E+02,-2.65E+02,-2.51E+02,-2.68E+02,-2.61E+02,-2.71E+02,-2.57E+02,-2.63E+02
6.03E+01,-2.59E+02,-2.67E+02,-2.59E+02,-2.58E+02,-2.57E+02,-2.58E+02,-2.57E+02,-2.55E+02,-2.66E+02,-2.58E+02
6.03E+01,-2.61E+02,-2.57E+02,-2.67E+02,-2.58E+02,-2.61E+02,-2.56E+02,-2.55E+02,-2.70E+02,-2.57E+02,-2.57E+02
6.03E+01,-2.72E+02,-2.60E+02,-2.67E+02,-2.75E+02,-2.54E+02,-2.61E+02,-2.64E+02,-2.55E+02,-2.64E+02,-2.60E+02
6.04E+01,-2.61E+02,-2.63E+02,-2.62E+02,-2.58E+02,-2.64E+02,-2.65E+02,-2.54E+02,-2.65E+02,-2.61E+02,-2.64E+02
6.04E+01,-2.62E+02,-2.60E+02,-2.60E+02,-2.54E+02,-2.56E+02,-2.58E+02,-2.66E+02,-2.62E+02,-2.70E+02,-2.58E+02
6.04E+01,-2.60E+02,-2.59E+02,-2.54E+02,-2.63E+02,-2.70E+02,-2.68E+02,-2.55E+02,-2.62E+02,-2.53E+02,-2.59E+02
6.04E+01,-2.58E+02,-2.57E+02,-2.59E+02,-2.59E+02,-2.59E+02,-2.66E+02,-2.56E+02,-2.63E+02,-2.58E+02,-2.54E+02
6.04E+01,-2.56E+02,-2.58E+02,-2.65E+02,-2.61E+02,-2.56E+02,-2.54E+02,-2.56E+02,-2.58E+02,-2.63E+02,-2.67E+02
6.04E+01,-2.52E+02,-2.61E+02,-2.56E+02,-2.72E+02,-2.59E+02,-2.57E+02,-2.60E+02,-2.63E+02,-2.57E+02,-2.64E+02
6.05E+01,-2.56E+02,-2.55E+02,-2.64E+02,-2.60E+02,-2.71E+02,-2.69E+02,-2.56E+02,-2.61E+02,-2.58E+02,-2.54E+02
6.05E+01,-2.66E+02,-2.63E+02,-2.70E+02,-2.59E+02,-2.57E+02,-2.55E+02,-2.63E+02,-2.58E+02,-2.59E+02,-2.63E+02
6.05E+01,-2.72E+02,-2.63E+02,-2.53E+02,-2.69E+02,-2.56E+02,-2.66E+02,-2.60E+02,-2.55E+02,-2.61E+02,-2.61E+02
6.05E+01,-2.54E+02,-2.57E+02,-2.67E+02,-2.61E+02,-2.61E+02,-2.58E+02,-2.64E+02,-2.52E+02,-2.58E+02,-2.60E+02
6.05E+01,-2.61E+02,-2.54E+02,-2.64E+02,-2.59E+02,-2.61E+02,-2.79E+02,-2.62E+02,-2.61E+02,-2.67E+02,-2.63E+02
6.05E+01,-2.60E+02,-2.60E+02,-2.65E+02,-2.55E+02,-2.58E+02,-2.61E+02,-2.63E+02,-2.60E+02,-2.65E+02,-2.61E+02
6.06E+01,-2.72E+02,-2.56E+02,-2.62E+02,-2.58E+02,-2.58E+02,-2.66E+02,-2.58E+02,-2.65E+02,-2.65E+02,-2.66E+02
6.06E+01,-2.63E+02,-2.67E+02,-2.58E+02,-2.68E+02,-2.68E+02,-2.61E+02,-2.63E+02,-2.61E+02,-2.70E+02,-2.62E+02
6.06E+01,-2.57E+02,-2.56E+02,-2.79E+02,-2.61E+02,-2.63E+02,-2.61E+02,-2.55E+02,-2.57E+02,-2.60E+02,-2.61E+02
6.06E+01,-2.56E+02,-2.56E+02,-2.56E+02,-2.64E+02,-2.60E+02,-2.66E+02,-2.58E+02,-2.60E+02,-2.57E+02,-2.68E+02
6.06E+01,-2.60E+02,-2.69E+02,-2.59E+02,-2.58E+02,-2.68E+02,-2.66E+02,-2.64E+02,-2.67E+02,-2.58E+02,-2.55E+02
6.07E+01,-2.57E+02,-2.58E+02,-2.68E+02,-2.64E+02,-2.66E+02,-2.68E+02,-2.58E+02,-2.60E+02,-2.53E+02,-2.63E+02
6.07E+01,-2.59E+02,-2.54E+02,-2.65E+02,-2.60E+02,-2.58E+02,-2.62E+02,-2.56E+02,-2.62E+02,-2.59E+02,-2.59E+02
6.07E+01,-2.56E+02,-2.74E+02,-2.55E+02,-2.55E+02,-2.65E+02,-2.62E+02,-2.66E+02,-2.58E+02,-2.79E+02,-2.65E+02
6.07E+01,-2.62E+02,-2.58E+02,-2.77E+02,-2.64E+02,-2.55E+02,-2.57E+02,-2.57E+02,-2.82E+02,-2.55E+02,-2.59E+02
6.07E+01,-2.55E+02,-2.64E+02,-2.56E+02,-2.70E+02,-2.57E+02,-2.59E+02,-2.84E+02,-2.63E+02,-2.64E+02,-2.57E+02
6.07E+01,-2.55E+02,-2.73E+02,-2.60E+02,-2.56E+02,-2.54E+02,-2.62E+02,-2.58E+02,-2.66E+02,-2.66E+02,-2.58E+02
6.08E+01,-2.56E+02,-2.64E+02,-2.59E+02,-2.58E+02,-2.55E+02,-2.64E+02,-2.62E+02,-2.65E+02,-2.72E+02,-2.58E+02
6.08E+01,-2.59E+02,-2.57E+02,-2.59E+02,-2.51E+02,-2.57E+02,-2.64E+02,-2.56E+02,-2.63E+02,-2.58E+02,-2.72E+02
6.08E+01,-2.58E+02,-2.74E+02,-2.66E+02,-2.51E+02,-2.62E+02,-2.62E+02,-2.60E+02,-2.62E+02,-2.67E+02,-2.64E+02
6.08E+01,-2.59E+02,-2.58E+02,-2.55E+02,-2.64E+02,-2.59E+02,-2.61E+02,-2.67E+02,-2.77E+02,-2.55E+02,-2.64E+02
6.08E+01,-2.67E+02,-2.62E+02,-2.58E+02,-2.63E+02,-2.60E+02,-2.63E+02,-2.60E+02,-2.68E+02,-2.69E+02,-2.58E+02
6.09E+01,-2.55E+02,-2.53E+02,-2.63E+02,-2.55E+02,-2.72E+02,-2.67E+02,-2.58E+02,-2.64E+02,-2.63E+02,-2.58E+02
6.09E+01,-2.56E+02,-2.70E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.71E+02,-2.56E+02,-2.61E+02,-2.58E+02
6.09E+01,-2.64E+02,-2.66E+02,-2.63E+02,-2.62E+02,-2.62E+02,-2.57E+02,-2.66E+02,-2.63E+02,-2.55E+02,-2.66E+02
6.09E+01,-2.62E+02,-2.56E+02,-2.56E+02,-2.78E+02,-2.60E+02,-2.58E+02,-2.60E+02,-2.56E+02,-2.65E+02,-2.56E+02
6.09E+01,-2.73E+02,-2.60E+02,-2.57E+02,-2.61E+02,-2.70E+02,-2.75E+02,-2.58E+02,-2.64E+02,-2.59E+02,-2.54E+02
6.09E+01,-2.57E+02,-2.60E+02,-2.66E+02,-2.65E+02,-2.56E+02,-2.61E+02,-2.61E+02,-2.60E+02,-2.63E+02,-2.56E+02
6.10E+01,-2.59E+02,-2.63E+02,-2.62E+02,-2.65E+02,-2.62E+02,-2.74E+02,-2.57E+02,-2.55E+02,-2.58E+02,-2.63E+02
6.10E+01,-2.63E+02,-2.67E+02,-2.61E+02,-2.68E+02,-2.59E+02,-2.62E+02,-2.69E+02,-2.52E+02,-2.56E+02,-2.61E+02
6.10E+01,-2.68E+02,-2.84E+02,-2.59E+02,-2.58E+02,-2.62E+02,-2.72E+02,-2.61E+02,-2.66E+02,-2.59E+02,-2.65E+02
6.10E+01,-2.56E+02,-2.54E+02,-2.63E+02,-2.63E+02,-2.56E+02,-2.63E+02,-2.64E+02,-2.56E+02,-2.67E+02,-2.71E+02
6.10E+01,-2.57E+02,-2.57E+02,-2.55E+02,-2.62E+02,-2.54E+02,-2.65E+02,-2.59E+02,-2.54E+02,-2.57E+02,-2.63E+02
6.11E+01,-2.56E+02,-2.59E+02,-2.59E+02,-2.68E+02,-2.62E+02,-2.62E+02,-2.59E+02,-2.62E+02,-2.55E+02,-2.70E+02
6.11E+01,-2.68E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.58E+02,-2.64E+02,-2.57E+02,-2.54E+02,-2.69E+02,-2.67E+02
6.11E+01,-2.64E+02,-2.56E+02,-2.66E+02,-2.54E+02,-2.58E+02,-2.54E+02,-2.56E+02,-2.62E+02,-2.63E+02,-2.63E+02
6.11E+01,-2.59E+02,-2.74E+02,-2.58E+02,-2.71E+02,-2.64E+02,-2.53E+02,-2.59E+02,-2.59E+02,-2.57E+02,-2.65E+02
6.11E+01,-2.57E+02,-2.64E+02,-2.66E+02,-2.66E+02,-2.57E+02,-2.62E+02,-2.59E+02,-2.62E+02,-2.61E+02,-2.59E+02
6.11E+01,-2.59E+02,-2.87E+02,-2.72E+02,-2.73E+02,-2.63E+02,-2.56E+02,-2.66E+02,-2.69E+02,-2.58E+02,-2.64E+02
6.12E+01,-2.58E+02,-2.59E+02,-2.57E+02,-2.58E+02,-2.52E+02,-2.55E+02,-2.58E+02,-2.70E+02,-2.65E+02,-2.53E+02
6.12E+01,-2.58E+02,-2.57E+02,-2.57E+02,-2.73E+02,-2.55E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.61E+02,-2.58E+02
6.12E+01,-2.69E+02,-2.73E+02,-2.58E+02,-2.57E+02,-2.73E+02,-2.58E+02,-2.56E+02,-2.61E+02,-2.54E+02,-2.59E+02
6.12E+01,-2.65E+02,-2.59E+02,-2.66E+02,-2.61E+02,-2.60E+02,-2.64E+02,-2.56E+02,-2.58E+02,-2.65E+02,-2.57E+02
6.12E+01,-2.67E+02,-2.57E+02,-2.63E+02,-2.66E+02,-2.55E+02,-2.65E+02,-2.56E+02,-2.59E+02,-2.56E+02,-2.53E+02
6.12E+01,-2.69E+02,-2.63E+02,-2.61E+02,-2.63E+02,-2.64E+02,-2.56E+02,-2.56E+02,-2.59E+02,-2.67E+02,-2.75E+02
6.13E+01,-2.58E+02,-2.60E+02,-2.55E+02,-2.54E+02,-2.70E+02,-2.64E+02,-2.76E+02,-2.55E+02,-2.62E+02,-2.67E+02
6.13E+01,-2.60E+02,-2.60E+02,-2.62E+02,-2.55E+02,-2.61E+02,-2.59E+02,-2.57E+02,-2.59E+02,-2.61E+02,-2.64E+02
6.13E+01,-2.63E+02,-2.68E+02,-2.66E+02,-2.62E+02,-2.66E+02,-2.63E+02,-2.58E+02,-2.69E+02,-2.59E+02,-2.61E+02
6.13E+01,-2.53E+02,-2.74E+02,-2.73E+02,-2.57E+02,-2.58E+02,-2.60E+02,-2.62E+02,-2.62E+02,-2.56E+02,-2.60E+02
6.13E+01,-2.54E+02,-2.60E+02,-2.61E+02,-2.60E+02,-2.59E+02,-2.61E+02,-2.70E+02,-2.70E+02,-2.57E+02,-2.62E+02
6.14E+01,-2.58E+02,-2.63E+02,-2.59E+02,-2.57E+02,-2.54E+02,-2.64E+02,-2.57E+02,-2.52E+02,-2.60E+02,-2.60E+02
6.14E+01,-2.57E+02,-2.83E+02,-2.62E+02,-2.52E+02,-2.55E+02,-2.71E+02,-2.67E+02,-2.64E+02,-2.67E+02,-2.52E+02
6.14E+01,-2.53E+02,-2.58E+02,-2.54E+02,-2.58E+02,-2.53E+02,-2.63E+02,-2.78E+02,-2.75E+02,-2.62E+02,-2.59E+02
6.14E+01,-2.62E+02,-2.64E+02,-2.57E+02,-2.57E+02,-2.61E+02,-2.51E+02,-2.57E+02,-2.64E+02,-2.62E+02,-2.65E+02
6.14E+01,-2.63E+02,-2.58E+02,-2.62E+02,-2.61E+02,-2.56E+02,-2.60E+02,-2.61E+02,-2.58E+02,-2.66E+02,-2.64E+02
6.14E+01,-2.64E+02,-2.61E+02,-2.62E+02,-2.61E+02,-2.71E+02,-2.65E+02,-2.59E+02,-2.57E+02,-2.79E+02,-2.60E+02
6.15E+01,-2.57E+02,-2.60E+02,-2.72E+02,-2.56E+02,-2.61E+02,-2.61E+02,-2.55E+02,-2.70E+02,-2.51E+02,-2.66E+02
6.15E+01,-2.61E+02,-2.63E+02,-2.64E+02,-2.62E+02,-2.64E+02,-2.62E+02,-2.64E+02,-2.57E+02,-2.66E+02,-2.64E+02
6.15E+01,-2.51E+02,-2.63E+02,-2.58E+02,-2.59E+02,-2.59E+02,-2.59E+02,-2.60E+02,-2.52E+02,-2.59E+02,-2.60E+02
6.15E+01,-2.59E+02,-2.55E+02,-2.62E+02,-2.56E+02,-2.60E+02,-2.67E+02,-2.69E+02,-2.55E+02,-2.67E+02,-2.59E+02
6.15E+01,-2.62E+02,-2.81E+02,-2.77E+02,-2.62E+02,-2.57E+02,-2.57E+02,-2.61E+02,-2.59E+02,-2.59E+02,-2.62E+02
6.16E+01,-2.62E+02,-2.74E+02,-2.57E+02,-2.58E+02,-2.78E+02,-2.62E+02,-2.63E+02,-2.63E+02,-2.74E+02,-2.68E+02
6.16E+01,-2.62E+02,-2.54E+02,-2.64E+02,-2.54E+02,-2.69E+02,-2.55E+02,-2.64E+02,-2.57E+02,-2.54E+02,-2.56E+02
6.16E+01,-2.70E+02,-2.63E+02,-2.61E+02,-2.65E+02,-2.58E+02,-2.60E+02,-2.64E+02,-2.75E+02,-2.53E+02,-2.60E+02
6.16E+01,-2.56E+02,-2.59E+02,-2.60E+02,-2.57E+02,-2.56E+02,-2.57E+02,-2.64E+02,-2.57E+02,-2.66E+02,-2.61E+02
6.16E+01,-2.68E+02,-2.55E+02,-2.63E+02,-2.56E+02,-2.60E+02,-2.58E+02,-2.54E+02,-2.60E+02,-2.74E+02,-2.59E+02
6.16E+01,-2.66E+02,-2.58E+02,-2.72E+02,-2.61E+02,-2.55E+02,-2.54E+02,-2.53E+02,-2.55E+02,-2.57E+02,-2.66E+02
6.17E+01,-2.72E+02,-2.59E+02,-2.57E+02,-2.62E+02,-2.64E+02,-2.63E+02,-2.54E+02,-2.58E+02,-2.56E+02,-2.62E+02
6.17E+01,-2.81E+02,-2.57E+02,-2.66E+02,-2.62E+02,-2.62E+02,-2.55E+02,-2.58E+02,-2.61E+02,-2.68E+02,-2.61E+02
6.17E+01,-2.74E+02,-2.52E+02,-2.54E+02,-2.66E+02,-2.57E+02,-2.61E+02,-2.54E+02,-2.59E+02,-2.55E+02,-2.68E+02
6.17E+01,-2.57E+02,-2.63E+02,-2.64E+02,-2.57E+02,-2.62E+02,-2.58E+02,-2.56E+02,-2.67E+02,-2.57E+02,-2.63E+02
6.17E+01,-2.62E+02,-2.64E+02,-2.62E+02,-2.59E+02,-2.58E+02,-2.55E+02,-2.62E+02,-2.60E+02,-2.61E+02,-2.61E+02
6.17E+01,-2.59E+02,-2.60E+02,-2.60E+02,-2.59E+02,-2.66E+02,-2.66E+02,-2.55E+02,-2.58E+02,-2.56E+02,-2.62E+02
6.18E+01,-2.60E+02,-2.60E+02,-2.57E+02,-2.86E+02,-2.65E+02,-2.54E+02,-2.57E+02,-2.59E+02,-2.57E+02,-2.74E+02
6.18E+01,-2.64E+02,-2.68E+02,-2.63E+02,-2.55E+02,-2.63E+02,-2.58E+02,-2.71E+02,-2.68E+02,-2.63E+02,-2.52E+02
6.18E+01,-2.58E+02,-2.61E+02,-2.57E+02,-2.52E+02,-2.62E+02,-2.71E+02,-2.76E+02,-2.67E+02,-2.56E+02,-2.55E+02
6.18E+01,-2.58E+02,-2.61E+02,-2.84E+02,-2.68E+02,-2.54E+02,-2.60E+02,-2.60E+02,-2.57E+02,-2.62E+02,-2.58E+02
6.18E+01,-2.69E+02,-2.58E+02,-2.65E+02,-2.67E+02,-2.61E+02,-2.65E+02,-2.56E+02,-2.56E+02,-2.60E+02,-2.60E+02
6.19E+01,-2.65E+02,-2.57E+02,-2.64E+02,-2.65E+02,-2.67E+02,-2.64E+02,-2.63E+02,-2.67E+02,-2.61E+02,-2.61E+02
6.19E+01,-2.59E+02,-2.60E+02,-2.57E+02,-2.64E+02,-2.58E+02,-2.69E+02,-2.61E+02,-2.60E+02,-2.61E+02,-2.71E+02
6.19E+01,-2.59E+02,-2.66E+02,-2.67E+02,-2.62E+02,-2.67E+02,-2.62E+02,-2.54E+02,-2.54E+02,-2.57E+02,-2.60E+02
6.19E+01,-2.56E+02,-2.57E+02,-2.67E+02,-2.55E+02,-2.59E+02,-2.62E+02,-2.58E+02,-2.67E+02,-2.55E+02,-2.59E+02
6.19E+01,-2.61E+02,-2.57E+02,-2.55E+02,-2.61E+02,-2.57E+02,-2.69E+02,-2.73E+02,-2.60E+02,-2.60E+02,-2.60E+02
6.19E+01,-2.67E+02,-2.60E+02,-2.61E+02,-2.62E+02,-2.60E+02,-2.76E+02,-2.79E+02,-2.66E+02,-2.73E+02,-2.61E+02
6.20E+01,-2.72E+02,-2.68E+02,-2.58E+02,-2.64E+02,-2.62E+02,-2.60E+02,-2.63E+02,-2.63E+02,-2.52E+02,-2.54E+02
6.20E+01,-2.58E+02,-2.58E+02,-2.60E+02,-2.56E+02,-2.58E+02,-2.62E+02,-2.58E+02,-2.59E+02,-2.67E+02,-2.58E+02
6.20E+01,-2.62E+02,-2.63E+02,-2.57E+02,-2.63E+02,-2.61E+02,-2.60E+02,-2.60E+02,-2.58E+02,-2.58E+02,-2.58E+02
6.20E+01,-2.69E+02,-2.55E+02,-2.58E+02,-2.58E+02,-2.60E+02,-2.68E+02,-2.56E+02,-2.66E+02,-2.57E+02,-2.59E+02
6.20E+01,-2.61E+02,-2.67E+02,-2.63E+02,-2.54E+02,-2.63E+02,-2.54E+02,-2.55E+02,-2.58E+02,-2.55E+02,-2.67E+02
6.21E+01,-2.59E+02,-2.74E+02,-2.59E+02,-2.63E+02,-2.61E+02,-2.54E+02,-2.62E+02,-2.63E+02,-2.79E+02,-2.56E+02
6.21E+01,-2.54E+02,-2.59E+02,-2.62E+02,-2.56E+02,-2.60E+02,-2.64E+02,-2.57E+02,-2.62E+02,-2.62E+02,-2.51E+02
6.21E+01,-2.69E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.54E+02,-2.62E+02,-2.62E+02,-2.57E+02,-2.62E+02,-2.63E+02
6.21E+01,-2.61E+02,-2.73E+02,-2.56E+02,-2.61E+02,-2.63E+02,-2.69E+02,-2.66E+02,-2.64E+02,-2.63E+02,-2.68E+02
6.21E+01,-2.59E+02,-2.57E+02,-2.65E+02,-2.70E+02,-2.71E+02,-2.56E+02,-2.57E+02,-2.73E+02,-2.66E+02,-2.66E+02
6.21E+01,-2.69E+02,-2.66E+02,-2.67E+02,-2.63E+02,-2.59E+02,-2.60E+02,-2.65E+02,-2.59E+02,-2.61E+02,-2.61E+02
6.22E+01,-2.51E+02,-2.64E+02,-2.57E+02,-2.58E+02,-2.61E+02,-2.58E+02,-2.56E+02,-2.58E+02,-2.56E+02,-2.54E+02
6.22E+01,-2.74E+02,-2.64E+02,-2.58E+02,-2.59E+02,-2.57E+02,-2.54E+02,-2.59E+02,-2.52E+02,-2.63E+02,-2.58E+02
6.22E+01,-2.55E+02,-2.72E+02,-2.56E+02,-2.58E+02,-2.60E+02,-2.58E+02,-2.56E+02,-2.76E+02,-2.70E+02,-2.58E+02
6.22E+01,-2.64E+02,-2.68E+02,-2.61E+02,-2.67E+02,-2.56E+02,-2.63E+02,-2.56E+02,-2.55E+02,-2.68E+02,-2.56E+02
6.22E+01,-2.60E+02,-2.59E+02,-2.56E+02,-2.55E+02,-2.75E+02,-2.60E+02,-2.72E+02,-2.63E+02,-2.62E+02,-2.58E+02
6.23E+01,-2.68E+02,-2.59E+02,-2.61E+02,-2.58E+02,-2.57E+02,-2.61E+02,-2.59E+02,-2.81E+02,-2.68E+02,-2.55E+02
6.23E+01,-2.64E+02,-2.64E+02,-2.58E+02,-2.58E+02,-2.62E+02,-2.72E+02,-2.64E+02,-2.53E+02,-2.55E+02,-2.64E+02
6.23E+01,-2.57E+02,-2.62E+02,-2.54E+02,-2.55E+02,-2.58E+02,-2.50E+02,-2.64E+02,-2.60E+02,-2.62E+02,-2.55E+02
6.23E+01,-2.57E+02,-2.57E+02,-2.62E+02,-2.62E+02,-2.60E+02,-2.63E+02,-2.53E+02,-2.57E+02,-2.61E+02,-2.60E+02
6.23E+01,-2.71E+02,-2.70E+02,-2.63E+02,-2.64E+02,-2.61E+02,-2.63E+02,-2.61E+02,-2.66E+02,-2.80E+02,-2.72E+02
6.23E+01,-2.59E+02,-2.72E+02,-2.64E+02,-2.61E+02,-2.60E+02,-2.72E+02,-2.58E+02,-2.59E+02,-2.63E+02,-2.66E+02
6.24E+01,-2.54E+02,-2.57E+02,-2.72E+02,-2.57E+02,-2.60E+02,-2.60E+02,-2.59E+02,-2.59E+02,-2.66E+02,-2.57E+02
6.24E+01,-2.71E+02,-2.65E+02,-2.63E+02,-2.57E+02,-2.57E+02,-2.91E+02,-2.78E+02,-2.58E+02,-2.56E+02,-2.60E+02
6.24E+01,-2.61E+02,-2.53E+02,-2.64E+02,-2.95E+02,-2.56E+02,-2.57E+02,-2.60E+02,-2.58E+02,-2.58E+02,-2.83E+02
6.24E+01,-2.66E+02,-2.63E+02,-2.71E+02,-2.59E+02,-2.62E+02,-2.63E+02,-2.62E+02,-2.67E+02,-2.54E+02,-2.68E+02
6.24E+01,-2.59E+02,-2.64E+02,-2.59E+02,-2.68E+02,-2.64E+02,-2.54E+02,-2.62E+02,-2.65E+02,-2.72E+02,-2.57E+02
6.24E+01,-2.59E+02,-2.67E+02,-2.63E+02,-2.57E+02,-2.58E+02,-2.57E+02,-2.56E+02,-2.70E+02,-2.58E+02,-2.61E+02
6.25E+01,-2.69E+02,-2.58E+02,-2.64E+02,-2.63E+02,-2.61E+02,-2.63E+02,-2.55E+02,-2.66E+02,-2.63E+02,-2.58E+02
6.25E+01,-2.61E+02,-2.61E+02,-2.56E+02,-2.65E+02,-2.58E+02,-2.56E+02,-2.56E+02,-2.58E+02,-2.57E+02,-2.55E+02
6.25E+01,-2.65E+02,-2.72E+02,-2.56E+02,-2.69E+02,-2.68E+02,-2.60E+02,-2.53E+02,-2.69E+02,-2.54E+02,-2.68E+02
6.25E+01,-2.69E+02,-2.64E+02,-2.64E+02,-2.66E+02,-2.65E+02,-2.64E+02,-2.73E+02,-2.58E+02,-2.55E+02,-2.58E+02
6.25E+01,-2.61E+02,-2.66E+02,-2.60E+02,-2.55E+02,-2.54E+02,-2.72E+02,-2.69E+02,-2.57E+02,-2.56E+02,-2.59E+02
6.26E+01,-2.73E+02,-2.59E+02,-2.60E+02,-2.68E+02,-2.63E+02,-2.61E+02,-2.58E+02,-2.64E+02,-2.70E+02,-2.60E+02
6.26E+01,-2.60E+02,-2.67E+02,-2.71E+02,-2.53E+02,-2.55E+02,-2.60E+02,-2.60E+02,-2.63E+02,-2.58E+02,-2.66E+02
6.26E+01,-2.68E+02,-2.61E+02,-2.65E+02,-2.56E+02,-2.66E+02,-2.67E+02,-2.60E+02,-2.65E+02,-2.62E+02,-2.58E+02
6.26E+01,-2.71E+02,-2.63E+02,-2.58E+02,-2.59E+02,-2.65E+02,-2.59E+02,-2.58E+02,-2.56E+02,-2.57E+02,-2.57E+02
6.26E+01,-2.58E+02,-2.58E+02,-2.71E+02,-2.59E+02,-2.59E+02,-2.67E+02,-2.73E+02,-2.78E+02,-2.61E+02,-2.57E+02
6.26E+01,-2.65E+02,-2.72E+02,-2.62E+02,-2.66E+02,-2.64E+02,-2.59E+02,-2.60E+02,-2.61E+02,-2.71E+02,-2.61E+02
6.27E+01,-2.55E+02,-2.59E+02,-2.68E+02,-2.60E+02,-2.56E+02,-2.61E+02,-2.78E+02,-2.62E+02,-2.58E+02,-2.77E+02
6.27E+01,-2.65E+02,-2.52E+02,-2.59E+02,-2.58E+02,-2.67E+02,-2.57E+02,-2.64E+02,-2.53E+02,-2.78E+02,-2.64E+02
6.27E+01,-2.61E+02,-2.64E+02,-2.65E+02,-2.59E+02,-2.60E+02,-2.67E+02,-2.62E+02,-2.58E+02,-2.68E+02,-2.62E+02
6.27E+01,-2.59E+02,-2.62E+02,-2.61E+02,-2.55E+02,-2.57E+02,-2.56E+02,-2.57E+02,-2.64E+02,-2.65E+02,-2.59E+02
6.27E+01,-2.59E+02,-2.57E+02,-2.63E+02,-2.57E+02,-2.59E+02,-2.66E+02,-2.55E+02,-2.54E+02,-2.63E+02,-2.57E+02
6.28E+01,-2.67E+02,-2.65E+02,-2.58E+02,-2.60E+02,-2.68E+02,-2.56E+02,-2.69E+02,-2.58E+02,-2.62E+02,-2.64E+02
6.28E+01,-2.56E+02,-2.70E+02,-2.60E+02,-2.80E+02,-2.63E+02,-2.57E+02,-2.58E+02,-2.57E+02,-2.61E+02,-2.71E+02
6.28E+01,-2.55E+02,-2.57E+02,-2.56E+02,-2.63E+02,-2.56E+02,-2.61E+02,-2.65E+02,-2.63E+02,-2.53E+02,-2.62E+02
6.28E+01,-2.56E+02,-2.66E+02,-2.69E+02,-2.59E+02,-2.53E+02,-2.58E+02,-2.61E+02,-2.58E+02,-2.56E+02,-2.63E+02
6.28E+01,-2.59E+02,-2.57E+02,-2.63E+02,-2.57E+02,-2.60E+02,-2.61E+02,-2.57E+02,-2.60E+02,-2.64E+02,-2.55E+02
6.28E+01,-2.62E+02,-2.58E+02,-2.60E+02,-2.59E+02,-2.68E+02,-2.56E+02,-2.72E+02,-2.61E+02,-2.56E+02,-2.64E+02
6.29E+01,-2.57E+02,-2.58E+02,-2.66E+02,-2.67E+02,-2.55E+02,-2.53E+02,-2.59E+02,-2.58E+02,-2.62E+02,-2.60E+02
6.29E+01,-2.60E+02,-2.55E+02,-2.57E+02,-2.56E+02,-2.58E+02,-2.61E+02,-2.59E+02,-2.57E+02,-2.57E+02,-2.56E+02
6.29E+01,-2.63E+02,-2.54E+02,-2.56E+02,-2.58E+02,-2.58E+02,-2.62E+02,-2.59E+02,-2.53E+02,-2.63E+02,-2.65E+02
6.29E+01,-2.69E+02,-2.64E+02,-2.54E+02,-2.55E+02,-2.81E+02,-2.71E+02,-2.65E+02,-2.69E+02,-2.64E+02,-2.61E+02
6.29E+01,-2.58E+02,-2.58E+02,-2.57E+02,-2.62E+02,-2.62E+02,-2.56E+02,-2.56E+02,-2.53E+02,-2.56E+02,-2.62E+02
6.29E+01,-2.62E+02,-2.60E+02,-2.62E+02,-2.60E+02,-2.72E+02,-2.59E+02,-2.62E+02,-2.62E+02,-2.58E+02,-2.59E+02
6.30E+01,-2.58E+02,-2.61E+02,-2.71E+02,-2.57E+02,-2.55E+02,-2.61E+02,-2.54E+02,-2.76E+02,-2.58E+02,-2.56E+02
6.30E+01,-2.59E+02,-2.59E+02,-2.68E+02,-2.69E+02,-2.64E+02,-2.60E+02,-2.62E+02,-2.69E+02,-2.76E+02,-2.59E+02
6.30E+01,-2.54E+02,-2.67E+02,-2.63E+02,-2.77E+02,-2.55E+02,-2.63E+02,-2.55E+02,-2.59E+02,-2.60E+02,-2.64E+02
6.30E+01,-2.63E+02,-2.57E+02,-2.68E+02,-2.60E+02,-2.56E+02,-2.57E+02,-2.61E+02,-2.60E+02,-2.57E+02,-2.58E+02
6.30E+01,-2.54E+02,-2.58E+02,-2.58E+02,-2.61E+02,-2.56E+02,-2.63E+02,-2.69E+02,-2.56E+02,-2.54E+02,-2.62E+02
6.31E+01,-2.60E+02,-2.61E+02,-2.68E+02,-2.56E+02,-2.56E+02,-2.65E+02,-2.62E+02,-2.56E+02,-2.57E+02,-2.55E+02
6.31E+01,-2.66E+02,-2.61E+02,-2.63E+02,-2.62E+02,-2.71E+02,-2.52E+02,-2.57E+02,-2.58E+02,-2.72E+02,-2.55E+02
6.31E+01,-2.59E+02,-2.64E+02,-2.62E+02,-2.69E+02,-2.61E+02,-2.55E+02,-2.57E+02,-2.61E+02,-2.57E+02,-2.65E+02
6.31E+01,-2.63E+02,-2.55E+02,-2.69E+02,-2.56E+02,-2.52E+02,-2.57E+02,-2.52E+02,-2.56E+02,-2.75E+02,-2.58E+02
6.31E+01,-2.58E+02,-2.65E+02,-2.54E+02,-2.59E+02,-2.70E+02,-2.56E+02,-2.71E+02,-2.66E+02,-2.57E+02,-2.57E+02
6.31E+01,-2.55E+02,-2.64E+02,-2.65E+02,-2.66E+02,-2.59E+02,-2.60E+02,-2.60E+02,-2.61E+02,-2.59E+02,-2.58E+02
6.32E+01,-2.62E+02,-2.60E+02,-2.59E+02,-2.54E+02,-2.57E+02,-2.58E+02,-2.62E+02,-2.68E+02,-2.54E+02,-2.58E+02
6.32E+01,-2.59E+02,-2.60E+02,-2.66E+02,-2.63E+02,-2.57E+02,-2.63E+02,-2.58E+02,-2.72E+02,-2.58E+02,-2.59E+02
6.32E+01,-2.59E+02,-2.61E+02,-2.56E+02,-2.85E+02,-2.66E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.57E+02,-2.72E+02
6.32E+01,-2.65E+02,-2.62E+02,-2.76E+02,-2.59E+02,-2.58E+02,-2.64E+02,-2.60E+02,-2.62E+02,-2.62E+02,-2.62E+02
6.32E+01,-2.63E+02,-2.70E+02,-2.65E+02,-2.62E+02,-2.64E+02,-2.55E+02,-2.66E+02,-2.58E+02,-2.61E+02,-2.68E+02
6.33E+01,-2.56E+02,-2.57E+02,-2.59E+02,-2.62E+02,-2.76E+02,-2.61E+02,-2.59E+02,-2.67E+02,-2.60E+02,-2.62E+02
6.33E+01,-2.59E+02,-2.61E+02,-2.66E+02,-2.64E+02,-2.60E+02,-2.58E+02,-2.56E+02,-2.60E+02,-2.59E+02,-2.58E+02
6.33E+01,-2.61E+02,-2.62E+02,-2.58E+02,-2.56E+02,-2.61E+02,-2.62E+02,-2.57E+02,-2.57E+02,-2.75E+02,-2.57E+02
6.33E+01,-2.68E+02,-2.61E+02,-2.69E+02,-2.59E+02,-2.59E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.58E+02,-2.61E+02
6.33E+01,-2.68E+02,-2.67E+02,-2.57E+02,-2.57E+02,-2.76E+02,-2.62E+02,-2.58E+02,-2.58E+02,-2.60E+02,-2.61E+02
6.33E+01,-2.59E+02,-2.67E+02,-2.60E+02,-2.63E+02,-2.64E+02,-2.55E+02,-2.59E+02,-2.67E+02,-2.67E+02,-2.58E+02
6.34E+01,-2.57E+02,-2.63E+02,-2.73E+02,-2.60E+02,-2.56E+02,-2.57E+02,-2.64E+02,-2.60E+02,-2.69E+02,-2.70E+02
6.34E+01,-2.54E+02,-2.72E+02,-2.63E+02,-2.55E+02,-2.61E+02,-2.58E+02,-2.61E+02,-2.80E+02,-2.55E+02,-2.63E+02
6.34E+01,-2.65E+02,-2.56E+02,-2.56E+02,-2.56E+02,-2.61E+02,-2.67E+02,-2.55E+02,-2.56E+02,-2.57E+02,-2.63E+02
6.34E+01,-2.58E+02,-2.59E+02,-2.61E+02,-2.60E+02,-2.57E+02,-2.57E+02,-2.65E+02,-2.65E+02,-2.61E+02,-2.53E+02
6.34E+01,-2.56E+02,-2.57E+02,-2.69E+02,-2.58E+02,-2.70E+02,-2.61E+02,-2.69E+02,-2.54E+02,-2.57E+02,-2.60E+02
6.35E+01,-2.77E+02,-2.60E+02,-2.63E+02,-2.55E+02,-2.72E+02,-2.62E+02,-2.58E+02,-2.60E+02,-2.61E+02,-2.62E+02
6.35E+01,-2.56E+02,-2.66E+02,-2.77E+02,-2.67E+02,-2.60E+02,-2.65E+02,-2.54E+02,-2.60E+02,-2.59E+02,-2.59E+02
6.35E+01,-2.56E+02,-2.65E+02,-2.66E+02,-2.54E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.72E+02,-2.56E+02,-2.54E+02
6.35E+01,-2.62E+02,-2.58E+02,-2.71E+02,-2.63E+02,-2.85E+02,-2.60E+02,-2.57E+02,-2.59E+02,-2.60E+02,-2.58E+02
6.35E+01,-2.60E+02,-2.58E+02,-2.62E+02,-2.70E+02,-2.65E+02,-2.74E+02,-2.67E+02,-2.62E+02,-2.61E+02,-2.53E+02
6.35E+01,-2.61E+02,-2.62E+02,-2.68E+02,-2.60E+02,-2.53E+02,-2.59E+02,-2.68E+02,-2.59E+02,-2.61E+02,-2.64E+02
6.36E+01,-2.52E+02,-2.54E+02,-2.75E+02,-2.57E+02,-2.64E+02,-2.59E+02,-2.60E+02,-2.63E+02,-2.54E+02,-2.56E+02
6.36E+01,-2.62E+02,-2.74E+02,-2.55E+02,-2.57E+02,-2.58E+02,-2.69E+02,-2.55E+02,-2.58E+02,-2.56E+02,-2.64E+02
6.36E+01,-2.57E+02,-2.59E+02,-2.59E+02,-2.65E+02,-2.67E+02,-2.71E+02,-2.59E+02,-2.74E+02,-2.68E+02,-2.58E+02
6.36E+01,-2.61E+02,-2.56E+02,-2.69E+02,-2.63E+02,-2.55E+02,-2.61E+02,-2.58E+02,-2.57E+02,-2.60E+02,-2.62E+02
6.36E+01,-2.59E+02,-2.70E+02,-2.69E+02,-2.54E+02,-2.58E+02,-2.69E+02,-2.56E+02,-2.54E+02,-2.62E+02,-2.56E+02
6.36E+01,-2.63E+02,-2.67E+02,-2.61E+02,-2.59E+02,-2.66E+02,-2.55E+02,-2.58E+02,-2.70E+02,-2.70E+02,-2.59E+02
6.37E+01,-2.54E+02,-2.59E+02,-2.60E+02,-2.56E+02,-2.75E+02,-2.61E+02,-2.57E+02,-2.60E+02,-2.59E+02,-2.60E+02
6.37E+01,-2.68E+02,-2.62E+02,-2.71E+02,-2.60E+02,-2.66E+02,-2.63E+02,-2.57E+02,-2.60E+02,-2.64E+02,-2.67E+02
6.37E+01,-2.66E+02,-2.65E+02,-2.59E+02,-2.63E+02,-2.64E+02,-2.72E+02,-2.57E+02,-2.54E+02,-2.68E+02,-2.52E+02
6.37E+01,-2.69E+02,-2.63E+02,-2.59E+02,-2.70E+02,-2.69E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.56E+02,-2.62E+02
6.37E+01,-2.60E+02,-2.57E+02,-2.71E+02,-2.56E+02,-2.56E+02,-2.59E+02,-2.63E+02,-2.56E+02,-2.59E+02,-2.59E+02
6.38E+01,-2.57E+02,-2.75E+02,-2.65E+02,-2.52E+02,-2.55E+02,-2.55E+02,-2.62E+02,-2.51E+02,-2.59E+02,-2.58E+02
6.38E+01,-2.59E+02,-2.52E+02,-2.70E+02,-2.60E+02,-2.58E+02,-2.57E+02,-2.67E+02,-2.57E+02,-2.57E+02,-2.55E+02
6.38E+01,-2.57E+02,-2.58E+02,-2.59E+02,-2.59E+02,-2.56E+02,-2.60E+02,-2.55E+02,-2.61E+02,-2.58E+02,-2.65E+02
6.38E+01,-2.63E+02,-2.52E+02,-2.61E+02,-2.57E+02,-2.64E+02,-2.64E+02,-2.54E+02,-2.58E+02,-2.58E+02,-2.64E+02
6.38E+01,-2.65E+02,-2.73E+02,-2.61E+02,-2.63E+02,-2.61E+02,-2.63E+02,-2.59E+02,-2.58E+02,-2.70E+02,-2.58E+02
6.38E+01,-2.69E+02,-2.61E+02,-2.53E+02,-2.65E+02,-2.59E+02,-2.64E+02,-2.61E+02,-2.58E+02,-2.64E+02,-2.61E+02
6.39E+01,-2.57E+02,-2.61E+02,-2.64E+02,-2.59E+02,-2.61E+02,-2.53E+02,-2.60E+02,-2.59E+02,-2.63E+02,-2.56E+02
6.39E+01,-2.66E+02,-2.66E+02,-2.55E+02,-2.61E+02,-2.67E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.57E+02,-2.57E+02
6.39E+01,-2.65E+02,-2.56E+02,-2.57E+02,-2.61E+02,-2.55E+02,-2.52E+02,-2.63E+02,-2.58E+02,-2.59E+02,-2.58E+02
6.39E+01,-2.62E+02,-2.60E+02,-2.62E+02,-2.65E+02,-2.75E+02,-2.62E+02,-2.64E+02,-2.62E+02,-2.61E+02,-2.65E+02
6.39E+01,-2.60E+02,-2.56E+02,-2.57E+02,-2.58E+02,-2.55E+02,-2.63E+02,-2.65E+02,-2.70E+02,-2.68E+02,-2.65E+02
6.40E+01,-2.57E+02,-2.68E+02,-2.58E+02,-2.63E+02,-2.60E+02,-2.66E+02,-2.59E+02,-2.58E+02,-2.70E+02,-2.55E+02
6.40E+01,-2.57E+02,-2.65E+02,-2.58E+02,-2.74E+02,-2.70E+02,-2.62E+02,-2.58E+02,-2.59E+02,-2.67E+02,-2.61E+02
6.40E+01,-2.53E+02,-2.59E+02,-2.63E+02,-2.58E+02,-2.58E+02,-2.57E+02,-2.67E+02,-2.63E+02,-2.56E+02,-2.57E+02
6.40E+01,-2.58E+02,-2.69E+02,-2.71E+02,-2.59E+02,-2.63E+02,-2.56E+02,-2.57E+02,-2.63E+02,-2.58E+02,-2.61E+02
6.40E+01,-2.59E+02,-2.67E+02,-2.59E+02,-2.61E+02,-2.65E+02,-2.55E+02,-2.58E+02,-2.59E+02,-2.61E+02,-2.63E+02
6.40E+01,-2.60E+02,-2.60E+02,-2.58E+02,-2.68E+02,-2.57E+02,-2.59E+02,-2.56E+02,-2.55E+02,-2.58E+02,-2.54E+02
6.41E+01,-2.66E+02,-2.72E+02,-2.62E+02,-2.56E+02,-2.63E+02,-2.61E+02,-2.59E+02,-2.61E+02,-2.68E+02,-2.63E+02
6.41E+01,-2.74E+02,-2.63E+02,-2.69E+02,-2.57E+02,-2.58E+02,-2.57E+02,-2.59E+02,-2.57E+02,-2.61E+02,-2.61E+02
6.41E+01,-2.59E+02,-2.60E+02,-2.57E+02,-2.56E+02,-2.72E+02,-2.62E+02,-2.84E+02,-2.65E+02,-2.69E+02,-2.53E+02
6.41E+01,-2.71E+02,-2.58E+02,-2.67E+02,-2.67E+02,-2.61E+02,-2.60E+02,-2.57E+02,-2.56E+02,-2.57E+02,-2.74E+02
6.41E+01,-2.62E+02,-2.60E+02,-2.62E+02,-2.67E+02,-2.58E+02,-2.61E+02,-2.68E+02,-2.55E+02,-2.69E+02,-2.61E+02
6.41E+01,-2.59E+02,-2.72E+02,-2.63E+02,-2.63E+02,-2.57E+02,-2.60E+02,-2.76E+02,-2.58E+02,-2.59E+02,-2.58E+02
6.42E+01,-2.53E+02,-2.68E+02,-2.64E+02,-2.60E+02,-2.55E+02,-2.60E+02,-2.54E+02,-2.56E+02,-2.63E+02,-2.61E+02
6.42E+01,-2.71E+02,-2.57E+02,-2.59E+02,-2.77E+02,-2.58E+02,-2.57E+02,-2.64E+02,-2.65E+02,-2.60E+02,-2.56E+02
6.42E+01,-2.62E+02,-2.65E+02,-2.65E+02,-2.58E+02,-2.58E+02,-2.59E+02,-2.64E+02,-2.59E+02,-2.56E+02,-2.66E+02
6.42E+01,-2.58E+02,-2.60E+02,-2.54E+02,-2.59E+02,-2.63E+02,-2.72E+02,-2.58E+02,-2.67E+02,-2.68E+02,-2.53E+02
6.42E+01,-2.69E+02,-2.56E+02,-2.59E+02,-2.53E+02,-2.61E+02,-2.55E+02,-2.76E+02,-2.55E+02,-2.63E+02,-2.60E+02
6.43E+01,-2.55E+02,-2.65E+02,-2.63E+02,-2.56E+02,-2.62E+02,-2.56E+02,-2.58E+02,-2.64E+02,-2.58E+02,-2.77E+02
6.43E+01,-2.57E+02,-2.59E+02,-2.63E+02,-2.69E+02,-2.57E+02,-2.61E+02,-2.57E+02,-2.65E+02,-2.74E+02,-2.66E+02
6.43E+01,-2.56E+02,-2.64E+02,-2.59E+02,-2.62E+02,-2.61E+02,-2.70E+02,-2.66E+02,-2.53E+02,-2.63E+02,-2.59E+02
6.43E+01,-2.62E+02,-2.76E+02,-2.61E+02,-2.56E+02,-2.67E+02,-2.71E+02,-2.57E+02,-2.55E+02,-2.58E+02,-2.57E+02
6.43E+01,-2.62E+02,-2.63E+02,-2.60E+02,-2.50E+02,-2.59E+02,-2.56E+02,-2.57E+02,-2.70E+02,-2.57E+02,-2.74E+02
6.43E+01,-2.60E+02,-2.56E+02,-2.64E+02,-2.60E+02,-2.67E+02,-2.60E+02,-2.58E+02,-2.56E+02,-2.66E+02,-2.62E+02
6.44E+01,-2.53E+02,-2.54E+02,-2.63E+02,-2.67E+02,-2.64E+02,-2.61E+02,-2.54E+02,-2.59E+02,-2.66E+02,-2.58E+02
6.44E+01,-2.58E+02,-2.71E+02,-2.63E+02,-2.60E+02,-2.57E+02,-2.59E+02,-2.53E+02,-2.60E+02,-2.67E+02,-2.61E+02
6.44E+01,-2.58E+02,-2.67E+02,-2.52E+02,-2.65E+02,-2.69E+02,-2.57E+02,-2.65E+02,-2.61E+02,-2.68E+02,-2.64E+02
6.44E+01,-2.59E+02,-2.63E+02,-2.64E+02,-2.66E+02,-2.59E+02,-2.69E+02,-2.61E+02,-2.55E+02,-2.58E+02,-2.55E+02
6.44E+01,-2.56E+02,-2.56E+02,-2.56E+02,-2.59E+02,-2.57E+02,-2.51E+02,-2.72E+02,-2.65E+02,-2.74E+02,-2.68E+02
6.45E+01,-2.59E+02,-2.64E+02,-2.68E+02,-2.64E+02,-2.58E+02,-2.72E+02,-2.60E+02,-2.67E+02,-2.71E+02,-2.64E+02
6.45E+01,-2.56E+02,-2.56E+02,-2.63E+02,-2.64E+02,-2.61E+02,-2.55E+02,-2.78E+02,-2.73E+02,-2.61E+02,-2.60E+02
6.45E+01,-2.74E+02,-2.61E+02,-2.59E+02,-2.61E+02,-2.65E+02,-2.64E+02,-2.64E+02,-2.56E+02,-2.57E+02,-2.59E+02
6.45E+01,-2.60E+02,-2.67E+02,-2.55E+02,-2.56E+02,-2.60E+02,-2.69E+02,-2.66E+02,-2.66E+02,-2.60E+02,-2.66E+02
6.45E+01,-2.64E+02,-2.61E+02,-2.66E+02,-2.62E+02,-2.69E+02,-2.54E+02,-2.64E+02,-2.56E+02,-2.57E+02,-2.60E+02
6.45E+01,-2.64E+02,-2.56E+02,-2.59E+02,-2.55E+02,-2.58E+02,-2.61E+02,-2.57E+02,-2.73E+02,-2.52E+02,-2.58E+02
6.46E+01,-2.65E+02,-2.51E+02,-2.59E+02,-2.60E+02,-2.62E+02,-2.51E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.62E+02
6.46E+01,-2.61E+02,-2.69E+02,-2.68E+02,-2.55E+02,-2.66E+02,-2.61E+02,-2.56E+02,-2.53E+02,-2.60E+02,-2.66E+02
6.46E+01,-2.58E+02,-2.76E+02,-2.59E+02,-2.64E+02,-2.61E+02,-2.64E+02,-2.60E+02,-2.54E+02,-2.72E+02,-2.58E+02
6.46E+01,-2.61E+02,-2.58E+02,-2.69E+02,-2.66E+02,-2.59E+02,-2.58E+02,-2.80E+02,-2.55E+02,-2.75E+02,-2.68E+02
6.46E+01,-2.64E+02,-2.53E+02,-2.63E+02,-2.54E+02,-2.71E+02,-2.71E+02,-2.65E+02,-2.67E+02,-2.55E+02,-2.59E+02
6.46E+01,-2.65E+02,-2.65E+02,-2.65E+02,-2.60E+02,-2.59E+02,-2.62E+02,-2.60E+02,-2.56E+02,-2.71E+02,-2.63E+02
6.47E+01,-2.61E+02,-2.66E+02,-2.55E+02,-2.60E+02,-2.63E+02,-2.76E+02,-2.65E+02,-2.55E+02,-2.56E+02,-2.61E+02
6.47E+01,-2.66E+02,-2.61E+02,-2.69E+02,-2.58E+02,-2.67E+02,-2.64E+02,-2.63E+02,-2.72E+02,-2.57E+02,-2.68E+02
6.47E+01,-2.61E+02,-2.60E+02,-2.58E+02,-2.60E+02,-2.56E+02,-2.56E+02,-2.60E+02,-2.56E+02,-2.57E+02,-2.61E+02
6.47E+01,-2.62E+02,-2.57E+02,-2.60E+02,-2.67E+02,-2.61E+02,-2.68E+02,-2.67E+02,-2.62E+02,-2.66E+02,-2.60E+02
6.47E+01,-2.60E+02,-2.62E+02,-2.52E+02,-2.66E+02,-2.58E+02,-2.64E+02,-2.67E+02,-2.67E+02,-2.69E+02,-2.63E+02
6.48E+01,-2.61E+02,-2.66E+02,-2.63E+02,-2.61E+02,-2.58E+02,-2.60E+02,-2.61E+02,-2.63E+02,-2.69E+02,-2.60E+02
6.48E+01,-2.57E+02,-2.66E+02,-2.53E+02,-2.57E+02,-2.61E+02,-2.54E+02,-2.54E+02,-2.62E+02,-2.60E+02,-2.60E+02
6.48E+01,-2.58E+02,-2.56E+02,-2.53E+02,-2.57E+02,-2.71E+02,-2.61E+02,-2.55E+02,-2.63E+02,-2.58E+02,-2.74E+02
6.48E+01,-2.57E+02,-2.56E+02,-2.58E+02,-2.60E+02,-2.59E+02,-2.68E+02,-2.55E+02,-2.55E+02,-2.73E+02,-2.64E+02
6.48E+01,-2.57E+02,-2.63E+02,-2.55E+02,-2.81E+02,-2.55E+02,-2.76E+02,-2.76E+02,-2.56E+02,-2.63E+02,-2.62E+02
6.48E+01,-2.64E+02,-2.77E+02,-2.57E+02,-2.56E+02,-2.60E+02,-2.60E+02,-2.77E+02,-2.81E+02,-2.55E+02,-2.56E+02
6.49E+01,-2.55E+02,-2.59E+02,-2.64E+02,-2.75E+02,-2.60E+02,-2.53E+02,-2.58E+02,-2.66E+02,-2.56E+02,-2.65E+02
6.49E+01,-2.60E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.66E+02,-2.56E+02,-2.60E+02,-2.65E+02,-2.87E+02,-2.54E+02
6.49E+01,-2.59E+02,-2.57E+02,-2.59E+02,-2.63E+02,-2.57E+02,-2.56E+02,-2.63E+02,-2.55E+02,-2.57E+02,-2.58E+02
6.49E+01,-2.69E+02,-2.60E+02,-2.68E+02,-2.54E+02,-2.59E+02,-2.66E+02,-2.62E+02,-2.58E+02,-2.58E+02,-2.52E+02
6.49E+01,-2.57E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.63E+02,-2.63E+02,-2.61E+02,-2.69E+02,-2.67E+02,-2.73E+02
6.50E+01,-2.53E+02,-2.56E+02,-2.68E+02,-2.59E+02,-2.54E+02,-2.55E+02,-2.65E+02,-2.53E+02,-2.63E+02,-2.56E+02
6.50E+01,-2.65E+02,-2.63E+02,-2.62E+02,-2.62E+02,-2.57E+02,-2.56E+02,-2.73E+02,-2.72E+02,-2.56E+02,-2.65E+02
6.50E+01,-2.57E+02,-2.68E+02,-2.61E+02,-2.55E+02,-2.77E+02,-2.64E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.64E+02
6.50E+01,-2.65E+02,-2.59E+02,-2.63E+02,-2.69E+02,-2.60E+02,-2.57E+02,-2.65E+02,-2.59E+02,-2.55E+02,-2.60E+02
6.50E+01,-2.62E+02,-2.64E+02,-2.86E+02,-2.65E+02,-2.57E+02,-2.55E+02,-2.62E+02,-2.58E+02,-2.57E+02,-2.53E+02
6.50E+01,-2.64E+02,-2.67E+02,-2.89E+02,-2.70E+02,-2.67E+02,-2.60E+02,-2.56E+02,-2.66E+02,-2.59E+02,-2.67E+02
6.51E+01,-2.64E+02,-2.72E+02,-2.52E+02,-2.64E+02,-2.66E+02,-2.62E+02,-2.75E+02,-2.61E+02,-2.56E+02,-2.60E+02
6.51E+01,-2.67E+02,-2.66E+02,-2.61E+02,-2.70E+02,-2.59E+02,-2.58E+02,-2.55E+02,-2.54E+02,-2.65E+02,-2.68E+02
6.51E+01,-2.57E+02,-2.56E+02,-2.55E+02,-2.62E+02,-2.60E+02,-2.66E+02,-2.56E+02,-2.63E+02,-2.53E+02,-2.69E+02
6.51E+01,-2.58E+02,-2.61E+02,-2.58E+02,-2.57E+02,-2.53E+02,-2.58E+02,-2.58E+02,-2.64E+02,-2.61E+02,-2.58E+02
6.51E+01,-2.66E+02,-2.63E+02,-2.59E+02,-2.62E+02,-2.71E+02,-2.58E+02,-2.61E+02,-2.58E+02,-2.64E+02,-2.58E+02
6.52E+01,-2.68E+02,-2.63E+02,-2.59E+02,-2.61E+02,-2.60E+02,-2.55E+02,-2.60E+02,-2.65E+02,-2.63E+02,-2.52E+02
6.52E+01,-2.62E+02,-2.62E+02,-2.59E+02,-2.56E+02,-2.55E+02,-2.62E+02,-2.52E+02,-2.64E+02,-2.60E+02,-2.59E+02
6.52E+01,-2.59E+02,-2.66E+02,-2.62E+02,-2.62E+02,-2.64E+02,-2.64E+02,-2.65E+02,-2.67E+02,-2.62E+02,-2.63E+02
6.52E+01,-2.58E+02,-2.61E+02,-2.57E+02,-2.60E+02,-2.75E+02,-2.72E+02,-2.58E+02,-2.61E+02,-2.56E+02,-2.58E+02
6.52E+01,-2.65E+02,-2.58E+02,-2.66E+02,-2.62E+02,-2.59E+02,-2.58E+02,-2.67E+02,-2.59E+02,-2.63E+02,-2.58E+02
6.52E+01,-2.61E+02,-2.59E+02,-2.60E+02,-2.61E+02,-2.64E+02,-2.69E+02,-2.72E+02,-2.64E+02,-2.55E+02,-2.68E+02
6.53E+01,-2.70E+02,-2.66E+02,-2.68E+02,-2.58E+02,-2.57E+02,-2.70E+02,-2.66E+02,-2.67E+02,-2.66E+02,-2.61E+02
6.53E+01,-2.65E+02,-2.56E+02,-2.60E+02,-2.61E+02,-2.60E+02,-2.70E+02,-2.58E+02,-2.66E+02,-2.59E+02,-2.62E+02
6.53E+01,-2.66E+02,-2.63E+02,-2.68E+02,-2.69E+02,-2.59E+02,-2.61E+02,-2.56E+02,-2.64E+02,-2.59E+02,-2.63E+02
6.53E+01,-2.59E+02,-2.57E+02,-2.63E+02,-2.53E+02,-2.65E+02,-2.61E+02,-2.57E+02,-2.57E+02,-2.66E+02,-2.60E+02
6.53E+01,-2.71E+02,-2.58E+02,-2.57E+02,-2.61E+02,-2.53E+02,-2.63E+02,-2.58E+02,-2.64E+02,-2.62E+02,-2.60E+02
6.53E+01,-2.68E+02,-2.60E+02,-2.83E+02,-2.57E+02,-2.61E+02,-2.59E+02,-2.71E+02,-2.62E+02,-2.51E+02,-2.59E+02
6.54E+01,-2.57E+02,-2.62E+02,-2.56E+02,-2.64E+02,-2.68E+02,-2.63E+02,-2.52E+02,-2.65E+02,-2.58E+02,-2.56E+02
6.54E+01,-2.67E+02,-2.56E+02,-2.65E+02,-2.61E+02,-2.61E+02,-2.67E+02,-2.55E+02,-2.52E+02,-2.68E+02,-2.53E+02
6.54E+01,-2.63E+02,-2.59E+02,-2.65E+02,-2.83E+02,-2.61E+02,-2.61E+02,-2.66E+02,-2.74E+02,-2.64E+02,-2.64E+02
6.54E+01,-2.64E+02,-2.58E+02,-2.62E+02,-2.67E+02,-2.59E+02,-2.59E+02,-2.52E+02,-2.62E+02,-2.60E+02,-2.55E+02
6.54E+01,-2.60E+02,-2.67E+02,-2.60E+02,-2.56E+02,-2.62E+02,-2.63E+02,-2.69E+02,-2.51E+02,-2.57E+02,-2.61E+02
6.55E+01,-2.58E+02,-2.67E+02,-2.60E+02,-2.62E+02,-2.59E+02,-2.69E+02,-2.61E+02,-2.56E+02,-2.56E+02,-2.54E+02
6.55E+01,-2.71E+02,-2.58E+02,-2.68E+02,-2.64E+02,-2.61E+02,-2.63E+02,-2.69E+02,-2.59E+02,-2.58E+02,-2.68E+02
6.55E+01,-2.67E+02,-2.62E+02,-2.55E+02,-2.60E+02,-2.66E+02,-2.59E+02,-2.62E+02,-2.60E+02,-2.61E+02,-2.64E+02
6.55E+01,-2.63E+02,-2.66E+02,-2.57E+02,-2.64E+02,-2.61E+02,-2.55E+02,-2.62E+02,-2.62E+02,-2.58E+02,-2.55E+02
6.55E+01,-2.69E+02,-2.64E+02,-2.64E+02,-2.58E+02,-2.62E+02,-2.55E+02,-2.54E+02,-2.65E+02,-2.56E+02,-2.65E+02
6.55E+01,-2.59E+02,-2.63E+02,-2.61E+02,-2.59E+02,-2.62E+02,-2.63E+02,-2.67E+02,-2.56E+02,-2.66E+02,-2.55E+02
6.56E+01,-2.67E+02,-2.58E+02,-2.63E+02,-2.64E+02,-2.60E+02,-2.67E+02,-2.60E+02,-2.62E+02,-2.62E+02,-2.57E+02
6.56E+01,-2.63E+02,-2.54E+02,-2.67E+02,-2.63E+02,-2.55E+02,-2.57E+02,-2.61E+02,-2.56E+02,-2.62E+02,-2.65E+02
6.56E+01,-2.60E+02,-2.56E+02,-2.70E+02,-2.57E+02,-2.64E+02,-2.59E+02,-2.57E+02,-2.55E+02,-2.59E+02,-2.61E+02
6.56E+01,-2.59E+02,-2.58E+02,-2.56E+02,-2.56E+02,-2.59E+02,-2.63E+02,-2.55E+02,-2.59E+02,-2.65E+02,-2.53E+02
6.56E+01,-2.60E+02,-2.68E+02,-2.71E+02,-2.60E+02,-2.54E+02,-2.71E+02,-2.69E+02,-2.58E+02,-2.63E+02,-2.65E+02
6.57E+01,-2.62E+02,-2.56E+02,-2.61E+02,-2.64E+02,-2.60E+02,-2.58E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.61E+02
6.57E+01,-2.75E+02,-2.60E+02,-2.61E+02,-2.58E+02,-2.57E+02,-2.58E+02,-2.65E+02,-2.56E+02,-2.65E+02,-2.65E+02
6.57E+01,-2.60E+02,-2.59E+02,-2.63E+02,-2.57E+02,-2.65E+02,-2.57E+02,-2.62E+02,-2.61E+02,-2.60E+02,-2.59E+02
6.57E+01,-2.60E+02,-2.52E+02,-2.67E+02,-2.59E+02,-2.57E+02,-2.59E+02,-2.55E+02,-2.62E+02,-2.55E+02,-2.66E+02
6.57E+01,-2.58E+02,-2.53E+02,-2.73E+02,-2.61E+02,-2.57E+02,-2.73E+02,-2.63E+02,-2.71E+02,-2.70E+02,-2.63E+02
6.57E+01,-2.57E+02,-2.62E+02,-2.59E+02,-2.60E+02,-2.60E+02,-2.62E+02,-2.58E+02,-2.57E+02,-2.60E+02,-2.54E+02
6.58E+01,-2.59E+02,-2.66E+02,-2.65E+02,-2.60E+02,-2.57E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.58E+02,-2.72E+02
6.58E+01,-2.59E+02,-2.58E+02,-2.54E+02,-2.57E+02,-2.61E+02,-2.53E+02,-2.62E+02,-2.62E+02,-2.56E+02,-2.56E+02
6.58E+01,-2.58E+02,-2.56E+02,-2.61E+02,-2.62E+02,-2.58E+02,-2.56E+02,-2.57E+02,-2.57E+02,-2.58E+02,-2.61E+02
6.58E+01,-2.61E+02,-2.62E+02,-2.63E+02,-2.58E+02,-2.57E+02,-2.57E+02,-2.71E+02,-2.60E+02,-2.64E+02,-2.64E+02
6.58E+01,-2.56E+02,-2.63E+02,-2.58E+02,-2.55E+02,-2.60E+02,-2.62E+02,-2.59E+02,-2.57E+02,-2.60E+02,-2.58E+02
6.58E+01,-2.57E+02,-2.59E+02,-2.61E+02,-2.65E+02,-2.55E+02,-2.64E+02,-2.73E+02,-2.60E+02,-2.58E+02,-2.70E+02
6.59E+01,-2.69E+02,-2.62E+02,-2.67E+02,-2.55E+02,-2.54E+02,-2.65E+02,-2.63E+02,-2.62E+02,-2.61E+02,-2.74E+02
6.59E+01,-2.64E+02,-2.59E+02,-2.71E+02,-2.58E+02,-2.75E+02,-2.75E+02,-2.57E+02,-2.67E+02,-2.61E+02,-2.56E+02
6.59E+01,-2.65E+02,-2.60E+02,-2.57E+02,-2.57E+02,-2.56E+02,-2.54E+02,-2.64E+02,-2.62E+02,-2.56E+02,-2.58E+02
6.59E+01,-2.57E+02,-2.61E+02,-2.61E+02,-2.61E+02,-2.63E+02,-2.61E+02,-2.63E+02,-2.58E+02,-2.54E+02,-2.52E+02
6.59E+01,-2.69E+02,-2.62E+02,-2.61E+02,-2.65E+02,-2.85E+02,-2.59E+02,-2.60E+02,-2.55E+02,-2.59E+02,-2.63E+02
6.60E+01,-2.56E+02,-2.69E+02,-2.62E+02,-2.51E+02,-2.54E+02,-2.63E+02,-2.67E+02,-2.54E+02,-2.58E+02,-2.58E+02
6.60E+01,-2.57E+02,-2.61E+02,-2.59E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.57E+02,-2.60E+02,-2.55E+02,-2.65E+02
6.60E+01,-2.60E+02,-2.55E+02,-2.68E+02,-2.56E+02,-2.61E+02,-2.71E+02,-2.57E+02,-2.65E+02,-2.63E+02,-2.59E+02
6.60E+01,-2.56E+02,-2.61E+02,-2.57E+02,-2.70E+02,-2.63E+02,-2.58E+02,-2.64E+02,-2.65E+02,-2.63E+02,-2.62E+02
6.60E+01,-2.57E+02,-2.57E+02,-2.62E+02,-2.62E+02,-2.58E+02,-2.60E+02,-2.62E+02,-2.62E+02,-2.58E+02,-2.62E+02
6.60E+01,-2.65E+02,-2.69E+02,-2.63E+02,-2.60E+02,-2.56E+02,-2.59E+02,-2.59E+02,-2.61E+02,-2.56E+02,-2.74E+02
6.61E+01,-2.57E+02,-2.55E+02,-2.68E+02,-2.58E+02,-2.58E+02,-2.64E+02,-2.56E+02,-2.61E+02,-2.60E+02,-2.58E+02
6.61E+01,-2.55E+02,-2.61E+02,-2.62E+02,-2.60E+02,-2.54E+02,-2.51E+02,-2.55E+02,-2.57E+02,-2.55E+02,-2.66E+02
6.61E+01,-2.59E+02,-2.59E+02,-2.54E+02,-2.53E+02,-2.62E+02,-2.57E+02,-2.53E+02,-2.56E+02,-2.62E+02,-2.55E+02
6.61E+01,-2.59E+02,-2.52E+02,-2.58E+02,-2.67E+02,-2.59E+02,-2.65E+02,-2.64E+02,-2.58E+02,-2.63E+02,-2.69E+02
6.61E+01,-2.64E+02,-2.53E+02,-2.55E+02,-2.61E+02,-2.56E+02,-2.70E+02,-2.56E+02,-2.59E+02,-2.58E+02,-2.62E+02
6.62E+01,-2.54E+02,-2.62E+02,-2.60E+02,-2.63E+02,-2.60E+02,-2.57E+02,-2.56E+02,-2.60E+02,-2.58E+02,-2.56E+02
6.62E+01,-2.67E+02,-2.58E+02,-2.61E+02,-2.61E+02,-2.59E+02,-2.58E+02,-2.56E+02,-2.63E+02,-2.62E+02,-2.58E+02
6.62E+01,-2.63E+02,-2.67E+02,-2.56E+02,-2.60E+02,-2.80E+02,-2.61E+02,-2.64E+02,-2.58E+02,-2.60E+02,-2.55E+02
6.62E+01,-2.62E+02,-2.67E+02,-2.66E+02,-2.60E+02,-2.58E+02,-2.60E+02,-2.65E+02,-2.63E+02,-2.62E+02,-2.59E+02
6.62E+01,-2.64E+02,-2.61E+02,-2.59E+02,-2.59E+02,-2.57E+02,-2.68E+02,-2.57E+02,-2.59E+02,-2.61E+02,-2.67E+02
6.62E+01,-2.65E+02,-2.60E+02,-2.57E+02,-2.56E+02,-2.64E+02,-2.62E+02,-2.57E+02,-2.79E+02,-2.60E+02,-2.58E+02
6.63E+01,-2.66E+02,-2.61E+02,-2.56E+02,-2.64E+02,-2.81E+02,-2.59E+02,-2.55E+02,-2.58E+02,-2.55E+02,-2.59E+02
6.63E+01,-2.59E+02,-2.65E+02,-2.71E+02,-2.57E+02,-2.54E+02,-2.63E+02,-2.68E+02,-2.64E+02,-2.59E+02,-2.61E+02
6.63E+01,-2.61E+02,-2.57E+02,-2.61E+02,-2.54E+02,-2.63E+02,-2.65E+02,-2.61E+02,-2.59E+02,-2.66E+02,-2.58E+02
6.63E+01,-2.64E+02,-2.67E+02,-2.74E+02,-2.62E+02,-2.61E+02,-2.61E+02,-2.68E+02,-2.64E+02,-2.65E+02,-2.70E+02
6.63E+01,-2.66E+02,-2.54E+02,-2.64E+02,-2.78E+02,-2.55E+02,-2.71E+02,-2.57E+02,-2.60E+02,-2.57E+02,-2.62E+02
6.64E+01,-2.60E+02,-2.62E+02,-2.57E+02,-2.58E+02,-2.66E+02,-2.56E+02,-2.67E+02,-2.64E+02,-2.64E+02,-2.62E+02
6.64E+01,-2.58E+02,-2.59E+02,-2.60E+02,-2.54E+02,-2.55E+02,-2.56E+02,-2.57E+02,-2.59E+02,-2.62E+02,-2.56E+02
6.64E+01,-2.72E+02,-2.53E+02,-2.60E+02,-2.65E+02,-2.61E+02,-2.65E+02,-2.59E+02,-2.55E+02,-2.60E+02,-2.61E+02
6.64E+01,-2.63E+02,-2.57E+02,-2.63E+02,-2.69E+02,-2.57E+02,-2.52E+02,-2.59E+02,-2.54E+02,-2.63E+02,-2.57E+02
6.64E+01,-2.66E+02,-2.63E+02,-2.54E+02,-2.62E+02,-2.64E+02,-2.56E+02,-2.52E+02,-2.77E+02,-2.53E+02,-2.56E+02
6.64E+01,-2.68E+02,-2.61E+02,-2.60E+02,-2.61E+02,-2.85E+02,-2.61E+02,-2.72E+02,-2.60E+02,-2.69E+02,-2.61E+02
6.65E+01,-2.63E+02,-2.63E+02,-2.58E+02,-2.68E+02,-2.60E+02,-2.56E+02,-2.59E+02,-2.51E+02,-2.63E+02,-2.58E+02
6.65E+01,-2.56E+02,-2.57E+02,-2.63E+02,-2.71E+02,-2.54E+02,-2.70E+02,-2.70E+02,-2.61E+02,-2.71E+02,-2.57E+02
6.65E+01,-2.64E+02,-2.57E+02,-2.56E+02,-2.64E+02,-2.63E+02,-2.55E+02,-2.56E+02,-2.53E+02,-2.66E+02,-2.55E+02
6.65E+01,-2.62E+02,-2.58E+02,-2.60E+02,-2.64E+02,-2.57E+02,-2.66E+02,-2.67E+02,-2.64E+02,-2.58E+02,-2.65E+02
6.65E+01,-2.61E+02,-2.57E+02,-2.58E+02,-2.72E+02,-2.65E+02,-2.59E+02,-2.63E+02,-2.55E+02,-2.57E+02,-2.55E+02
6.65E+01,-2.58E+02,-2.65E+02,-2.60E+02,-2.66E+02,-2.54E+02,-2.72E+02,-2.57E+02,-2.59E+02,-2.57E+02,-2.57E+02
6.66E+01,-2.58E+02,-2.59E+02,-2.63E+02,-2.60E+02,-2.63E+02,-2.69E+02,-2.57E+02,-2.58E+02,-2.59E+02,-2.59E+02
6.66E+01,-2.59E+02,-2.65E+02,-2.58E+02,-2.66E+02,-2.62E+02,-2.68E+02,-2.62E+02,-2.63E+02,-2.64E+02,-2.62E+02
6.66E+01,-2.67E+02,-2.73E+02,-2.56E+02,-2.58E+02,-2.58E+02,-2.60E+02,-2.62E+02,-2.65E+02,-2.61E+02,-2.61E+02
6.66E+01,-2.65E+02,-2.64E+02,-2.65E+02,-2.63E+02,-2.56E+02,-2.63E+02,-2.62E+02,-2.59E+02,-2.56E+02,-2.59E+02
6.66E+01,-2.56E+02,-2.60E+02,-2.67E+02,-2.62E+02,-2.71E+02,-2.69E+02,-2.54E+02,-2.55E+02,-2.56E+02,-2.62E+02
6.67E+01,-2.62E+02,-2.59E+02,-2.57E+02,-2.56E+02,-2.61E+02,-2.63E+02,-2.63E+02,-2.59E+02,-2.53E+02,-2.78E+02
6.67E+01,-2.61E+02,-2.58E+02,-2.70E+02,-2.60E+02,-2.64E+02,-2.64E+02,-2.52E+02,-2.58E+02,-2.61E+02,-2.52E+02
6.67E+01,-2.67E+02,-2.67E+02,-2.59E+02,-2.70E+02,-2.57E+02,-2.56E+02,-2.64E+02,-2.57E+02,-2.63E+02,-2.56E+02
6.67E+01,-2.65E+02,-2.71E+02,-2.60E+02,-2.58E+02,-2.58E+02,-2.56E+02,-2.55E+02,-2.56E+02,-2.55E+02,-2.63E+02
6.67E+01,-2.57E+02,-2.60E+02,-2.55E+02,-2.58E+02,-2.62E+02,-2.63E+02,-2.65E+02,-2.58E+02,-2.60E+02,-2.63E+02
6.67E+01,-2.56E+02,-2.60E+02,-2.58E+02,-2.61E+02,-2.60E+02,-2.61E+02,-2.58E+02,-2.59E+02,-2.51E+02,-2.60E+02
6.68E+01,-2.66E+02,-2.63E+02,-2.64E+02,-2.67E+02,-2.57E+02,-2.55E+02,-2.54E+02,-2.53E+02,-2.67E+02,-2.58E+02
6.68E+01,-2.68E+02,-2.67E+02,-2.62E+02,-2.63E+02,-2.68E+02,-2.73E+02,-2.65E+02,-2.75E+02,-2.59E+02,-2.58E+02
6.68E+01,-2.65E+02,-2.58E+02,-2.57E+02,-2.70E+02,-2.60E+02,-2.61E+02,-2.59E+02,-2.59E+02,-2.69E+02,-2.76E+02
6.68E+01,-2.65E+02,-2.62E+02,-2.68E+02,-2.63E+02,-2.59E+02,-2.54E+02,-2.62E+02,-2.58E+02,-2.56E+02,-2.58E+02
6.68E+01,-2.65E+02,-2.59E+02,-2.59E+02,-2.68E+02,-2.61E+02,-2.65E+02,-2.64E+02,-2.58E+02,-2.60E+02,-2.60E+02
6.69E+01,-2.62E+02,-2.61E+02,-2.57E+02,-2.56E+02,-2.61E+02,-2.65E+02,-2.52E+02,-2.56E+02,-2.61E+02,-2.54E+02
6.69E+01,-2.56E+02,-2.55E+02,-2.60E+02,-2.62E+02,-2.57E+02,-2.56E+02,-2.66E+02,-2.58E+02,-2.65E+02,-2.65E+02
6.69E+01,-2.64E+02,-2.61E+02,-2.65E+02,-2.63E+02,-2.53E+02,-2.73E+02,-2.60E+02,-2.54E+02,-2.57E+02,-2.66E+02
6.69E+01,-2.69E+02,-2.57E+02,-2.65E+02,-2.56E+02,-2.61E+02,-2.62E+02,-2.74E+02,-2.63E+02,-2.61E+02,-2.58E+02
6.69E+01,-2.60E+02,-2.61E+02,-2.56E+02,-2.62E+02,-2.56E+02,-2.67E+02,-2.62E+02,-2.58E+02,-2.63E+02,-2.65E+02
6.69E+01,-2.74E+02,-2.59E+02,-2.59E+02,-2.71E+02,-2.60E+02,-2.56E+02,-2.56E+02,-2.60E+02,-2.68E+02,-2.55E+02
6.70E+01,-2.67E+02,-2.67E+02,-2.66E+02,-2.68E+02,-2.65E+02,-2.63E+02,-2.62E+02,-2.65E+02,-2.55E+02,-2.64E+02
6.70E+01,-2.66E+02,-2.59E+02,-2.61E+02,-2.63E+02,-2.53E+02,-2.55E+02,-2.66E+02,-2.60E+02,-2.68E+02,-2.61E+02
6.70E+01,-2.60E+02,-2.66E+02,-2.60E+02,-2.69E+02,-2.68E+02,-2.72E+02,-2.57E+02,-2.57E+02,-2.64E+02,-2.59E+02
6.70E+01,-2.56E+02,-2.61E+02,-2.59E+02,-2.62E+02,-2.76E+02,-2.64E+02,-2.65E+02,-2.63E+02,-2.60E+02,-2.59E+02
6.70E+01,-2.67E+02,-2.62E+02,-2.71E+02,-2.58E+02,-2.60E+02,-2.63E+02,-2.60E+02,-2.65E+02,-2.63E+02,-2.59E+02
6.70E+01,-2.66E+02,-2.59E+02,-2.65E+02,-2.58E+02,-2.55E+02,-2.62E+02,-2.55E+02,-2.69E+02,-2.56E+02,-2.58E+02
6.71E+01,-2.79E+02,-2.60E+02,-2.62E+02,-2.57E+02,-2.55E+02,-2.64E+02,-2.63E+02,-2.62E+02,-2.58E+02,-2.68E+02
6.71E+01,-2.60E+02,-2.61E+02,-2.56E+02,-2.60E+02,-2.58E+02,-2.66E+02,-2.55E+02,-2.58E+02,-2.69E+02,-2.58E+02
6.71E+01,-2.58E+02,-2.57E+02,-2.54E+02,-2.71E+02,-2.55E+02,-2.58E+02,-2.61E+02,-2.63E+02,-2.63E+02,-2.55E+02
6.71E+01,-2.75E+02,-2.70E+02,-2.59E+02,-2.55E+02,-2.54E+02,-2.63E+02,-2.68E+02,-2.59E+02,-2.65E+02,-2.62E+02
6.71E+01,-2.60E+02,-2.58E+02,-2.59E+02,-2.65E+02,-2.60E+02,-2.56E+02,-2.67E+02,-2.65E+02,-2.62E+02,-2.63E+02
6.72E+01,-2.59E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.54E+02,-2.56E+02,-2.51E+02,-2.60E+02,-2.56E+02,-2.63E+02
6.72E+01,-2.68E+02,-2.66E+02,-2.66E+02,-2.57E+02,-2.54E+02,-2.58E+02,-2.61E+02,-2.63E+02,-2.56E+02,-2.64E+02
6.72E+01,-2.60E+02,-2.55E+02,-2.73E+02,-2.57E+02,-2.63E+02,-2.60E+02,-2.80E+02,-2.72E+02,-2.64E+02,-2.55E+02
6.72E+01,-2.64E+02,-2.57E+02,-2.70E+02,-2.67E+02,-2.58E+02,-2.68E+02,-2.81E+02,-2.56E+02,-2.54E+02,-2.63E+02
6.72E+01,-2.57E+02,-2.61E+02,-2.61E+02,-2.63E+02,-2.60E+02,-2.65E+02,-2.56E+02,-2.62E+02,-2.66E+02,-2.58E+02
6.72E+01,-2.60E+02,-2.76E+02,-2.55E+02,-2.54E+02,-2.56E+02,-2.54E+02,-2.59E+02,-2.57E+02,-2.68E+02,-2.64E+02
6.73E+01,-2.58E+02,-2.57E+02,-2.60E+02,-2.70E+02,-2.56E+02,-2.56E+02,-2.59E+02,-2.66E+02,-2.61E+02,-2.61E+02
6.73E+01,-2.66E+02,-2.54E+02,-2.58E+02,-2.63E+02,-2.57E+02,-2.60E+02,-2.55E+02,-2.54E+02,-2.58E+02,-2.61E+02
6.73E+01,-2.58E+02,-2.66E+02,-2.54E+02,-2.56E+02,-2.55E+02,-2.62E+02,-2.61E+02,-2.59E+02,-2.59E+02,-2.64E+02
6.73E+01,-2.60E+02,-2.69E+02,-2.69E+02,-2.60E+02,-2.53E+02,-2.54E+02,-2.63E+02,-2.63E+02,-2.58E+02,-2.60E+02
6.73E+01,-2.66E+02,-2.63E+02,-2.64E+02,-2.54E+02,-2.73E+02,-2.57E+02,-2.59E+02,-2.58E+02,-2.62E+02,-2.69E+02
6.74E+01,-2.66E+02,-2.61E+02,-2.67E+02,-2.63E+02,-2.53E+02,-2.60E+02,-2.67E+02,-2.68E+02,-2.53E+02,-2.72E+02
6.74E+01,-2.60E+02,-2.65E+02,-2.63E+02,-2.59E+02,-2.87E+02,-2.66E+02,-2.53E+02,-2.55E+02,-2.69E+02,-2.59E+02
6.74E+01,-2.65E+02,-2.58E+02,-2.58E+02,-2.62E+02,-2.59E+02,-2.59E+02,-2.62E+02,-2.59E+02,-2.57E+02,-2.65E+02
6.74E+01,-2.53E+02,-2.59E+02,-2.64E+02,-2.54E+02,-2.57E+02,-2.61E+02,-2.55E+02,-2.64E+02,-2.64E+02,-2.60E+02
6.74E+01,-2.64E+02,-2.65E+02,-2.66E+02,-2.57E+02,-2.59E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.54E+02,-2.65E+02
6.74E+01,-2.64E+02,-2.69E+02,-2.58E+02,-2.60E+02,-2.64E+02,-2.62E+02,-2.85E+02,-2.61E+02,-2.54E+02,-2.67E+02
6.75E+01,-2.80E+02,-2.65E+02,-2.60E+02,-2.57E+02,-2.56E+02,-2.55E+02,-2.59E+02,-2.64E+02,-2.60E+02,-2.62E+02
6.75E+01,-2.60E+02,-2.57E+02,-2.80E+02,-2.62E+02,-2.65E+02,-2.58E+02,-2.60E+02,-2.64E+02,-2.64E+02,-2.58E+02
6.75E+01,-2.57E+02,-2.71E+02,-2.60E+02,-2.61E+02,-2.58E+02,-2.54E+02,-2.57E+02,-2.64E+02,-2.56E+02,-2.60E+02
6.75E+01,-2.61E+02,-2.59E+02,-2.65E+02,-2.60E+02,-2.65E+02,-2.56E+02,-2.64E+02,-2.57E+02,-2.59E+02,-2.64E+02
6.75E+01,-2.70E+02,-2.53E+02,-2.59E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.56E+02,-2.68E+02,-2.65E+02,-2.58E+02
6.75E+01,-2.64E+02,-2.55E+02,-2.61E+02,-2.57E+02,-2.58E+02,-2.55E+02,-2.64E+02,-2.63E+02,-2.55E+02,-2.62E+02
6.76E+01,-2.56E+02,-2.60E+02,-2.59E+02,-2.61E+02,-2.57E+02,-2.70E+02,-2.69E+02,-2.60E+02,-2.77E+02,-2.54E+02
6.76E+01,-2.58E+02,-2.70E+02,-2.58E+02,-2.70E+02,-2.57E+02,-2.60E+02,-2.63E+02,-2.68E+02,-2.54E+02,-2.61E+02
6.76E+01,-2.58E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.63E+02,-2.53E+02,-2.64E+02,-2.59E+02,-2.55E+02,-2.59E+02
6.76E+01,-2.66E+02,-2.62E+02,-2.64E+02,-2.66E+02,-2.75E+02,-2.58E+02,-2.61E+02,-2.56E+02,-2.61E+02,-2.59E+02
6.76E+01,-2.59E+02,-2.60E+02,-2.60E+02,-2.58E+02,-2.67E+02,-2.60E+02,-2.56E+02,-2.55E+02,-2.58E+02,-2.56E+02
6.77E+01,-2.73E+02,-2.60E+02,-2.61E+02,-2.58E+02,-2.54E+02,-2.57E+02,-2.60E+02,-2.63E+02,-2.65E+02,-2.60E+02
6.77E+01,-2.60E+02,-2.60E+02,-2.59E+02,-2.64E+02,-2.75E+02,-2.61E+02,-2.57E+02,-2.58E+02,-2.88E+02,-2.56E+02
6.77E+01,-2.55E+02,-2.54E+02,-2.62E+02,-2.62E+02,-2.62E+02,-2.55E+02,-2.64E+02,-2.68E+02,-2.57E+02,-2.62E+02
6.77E+01,-2.59E+02,-2.61E+02,-2.58E+02,-2.60E+02,-2.56E+02,-2.64E+02,-2.58E+02,-2.69E+02,-2.56E+02,-2.56E+02
6.77E+01,-2.55E+02,-2.57E+02,-2.81E+02,-2.56E+02,-2.58E+02,-2.58E+02,-2.59E+02,-2.57E+02,-2.70E+02,-2.58E+02
6.77E+01,-2.61E+02,-2.58E+02,-2.64E+02,-2.62E+02,-2.72E+02,-2.62E+02,-2.53E+02,-2.65E+02,-2.69E+02,-2.55E+02
6.78E+01,-2.68E+02,-2.57E+02,-2.65E+02,-2.61E+02,-2.62E+02,-2.66E+02,-2.65E+02,-2.60E+02,-2.60E+02,-2.61E+02
6.78E+01,-2.59E+02,-2.52E+02,-2.57E+02,-2.67E+02,-2.59E+02,-2.55E+02,-2.66E+02,-2.60E+02,-2.58E+02,-2.58E+02
6.78E+01,-2.55E+02,-2.65E+02,-2.60E+02,-2.60E+02,-2.65E+02,-2.54E+02,-2.70E+02,-2.54E+02,-2.67E+02,-2.57E+02
6.78E+01,-2.60E+02,-2.63E+02,-2.61E+02,-2.61E+02,-2.65E+02,-2.59E+02,-2.63E+02,-2.72E+02,-2.61E+02,-2.58E+02
6.78E+01,-2.58E+02,-2.58E+02,-2.60E+02,-2.73E+02,-2.57E+02,-2.55E+02,-2.63E+02,-2.64E+02,-2.54E+02,-2.56E+02
6.79E+01,-2.60E+02,-2.62E+02,-2.56E+02,-2.66E+02,-2.56E+02,-2.57E+02,-2.63E+02,-2.61E+02,-2.59E+02,-2.58E+02
6.79E+01,-2.68E+02,-2.61E+02,-2.73E+02,-2.62E+02,-2.53E+02,-2.58E+02,-2.53E+02,-2.61E+02,-2.63E+02,-2.58E+02
6.79E+01,-2.56E+02,-2.63E+02,-2.51E+02,-2.61E+02,-2.57E+02,-2.59E+02,-2.63E+02,-2.58E+02,-2.57E+02,-2.56E+02
6.79E+01,-2.58E+02,-2.68E+02,-2.67E+02,-2.60E+02,-2.57E+02,-2.61E+02,-2.53E+02,-2.56E+02,-2.72E+02,-2.58E+02
6.79E+01,-2.66E+02,-2.63E+02,-2.66E+02,-2.71E+02,-2.60E+02,-2.58E+02,-2.60E+02,-2.55E+02,-2.66E+02,-2.58E+02
6.79E+01,-2.63E+02,-2.62E+02,-2.57E+02,-2.60E+02,-2.63E+02,-2.59E+02,-2.53E+02,-2.61E+02,-2.61E+02,-2.84E+02
6.80E+01,-2.56E+02,-2.54E+02,-2.58E+02,-2.58E+02,-2.59E+02,-2.66E+02,-2.68E+02,-2.63E+02,-2.55E+02,-2.69E+02
6.80E+01,-2.57E+02,-2.65E+02,-2.56E+02,-2.64E+02,-2.53E+02,-2.61E+02,-2.74E+02,-2.55E+02,-2.64E+02,-2.54E+02
6.80E+01,-2.59E+02,-2.61E+02,-2.67E+02,-2.57E+02,-2.52E+02,-2.53E+02,-2.59E+02,-2.57E+02,-2.71E+02,-2.63E+02
6.80E+01,-2.64E+02,-2.57E+02,-2.80E+02,-2.56E+02,-2.62E+02,-2.64E+02,-2.61E+02,-2.60E+02,-2.57E+02,-2.56E+02
6.80E+01,-2.59E+02,-2.60E+02,-2.61E+02,-2.60E+02,-2.65E+02,-2.60E+02,-2.58E+02,-2.54E+02,-2.57E+02,-2.63E+02
6.81E+01,-2.56E+02,-2.61E+02,-2.55E+02,-2.59E+02,-2.57E+02,-2.67E+02,-2.66E+02,-2.63E+02,-2.59E+02,-2.64E+02
6.81E+01,-2.56E+02,-2.61E+02,-2.60E+02,-2.62E+02,-2.63E+02,-2.59E+02,-2.59E+02,-2.54E+02,-2.55E+02,-2.70E+02
6.81E+01,-2.65E+02,-2.62E+02,-2.62E+02,-2.57E+02,-2.61E+02,-2.62E+02,-2.58E+02,-2.53E+02,-2.60E+02,-2.56E+02
6.81E+01,-2.62E+02,-2.64E+02,-2.54E+02,-2.54E+02,-2.64E+02,-2.57E+02,-2.56E+02,-2.53E+02,-2.60E+02,-2.56E+02
6.81E+01,-2.71E+02,-2.55E+02,-2.58E+02,-2.68E+02,-2.68E+02,-2.65E+02,-2.71E+02,-2.61E+02,-2.68E+02,-2.66E+02
6.81E+01,-2.55E+02,-2.61E+02,-2.56E+02,-2.65E+02,-2.67E+02,-2.58E+02,-2.57E+02,-2.74E+02,-2.72E+02,-2.62E+02
6.82E+01,-2.64E+02,-2.61E+02,-2.60E+02,-2.63E+02,-2.61E+02,-2.67E+02,-2.75E+02,-2.62E+02,-2.59E+02,-2.61E+02
6.82E+01,-2.59E+02,-2.60E+02,-2.53E+02,-2.60E+02,-2.66E+02,-2.60E+02,-2.67E+02,-2.62E+02,-2.63E+02,-2.65E+02
6.82E+01,-2.64E+02,-2.59E+02,-2.53E+02,-2.64E+02,-2.74E+02,-2.57E+02,-2.62E+02,-2.58E+02,-2.62E+02,-2.58E+02
6.82E+01,-2.64E+02,-2.66E+02,-2.63E+02,-2.78E+02,-2.65E+02,-2.55E+02,-2.62E+02,-2.61E+02,-2.59E+02,-2.62E+02
6.82E+01,-2.62E+02,-2.61E+02,-2.67E+02,-2.53E+02,-2.55E+02,-2.59E+02,-2.59E+02,-2.61E+02,-2.71E+02,-2.58E+02
6.82E+01,-2.60E+02,-2.57E+02,-2.73E+02,-2.62E+02,-2.60E+02,-2.60E+02,-2.51E+02,-2.53E+02,-2.55E+02,-2.56E+02
6.83E+01,-2.55E+02,-2.71E+02,-2.58E+02,-2.60E+02,-2.54E+02,-2.56E+02,-2.56E+02,-2.59E+02,-2.51E+02,-2.66E+02
6.83E+01,-2.57E+02,-2.60E+02,-2.60E+02,-2.60E+02,-2.53E+02,-2.87E+02,-2.66E+02,-2.69E+02,-2.75E+02,-2.60E+02
6.83E+01,-2.56E+02,-2.57E+02,-2.60E+02,-2.60E+02,-2.60E+02,-2.53E+02,-2.55E+02,-2.59E+02,-2.59E+02,-2.62E+02
6.83E+01,-2.61E+02,-2.66E+02,-2.68E+02,-2.54E+02,-2.61E+02,-2.65E+02,-2.67E+02,-2.59E+02,-2.61E+02,-2.53E+02
6.83E+01,-2.58E+02,-2.59E+02,-2.63E+02,-2.62E+02,-2.58E+02,-2.71E+02,-2.64E+02,-2.69E+02,-2.67E+02,-2.57E+02
6.84E+01,-2.68E+02,-2.57E+02,-2.58E+02,-2.61E+02,-2.61E+02,-2.68E+02,-2.56E+02,-2.64E+02,-2.62E+02,-2.65E+02
6.84E+01,-2.61E+02,-2.57E+02,-2.66E+02,-2.64E+02,-2.55E+02,-2.63E+02,-2.58E+02,-2.54E+02,-2.54E+02,-2.61E+02
6.84E+01,-2.55E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.64E+02,-2.66E+02,-2.63E+02,-2.62E+02,-2.66E+02,-2.56E+02
6.84E+01,-2.62E+02,-2.54E+02,-2.60E+02,-2.65E+02,-2.59E+02,-2.63E+02,-2.62E+02,-2.66E+02,-2.63E+02,-2.62E+02
6.84E+01,-2.76E+02,-2.75E+02,-2.69E+02,-2.64E+02,-2.60E+02,-2.66E+02,-2.70E+02,-2.56E+02,-2.59E+02,-2.58E+02
6.84E+01,-2.59E+02,-2.58E+02,-2.64E+02,-2.67E+02,-2.64E+02,-2.58E+02,-2.66E+02,-2.67E+02,-2.58E+02,-2.57E+02
6.85E+01,-2.59E+02,-2.70E+02,-2.68E+02,-2.65E+02,-2.63E+02,-2.62E+02,-2.60E+02,-2.53E+02,-2.59E+02,-2.57E+02
6.85E+01,-2.60E+02,-2.62E+02,-2.53E+02,-2.53E+02,-2.58E+02,-2.72E+02,-2.56E+02,-2.56E+02,-2.54E+02,-2.64E+02
6.85E+01,-2.70E+02,-2.61E+02,-2.57E+02,-2.59E+02,-2.63E+02,-2.63E+02,-2.57E+02,-2.60E+02,-2.57E+02,-2.56E+02
6.85E+01,-2.62E+02,-2.59E+02,-2.56E+02,-2.61E+02,-2.63E+02,-2.59E+02,-2.56E+02,-2.59E+02,-2.70E+02,-2.57E+02
6.85E+01,-2.66E+02,-2.68E+02,-2.69E+02,-2.60E+02,-2.57E+02,-2.68E+02,-2.52E+02,-2.58E+02,-2.73E+02,-2.61E+02
6.86E+01,-2.62E+02,-2.62E+02,-2.66E+02,-2.57E+02,-2.57E+02,-2.62E+02,-2.60E+02,-2.54E+02,-2.67E+02,-2.54E+02
6.86E+01,-2.63E+02,-2.65E+02,-2.53E+02,-2.61E+02,-2.71E+02,-2.54E+02,-2.58E+02,-2.68E+02,-2.78E+02,-2.58E+02
6.86E+01,-2.56E+02,-2.64E+02,-2.64E+02,-2.77E+02,-2.62E+02,-2.64E+02,-2.66E+02,-2.63E+02,-2.75E+02,-2.61E+02
6.86E+01,-2.59E+02,-2.68E+02,-2.51E+02,-2.71E+02,-2.61E+02,-2.60E+02,-2.52E+02,-2.58E+02,-2.75E+02,-2.60E+02
6.86E+01,-2.60E+02,-2.54E+02,-2.62E+02,-2.61E+02,-2.54E+02,-2.56E+02,-2.60E+02,-2.59E+02,-2.64E+02,-2.57E+02
6.86E+01,-2.60E+02,-2.65E+02,-2.62E+02,-2.63E+02,-2.55E+02,-2.63E+02,-2.56E+02,-2.66E+02,-2.59E+02,-2.60E+02
6.87E+01,-2.62E+02,-2.91E+02,-2.67E+02,-2.61E+02,-2.68E+02,-2.52E+02,-2.65E+02,-2.63E+02,-2.58E+02,-2.56E+02
6.87E+01,-2.58E+02,-2.61E+02,-2.58E+02,-2.60E+02,-2.58E+02,-2.58E+02,-2.77E+02,-2.62E+02,-2.60E+02,-2.68E+02
6.87E+01,-2.69E+02,-2.53E+02,-2.60E+02,-2.70E+02,-2.56E+02,-2.57E+02,-2.61E+02,-2.57E+02,-2.61E+02,-2.58E+02
6.87E+01,-2.54E+02,-2.62E+02,-2.67E+02,-2.56E+02,-2.61E+02,-2.65E+02,-2.55E+02,-2.59E+02,-2.58E+02,-2.58E+02
6.87E+01,-2.66E+02,-2.65E+02,-2.63E+02,-2.60E+02,-2.60E+02,-2.61E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.56E+02
6.87E+01,-2.61E+02,-2.52E+02,-2.60E+02,-2.68E+02,-2.67E+02,-2.54E+02,-2.59E+02,-2.60E+02,-2.58E+02,-2.68E+02
6.88E+01,-2.56E+02,-2.59E+02,-2.56E+02,-2.61E+02,-2.62E+02,-2.57E+02,-2.60E+02,-2.56E+02,-2.58E+02,-2.60E+02
6.88E+01,-2.63E+02,-2.65E+02,-2.65E+02,-2.64E+02,-2.60E+02,-2.54E+02,-2.70E+02,-2.57E+02,-2.59E+02,-2.59E+02
6.88E+01,-2.56E+02,-2.55E+02,-2.68E+02,-2.59E+02,-2.54E+02,-2.55E+02,-2.57E+02,-2.60E+02,-2.59E+02,-2.67E+02
6.88E+01,-2.60E+02,-2.58E+02,-2.59E+02,-2.68E+02,-2.69E+02,-2.57E+02,-2.59E+02,-2.70E+02,-2.54E+02,-2.60E+02
6.88E+01,-2.57E+02,-2.61E+02,-2.62E+02,-2.67E+02,-2.60E+02,-2.60E+02,-2.62E+02,-2.56E+02,-2.61E+02,-2.54E+02
6.89E+01,-2.63E+02,-2.65E+02,-2.59E+02,-2.68E+02,-2.55E+02,-2.60E+02,-2.65E+02,-2.60E+02,-2.60E+02,-2.54E+02
6.89E+01,-2.62E+02,-2.65E+02,-2.60E+02,-2.57E+02,-2.63E+02,-2.53E+02,-2.60E+02,-2.64E+02,-2.69E+02,-2.55E+02
6.89E+01,-2.64E+02,-2.62E+02,-2.60E+02,-2.58E+02,-2.65E+02,-2.70E+02,-2.63E+02,-2.55E+02,-2.53E+02,-2.54E+02
6.89E+01,-2.61E+02,-2.63E+02,-2.59E+02,-2.57E+02,-2.66E+02,-2.58E+02,-2.58E+02,-2.59E+02,-2.64E+02,-2.59E+02
6.89E+01,-2.60E+02,-2.56E+02,-2.72E+02,-2.62E+02,-2.64E+02,-2.57E+02,-2.58E+02,-2.60E+02,-2.55E+02,-2.79E+02
6.89E+01,-2.59E+02,-2.63E+02,-2.70E+02,-2.62E+02,-2.64E+02,-2.61E+02,-2.64E+02,-2.53E+02,-2.55E+02,-2.77E+02
6.90E+01,-2.60E+02,-2.57E+02,-2.57E+02,-2.61E+02,-2.60E+02,-2.60E+02,-2.65E+02,-2.69E+02,-2.60E+02,-2.57E+02
6.90E+01,-2.76E+02,-2.57E+02,-2.66E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.59E+02,-2.57E+02,-2.66E+02,-2.59E+02
6.90E+01,-2.61E+02,-2.54E+02,-2.63E+02,-2.59E+02,-2.60E+02,-2.53E+02,-2.61E+02,-2.62E+02,-2.67E+02,-2.57E+02
6.90E+01,-2.65E+02,-2.63E+02,-2.55E+02,-2.62E+02,-2.70E+02,-2.59E+02,-2.62E+02,-2.62E+02,-2.58E+02,-2.63E+02
6.90E+01,-2.53E+02,-2.62E+02,-2.59E+02,-2.62E+02,-2.64E+02,-2.59E+02,-2.54E+02,-2.70E+02,-2.71E+02,-2.57E+02
6.91E+01,-2.56E+02,-2.55E+02,-2.63E+02,-2.60E+02,-2.58E+02,-2.56E+02,-2.63E+02,-2.55E+02,-2.58E+02,-2.60E+02
6.91E+01,-2.70E+02,-2.52E+02,-2.64E+02,-2.62E+02,-2.67E+02,-2.63E+02,-2.59E+02,-2.61E+02,-2.60E+02,-2.56E+02
6.91E+01,-2.65E+02,-2.67E+02,-2.61E+02,-2.65E+02,-2.63E+02,-2.58E+02,-2.67E+02,-2.66E+02,-2.65E+02,-2.58E+02
6.91E+01,-2.62E+02,-2.60E+02,-2.60E+02,-2.57E+02,-2.56E+02,-2.60E+02,-2.57E+02,-2.61E+02,-2.53E+02,-2.58E+02
6.91E+01,-2.67E+02,-2.64E+02,-2.66E+02,-2.69E+02,-2.61E+02,-2.62E+02,-2.61E+02,-2.58E+02,-2.58E+02,-2.56E+02
6.91E+01,-2.57E+02,-2.67E+02,-2.60E+02,-2.67E+02,-2.59E+02,-2.66E+02,-2.62E+02,-2.58E+02,-2.68E+02,-2.61E+02
6.92E+01,-2.58E+02,-2.71E+02,-2.55E+02,-2.60E+02,-2.60E+02,-2.59E+02,-2.70E+02,-2.66E+02,-2.53E+02,-2.62E+02
6.92E+01,-2.58E+02,-2.59E+02,-2.67E+02,-2.66E+02,-2.53E+02,-2.61E+02,-2.57E+02,-2.58E+02,-2.56E+02,-2.63E+02
6.92E+01,-2.63E+02,-2.61E+02,-2.54E+02,-2.56E+02,-2.54E+02,-2.59E+02,-2.54E+02,-2.57E+02,-2.63E+02,-2.60E+02
6.92E+01,-2.60E+02,-2.60E+02,-2.56E+02,-2.57E+02,-2.57E+02,-2.59E+02,-2.57E+02,-2.65E+02,-2.60E+02,-2.70E+02
6.92E+01,-2.71E+02,-2.71E+02,-2.65E+02,-2.56E+02,-2.78E+02,-2.60E+02,-2.62E+02,-2.60E+02,-2.71E+02,-2.63E+02
6.93E+01,-2.77E+02,-2.65E+02,-2.58E+02,-2.57E+02,-2.62E+02,-2.59E+02,-2.60E+02,-2.63E+02,-2.56E+02,-2.54E+02
6.93E+01,-2.71E+02,-2.60E+02,-2.58E+02,-2.61E+02,-2.56E+02,-2.70E+02,-2.69E+02,-2.69E+02,-2.58E+02,-2.57E+02
6.93E+01,-2.57E+02,-2.72E+02,-2.67E+02,-2.61E+02,-2.54E+02,-2.59E+02,-2.61E+02,-2.61E+02,-2.57E+02,-2.56E+02
6.93E+01,-2.57E+02,-2.59E+02,-2.54E+02,-2.58E+02,-2.55E+02,-2.56E+02,-2.65E+02,-2.58E+02,-3.11E+02,-2.62E+02
6.93E+01,-2.68E+02,-2.59E+02,-2.59E+02,-2.73E+02,-2.57E+02,-2.60E+02,-2.60E+02,-2.59E+02,-2.60E+02,-2.57E+02
6.93E+01,-2.61E+02,-2.64E+02,-2.59E+02,-2.57E+02,-2.61E+02,-2.55E+02,-2.62E+02,-2.62E+02,-2.60E+02,-2.60E+02
6.94E+01,-2.75E+02,-2.64E+02,-2.60E+02,-2.64E+02,-2.65E+02,-2.66E+02,-2.55E+02,-2.61E+02,-2.56E+02,-2.59E+02
6.94E+01,-2.55E+02,-2.60E+02,-2.62E+02,-2.53E+02,-2.56E+02,-2.60E+02,-2.64E+02,-2.58E+02,-2.58E+02,-2.59E+02
6.94E+01,-2.61E+02,-2.63E+02,-2.57E+02,-2.73E+02,-2.63E+02,-2.55E+02,-2.63E+02,-2.64E+02,-2.56E+02,-2.59E+02
6.94E+01,-2.57E+02,-2.57E+02,-2.61E+02,-2.62E+02,-2.54E+02,-2.63E+02,-2.85E+02,-2.62E+02,-2.70E+02,-2.57E+02
6.94E+01,-2.65E+02,-2.58E+02,-2.59E+02,-2.75E+02,-2.54E+02,-2.63E+02,-2.63E+02,-2.62E+02,-2.66E+02,-2.58E+02
6.94E+01,-2.65E+02,-2.59E+02,-2.58E+02,-2.59E+02,-2.59E+02,-2.60E+02,-2.53E+02,-2.53E+02,-2.73E+02,-2.66E+02
6.95E+01,-2.56E+02,-2.55E+02,-2.67E+02,-2.57E+02,-2.54E+02,-2.69E+02,-2.57E+02,-2.60E+02,-2.63E+02,-2.65E+02
6.95E+01,-2.68E+02,-2.63E+02,-2.60E+02,-2.58E+02,-2.56E+02,-2.54E+02,-2.57E+02,-2.74E+02,-2.67E+02,-2.58E+02
6.95E+01,-2.62E+02,-2.64E+02,-2.56E+02,-2.62E+02,-2.53E+02,-2.59E+02,-2.62E+02,-2.61E+02,-2.60E+02,-2.58E+02
6.95E+01,-2.59E+02,-2.64E+02,-2.65E+02,-2.59E+02,-2.71E+02,-2.66E+02,-2.63E+02,-2.61E+02,-2.53E+02,-2.53E+02
6.95E+01,-2.52E+02,-2.69E+02,-2.53E+02,-2.64E+02,-2.59E+02,-2.59E+02,-2.60E+02,-2.57E+02,-2.55E+02,-2.67E+02
6.96E+01,-2.68E+02,-2.59E+02,-2.58E+02,-2.78E+02,-2.58E+02,-2.63E+02,-2.58E+02,-2.67E+02,-2.55E+02,-2.51E+02
6.96E+01,-2.59E+02,-2.57E+02,-2.61E+02,-2.58E+02,-2.69E+02,-2.66E+02,-2.53E+02,-2.64E+02,-2.57E+02,-2.65E+02
6.96E+01,-2.63E+02,-2.62E+02,-2.54E+02,-2.65E+02,-2.56E+02,-2.58E+02,-2.59E+02,-2.60E+02,-2.58E+02,-2.56E+02
6.96E+01,-2.58E+02,-2.64E+02,-2.64E+02,-2.71E+02,-2.60E+02,-2.73E+02,-2.61E+02,-2.65E+02,-2.71E+02,-2.54E+02
6.96E+01,-2.60E+02,-2.59E+02,-2.65E+02,-2.55E+02,-2.75E+02,-2.57E+02,-2.58E+02,-2.65E+02,-2.62E+02,-2.54E+02
6.96E+01,-2.58E+02,-2.64E+02,-2.54E+02,-2.60E+02,-2.61E+02,-2.57E+02,-2.64E+02,-2.71E+02,-2.55E+02,-2.53E+02
6.97E+01,-2.73E+02,-2.63E+02,-2.64E+02,-2.59E+02,-2.59E+02,-2.69E+02,-2.67E+02,-2.71E+02,-2.58E+02,-2.64E+02
6.97E+01,-2.57E+02,-2.62E+02,-2.58E+02,-2.60E+02,-2.60E+02,-2.60E+02,-2.56E+02,-2.58E+02,-2.74E+02,-2.58E+02
6.97E+01,-2.55E+02,-2.63E+02,-2.66E+02,-2.64E+02,-2.61E+02,-2.58E+02,-2.61E+02,-2.58E+02,-2.61E+02,-2.57E+02
6.97E+01,-2.64E+02,-2.73E+02,-2.69E+02,-2.69E+02,-2.66E+02,-2.59E+02,-2.74E+02,-2.76E+02,-2.64E+02,-2.56E+02
6.97E+01,-2.74E+02,-2.62E+02,-2.60E+02,-2.59E+02,-2.56E+02,-2.61E+02,-2.59E+02,-2.85E+02,-2.60E+02,-2.63E+02
6.98E+01,-2.56E+02,-2.56E+02,-2.67E+02,-2.63E+02,-2.63E+02,-2.68E+02,-2.55E+02,-2.60E+02,-2.62E+02,-2.56E+02
6.98E+01,-2.62E+02,-2.64E+02,-2.67E+02,-2.58E+02,-2.66E+02,-2.79E+02,-2.56E+02,-2.61E+02,-2.56E+02,-2.56E+02
6.98E+01,-2.62E+02,-2.57E+02,-2.59E+02,-2.58E+02,-2.57E+02,-2.61E+02,-2.52E+02,-2.60E+02,-2.72E+02,-2.54E+02
6.98E+01,-2.62E+02,-2.66E+02,-2.66E+02,-2.67E+02,-2.59E+02,-2.55E+02,-2.61E+02,-2.57E+02,-2.70E+02,-2.62E+02
6.98E+01,-2.55E+02,-2.55E+02,-2.66E+02,-2.60E+02,-2.60E+02,-2.55E+02,-2.62E+02,-2.56E+02,-2.70E+02,-2.65E+02
6.98E+01,-2.58E+02,-2.57E+02,-2.57E+02,-2.59E+02,-2.67E+02,-2.67E+02,-2.67E+02,-2.55E+02,-2.60E+02,-2.64E+02
6.99E+01,-2.55E+02,-2.59E+02,-2.57E+02,-2.63E+02,-2.60E+02,-2.55E+02,-2.59E+02,-2.68E+02,-2.67E+02,-2.72E+02
6.99E+01,-2.83E+02,-2.62E+02,-2.57E+02,-2.56E+02,-2.59E+02,-2.56E+02,-2.57E+02,-2.60E+02,-2.54E+02,-2.71E+02
6.99E+01,-2.56E+02,-2.74E+02,-2.62E+02,-2.55E+02,-2.55E+02,-2.67E+02,-2.61E+02,-2.63E+02,-2.71E+02,-2.52E+02
6.99E+01,-2.61E+02,-2.57E+02,-2.55E+02,-2.56E+02,-2.55E+02,-2.57E+02,-2.56E+02,-2.68E+02,-2.59E+02,-2.69E+02
6.99E+01,-2.55E+02,-2.70E+02,-2.57E+02,-2.65E+02,-2.66E+02,-2.58E+02,-2.63E+02,-2.56E+02,-2.63E+02,-2.59E+02
6.99E+01,-2.58E+02,-2.60E+02,-2.55E+02,-2.61E+02,-2.62E+02,-2.60E+02,-2.55E+02,-2.57E+02,-2.64E+02,-2.53E+02
7.00E+01,-2.67E+02,-2.59E+02,-2.70E+02,-2.65E+02,-2.68E+02,-2.63E+02,-2.79E+02,-2.57E+02,-2.56E+02,-2.58E+02
7.00E+01,-2.65E+02,-2.52E+02,-2.57E+02,-2.60E+02,-2.65E+02,-2.66E+02,-2.66E+02,-2.77E+02,-2.59E+02,-2.60E+02
7.00E+01,-2.66E+02,-2.59E+02,-2.59E+02,-2.63E+02,-2.56E+02,-2.68E+02,-2.55E+02,-2.69E+02,-2.58E+02,-2.64E+02
7.00E+01,-2.65E+02,-2.66E+02,-2.66E+02,-2.60E+02,-2.66E+02,-2.61E+02,-2.54E+02,-2.56E+02,-2.64E+02,-2.58E+02
7.00E+01,-2.61E+02,-2.60E+02,-2.62E+02,-2.65E+02,-2.61E+02,-2.57E+02,-2.54E+02,-2.62E+02,-2.53E+02,-2.65E+02
7.01E+01,-2.51E+02,-2.62E+02,-2.80E+02,-2.63E+02,-2.60E+02,-2.56E+02,-2.61E+02,-2.60E+02,-2.67E+02,-2.67E+02
7.01E+01,-2.63E+02,-2.61E+02,-2.64E+02,-2.75E+02,-2.59E+02,-2.53E+02,-2.67E+02,-2.58E+02,-2.59E+02,-2.61E+02
7.01E+01,-2.58E+02,-2.62E+02,-2.62E+02,-2.70E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.61E+02,-2.60E+02,-2.66E+02
7.01E+01,-2.65E+02,-2.65E+02,-2.66E+02,-2.65E+02,-2.67E+02,-2.71E+02,-2.62E+02,-2.62E+02,-2.69E+02,-2.58E+02
7.01E+01,-2.67E+02,-2.69E+02,-2.58E+02,-2.58E+02,-2.55E+02,-2.58E+02,-2.59E+02,-2.55E+02,-2.58E+02,-2.60E+02
7.01E+01,-2.61E+02,-2.60E+02,-2.74E+02,-2.61E+02,-2.68E+02,-2.60E+02,-2.68E+02,-2.62E+02,-2.56E+02,-2.56E+02
7.02E+01,-2.59E+02,-2.61E+02,-2.63E+02,-2.65E+02,-2.60E+02,-2.58E+02,-2.53E+02,-2.65E+02,-2.58E+02,-2.64E+02
7.02E+01,-2.64E+02,-2.59E+02,-2.60E+02,-2.64E+02,-2.57E+02,-2.61E+02,-2.65E+02,-2.59E+02,-2.71E+02,-2.58E+02
7.02E+01,-2.57E+02,-2.68E+02,-2.59E+02,-2.63E+02,-2.57E+02,-2.59E+02,-2.52E+02,-2.60E+02,-2.56E+02,-2.61E+02
7.02E+01,-2.56E+02,-2.59E+02,-2.62E+02,-2.67E+02,-2.64E+02,-2.63E+02,-2.58E+02,-2.56E+02,-2.59E+02,-2.58E+02
7.02E+01,-2.58E+02,-2.67E+02,-2.62E+02,-2.57E+02,-2.56E+02,-2.58E+02,-2.57E+02,-2.61E+02,-2.63E+02,-2.75E+02
7.03E+01,-2.56E+02,-2.62E+02,-2.58E+02,-2.65E+02,-2.68E+02,-2.68E+02,-2.54E+02,-2.59E+02,-2.56E+02,-2.67E+02
7.03E+01,-2.66E+02,-2.77E+02,-2.54E+02,-2.63E+02,-2.62E+02,-2.62E+02,-2.56E+02,-2.62E+02,-2.59E+02,-2.57E+02
7.03E+01,-2.54E+02,-2.68E+02,-2.59E+02,-2.59E+02,-2.69E+02,-2.61E+02,-2.60E+02,-2.59E+02,-2.59E+02,-2.53E+02
7.03E+01,-2.67E+02,-2.60E+02,-2.57E+02,-2.61E+02,-2.61E+02,-2.57E+02,-2.68E+02,-2.58E+02,-2.55E+02,-2.58E+02
7.03E+01,-2.62E+02,-2.59E+02,-2.61E+02,-2.55E+02,-2.56E+02,-2.62E+02,-2.73E+02,-2.58E+02,-2.55E+02,-2.66E+02
7.03E+01,-2.58E+02,-2.59E+02,-2.62E+02,-2.71E+02,-2.58E+02,-2.60E+02,-2.61E+02,-2.61E+02,-2.69E+02,-2.59E+02
7.04E+01,-2.56E+02,-2.59E+02,-2.59E+02,-2.68E+02,-2.52E+02,-2.62E+02,-2.57E+02,-2.57E+02,-2.68E+02,-2.56E+02
7.04E+01,-2.62E+02,-2.66E+02,-2.66E+02,-2.79E+02,-2.60E+02,-2.56E+02,-2.54E+02,-2.81E+02,-2.56E+02,-2.54E+02
7.04E+01,-2.62E+02,-2.59E+02,-2.52E+02,-2.59E+02,-2.64E+02,-2.65E+02,-2.62E+02,-2.62E+02,-2.59E+02,-2.56E+02
7.04E+01,-2.63E+02,-2.65E+02,-2.59E+02,-2.66E+02,-2.60E+02,-2.61E+02,-2.61E+02,-2.65E+02,-2.63E+02,-2.62E+02
7.04E+01,-2.65E+02,-2.62E+02,-2.59E+02,-2.61E+02,-2.74E+02,-2.52E+02,-2.62E+02,-2.57E+02,-2.62E+02,-2.71E+02
7.05E+01,-2.66E+02,-2.62E+02,-2.75E+02,-2.57E+02,-2.61E+02,-2.52E+02,-2.62E+02,-2.58E+02,-2.63E+02,-2.61E+02
7.05E+01,-2.56E+02,-2.70E+02,-2.62E+02,-2.70E+02,-2.57E+02,-2.64E+02,-2.56E+02,-2.71E+02,-2.55E+02,-2.65E+02
7.05E+01,-2.65E+02,-2.73E+02,-2.57E+02,-2.60E+02,-2.58E+02,-2.62E+02,-2.68E+02,-2.54E+02,-2.63E+02,-2.55E+02
7.05E+01,-2.72E+02,-2.65E+02,-2.67E+02,-2.52E+02,-2.55E+02,-2.57E+02,-2.67E+02,-2.57E+02,-2.66E+02,-2.59E+02
7.05E+01,-2.60E+02,-2.54E+02,-2.60E+02,-2.62E+02,-2.60E+02,-2.55E+02,-2.66E+02,-2.61E+02,-2.57E+02,-2.68E+02
7.05E+01,-2.68E+02,-2.60E+02,-2.58E+02,-2.71E+02,-2.61E+02,-2.56E+02,-2.54E+02,-2.64E+02,-2.57E+02,-2.59E+02
7.06E+01,-2.62E+02,-2.58E+02,-2.60E+02,-2.63E+02,-2.88E+02,-2.67E+02,-2.60E+02,-2.66E+02,-2.70E+02,-2.57E+02
7.06E+01,-2.64E+02,-2.62E+02,-2.56E+02,-2.66E+02,-2.66E+02,-2.57E+02,-2.57E+02,-2.59E+02,-2.56E+02,-2.62E+02
7.06E+01,-2.53E+02,-2.58E+02,-2.54E+02,-2.63E+02,-2.61E+02,-2.74E+02,-2.59E+02,-2.63E+02,-2.61E+02,-2.63E+02
7.06E+01,-2.60E+02,-2.58E+02,-2.60E+02,-2.66E+02,-2.58E+02,-2.67E+02,-2.54E+02,-2.63E+02,-2.69E+02,-2.61E+02
7.06E+01,-2.67E+02,-2.64E+02,-2.58E+02,-2.69E+02,-2.63E+02,-2.61E+02,-2.72E+02,-2.55E+02,-2.67E+02,-2.68E+02
7.06E+01,-2.64E+02,-2.65E+02,-2.54E+02,-2.59E+02,-2.64E+02,-2.70E+02,-2.63E+02,-2.61E+02,-2.60E+02,-2.55E+02
7.07E+01,-2.61E+02,-2.61E+02,-2.67E+02,-2.62E+02,-2.59E+02,-2.63E+02,-2.55E+02,-2.62E+02,-2.59E+02,-2.69E+02
7.07E+01,-2.63E+02,-2.55E+02,-2.57E+02,-2.59E+02,-2.65E+02,-2.60E+02,-2.69E+02,-2.65E+02,-2.65E+02,-2.55E+02
7.07E+01,-2.55E+02,-2.85E+02,-2.60E+02,-2.69E+02,-2.69E+02,-2.62E+02,-2.70E+02,-2.53E+02,-2.57E+02,-2.60E+02
7.07E+01,-2.79E+02,-2.62E+02,-2.66E+02,-2.67E+02,-2.58E+02,-2.66E+02,-2.60E+02,-2.61E+02,-2.59E+02,-2.65E+02
7.07E+01,-2.71E+02,-2.57E+02,-2.60E+02,-2.57E+02,-2.59E+02,-2.58E+02,-2.54E+02,-2.59E+02,-2.73E+02,-2.72E+02
7.08E+01,-2.60E+02,-2.62E+02,-2.61E+02,-2.56E+02,-2.57E+02,-2.75E+02,-2.63E+02,-2.52E+02,-2.58E+02,-2.65E+02
7.08E+01,-2.59E+02,-2.52E+02,-2.63E+02,-2.60E+02,-2.62E+02,-2.60E+02,-2.59E+02,-2.61E+02,-2.64E+02,-2.59E+02
7.08E+01,-2.70E+02,-2.58E+02,-2.53E+02,-2.60E+02,-2.73E+02,-2.63E+02,-2.61E+02,-2.64E+02,-2.58E+02,-2.61E+02
7.08E+01,-2.60E+02,-2.53E+02,-2.56E+02,-2.71E+02,-2.52E+02,-2.68E+02,-2.66E+02,-2.59E+02,-2.60E+02,-2.53E+02
7.08E+01,-2.56E+02,-2.67E+02,-2.63E+02,-2.55E+02,-2.60E+02,-2.56E+02,-2.54E+02,-2.71E+02,-2.55E+02,-2.61E+02
7.08E+01,-2.66E+02,-2.56E+02,-2.71E+02,-2.54E+02,-2.64E+02,-2.55E+02,-2.52E+02,-2.62E+02,-2.60E+02,-2.60E+02
7.09E+01,-2.63E+02,-2.58E+02,-2.59E+02,-2.52E+02,-2.65E+02,-2.61E+02,-2.66E+02,-2.64E+02,-2.67E+02,-2.64E+02
7.09E+01,-2.63E+02,-2.70E+02,-2.59E+02,-2.68E+02,-2.64E+02,-2.63E+02,-2.63E+02,-2.63E+02,-2.70E+02,-2.62E+02
7.09E+01,-2.61E+02,-2.59E+02,-2.65E+02,-2.77E+02,-2.59E+02,-2.62E+02,-2.58E+02,-2.56E+02,-2.57E+02,-2.55E+02
7.09E+01,-2.63E+02,-2.68E+02,-2.63E+02,-2.67E+02,-2.63E+02,-2.59E+02,-2.54E+02,-2.63E+02,-2.65E+02,-2.68E+02
7.09E+01,-2.52E+02,-2.54E+02,-2.56E+02,-2.57E+02,-2.74E+02,-2.61E+02,-2.60E+02,-2.59E+02,-2.59E+02,-2.56E+02
7.10E+01,-2.57E+02,-2.70E+02,-2.69E+02,-2.68E+02,-2.61E+02,-2.60E+02,-2.54E+02,-2.64E+02,-2.53E+02,-2.61E+02
7.10E+01,-2.63E+02,-2.56E+02,-2.51E+02,-2.55E+02,-2.58E+02,-2.61E+02,-2.58E+02,-2.57E+02,-2.54E+02,-2.65E+02
7.10E+01,-2.66E+02,-2.65E+02,-2.59E+02,-2.55E+02,-2.61E+02,-2.63E+02,-2.60E+02,-2.70E+02,-2.64E+02,-2.67E+02
7.10E+01,-2.59E+02,-2.54E+02,-2.61E+02,-2.67E+02,-2.59E+02,-2.61E+02,-2.56E+02,-2.60E+02,-2.60E+02,-2.63E+02
7.10E+01,-2.61E+02,-2.58E+02,-2.58E+02,-2.60E+02,-2.58E+02,-2.57E+02,-2.65E+02,-2.61E+02,-2.54E+02,-2.52E+02
7.10E+01,-2.59E+02,-2.68E+02,-2.63E+02,-2.55E+02,-2.60E+02,-2.79E+02,-2.56E+02,-2.55E+02,-2.84E+02,-2.56E+02
7.11E+01,-2.65E+02,-2.80E+02,-2.81E+02,-2.64E+02,-2.59E+02,-2.66E+02,-2.58E+02,-2.62E+02,-2.58E+02,-2.60E+02
7.11E+01,-2.60E+02,-2.57E+02,-2.74E+02,-2.56E+02,-2.63E+02,-2.59E+02,-2.69E+02,-2.58E+02,-2.69E+02,-2.55E+02
7.11E+01,-2.63E+02,-2.57E+02,-2.65E+02,-2.57E+02,-2.54E+02,-2.57E+02,-2.63E+02,-2.67E+02,-2.73E+02,-2.55E+02
7.11E+01,-2.56E+02,-2.63E+02,-2.57E+02,-2.74E+02,-2.63E+02,-2.64E+02,-2.59E+02,-2.70E+02,-2.59E+02,-2.63E+02
7.11E+01,-2.59E+02,-2.57E+02,-2.54E+02,-2.58E+02,-2.65E+02,-2.65E+02,-2.63E+02,-2.73E+02,-2.64E+02,-2.68E+02
7.11E+01,-2.59E+02,-2.63E+02,-2.75E+02,-2.67E+02,-2.63E+02,-2.57E+02,-2.59E+02,-2.61E+02,-2.52E+02,-2.53E+02
7.12E+01,-2.61E+02,-2.64E+02,-2.61E+02,-2.60E+02,-2.57E+02,-2.56E+02,-2.55E+02,-2.59E+02,-2.55E+02,-2.62E+02
7.12E+01,-2.64E+02,-2.61E+02,-2.61E+02,-2.63E+02,-2.62E+02,-2.55E+02,-2.56E+02,-2.57E+02,-2.77E+02,-2.58E+02
7.12E+01,-2.87E+02,-2.61E+02,-2.83E+02,-2.56E+02,-2.57E+02,-2.64E+02,-2.60E+02,-2.63E+02,-2.55E+02,-2.56E+02
7.12E+01,-2.60E+02,-2.58E+02,-2.58E+02,-2.60E+02,-2.60E+02,-2.78E+02,-2.63E+02,-2.58E+02,-2.55E+02,-2.54E+02
7.12E+01,-2.56E+02,-2.64E+02,-2.63E+02,-2.63E+02,-2.63E+02,-2.63E+02,-2.60E+02,-2.60E+02,-2.56E+02,-2.56E+02
7.13E+01,-2.61E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.70E+02,-2.61E+02,-2.61E+02,-2.59E+02,-2.55E+02,-2.65E+02
7.13E+01,-2.62E+02,-2.67E+02,-2.60E+02,-2.54E+02,-2.58E+02,-2.66E+02,-2.60E+02,-2.57E+02,-2.56E+02,-2.61E+02
7.13E+01,-2.63E+02,-2.60E+02,-2.55E+02,-2.70E+02,-2.58E+02,-2.53E+02,-2.57E+02,-2.55E+02,-2.60E+02,-2.60E+02
7.13E+01,-2.68E+02,-2.59E+02,-2.65E+02,-2.56E+02,-2.65E+02,-2.73E+02,-2.61E+02,-2.55E+02,-2.73E+02,-2.61E+02
7.13E+01,-2.58E+02,-2.64E+02,-2.65E+02,-2.57E+02,-2.74E+02,-2.61E+02,-2.57E+02,-2.70E+02,-2.55E+02,-2.65E+02
7.13E+01,-2.66E+02,-2.61E+02,-2.61E+02,-2.64E+02,-2.57E+02,-2.62E+02,-2.59E+02,-2.63E+02,-2.57E+02,-2.60E+02
7.14E+01,-2.82E+02,-2.60E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.56E+02,-2.57E+02,-2.68E+02,-2.63E+02,-2.60E+02
7.14E+01,-2.58E+02,-2.69E+02,-2.84E+02,-2.67E+02,-2.62E+02,-2.56E+02,-2.53E+02,-2.62E+02,-2.60E+02,-2.58E+02
7.14E+01,-2.54E+02,-2.61E+02,-2.63E+02,-2.67E+02,-2.55E+02,-2.63E+02,-2.54E+02,-2.61E+02,-2.61E+02,-2.61E+02
7.14E+01,-2.62E+02,-2.58E+02,-2.71E+02,-2.62E+02,-2.53E+02,-2.62E+02,-2.59E+02,-2.62E+02,-2.69E+02,-2.61E+02
7.14E+01,-2.60E+02,-2.57E+02,-2.72E+02,-2.56E+02,-2.57E+02,-2.61E+02,-2.64E+02,-2.66E+02,-2.62E+02,-2.79E+02
7.15E+01,-2.68E+02,-2.56E+02,-2.59E+02,-2.55E+02,-2.59E+02,-2.64E+02,-2.58E+02,-2.67E+02,-2.57E+02,-2.64E+02
7.15E+01,-2.64E+02,-2.56E+02,-2.76E+02,-2.59E+02,-2.74E+02,-2.59E+02,-2.58E+02,-2.58E+02,-2.60E+02,-2.58E+02
7.15E+01,-2.56E+02,-2.61E+02,-2.69E+02,-2.60E+02,-2.61E+02,-2.58E+02,-2.56E+02,-2.53E+02,-2.68E+02,-2.62E+02
7.15E+01,-2.57E+02,-2.56E+02,-2.64E+02,-2.67E+02,-2.55E+02,-2.57E+02,-2.52E+02,-2.70E+02,-2.66E+02,-2.53E+02
7.15E+01,-2.56E+02,-2.74E+02,-2.69E+02,-2.68E+02,-2.58E+02,-2.56E+02,-2.67E+02,-2.56E+02,-2.55E+02,-2.63E+02
7.15E+01,-2.67E+02,-2.56E+02,-2.63E+02,-2.68E+02,-2.52E+02,-2.64E+02,-2.57E+02,-2.73E+02,-2.61E+02,-2.60E+02
7.16E+01,-2.61E+02,-2.76E+02,-2.67E+02,-2.72E+02,-2.61E+02,-2.52E+02,-2.66E+02,-2.64E+02,-2.55E+02,-2.68E+02
7.16E+01,-2.71E+02,-2.60E+02,-2.56E+02,-2.64E+02,-2.57E+02,-2.56E+02,-2.61E+02,-2.59E+02,-2.65E+02,-2.58E+02
7.16E+01,-2.65E+02,-2.74E+02,-2.52E+02,-2.58E+02,-2.61E+02,-2.60E+02,-2.60E+02,-2.70E+02,-2.69E+02,-2.66E+02
7.16E+01,-2.57E+02,-2.62E+02,-2.51E+02,-2.53E+02,-2.62E+02,-2.69E+02,-2.64E+02,-2.62E+02,-2.59E+02,-2.63E+02
7.16E+01,-2.76E+02,-2.74E+02,-2.58E+02,-2.58E+02,-2.69E+02,-2.61E+02,-2.58E+02,-2.60E+02,-2.73E+02,-2.56E+02
7.16E+01,-2.76E+02,-2.60E+02,-2.54E+02,-2.58E+02,-2.59E+02,-2.56E+02,-2.59E+02,-2.59E+02,-2.62E+02,-2.57E+02
7.17E+01,-2.54E+02,-2.56E+02,-2.56E+02,-2.55E+02,-2.58E+02,-2.68E+02,-2.60E+02,-2.58E+02,-2.62E+02,-2.58E+02
7.17E+01,-2.62E+02,-2.56E+02,-2.60E+02,-2.57E+02,-2.55E+02,-2.64E+02,-2.62E+02,-2.58E+02,-2.65E+02,-2.58E+02
7.17E+01,-2.62E+02,-2.58E+02,-2.60E+02,-2.63E+02,-2.58E+02,-2.55E+02,-2.66E+02,-2.58E+02,-2.61E+02,-2.64E+02
7.17E+01,-2.57E+02,-2.54E+02,-2.55E+02,-2.58E+02,-2.57E+02,-2.55E+02,-2.60E+02,-2.59E+02,-2.67E+02,-2.61E+02
7.17E+01,-2.67E+02,-2.61E+02,-2.67E+02,-2.58E+02,-2.55E+02,-2.59E+02,-2.70E+02,-2.60E+02,-2.56E+02,-2.61E+02
7.18E+01,-2.77E+02,-2.60E+02,-2.67E+02,-2.56E+02,-2.77E+02,-2.53E+02,-2.56E+02,-2.69E+02,-2.74E+02,-2.60E+02
7.18E+01,-2.59E+02,-2.64E+02,-2.67E+02,-2.72E+02,-2.59E+02,-2.62E+02,-2.60E+02,-2.60E+02,-2.50E+02,-2.56E+02
7.18E+01,-2.64E+02,-2.59E+02,-2.56E+02,-2.51E+02,-2.67E+02,-2.61E+02,-2.64E+02,-2.76E+02,-2.59E+02,-2.56E+02
7.18E+01,-2.63E+02,-2.53E+02,-2.60E+02,-2.52E+02,-2.66E+02,-2.55E+02,-2.60E+02,-2.66E+02,-2.60E+02,-2.57E+02
7.18E+01,-2.63E+02,-2.63E+02,-2.57E+02,-2.56E+02,-2.65E+02,-2.63E+02,-2.59E+02,-2.54E+02,-2.58E+02,-2.69E+02
7.18E+01,-2.64E+02,-2.61E+02,-2.59E+02,-2.55E+02,-2.60E+02,-2.60E+02,-2.58E+02,-2.62E+02,-2.55E+02,-2.53E+02
7.19E+01,-2.72E+02,-2.62E+02,-2.61E+02,-2.75E+02,-2.62E+02,-2.55E+02,-2.60E+02,-2.58E+02,-2.68E+02,-2.57E+02
7.19E+01,-2.64E+02,-2.61E+02,-2.62E+02,-2.67E+02,-2.76E+02,-2.67E+02,-2.69E+02,-2.65E+02,-2.57E+02,-2.59E+02
7.19E+01,-2.64E+02,-2.70E+02,-2.59E+02,-2.60E+02,-2.61E+02,-2.57E+02,-2.62E+02,-2.61E+02,-2.56E+02,-2.59E+02
7.19E+01,-2.76E+02,-2.61E+02,-2.68E+02,-2.57E+02,-2.61E+02,-2.59E+02,-2.56E+02,-2.64E+02,-2.68E+02,-2.76E+02
7.19E+01,-2.59E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.69E+02,-2.60E+02,-2.56E+02,-2.58E+02,-2.58E+02,-2.56E+02
7.20E+01,-2.56E+02,-2.78E+02,-2.64E+02,-2.59E+02,-2.67E+02,-2.61E+02,-2.62E+02,-2.59E+02,-2.60E+02,-2.63E+02
7.20E+01,-2.60E+02,-2.58E+02,-2.65E+02,-2.64E+02,-2.64E+02,-2.67E+02,-2.65E+02,-2.65E+02,-2.68E+02,-2.60E+02
7.20E+01,-2.59E+02,-2.60E+02,-2.62E+02,-2.62E+02,-2.59E+02,-2.62E+02,-2.57E+02,-2.60E+02,-2.55E+02,-2.63E+02
7.20E+01,-2.66E+02,-2.69E+02,-2.58E+02,-2.58E+02,-2.68E+02,-2.70E+02,-2.65E+02,-2.65E+02,-2.63E+02,-2.58E+02
7.20E+01,-2.61E+02,-2.63E+02,-2.70E+02,-2.56E+02,-2.73E+02,-2.64E+02,-2.69E+02,-2.53E+02,-2.55E+02,-2.51E+02
7.20E+01,-2.66E+02,-2.61E+02,-2.75E+02,-2.54E+02,-2.60E+02,-2.61E+02,-2.57E+02,-2.65E+02,-2.62E+02,-2.60E+02
7.21E+01,-2.58E+02,-2.60E+02,-2.61E+02,-2.59E+02,-2.62E+02,-2.59E+02,-2.55E+02,-2.69E+02,-2.68E+02,-2.59E+02
7.21E+01,-2.84E+02,-2.67E+02,-2.53E+02,-2.56E+02,-2.68E+02,-2.62E+02,-2.60E+02,-2.75E+02,-2.58E+02,-2.63E+02
7.21E+01,-2.59E+02,-2.62E+02,-2.59E+02,-2.58E+02,-2.65E+02,-2.62E+02,-2.67E+02,-2.56E+02,-2.58E+02,-2.58E+02
7.21E+01,-2.56E+02,-2.59E+02,-2.55E+02,-2.62E+02,-2.57E+02,-2.60E+02,-2.54E+02,-2.59E+02,-2.65E+02,-2.58E+02
7.21E+01,-2.59E+02,-2.60E+02,-2.61E+02,-2.68E+02,-2.55E+02,-2.53E+02,-2.56E+02,-2.56E+02,-2.56E+02,-2.58E+02
7.22E+01,-2.58E+02,-2.59E+02,-2.57E+02,-2.59E+02,-2.59E+02,-2.61E+02,-2.55E+02,-2.57E+02,-2.64E+02,-2.57E+02
7.22E+01,-2.61E+02,-2.55E+02,-2.62E+02,-2.58E+02,-2.58E+02,-2.68E+02,-2.61E+02,-2.60E+02,-2.63E+02,-2.56E+02
7.22E+01,-2.60E+02,-2.57E+02,-2.56E+02,-2.56E+02,-2.69E+02,-2.59E+02,-2.65E+02,-2.61E+02,-2.64E+02,-2.66E+02
7.22E+01,-2.57E+02,-2.73E+02,-2.56E+02,-2.57E+02,-2.66E+02,-2.54E+02,-2.75E+02,-2.58E+02,-2.62E+02,-2.61E+02
7.22E+01,-2.56E+02,-2.65E+02,-2.63E+02,-2.61E+02,-2.62E+02,-2.54E+02,-2.64E+02,-2.63E+02,-2.59E+02,-2.54E+02
7.22E+01,-2.56E+02,-2.58E+02,-2.56E+02,-2.58E+02,-2.60E+02,-2.59E+02,-2.61E+02,-2.63E+02,-2.59E+02,-2.54E+02
7.23E+01,-2.60E+02,-2.57E+02,-2.69E+02,-2.62E+02,-2.60E+02,-2.67E+02,-2.61E+02,-2.63E+02,-2.59E+02,-2.58E+02
7.23E+01,-2.57E+02,-2.56E+02,-2.58E+02,-2.61E+02,-2.71E+02,-2.58E+02,-2.60E+02,-2.54E+02,-2.69E+02,-2.61E+02
7.23E+01,-2.74E+02,-2.54E+02,-2.55E+02,-2.62E+02,-2.62E+02,-2.57E+02,-2.66E+02,-2.65E+02,-2.60E+02,-2.55E+02
7.23E+01,-2.60E+02,-2.60E+02,-2.60E+02,-2.62E+02,-2.61E+02,-2.70E+02,-2.59E+02,-2.68E+02,-2.58E+02,-2.51E+02
7.23E+01,-2.58E+02,-2.55E+02,-2.60E+02,-2.59E+02,-2.58E+02,-2.60E+02,-2.65E+02,-2.63E+02,-2.58E+02,-2.60E+02
7.23E+01,-2.69E+02,-2.61E+02,-2.67E+02,-2.72E+02,-2.61E+02,-2.62E+02,-2.59E+02,-2.81E+02,-2.59E+02,-2.61E+02
7.24E+01,-2.61E+02,-2.61E+02,-2.59E+02,-2.64E+02,-2.67E+02,-2.60E+02,-2.57E+02,-2.70E+02,-2.51E+02,-2.73E+02
7.24E+01,-2.62E+02,-2.63E+02,-2.64E+02,-2.54E+02,-2.59E+02,-2.64E+02,-2.58E+02,-2.64E+02,-2.59E+02,-2.58E+02
7.24E+01,-2.66E+02,-2.61E+02,-2.73E+02,-2.51E+02,-2.80E+02,-2.64E+02,-2.60E+02,-2.65E+02,-2.69E+02,-2.63E+02
7.24E+01,-2.57E+02,-2.66E+02,-2.64E+02,-2.63E+02,-2.54E+02,-2.54E+02,-2.60E+02,-2.61E+02,-2.76E+02,-2.58E+02
7.24E+01,-2.59E+02,-2.57E+02,-2.60E+02,-2.68E+02,-2.64E+02,-2.67E+02,-2.60E+02,-2.56E+02,-2.58E+02,-2.60E+02
7.25E+01,-2.63E+02,-2.55E+02,-2.70E+02,-2.55E+02,-2.56E+02,-2.63E+02,-2.59E+02,-2.55E+02,-2.58E+02,-2.58E+02
7.25E+01,-2.57E+02,-2.61E+02,-2.60E+02,-2.63E+02,-2.55E+02,-2.56E+02,-2.86E+02,-2.59E+02,-2.54E+02,-2.63E+02
7.25E+01,-2.57E+02,-2.60E+02,-2.67E+02,-2.66E+02,-2.57E+02,-2.58E+02,-2.78E+02,-2.57E+02,-2.55E+02,-2.73E+02
7.25E+01,-2.70E+02,-2.58E+02,-2.59E+02,-2.57E+02,-2.61E+02,-2.65E+02,-2.56E+02,-2.64E+02,-2.58E+02,-2.69E+02
7.25E+01,-2.57E+02,-2.62E+02,-2.78E+02,-2.66E+02,-2.54E+02,-2.64E+02,-2.56E+02,-2.67E+02,-2.61E+02,-2.72E+02
7.25E+01,-2.59E+02,-2.59E+02,-2.69E+02,-2.70E+02,-2.61E+02,-2.58E+02,-2.54E+02,-2.59E+02,-2.60E+02,-2.58E+02
7.26E+01,-2.73E+02,-2.66E+02,-2.56E+02,-2.54E+02,-2.56E+02,-2.62E+02,-2.63E+02,-2.68E+02,-2.63E+02,-2.59E+02
7.26E+01,-2.59E+02,-2.62E+02,-2.53E+02,-2.59E+02,-2.73E+02,-2.56E+02,-2.56E+02,-2.66E+02,-2.64E+02,-2.62E+02
7.26E+01,-2.60E+02,-2.58E+02,-2.60E+02,-2.63E+02,-2.54E+02,-2.84E+02,-2.67E+02,-2.65E+02,-2.54E+02,-2.59E+02
7.26E+01,-2.66E+02,-2.67E+02,-2.59E+02,-2.64E+02,-2.66E+02,-2.66E+02,-2.56E+02,-2.57E+02,-2.61E+02,-2.62E+02
7.26E+01,-2.64E+02,-2.63E+02,-2.58E+02,-2.58E+02,-2.59E+02,-2.57E+02,-2.54E+02,-2.61E+02,-2.73E+02,-2.63E+02
7.27E+01,-2.57E+02,-2.61E+02,-2.52E+02,-2.66E+02,-2.62E+02,-2.66E+02,-2.56E+02,-2.55E+02,-2.71E+02,-2.58E+02
7.27E+01,-2.62E+02,-2.61E+02,-2.69E+02,-2.70E+02,-2.65E+02,-2.57E+02,-2.59E+02,-2.57E+02,-2.64E+02,-2.59E+02
7.27E+01,-2.59E+02,-2.69E+02,-2.51E+02,-2.55E+02,-2.68E+02,-2.59E+02,-2.62E+02,-2.66E+02,-2.57E+02,-2.57E+02
7.27E+01,-2.67E+02,-2.55E+02,-2.66E+02,-2.58E+02,-2.60E+02,-2.61E+02,-2.56E+02,-2.57E+02,-2.65E+02,-2.60E+02
7.27E+01,-2.65E+02,-2.60E+02,-2.58E+02,-2.73E+02,-2.61E+02,-2.69E+02,-2.74E+02,-2.64E+02,-2.63E+02,-2.60E+02
7.27E+01,-2.59E+02,-2.59E+02,-2.60E+02,-2.63E+02,-2.63E+02,-2.61E+02,-2.58E+02,-2.60E+02,-2.59E+02,-2.63E+02
7.28E+01,-2.72E+02,-2.64E+02,-2.62E+02,-2.58E+02,-2.60E+02,-2.55E+02,-2.57E+02,-2.63E+02,-2.68E+02,-2.57E+02
7.28E+01,-2.57E+02,-2.69E+02,-2.55E+02,-2.61E+02,-2.57E+02,-2.64E+02,-2.67E+02,-2.64E+02,-2.62E+02,-2.59E+02
7.28E+01,-2.59E+02,-2.70E+02,-2.54E+02,-2.74E+02,-2.67E+02,-2.63E+02,-2.70E+02,-2.62E+02,-2.57E+02,-2.65E+02
7.28E+01,-2.76E+02,-2.67E+02,-2.66E+02,-2.58E+02,-2.59E+02,-2.58E+02,-2.57E+02,-2.63E+02,-2.77E+02,-2.60E+02
7.28E+01,-2.59E+02,-2.60E+02,-2.60E+02,-2.60E+02,-2.58E+02,-2.61E+02,-2.53E+02,-2.58E+02,-2.66E+02,-2.57E+02
7.28E+01,-2.59E+02,-2.63E+02,-2.60E+02,-2.76E+02,-2.55E+02,-2.64E+02,-2.64E+02,-2.66E+02,-2.63E+02,-2.60E+02
7.29E+01,-2.58E+02,-2.56E+02,-2.62E+02,-2.62E+02,-2.59E+02,-2.54E+02,-2.63E+02,-2.63E+02,-2.53E+02,-2.60E+02
7.29E+01,-2.66E+02,-2.65E+02,-2.59E+02,-2.63E+02,-2.69E+02,-2.61E+02,-2.61E+02,-2.61E+02,-2.85E+02,-2.79E+02
7.29E+01,-2.53E+02,-2.65E+02,-2.69E+02,-2.61E+02,-2.69E+02,-2.65E+02,-2.62E+02,-2.57E+02,-2.64E+02,-2.59E+02
7.29E+01,-2.62E+02,-2.57E+02,-2.58E+02,-2.58E+02,-2.54E+02,-2.55E+02,-2.61E+02,-2.54E+02,-2.55E+02,-2.57E+02
7.29E+01,-2.69E+02,-2.62E+02,-2.61E+02,-2.59E+02,-2.55E+02,-2.60E+02,-2.64E+02,-2.63E+02,-2.56E+02,-2.68E+02
7.30E+01,-2.68E+02,-2.52E+02,-2.59E+02,-2.63E+02,-2.56E+02,-2.58E+02,-2.61E+02,-2.55E+02,-2.55E+02,-2.65E+02
7.30E+01,-2.69E+02,-2.64E+02,-2.60E+02,-2.52E+02,-2.55E+02,-2.71E+02,-2.60E+02,-2.69E+02,-2.61E+02,-2.54E+02
7.30E+01,-2.55E+02,-2.59E+02,-2.69E+02,-2.59E+02,-2.64E+02,-2.57E+02,-2.59E+02,-2.61E+02,-2.61E+02,-2.60E+02
7.30E+01,-2.59E+02,-2.64E+02,-2.61E+02,-2.58E+02,-2.63E+02,-2.65E+02,-2.56E+02,-2.59E+02,-2.62E+02,-2.54E+02
7.30E+01,-2.57E+02,-2.51E+02,-2.61E+02,-2.64E+02,-2.58E+02,-2.57E+02,-2.56E+02,-2.62E+02,-2.62E+02,-2.59E+02
7.30E+01,-2.58E+02,-2.52E+02,-2.56E+02,-2.64E+02,-2.56E+02,-2.66E+02,-2.65E+02,-2.60E+02,-2.63E+02,-2.69E+02
7.31E+01,-2.62E+02,-2.63E+02,-2.57E+02,-2.57E+02,-2.60E+02,-2.54E+02,-2.63E+02,-2.63E+02,-2.55E+02,-2.55E+02
7.31E+01,-2.64E+02,-2.68E+02,-2.77E+02,-2.61E+02,-2.67E+02,-2.67E+02,-2.61E+02,-2.62E+02,-2.66E+02,-2.62E+02
7.31E+01,-2.64E+02,-2.63E+02,-2.64E+02,-2.62E+02,-2.77E+02,-2.57E+02,-2.64E+02,-2.57E+02,-2.56E+02,-2.65E+02
7.31E+01,-2.67E+02,-2.64E+02,-2.55E+02,-2.70E+02,-2.56E+02,-2.65E+02,-2.58E+02,-2.66E+02,-2.67E+02,-2.63E+02
7.31E+01,-2.61E+02,-2.55E+02,-2.59E+02,-2.59E+02,-2.58E+02,-2.60E+02,-2.66E+02,-2.65E+02,-2.64E+02,-2.58E+02
7.32E+01,-2.55E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.60E+02,-2.54E+02,-2.52E+02,-2.61E+02,-2.59E+02,-2.71E+02
7.32E+01,-2.63E+02,-2.64E+02,-2.55E+02,-2.61E+02,-2.57E+02,-2.65E+02,-2.57E+02,-2.63E+02,-2.63E+02,-2.54E+02
7.32E+01,-2.57E+02,-2.69E+02,-2.57E+02,-2.59E+02,-2.66E+02,-2.55E+02,-2.62E+02,-2.65E+02,-2.61E+02,-2.57E+02
7.32E+01,-2.65E+02,-2.57E+02,-2.53E+02,-2.75E+02,-2.56E+02,-2.58E+02,-2.59E+02,-2.66E+02,-2.74E+02,-2.68E+02
7.32E+01,-2.75E+02,-2.56E+02,-2.76E+02,-2.62E+02,-2.63E+02,-2.55E+02,-2.65E+02,-2.59E+02,-2.56E+02,-2.58E+02
7.32E+01,-2.81E+02,-2.59E+02,-2.59E+02,-2.58E+02,-2.80E+02,-2.55E+02,-2.57E+02,-2.63E+02,-2.57E+02,-2.57E+02
7.33E+01,-2.60E+02,-2.59E+02,-2.64E+02,-2.63E+02,-2.58E+02,-2.57E+02,-2.58E+02,-2.62E+02,-2.65E+02,-2.65E+02
7.33E+01,-2.64E+02,-2.57E+02,-2.71E+02,-2.66E+02,-2.56E+02,-2.62E+02,-2.61E+02,-2.56E+02,-2.68E+02,-2.59E+02
7.33E+01,-2.59E+02,-2.60E+02,-2.64E+02,-2.56E+02,-2.63E+02,-2.63E+02,-2.57E+02,-2.66E+02,-2.62E+02,-2.66E+02
7.33E+01,-2.58E+02,-2.70E+02,-2.65E+02,-2.58E+02,-2.60E+02,-2.65E+02,-2.50E+02,-2.59E+02,-2.63E+02,-2.54E+02
7.33E+01,-2.63E+02,-2.63E+02,-2.58E+02,-2.55E+02,-2.76E+02,-2.63E+02,-2.59E+02,-2.60E+02,-2.56E+02,-2.61E+02
7.34E+01,-2.63E+02,-2.58E+02,-2.61E+02,-2.63E+02,-2.58E+02,-2.60E+02,-2.63E+02,-2.65E+02,-2.62E+02,-2.73E+02
7.34E+01,-2.63E+02,-2.61E+02,-2.63E+02,-2.62E+02,-2.54E+02,-2.60E+02,-2.59E+02,-2.63E+02,-2.64E+02,-2.68E+02
7.34E+01,-2.60E+02,-2.65E+02,-2.53E+02,-2.67E+02,-2.60E+02,-2.55E+02,-2.63E+02,-2.69E+02,-2.63E+02,-2.58E+02
7.34E+01,-2.63E+02,-2.63E+02,-2.66E+02,-2.59E+02,-2.53E+02,-2.58E+02,-2.58E+02,-2.62E+02,-2.60E+02,-2.55E+02
7.34E+01,-2.56E+02,-2.64E+02,-2.56E+02,-2.52E+02,-2.64E+02,-2.52E+02,-2.58E+02,-2.54E+02,-2.60E+02,-2.68E+02
7.34E+01,-2.61E+02,-2.57E+02,-2.62E+02,-2.55E+02,-2.61E+02,-2.66E+02,-2.54E+02,-2.58E+02,-2.57E+02,-2.61E+02
7.35E+01,-2.56E+02,-2.59E+02,-2.62E+02,-2.57E+02,-2.60E+02,-2.60E+02,-2.56E+02,-2.59E+02,-2.53E+02,-2.66E+02
7.35E+01,-2.63E+02,-2.53E+02,-2.59E+02,-2.64E+02,-2.62E+02,-2.56E+02,-2.67E+02,-2.68E+02,-2.56E+02,-2.65E+02
7.35E+01,-2.73E+02,-2.65E+02,-2.56E+02,-2.56E+02,-2.62E+02,-2.56E+02,-2.63E+02,-2.59E+02,-2.60E+02,-2.63E+02
7.35E+01,-2.70E+02,-2.61E+02,-2.70E+02,-2.58E+02,-2.55E+02,-2.59E+02,-2.71E+02,-2.60E+02,-2.62E+02,-2.64E+02
7.35E+01,-2.61E+02,-2.57E+02,-2.81E+02,-2.57E+02,-2.58E+02,-2.62E+02,-2.57E+02,-2.61E+02,-2.56E+02,-2.60E+02
7.35E+01,-2.57E+02,-2.73E+02,-2.56E+02,-2.58E+02,-2.58E+02,-2.55E+02,-2.55E+02,-2.63E+02,-2.65E+02,-2.59E+02
7.36E+01,-2.66E+02,-2.66E+02,-2.58E+02,-2.56E+02,-2.64E+02,-2.67E+02,-2.59E+02,-2.57E+02,-2.77E+02,-2.69E+02
7.36E+01,-2.59E+02,-2.63E+02,-2.58E+02,-2.58E+02,-2.76E+02,-2.64E+02,-2.71E+02,-2.64E+02,-2.59E+02,-2.59E+02
7.36E+01,-2.63E+02,-2.68E+02,-2.63E+02,-2.63E+02,-2.56E+02,-2.56E+02,-2.56E+02,-2.66E+02,-2.57E+02,-2.57E+02
7.36E+01,-2.64E+02,-2.61E+02,-2.58E+02,-2.57E+02,-2.61E+02,-2.62E+02,-2.56E+02,-2.61E+02,-2.72E+02,-2.62E+02
7.36E+01,-2.65E+02,-2.58E+02,-2.61E+02,-2.63E+02,-2.55E+02,-2.68E+02,-2.61E+02,-2.58E+02,-2.56E+02,-2.58E+02
7.37E+01,-2.55E+02,-2.70E+02,-2.56E+02,-2.71E+02,-2.59E+02,-2.62E+02,-2.60E+02,-2.68E+02,-2.69E+02,-2.57E+02
7.37E+01,-2.57E+02,-2.56E+02,-2.64E+02,-2.56E+02,-2.56E+02,-2.58E+02,-2.68E+02,-2.60E+02,-2.60E+02,-2.57E+02
7.37E+01,-2.64E+02,-2.58E+02,-2.55E+02,-2.62E+02,-2.58E+02,-2.54E+02,-2.58E+02,-2.53E+02,-2.58E+02,-2.60E+02
7.37E+01,-2.61E+02,-2.57E+02,-2.61E+02,-2.53E+02,-2.57E+02,-2.55E+02,-2.63E+02,-2.63E+02,-2.58E+02,-2.57E+02
7.37E+01,-2.68E+02,-2.71E+02,-2.72E+02,-2.63E+02,-2.57E+02,-2.58E+02,-2.59E+02,-2.63E+02,-2.51E+02,-2.56E+02
7.37E+01,-2.86E+02,-2.69E+02,-2.57E+02,-2.57E+02,-2.60E+02,-2.67E+02,-2.64E+02,-2.67E+02,-2.59E+02,-2.58E+02
7.38E+01,-2.62E+02,-2.61E+02,-2.55E+02,-2.67E+02,-2.62E+02,-2.57E+02,-2.57E+02,-2.55E+02,-2.54E+02,-2.54E+02
7.38E+01,-2.57E+02,-2.58E+02,-2.69E+02,-2.60E+02,-2.54E+02,-2.67E+02,-2.57E+02,-2.53E+02,-2.57E+02,-2.54E+02
7.38E+01,-2.55E+02,-2.62E+02,-2.70E+02,-2.60E+02,-2.61E+02,-2.66E+02,-2.61E+02,-2.59E+02,-2.73E+02,-2.55E+02
7.38E+01,-2.65E+02,-2.57E+02,-2.61E+02,-2.59E+02,-2.58E+02,-2.56E+02,-2.60E+02,-2.57E+02,-2.54E+02,-2.59E+02
7.38E+01,-2.68E+02,-2.60E+02,-2.57E+02,-2.58E+02,-2.53E+02,-2.60E+02,-2.60E+02,-2.60E+02,-2.61E+02,-2.61E+02
7.39E+01,-2.79E+02,-2.59E+02,-2.55E+02,-2.62E+02,-2.58E+02,-2.54E+02,-2.56E+02,-2.65E+02,-2.55E+02,-2.54E+02
7.39E+01,-2.62E+02,-2.61E+02,-2.73E+02,-2.53E+02,-2.64E+02,-2.56E+02,-2.69E+02,-2.59E+02,-2.53E+02,-2.65E+02
7.39E+01,-2.62E+02,-2.59E+02,-2.61E+02,-2.61E+02,-2.59E+02,-2.68E+02,-2.60E+02,-2.63E+02,-2.61E+02,-2.59E+02
7.39E+01,-2.71E+02,-2.61E+02,-2.58E+02,-2.58E+02,-2.60E+02,-2.54E+02,-2.55E+02,-2.58E+02,-2.60E+02,-2.70E+02
7.39E+01,-2.62E+02,-2.65E+02,-2.65E+02,-2.57E+02,-2.61E+02,-2.95E+02,-2.68E+02,-2.79E+02,-2.70E+02,-2.51E+02
7.39E+01,-2.62E+02,-2.59E+02,-2.60E+02,-2.67E+02,-2.58E+02,-2.63E+02,-2.62E+02,-2.61E+02,-2.61E+02,-2.64E+02
7.40E+01,-2.59E+02,-2.63E+02,-2.56E+02,-2.61E+02,-2.64E+02,-2.54E+02,-2.55E+02,-2.59E+02,-2.69E+02,-2.59E+02
7.40E+01,-2.58E+02,-2.59E+02,-2.64E+02,-2.58E+02,-2.64E+02,-2.61E+02,-2.58E+02,-2.64E+02,-2.63E+02,-2.64E+02
7.40E+01,-2.56E+02,-2.55E+02,-2.59E+02,-2.70E+02,-2.60E+02,-2.55E+02,-2.58E+02,-2.57E+02,-2.56E+02,-2.56E+02
7.40E+01,-2.72E+02,-2.64E+02,-2.54E+02,-2.55E+02,-2.68E+02,-2.57E+02,-2.64E+02,-2.66E+02,-2.64E+02,-2.67E+02
7.40E+01,-2.73E+02,-2.64E+02,-2.66E+02,-2.64E+02,-2.60E+02,-2.65E+02,-2.59E+02,-2.67E+02,-2.64E+02,-2.57E+02
7.40E+01,-2.62E+02,-2.53E+02,-2.83E+02,-2.71E+02,-2.55E+02,-2.65E+02,-2.57E+02,-2.56E+02,-2.63E+02,-2.73E+02
7.41E+01,-2.54E+02,-2.59E+02,-2.54E+02,-2.65E+02,-2.58E+02,-2.60E+02,-2.59E+02,-2.63E+02,-2.58E+02,-2.69E+02
7.41E+01,-2.65E+02,-2.55E+02,-2.57E+02,-2.60E+02,-2.68E+02,-2.60E+02,-2.61E+02,-2.59E+02,-2.61E+02,-2.57E+02
7.41E+01,-2.68E+02,-2.76E+02,-2.69E+02,-2.62E+02,-2.70E+02,-2.56E+02,-2.68E+02,-2.80E+02,-2.65E+02,-2.60E+02
7.41E+01,-2.71E+02,-2.58E+02,-2.59E+02,-2.60E+02,-2.57E+02,-2.61E+02,-2.61E+02,-2.66E+02,-2.63E+02,-2.62E+02
7.41E+01,-2.60E+02,-2.67E+02,-2.57E+02,-2.78E+02,-2.64E+02,-2.57E+02,-2.59E+02,-2.59E+02,-2.63E+02,-2.54E+02
7.42E+01,-2.71E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.61E+02,-2.58E+02,-2.57E+02,-2.66E+02,-2.55E+02,-2.64E+02
7.42E+01,-2.59E+02,-2.60E+02,-2.61E+02,-2.73E+02,-2.60E+02,-2.58E+02,-2.59E+02,-2.63E+02,-2.70E+02,-2.59E+02
7.42E+01,-2.56E+02,-2.61E+02,-2.58E+02,-2.57E+02,-2.60E+02,-2.64E+02,-2.56E+02,-2.64E+02,-2.64E+02,-2.58E+02
7.42E+01,-2.57E+02,-2.62E+02,-2.58E+02,-2.69E+02,-2.59E+02,-2.64E+02,-2.57E+02,-2.62E+02,-2.57E+02,-2.62E+02
7.42E+01,-2.61E+02,-2.61E+02,-2.60E+02,-2.65E+02,-2.62E+02,-2.54E+02,-2.62E+02,-2.64E+02,-2.55E+02,-2.63E+02
7.42E+01,-2.63E+02,-2.61E+02,-2.65E+02,-2.55E+02,-2.56E+02,-2.66E+02,-2.62E+02,-2.63E+02,-2.58E+02,-2.62E+02
7.43E+01,-2.62E+02,-2.67E+02,-2.60E+02,-2.60E+02,-2.63E+02,-2.54E+02,-2.62E+02,-2.59E+02,-2.71E+02,-2.60E+02
7.43E+01,-2.63E+02,-2.52E+02,-2.62E+02,-2.69E+02,-2.59E+02,-2.58E+02,-2.60E+02,-2.62E+02,-2.62E+02,-2.58E+02
7.43E+01,-2.61E+02,-2.59E+02,-2.61E+02,-2.60E+02,-2.66E+02,-2.63E+02,-2.67E+02,-2.60E+02,-2.54E+02,-2.60E+02
7.43E+01,-2.58E+02,-2.54E+02,-2.63E+02,-2.64E+02,-2.65E+02,-2.62E+02,-2.54E+02,-2.54E+02,-2.67E+02,-2.65E+02
7.43E+01,-2.58E+02,-2.63E+02,-2.60E+02,-2.54E+02,-2.68E+02,-2.62E+02,-2.57E+02,-2.56E+02,-2.57E+02,-2.62E+02
7.44E+01,-2.67E+02,-2.59E+02,-2.53E+02,-2.60E+02,-2.61E+02,-2.60E+02,-2.54E+02,-2.59E+02,-2.55E+02,-2.60E+02
7.44E+01,-2.62E+02,-2.85E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.55E+02,-2.53E+02,-2.68E+02,-2.65E+02,-2.65E+02
7.44E+01,-2.71E+02,-2.75E+02,-2.57E+02,-2.57E+02,-2.62E+02,-2.58E+02,-2.58E+02,-2.59E+02,-2.64E+02,-2.53E+02
7.44E+01,-2.57E+02,-2.61E+02,-2.56E+02,-2.58E+02,-2.65E+02,-2.69E+02,-2.67E+02,-2.67E+02,-2.56E+02,-2.57E+02
7.44E+01,-2.59E+02,-2.61E+02,-2.69E+02,-2.56E+02,-2.54E+02,-2.55E+02,-2.56E+02,-2.62E+02,-2.60E+02,-2.54E+02
7.44E+01,-2.57E+02,-2.58E+02,-2.55E+02,-2.62E+02,-2.79E+02,-2.66E+02,-2.74E+02,-2.60E+02,-2.57E+02,-2.57E+02
7.45E+01,-2.55E+02,-2.62E+02,-2.58E+02,-2.53E+02,-2.59E+02,-2.62E+02,-2.56E+02,-2.54E+02,-2.58E+02,-2.59E+02
7.45E+01,-2.69E+02,-2.62E+02,-2.61E+02,-2.56E+02,-2.58E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.67E+02,-2.58E+02
7.45E+01,-2.63E+02,-2.62E+02,-2.57E+02,-2.89E+02,-2.67E+02,-2.67E+02,-2.58E+02,-2.74E+02,-2.53E+02,-2.61E+02
7.45E+01,-2.55E+02,-2.65E+02,-2.62E+02,-2.62E+02,-2.54E+02,-2.60E+02,-2.54E+02,-2.60E+02,-2.61E+02,-2.60E+02
7.45E+01,-2.61E+02,-2.56E+02,-2.64E+02,-2.58E+02,-2.59E+02,-2.55E+02,-2.61E+02,-2.72E+02,-2.65E+02,-2.54E+02
7.46E+01,-2.70E+02,-2.58E+02,-2.67E+02,-2.65E+02,-2.61E+02,-2.68E+02,-2.54E+02,-2.59E+02,-2.61E+02,-2.60E+02
7.46E+01,-2.64E+02,-2.67E+02,-2.73E+02,-2.55E+02,-2.57E+02,-2.64E+02,-2.59E+02,-2.72E+02,-2.73E+02,-2.61E+02
7.46E+01,-2.59E+02,-2.55E+02,-2.64E+02,-2.57E+02,-2.71E+02,-2.65E+02,-2.58E+02,-2.55E+02,-2.60E+02,-2.71E+02
7.46E+01,-2.60E+02,-2.61E+02,-2.62E+02,-2.71E+02,-2.64E+02,-2.70E+02,-2.57E+02,-2.73E+02,-2.61E+02,-2.57E+02
7.46E+01,-2.70E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.58E+02,-2.58E+02,-2.64E+02,-2.63E+02,-2.61E+02,-2.68E+02
7.46E+01,-2.66E+02,-2.63E+02,-2.62E+02,-2.59E+02,-2.61E+02,-2.61E+02,-2.63E+02,-2.74E+02,-2.55E+02,-2.61E+02
7.47E+01,-2.63E+02,-2.53E+02,-2.61E+02,-2.63E+02,-2.59E+02,-2.59E+02,-2.57E+02,-2.59E+02,-2.53E+02,-2.58E+02
7.47E+01,-2.57E+02,-2.55E+02,-2.62E+02,-2.55E+02,-2.56E+02,-2.56E+02,-2.69E+02,-2.59E+02,-2.58E+02,-2.67E+02
7.47E+01,-2.58E+02,-2.61E+02,-2.56E+02,-2.60E+02,-2.59E+02,-2.60E+02,-2.58E+02,-2.69E+02,-2.61E+02,-2.61E+02
7.47E+01,-2.66E+02,-2.68E+02,-2.69E+02,-2.58E+02,-2.60E+02,-2.58E+02,-2.59E+02,-2.60E+02,-2.53E+02,-2.57E+02
7.47E+01,-2.61E+02,-2.64E+02,-2.56E+02,-2.65E+02,-2.61E+02,-2.52E+02,-2.71E+02,-2.61E+02,-2.56E+02,-2.59E+02
7.47E+01,-2.56E+02,-2.65E+02,-2.56E+02,-2.58E+02,-2.54E+02,-2.54E+02,-2.57E+02,-2.58E+02,-2.65E+02,-2.60E+02
7.48E+01,-2.56E+02,-2.59E+02,-2.60E+02,-2.56E+02,-2.51E+02,-2.67E+02,-2.61E+02,-2.57E+02,-2.53E+02,-2.60E+02
7.48E+01,-2.80E+02,-2.61E+02,-2.58E+02,-2.65E+02,-2.60E+02,-2.63E+02,-2.56E+02,-2.63E+02,-2.62E+02,-2.57E+02
7.48E+01,-2.60E+02,-2.56E+02,-2.58E+02,-2.64E+02,-2.56E+02,-2.61E+02,-2.58E+02,-2.57E+02,-2.59E+02,-2.75E+02
7.48E+01,-2.62E+02,-2.80E+02,-2.62E+02,-2.54E+02,-2.70E+02,-2.58E+02,-2.63E+02,-2.59E+02,-2.61E+02,-2.73E+02
7.48E+01,-2.62E+02,-2.60E+02,-2.62E+02,-2.64E+02,-2.56E+02,-2.75E+02,-2.69E+02,-2.62E+02,-2.63E+02,-2.60E+02
7.49E+01,-2.56E+02,-2.61E+02,-2.57E+02,-2.54E+02,-2.56E+02,-2.63E+02,-2.69E+02,-2.59E+02,-2.54E+02,-2.64E+02
7.49E+01,-2.56E+02,-2.56E+02,-2.57E+02,-2.55E+02,-2.61E+02,-2.60E+02,-2.61E+02,-2.62E+02,-2.81E+02,-2.59E+02
7.49E+01,-2.59E+02,-2.62E+02,-2.70E+02,-2.66E+02,-2.61E+02,-2.59E+02,-2.66E+02,-2.58E+02,-2.57E+02,-2.58E+02
7.49E+01,-2.54E+02,-2.67E+02,-2.59E+02,-2.62E+02,-2.58E+02,-2.75E+02,-2.59E+02,-2.68E+02,-2.64E+02,-2.62E+02
7.49E+01,-2.60E+02,-2.58E+02,-2.59E+02,-2.72E+02,-2.59E+02,-2.62E+02,-2.57E+02,-2.60E+02,-2.70E+02,-2.64E+02
7.49E+01,-2.58E+02,-2.72E+02,-2.79E+02,-2.63E+02,-2.59E+02,-2.62E+02,-2.72E+02,-2.74E+02,-2.61E+02,-2.56E+02
7.50E+01,-2.63E+02,-2.69E+02,-2.59E+02,-2.57E+02,-2.68E+02,-2.60E+02,-2.66E+02,-2.65E+02,-2.74E+02,-2.52E+02
7.50E+01,-2.71E+02,-2.63E+02,-2.62E+02,-2.62E+02,-2.55E+02,-2.68E+02,-2.60E+02,-2.62E+02,-2.62E+02,-2.63E+02
7.50E+01,-2.62E+02,-2.55E+02,-2.65E+02,-2.67E+02,-2.57E+02,-2.66E+02,-2.60E+02,-2.65E+02,-2.59E+02,-2.56E+02


==> data/GHZ_phase_inst_spectrum_N8_800_GSa_100_GBd_-100psnm_seed_3_filter_50.0GHz_AOM_200.0MHz_26.0dB_3.9dBm_residual1.csv <==
freqs,1,2,3,4,5,6,7,8
1.63E-02,-2.09E+01,-2.09E+01,-2.09E+01,-2.09E+01,-2.09E+01,-2.09E+01,-2.09E+01,-2.10E+01
3.26E-02,-1.37E+01,-1.37E+01,-1.37E+01,-1.37E+01,-1.37E+01,-1.37E+01,-1.37E+01,-1.37E+01
4.88E-02,-2.06E+01,-2.06E+01,-2.07E+01,-2.08E+01,-2.08E+01,-2.09E+01,-2.09E+01,-2.10E+01
6.51E-02,-1.29E+01,-1.29E+01,-1.28E+01,-1.28E+01,-1.27E+01,-1.27E+01,-1.27E+01,-1.27E+01
8.14E-02,-1.49E+01,-1.49E+01,-1.49E+01,-1.51E+01,-1.53E+01,-1.54E+01,-1.55E+01,-1.58E+01
9.77E-02,-1.97E+01,-1.97E+01,-1.96E+01,-1.97E+01,-1.98E+01,-1.99E+01,-2.00E+01,-2.03E+01
1.14E-01,-2.00E+01,-1.99E+01,-1.98E+01,-1.98E+01,-1.97E+01,-1.97E+01,-1.97E+01,-1.97E+01
1.30E-01,-1.92E+01,-1.92E+01,-1.94E+01,-1.96E+01,-1.97E+01,-1.99E+01,-1.99E+01,-2.01E+01
1.46E-01,-1.97E+01,-1.95E+01,-1.93E+01,-1.92E+01,-1.90E+01,-1.87E+01,-1.87E+01,-1.86E+01
1.63E-01,-3.26E+01,-3.24E+01,-3.25E+01,-3.27E+01,-3.31E+01,-3.38E+01,-3.42E+01,-3.38E+01
1.79E-01,-1.92E+01,-1.92E+01,-1.92E+01,-1.94E+01,-1.97E+01,-2.02E+01,-2.06E+01,-2.12E+01
1.95E-01,-1.71E+01,-1.73E+01,-1.72E+01,-1.73E+01,-1.71E+01,-1.69E+01,-1.69E+01,-1.69E+01
2.12E-01,-1.78E+01,-1.76E+01,-1.74E+01,-1.71E+01,-1.70E+01,-1.69E+01,-1.66E+01,-1.63E+01
2.28E-01,-1.64E+01,-1.64E+01,-1.64E+01,-1.64E+01,-1.64E+01,-1.65E+01,-1.67E+01,-1.70E+01
2.44E-01,-2.28E+01,-2.25E+01,-2.22E+01,-2.20E+01,-2.16E+01,-2.12E+01,-2.08E+01,-2.03E+01
2.60E-01,-2.21E+01,-2.25E+01,-2.34E+01,-2.45E+01,-2.53E+01,-2.56E+01,-2.54E+01,-2.44E+01
2.77E-01,-1.71E+01,-1.72E+01,-1.74E+01,-1.77E+01,-1.78E+01,-1.79E+01,-1.79E+01,-1.78E+01
2.93E-01,-1.57E+01,-1.58E+01,-1.58E+01,-1.57E+01,-1.57E+01,-1.58E+01,-1.56E+01,-1.52E+01
3.09E-01,-1.32E+01,-1.33E+01,-1.34E+01,-1.36E+01,-1.38E+01,-1.39E+01,-1.40E+01,-1.40E+01
3.26E-01,-1.77E+01,-1.78E+01,-1.79E+01,-1.76E+01,-1.71E+01,-1.62E+01,-1.56E+01,-1.48E+01
3.42E-01,-1.73E+01,-1.74E+01,-1.74E+01,-1.75E+01,-1.79E+01,-1.80E+01,-1.75E+01,-1.74E+01
3.58E-01,-2.19E+01,-2.18E+01,-2.17E+01,-2.14E+01,-2.13E+01,-2.14E+01,-2.14E+01,-2.10E+01
3.74E-01,-1.51E+01,-1.51E+01,-1.53E+01,-1.55E+01,-1.58E+01,-1.59E+01,-1.60E+01,-1.59E+01
3.91E-01,-1.55E+01,-1.56E+01,-1.57E+01,-1.54E+01,-1.51E+01,-1.47E+01,-1.44E+01,-1.38E+01
4.07E-01,-1.95E+01,-1.97E+01,-2.01E+01,-1.97E+01,-1.88E+01,-1.80E+01,-1.75E+01,-1.67E+01
4.23E-01,-1.57E+01,-1.55E+01,-1.55E+01,-1.58E+01,-1.59E+01,-1.60E+01,-1.65E+01,-1.69E+01
4.39E-01,-2.33E+01,-2.41E+01,-2.48E+01,-2.67E+01,-2.70E+01,-2.58E+01,-2.46E+01,-2.29E+01
4.56E-01,-2.40E+01,-2.47E+01,-2.54E+01,-2.64E+01,-2.67E+01,-2.71E+01,-2.54E+01,-2.35E+01
4.72E-01,-1.48E+01,-1.49E+01,-1.47E+01,-1.45E+01,-1.44E+01,-1.41E+01,-1.36E+01,-1.28E+01
4.88E-01,-1.13E+01,-1.14E+01,-1.17E+01,-1.21E+01,-1.25E+01,-1.29E+01,-1.32E+01,-1.34E+01
5.05E-01,-3.08E+01,-3.09E+01,-2.90E+01,-2.70E+01,-2.51E+01,-2.37E+01,-2.15E+01,-1.92E+01
5.21E-01,-1.44E+01,-1.42E+01,-1.39E+01,-1.37E+01,-1.34E+01,-1.32E+01,-1.30E+01,-1.30E+01
5.37E-01,-1.60E+01,-1.59E+01,-1.60E+01,-1.57E+01,-1.51E+01,-1.41E+01,-1.30E+01,-1.22E+01
5.53E-01,-1.70E+01,-1.74E+01,-1.82E+01,-1.96E+01,-2.15E+01,-2.36E+01,-2.46E+01,-2.48E+01
5.70E-01,-1.64E+01,-1.65E+01,-1.67E+01,-1.71E+01,-1.72E+01,-1.70E+01,-1.67E+01,-1.67E+01
5.86E-01,-8.98E+00,-9.03E+00,-9.27E+00,-9.45E+00,-9.51E+00,-9.55E+00,-9.24E+00,-8.62E+00
6.02E-01,-1.82E+01,-1.82E+01,-1.88E+01,-1.95E+01,-2.05E+01,-2.09E+01,-2.12E+01,-2.18E+01
6.18E-01,-1.35E+01,-1.37E+01,-1.41E+01,-1.47E+01,-1.52E+01,-1.57E+01,-1.69E+01,-1.84E+01
6.35E-01,-2.48E+01,-2.53E+01,-2.55E+01,-2.64E+01,-2.71E+01,-2.78E+01,-2.67E+01,-2.43E+01
6.51E-01,-1.64E+01,-1.63E+01,-1.61E+01,-1.57E+01,-1.47E+01,-1.33E+01,-1.20E+01,-1.09E+01
6.67E-01,-1.51E+01,-1.50E+01,-1.45E+01,-1.41E+01,-1.35E+01,-1.30E+01,-1.31E+01,-1.35E+01
6.84E-01,-1.25E+01,-1.27E+01,-1.29E+01,-1.33E+01,-1.36E+01,-1.37E+01,-1.36E+01,-1.33E+01
7.00E-01,-1.99E+01,-2.06E+01,-2.12E+01,-2.18E+01,-2.22E+01,-2.25E+01,-2.28E+01,-2.38E+01
7.16E-01,-1.72E+01,-1.79E+01,-1.99E+01,-2.34E+01,-2.93E+01,-3.33E+01,-2.62E+01,-2.11E+01
7.32E-01,-1.76E+01,-1.79E+01,-1.77E+01,-1.71E+01,-1.68E+01,-1.64E+01,-1.53E+01,-1.41E+01
7.49E-01,-1.76E+01,-1.80E+01,-1.77E+01,-1.64E+01,-1.52E+01,-1.42E+01,-1.29E+01,-1.17E+01
7.65E-01,-1.53E+01,-1.54E+01,-1.63E+01,-1.82E+01,-2.04E+01,-2.31E+01,-2.76E+01,-3.45E+01
7.81E-01,-1.46E+01,-1.55E+01,-1.67E+01,-1.79E+01,-1.82E+01,-1.85E+01,-1.74E+01,-1.55E+01
7.98E-01,-1.50E+01,-1.56E+01,-1.69E+01,-1.80E+01,-1.88E+01,-1.96E+01,-2.00E+01,-2.13E+01
8.14E-01,-1.61E+01,-1.66E+01,-1.70E+01,-1.78E+01,-1.94E+01,-2.04E+01,-2.24E+01,-2.40E+01
8.30E-01,-2.31E+01,-2.25E+01,-2.26E+01,-2.28E+01,-2.25E+01,-2.12E+01,-1.95E+01,-1.67E+01
8.46E-01,-1.34E+01,-1.41E+01,-1.52E+01,-1.70E+01,-1.94E+01,-2.51E+01,-2.70E+01,-1.97E+01
8.63E-01,-1.99E+01,-1.93E+01,-1.83E+01,-1.73E+01,-1.59E+01,-1.46E+01,-1.34E+01,-1.27E+01
8.79E-01,-2.32E+01,-2.25E+01,-2.11E+01,-1.91E+01,-1.75E+01,-1.50E+01,-1.20E+01,-9.36E+00
8.95E-01,-1.12E+01,-1.10E+01,-1.06E+01,-1.02E+01,-9.72E+00,-8.84E+00,-7.81E+00,-6.68E+00
9.11E-01,-1.66E+01,-1.64E+01,-1.69E+01,-1.79E+01,-1.86E+01,-1.79E+01,-1.60E+01,-1.40E+01
9.28E-01,-2.00E+01,-2.07E+01,-2.13E+01,-2.15E+01,-2.02E+01,-1.75E+01,-1.48E+01,-1.22E+01
9.44E-01,-1.71E+01,-1.71E+01,-1.72E+01,-1.69E+01,-1.67E+01,-1.68E+01,-1.61E+01,-1.44E+01
9.60E-01,-1.35E+01,-1.40E+01,-1.47E+01,-1.54E+01,-1.63E+01,-1.67E+01,-1.67E+01,-1.68E+01
9.77E-01,-1.54E+01,-1.61E+01,-1.73E+01,-1.80E+01,-1.79E+01,-1.69E+01,-1.46E+01,-1.20E+01
9.93E-01,-2.57E+01,-2.51E+01,-2.56E+01,-2.35E+01,-1.98E+01,-1.77E+01,-1.76E+01,-1.78E+01
1.01E+00,-1.12E+01,-1.11E+01,-1.19E+01,-1.24E+01,-1.25E+01,-1.29E+01,-1.38E+01,-1.47E+01
1.03E+00,-1.69E+01,-1.67E+01,-1.59E+01,-1.52E+01,-1.51E+01,-1.53E+01,-1.68E+01,-1.79E+01
1.04E+00,-2.19E+01,-2.30E+01,-2.33E+01,-2.44E+01,-2.34E+01,-2.09E+01,-1.85E+01,-1.62E+01
1.06E+00,-1.70E+01,-1.77E+01,-1.92E+01,-2.14E+01,-2.38E+01,-2.14E+01,-1.71E+01,-1.41E+01
1.07E+00,-2.51E+01,-2.52E+01,-2.24E+01,-1.96E+01,-1.79E+01,-1.65E+01,-1.45E+01,-1.20E+01
1.09E+00,-6.44E+00,-6.51E+00,-7.15E+00,-8.02E+00,-9.18E+00,-9.85E+00,-9.67E+00,-8.46E+00
1.11E+00,-1.79E+01,-1.85E+01,-2.11E+01,-2.68E+01,-4.55E+01,-2.67E+01,-2.03E+01,-1.66E+01
1.12E+00,-1.40E+01,-1.45E+01,-1.54E+01,-1.67E+01,-1.63E+01,-1.51E+01,-1.35E+01,-1.17E+01
1.14E+00,-2.14E+01,-2.31E+01,-2.53E+01,-2.75E+01,-2.39E+01,-1.90E+01,-1.39E+01,-9.55E+00
1.16E+00,-9.71E+00,-9.95E+00,-1.07E+01,-1.20E+01,-1.29E+01,-1.36E+01,-1.33E+01,-1.21E+01
1.17E+00,-3.69E+01,-2.92E+01,-2.76E+01,-2.84E+01,-2.97E+01,-3.12E+01,-2.65E+01,-1.88E+01
1.19E+00,-2.19E+01,-2.22E+01,-2.17E+01,-1.96E+01,-1.60E+01,-1.28E+01,-1.09E+01,-9.86E+00
1.20E+00,-1.23E+01,-1.29E+01,-1.32E+01,-1.34E+01,-1.37E+01,-1.54E+01,-1.85E+01,-2.02E+01
1.22E+00,-1.61E+01,-1.64E+01,-1.61E+01,-1.56E+01,-1.50E+01,-1.52E+01,-1.57E+01,-1.58E+01
1.24E+00,-2.56E+01,-2.62E+01,-2.45E+01,-2.13E+01,-1.83E+01,-1.65E+01,-1.43E+01,-1.28E+01
1.25E+00,-1.52E+01,-1.61E+01,-1.67E+01,-1.91E+01,-2.28E+01,-2.29E+01,-2.14E+01,-1.88E+01
1.27E+00,-1.54E+01,-1.54E+01,-1.49E+01,-1.52E+01,-1.71E+01,-2.20E+01,-2.29E+01,-1.79E+01
1.29E+00,-1.67E+01,-1.65E+01,-1.63E+01,-1.68E+01,-1.83E+01,-2.02E+01,-2.23E+01,-2.73E+01
1.30E+00,-1.03E+01,-1.08E+01,-1.15E+01,-1.25E+01,-1.37E+01,-1.58E+01,-1.61E+01,-1.41E+01
1.32E+00,-1.45E+01,-1.40E+01,-1.35E+01,-1.41E+01,-1.43E+01,-1.33E+01,-1.22E+01,-1.09E+01
1.33E+00,-1.59E+01,-1.60E+01,-1.65E+01,-1.54E+01,-1.45E+01,-1.44E+01,-1.56E+01,-1.53E+01
1.35E+00,-2.20E+01,-2.13E+01,-2.16E+01,-2.25E+01,-2.48E+01,-3.53E+01,-2.99E+01,-2.51E+01
1.37E+00,-1.37E+01,-1.45E+01,-1.50E+01,-1.47E+01,-1.33E+01,-1.08E+01,-7.77E+00,-5.86E+00
1.38E+00,-8.46E+00,-9.46E+00,-1.07E+01,-1.28E+01,-1.54E+01,-1.86E+01,-2.29E+01,-1.80E+01
1.40E+00,-1.70E+01,-1.64E+01,-1.51E+01,-1.44E+01,-1.42E+01,-1.27E+01,-1.10E+01,-9.02E+00
1.42E+00,-1.19E+01,-1.19E+01,-1.21E+01,-1.36E+01,-1.48E+01,-1.41E+01,-1.17E+01,-7.93E+00
1.43E+00,-3.26E+01,-2.77E+01,-2.34E+01,-2.05E+01,-1.87E+01,-1.62E+01,-1.34E+01,-1.09E+01
1.45E+00,-1.84E+01,-1.73E+01,-1.62E+01,-1.48E+01,-1.39E+01,-1.41E+01,-1.38E+01,-1.36E+01
1.46E+00,-8.53E+00,-9.02E+00,-9.74E+00,-9.87E+00,-9.80E+00,-9.87E+00,-1.01E+01,-1.04E+01
1.48E+00,-1.39E+01,-1.48E+01,-1.65E+01,-1.79E+01,-1.71E+01,-1.52E+01,-1.39E+01,-1.42E+01
1.50E+00,-1.48E+01,-1.51E+01,-1.46E+01,-1.33E+01,-1.15E+01,-9.82E+00,-8.20E+00,-6.81E+00
1.51E+00,-8.55E+00,-9.07E+00,-1.02E+01,-1.17E+01,-1.33E+01,-1.38E+01,-1.26E+01,-1.17E+01
1.53E+00,-1.71E+01,-1.70E+01,-1.73E+01,-1.77E+01,-1.94E+01,-2.30E+01,-2.23E+01,-1.73E+01
1.55E+00,-1.93E+01,-1.91E+01,-1.88E+01,-1.93E+01,-2.12E+01,-2.55E+01,-2.22E+01,-1.67E+01
1.56E+00,-1.08E+01,-1.03E+01,-1.09E+01,-1.18E+01,-1.24E+01,-1.25E+01,-1.17E+01,-1.12E+01
1.58E+00,-1.35E+01,-1.37E+01,-1.37E+01,-1.54E+01,-1.88E+01,-2.50E+01,-2.44E+01,-2.04E+01
1.60E+00,-2.61E+01,-2.55E+01,-2.50E+01,-2.30E+01,-1.95E+01,-1.77E+01,-1.33E+01,-9.68E+00
1.61E+00,-1.24E+01,-1.36E+01,-1.44E+01,-1.50E+01,-1.41E+01,-1.17E+01,-9.72E+00,-7.72E+00
1.63E+00,-1.16E+01,-1.11E+01,-1.15E+01,-1.18E+01,-1.15E+01,-1.10E+01,-9.27E+00,-6.67E+00
1.64E+00,-2.41E+01,-2.85E+01,-4.47E+01,-3.35E+01,-2.35E+01,-1.79E+01,-1.54E+01,-1.41E+01
1.66E+00,-1.25E+01,-1.30E+01,-1.22E+01,-1.14E+01,-1.08E+01,-1.10E+01,-9.81E+00,-8.13E+00
1.68E+00,-1.33E+01,-1.37E+01,-1.42E+01,-1.49E+01,-1.44E+01,-1.34E+01,-1.04E+01,-6.78E+00
1.69E+00,-1.45E+01,-1.57E+01,-1.70E+01,-1.66E+01,-1.69E+01,-1.65E+01,-1.53E+01,-1.76E+01
1.71E+00,-1.91E+01,-2.13E+01,-2.66E+01,-3.32E+01,-2.55E+01,-2.10E+01,-2.16E+01,-1.70E+01
1.73E+00,-1.63E+01,-1.80E+01,-1.98E+01,-1.89E+01,-1.50E+01,-1.40E+01,-1.49E+01,-1.62E+01
1.74E+00,-1.26E+01,-1.45E+01,-1.83E+01,-2.47E+01,-2.20E+01,-2.04E+01,-2.33E+01,-2.52E+01
1.76E+00,-1.29E+01,-1.33E+01,-1.37E+01,-1.56E+01,-1.88E+01,-2.51E+01,-2.51E+01,-1.68E+01
1.77E+00,-1.36E+01,-1.44E+01,-1.53E+01,-1.68E+01,-1.76E+01,-1.40E+01,-1.11E+01,-8.19E+00
1.79E+00,-1.42E+01,-1.33E+01,-1.31E+01,-1.37E+01,-1.51E+01,-1.87E+01,-2.24E+01,-1.77E+01
1.81E+00,-1.59E+01,-1.61E+01,-1.67E+01,-1.80E+01,-2.15E+01,-1.87E+01,-1.42E+01,-1.04E+01
1.82E+00,-9.14E+00,-9.71E+00,-1.12E+01,-1.36E+01,-1.50E+01,-1.63E+01,-1.64E+01,-1.57E+01
1.84E+00,-1.22E+01,-1.37E+01,-1.58E+01,-1.57E+01,-1.57E+01,-1.79E+01,-3.01E+01,-2.13E+01
1.86E+00,-1.29E+01,-1.48E+01,-1.72E+01,-1.82E+01,-1.86E+01,-1.59E+01,-1.09E+01,-7.45E+00
1.87E+00,-1.02E+01,-1.05E+01,-1.09E+01,-1.21E+01,-1.31E+01,-1.23E+01,-1.09E+01,-1.04E+01
1.89E+00,-1.27E+01,-1.32E+01,-1.57E+01,-2.06E+01,-1.99E+01,-1.30E+01,-7.72E+00,-4.10E+00
1.90E+00,-1.85E+01,-2.02E+01,-2.31E+01,-2.54E+01,-2.28E+01,-1.56E+01,-1.19E+01,-9.46E+00
1.92E+00,-1.44E+01,-1.59E+01,-1.50E+01,-1.39E+01,-1.27E+01,-1.16E+01,-1.05E+01,-1.07E+01
1.94E+00,-1.01E+01,-9.93E+00,-1.07E+01,-1.28E+01,-1.64E+01,-1.81E+01,-1.78E+01,-1.82E+01
1.95E+00,-1.46E+01,-1.48E+01,-1.50E+01,-1.56E+01,-1.63E+01,-1.54E+01,-1.28E+01,-1.03E+01
1.97E+00,-1.33E+01,-1.46E+01,-1.55E+01,-1.53E+01,-1.61E+01,-1.77E+01,-1.60E+01,-1.20E+01
1.99E+00,-2.00E+01,-1.94E+01,-1.93E+01,-2.20E+01,-2.48E+01,-2.52E+01,-2.17E+01,-1.58E+01
2.00E+00,-1.06E+01,-1.12E+01,-1.22E+01,-1.50E+01,-1.72E+01,-1.52E+01,-1.27E+01,-1.01E+01
2.02E+00,-1.28E+01,-1.37E+01,-1.43E+01,-1.54E+01,-1.75E+01,-1.85E+01,-1.58E+01,-1.10E+01
2.03E+00,-1.00E+01,-1.16E+01,-1.31E+01,-1.49E+01,-1.44E+01,-1.14E+01,-9.22E+00,-5.57E+00
2.05E+00,-1.36E+01,-1.39E+01,-1.69E+01,-2.48E+01,-2.79E+01,-2.27E+01,-1.68E+01,-1.39E+01
2.07E+00,-6.06E+00,-6.19E+00,-6.34E+00,-7.13E+00,-7.80E+00,-7.80E+00,-7.39E+00,-5.23E+00
2.08E+00,-1.87E+01,-2.19E+01,-3.50E+01,-2.15E+01,-1.59E+01,-1.59E+01,-1.57E+01,-1.16E+01
2.10E+00,-1.74E+01,-1.75E+01,-1.76E+01,-1.71E+01,-2.19E+01,-2.22E+01,-1.54E+01,-9.54E+00
2.12E+00,-1.98E+01,-1.75E+01,-1.68E+01,-1.88E+01,-2.09E+01,-2.13E+01,-1.53E+01,-1.01E+01
2.13E+00,-2.51E+01,-2.57E+01,-2.88E+01,-2.51E+01,-1.77E+01,-1.30E+01,-1.16E+01,-1.10E+01
2.15E+00,-6.02E+00,-6.88E+00,-8.52E+00,-1.16E+01,-1.37E+01,-1.26E+01,-9.89E+00,-5.75E+00
2.16E+00,-1.90E+01,-1.95E+01,-1.91E+01,-1.73E+01,-1.42E+01,-1.15E+01,-9.78E+00,-8.61E+00
2.18E+00,-8.79E+00,-9.08E+00,-1.00E+01,-1.13E+01,-1.19E+01,-1.15E+01,-1.19E+01,-1.13E+01
2.20E+00,-7.60E+00,-7.47E+00,-9.06E+00,-1.16E+01,-1.40E+01,-1.74E+01,-1.86E+01,-1.61E+01
2.21E+00,-1.31E+01,-1.33E+01,-1.30E+01,-1.45E+01,-1.61E+01,-1.71E+01,-1.51E+01,-1.22E+01
2.23E+00,-1.42E+01,-1.45E+01,-1.60E+01,-1.74E+01,-1.49E+01,-1.36E+01,-1.48E+01,-2.09E+01
2.25E+00,-2.07E+01,-1.94E+01,-1.74E+01,-1.87E+01,-2.05E+01,-2.10E+01,-1.58E+01,-1.22E+01
2.26E+00,-8.35E+00,-9.93E+00,-1.37E+01,-2.42E+01,-2.96E+01,-2.13E+01,-1.93E+01,-1.46E+01
2.28E+00,-1.88E+01,-1.73E+01,-1.76E+01,-1.76E+01,-1.71E+01,-1.66E+01,-1.50E+01,-1.95E+01
2.29E+00,-1.64E+01,-1.60E+01,-1.63E+01,-1.68E+01,-1.57E+01,-1.64E+01,-1.78E+01,-1.68E+01
2.31E+00,-2.30E+01,-1.88E+01,-1.61E+01,-1.72E+01,-2.11E+01,-1.75E+01,-1.42E+01,-1.09E+01
2.33E+00,-1.29E+01,-1.40E+01,-1.57E+01,-1.43E+01,-1.29E+01,-1.26E+01,-1.08E+01,-7.82E+00
2.34E+00,-8.47E+00,-8.39E+00,-8.97E+00,-8.91E+00,-9.58E+00,-1.21E+01,-1.37E+01,-1.07E+01
2.36E+00,-6.43E+00,-6.92E+00,-8.78E+00,-1.44E+01,-2.83E+01,-3.22E+01,-1.98E+01,-1.11E+01
2.38E+00,-9.47E+00,-1.05E+01,-1.07E+01,-1.20E+01,-1.46E+01,-1.85E+01,-2.82E+01,-2.11E+01
2.39E+00,-1.72E+01,-1.80E+01,-2.02E+01,-2.11E+01,-1.66E+01,-1.08E+01,-6.45E+00,-5.48E+00
2.41E+00,-1.84E+01,-1.91E+01,-1.69E+01,-1.72E+01,-2.06E+01,-2.76E+01,-1.36E+01,-9.72E+00
2.43E+00,-1.91E+01,-1.91E+01,-1.69E+01,-1.58E+01,-1.55E+01,-1.50E+01,-1.11E+01,-7.44E+00
2.44E+00,-1.10E+01,-1.20E+01,-1.35E+01,-1.54E+01,-1.85E+01,-1.74E+01,-1.57E+01,-1.32E+01
2.46E+00,-6.42E+00,-6.85E+00,-7.71E+00,-8.90E+00,-1.06E+01,-1.13E+01,-1.15E+01,-9.68E+00
2.47E+00,-8.75E+00,-9.72E+00,-1.08E+01,-1.27E+01,-1.37E+01,-1.47E+01,-1.28E+01,-1.13E+01
2.49E+00,-8.83E+00,-9.54E+00,-1.13E+01,-1.44E+01,-1.68E+01,-1.73E+01,-9.37E+00,-4.27E+00
2.51E+00,-1.59E+01,-1.74E+01,-1.92E+01,-1.97E+01,-1.86E+01,-1.92E+01,-1.56E+01,-1.01E+01
2.52E+00,-1.32E+01,-1.33E+01,-1.30E+01,-1.20E+01,-1.39E+01,-2.32E+01,-2.09E+01,-1.27E+01
2.54E+00,-1.47E+01,-1.46E+01,-1.45E+01,-1.35E+01,-1.26E+01,-1.45E+01,-1.73E+01,-1.39E+01
2.56E+00,-7.56E+00,-7.06E+00,-7.16E+00,-9.94E+00,-1.71E+01,-2.21E+01,-1.50E+01,-9.75E+00
2.57E+00,-9.86E+00,-9.85E+00,-9.80E+00,-1.19E+01,-1.58E+01,-1.92E+01,-1.63E+01,-1.28E+01
2.59E+00,-1.43E+01,-1.48E+01,-1.40E+01,-1.40E+01,-1.54E+01,-1.46E+01,-1.51E+01,-2.09E+01
2.60E+00,-1.05E+01,-9.56E+00,-8.70E+00,-7.75E+00,-8.92E+00,-1.16E+01,-1.23E+01,-8.50E+00
2.62E+00,-1.91E+01,-2.11E+01,-2.16E+01,-2.02E+01,-1.93E+01,-2.57E+01,-2.65E+01,-1.78E+01
2.64E+00,-6.24E+00,-6.59E+00,-7.83E+00,-1.04E+01,-1.19E+01,-1.24E+01,-1.16E+01,-7.84E+00
2.65E+00,-1.06E+01,-1.22E+01,-1.58E+01,-1.63E+01,-1.23E+01,-1.15E+01,-1.38E+01,-2.94E+01
2.67E+00,-6.67E+00,-7.64E+00,-9.39E+00,-1.18E+01,-1.60E+01,-2.60E+01,-2.50E+01,-2.69E+01
2.69E+00,-1.11E+01,-1.17E+01,-1.13E+01,-1.12E+01,-1.23E+01,-1.48E+01,-1.32E+01,-7.50E+00
2.70E+00,-9.22E+00,-1.16E+01,-1.45E+01,-2.09E+01,-1.99E+01,-1.45E+01,-1.67E+01,-2.53E+01
2.72E+00,-1.62E+01,-2.03E+01,-3.13E+01,-2.20E+01,-2.43E+01,-1.16E+01,-8.27E+00,-1.06E+01
2.73E+00,-1.87E+01,-1.70E+01,-1.50E+01,-1.62E+01,-1.51E+01,-1.23E+01,-1.13E+01,-8.07E+00
2.75E+00,-9.80E+00,-1.01E+01,-1.25E+01,-1.90E+01,-2.48E+01,-2.06E+01,-1.37E+01,-1.02E+01
2.77E+00,-1.10E+01,-1.02E+01,-1.00E+01,-1.24E+01,-1.57E+01,-1.29E+01,-1.29E+01,-1.75E+01
2.78E+00,-2.03E+01,-2.34E+01,-2.24E+01,-1.89E+01,-1.58E+01,-1.47E+01,-1.53E+01,-1.04E+01
2.80E+00,-1.56E+01,-1.71E+01,-1.50E+01,-1.28E+01,-1.42E+01,-1.67E+01,-1.68E+01,-2.23E+01
2.82E+00,-8.65E+00,-9.66E+00,-9.99E+00,-8.67E+00,-8.73E+00,-1.18E+01,-1.28E+01,-9.70E+00
2.83E+00,-1.36E+01,-1.28E+01,-1.30E+01,-1.23E+01,-1.27E+01,-1.56E+01,-2.72E+01,-3.30E+01
2.85E+00,-1.14E+01,-1.24E+01,-1.32E+01,-1.30E+01,-1.35E+01,-1.53E+01,-1.44E+01,-1.24E+01
2.86E+00,-1.28E+01,-1.44E+01,-1.30E+01,-9.90E+00,-8.53E+00,-1.04E+01,-1.47E+01,-1.69E+01
2.88E+00,-2.54E+01,-2.21E+01,-1.97E+01,-1.97E+01,-1.85E+01,-1.32E+01,-1.42E+01,-1.62E+01
2.90E+00,-7.63E+00,-8.10E+00,-9.86E+00,-1.33E+01,-1.28E+01,-1.07E+01,-8.70E+00,-7.76E+00
2.91E+00,-8.74E+00,-9.40E+00,-1.18E+01,-1.28E+01,-1.10E+01,-9.40E+00,-8.80E+00,-6.65E+00
2.93E+00,-6.92E+00,-7.20E+00,-9.26E+00,-1.29E+01,-1.31E+01,-9.38E+00,-6.44E+00,-3.96E+00
2.95E+00,-1.05E+01,-1.38E+01,-2.00E+01,-3.95E+01,-1.72E+01,-1.23E+01,-1.36E+01,-1.22E+01
2.96E+00,-2.84E+01,-2.70E+01,-1.92E+01,-1.76E+01,-1.87E+01,-2.06E+01,-1.64E+01,-1.70E+01
2.98E+00,-8.99E+00,-9.30E+00,-1.19E+01,-1.76E+01,-1.54E+01,-1.86E+01,-1.83E+01,-1.07E+01
2.99E+00,-2.20E+01,-2.01E+01,-1.59E+01,-1.30E+01,-1.13E+01,-1.43E+01,-1.79E+01,-1.18E+01
3.01E+00,-1.59E+01,-1.45E+01,-1.60E+01,-2.60E+01,-3.48E+01,-1.85E+01,-1.12E+01,-1.20E+01
3.03E+00,-3.10E+01,-4.67E+01,-2.27E+01,-1.76E+01,-1.47E+01,-1.50E+01,-1.85E+01,-2.06E+01
3.04E+00,-9.06E+00,-9.97E+00,-1.27E+01,-1.63E+01,-2.73E+01,-1.58E+01,-1.43E+01,-1.78E+01
3.06E+00,-7.71E+00,-7.42E+00,-7.41E+00,-8.80E+00,-1.53E+01,-2.27E+01,-1.68E+01,-1.26E+01
3.08E+00,-1.54E+01,-1.48E+01,-1.33E+01,-1.28E+01,-1.54E+01,-1.68E+01,-1.28E+01,-6.26E+00
3.09E+00,-6.82E+00,-6.03E+00,-6.12E+00,-9.14E+00,-1.43E+01,-1.51E+01,-9.34E+00,-6.10E+00
3.11E+00,-1.28E+01,-1.36E+01,-1.25E+01,-1.37E+01,-1.54E+01,-1.58E+01,-1.36E+01,-8.83E+00
3.13E+00,-1.13E+01,-1.27E+01,-2.38E+01,-2.61E+01,-2.26E+01,-1.93E+01,-1.49E+01,-1.08E+01
3.14E+00,-9.83E+00,-9.38E+00,-9.70E+00,-1.22E+01,-1.86E+01,-3.44E+01,-1.73E+01,-1.10E+01
3.16E+00,-1.27E+01,-1.63E+01,-1.70E+01,-1.79E+01,-1.67E+01,-1.54E+01,-1.51E+01,-1.43E+01
3.17E+00,-1.50E+01,-1.87E+01,-2.97E+01,-2.04E+01,-1.11E+01,-1.09E+01,-1.43E+01,-8.33E+00
3.19E+00,-6.07E+00,-6.65E+00,-7.41E+00,-7.83E+00,-9.98E+00,-1.69E+01,-1.25E+01,-4.27E+00
3.21E+00,-1.35E+01,-1.30E+01,-1.43E+01,-1.44E+01,-1.55E+01,-1.33E+01,-9.62E+00,-9.88E+00
3.22E+00,-1.05E+01,-1.13E+01,-1.19E+01,-8.84E+00,-1.29E+01,-1.44E+01,-1.32E+01,-1.32E+01
3.24E+00,-3.91E+00,-5.14E+00,-6.87E+00,-9.56E+00,-1.44E+01,-1.66E+01,-1.24E+01,-7.69E+00
3.26E+00,-1.69E+01,-1.70E+01,-2.55E+01,-1.74E+01,-1.19E+01,-1.26E+01,-1.46E+01,-6.85E+00
3.27E+00,-1.30E+01,-1.34E+01,-1.45E+01,-1.89E+01,-2.37E+01,-2.13E+01,-1.90E+01,-2.05E+01
3.29E+00,-1.72E+01,-2.03E+01,-3.00E+01,-2.88E+01,-2.05E+01,-1.81E+01,-1.74E+01,-1.96E+01
3.30E+00,-2.56E+01,-2.39E+01,-1.80E+01,-1.54E+01,-3.54E+01,-1.45E+01,-1.54E+01,-1.32E+01
3.32E+00,-1.23E+01,-1.18E+01,-1.05E+01,-1.03E+01,-1.41E+01,-1.42E+01,-1.76E+01,-1.47E+01
3.34E+00,-1.45E+01,-1.78E+01,-2.57E+01,-1.36E+01,-1.06E+01,-1.16E+01,-1.51E+01,-9.63E+00
3.35E+00,-1.31E+01,-1.60E+01,-2.45E+01,-2.27E+01,-2.65E+01,-1.21E+01,-1.37E+01,-1.87E+01
3.37E+00,-7.81E+00,-8.00E+00,-8.58E+00,-1.13E+01,-1.21E+01,-1.56E+01,-1.69E+01,-8.07E+00
3.39E+00,-2.42E+01,-2.42E+01,-2.20E+01,-2.14E+01,-1.38E+01,-1.31E+01,-1.19E+01,-1.09E+01
3.40E+00,-1.12E+01,-1.19E+01,-1.52E+01,-1.42E+01,-1.29E+01,-1.31E+01,-1.51E+01,-1.18E+01
3.42E+00,-1.62E+01,-1.66E+01,-1.67E+01,-1.67E+01,-1.72E+01,-1.68E+01,-1.06E+01,-9.18E+00
3.43E+00,-1.34E+01,-1.20E+01,-1.01E+01,-9.48E+00,-1.12E+01,-1.51E+01,-1.73E+01,-1.70E+01
3.45E+00,-9.11E+00,-9.03E+00,-1.12E+01,-1.66E+01,-2.62E+01,-1.74E+01,-9.05E+00,-6.30E+00
3.47E+00,-1.23E+01,-1.27E+01,-1.45E+01,-2.05E+01,-1.48E+01,-1.47E+01,-1.40E+01,-1.29E+01
3.48E+00,-1.59E+01,-1.74E+01,-1.79E+01,-1.65E+01,-1.90E+01,-2.62E+01,-1.64E+01,-9.88E+00
3.50E+00,-1.61E+01,-1.71E+01,-1.40E+01,-1.43E+01,-1.62E+01,-2.06E+01,-1.69E+01,-1.27E+01
3.52E+00,-9.72E+00,-1.20E+01,-2.23E+01,-1.99E+01,-1.85E+01,-1.80E+01,-1.73E+01,-1.04E+01
3.53E+00,-1.36E+01,-1.38E+01,-1.59E+01,-1.66E+01,-1.59E+01,-1.88E+01,-1.72E+01,-5.17E+00
3.55E+00,-6.91E+00,-8.75E+00,-1.25E+01,-1.92E+01,-2.15E+01,-1.91E+01,-1.04E+01,-5.74E+00
3.56E+00,-1.26E+01,-1.42E+01,-1.58E+01,-1.69E+01,-1.69E+01,-1.50E+01,-1.74E+01,-1.79E+01
3.58E+00,-1.01E+01,-1.29E+01,-1.70E+01,-2.39E+01,-2.27E+01,-1.90E+01,-2.19E+01,-1.48E+01
3.60E+00,-1.68E+01,-1.81E+01,-1.62E+01,-1.54E+01,-1.37E+01,-9.87E+00,-5.92E+00,-4.97E+00
3.61E+00,-1.15E+01,-1.76E+01,-2.08E+01,-1.69E+01,-2.12E+01,-1.61E+01,-1.88E+01,-1.13E+01
3.63E+00,-1.27E+01,-1.40E+01,-1.45E+01,-1.62E+01,-1.83E+01,-2.02E+01,-1.46E+01,-6.71E+00
3.65E+00,-1.54E+01,-1.43E+01,-1.23E+01,-1.35E+01,-1.58E+01,-1.76E+01,-1.93E+01,-1.41E+01
3.66E+00,-1.91E+01,-2.74E+01,-2.37E+01,-1.92E+01,-1.03E+01,-5.66E+00,-6.48E+00,-9.76E+00
3.68E+00,-2.38E+01,-2.10E+01,-1.87E+01,-1.64E+01,-1.54E+01,-2.20E+01,-1.88E+01,-1.59E+01
3.69E+00,-1.39E+01,-1.13E+01,-1.01E+01,-1.36E+01,-1.72E+01,-1.42E+01,-2.11E+01,-1.46E+01
3.71E+00,-1.46E+01,-1.40E+01,-1.44E+01,-2.57E+01,-1.69E+01,-1.34E+01,-1.97E+01,-1.06E+01
3.73E+00,-9.00E+00,-8.78E+00,-9.65E+00,-1.45E+01,-1.55E+01,-1.23E+01,-8.63E+00,-1.00E+01
3.74E+00,-2.68E+01,-2.71E+01,-1.86E+01,-1.18E+01,-1.16E+01,-1.15E+01,-1.03E+01,-8.86E+00
3.76E+00,-1.49E+01,-1.89E+01,-1.90E+01,-2.40E+01,-1.90E+01,-1.89E+01,-1.75E+01,-9.94E+00
3.78E+00,-1.90E+01,-1.96E+01,-1.01E+01,-1.04E+01,-1.16E+01,-1.52E+01,-1.71E+01,-1.46E+01
3.79E+00,-8.96E+00,-1.04E+01,-1.33E+01,-1.54E+01,-1.81E+01,-1.10E+01,-7.33E+00,-6.65E+00
3.81E+00,-1.20E+01,-1.27E+01,-1.43E+01,-1.61E+01,-2.15E+01,-2.06E+01,-1.55E+01,-7.28E+00
3.82E+00,-7.51E+00,-8.14E+00,-9.25E+00,-9.25E+00,-8.68E+00,-1.15E+01,-1.50E+01,-1.54E+01
3.84E+00,-1.43E+01,-1.64E+01,-1.30E+01,-1.36E+01,-1.50E+01,-9.29E+00,-2.18E+01,-1.38E+01
3.86E+00,-1.57E+01,-1.55E+01,-1.45E+01,-7.50E+00,-5.15E+00,-5.73E+00,-4.63E+00,-6.51E+00
3.87E+00,-1.96E+01,-2.57E+01,-1.93E+01,-2.72E+01,-1.58E+01,-2.13E+01,-1.89E+01,-1.53E+01
3.89E+00,-1.03E+01,-1.08E+01,-1.09E+01,-9.63E+00,-8.28E+00,-7.52E+00,-7.61E+00,-8.70E+00
3.91E+00,-5.86E+00,-7.33E+00,-1.07E+01,-1.24E+01,-1.61E+01,-1.67E+01,-1.41E+01,-6.35E+00
3.92E+00,-1.40E+01,-1.64E+01,-2.67E+01,-1.96E+01,-1.24E+01,-1.44E+01,-1.98E+01,-1.51E+01
3.94E+00,-1.26E+01,-1.50E+01,-1.41E+01,-1.29E+01,-1.50E+01,-3.20E+01,-1.55E+01,-9.08E+00
3.96E+00,-1.68E+01,-2.51E+01,-1.70E+01,-1.69E+01,-1.22E+01,-8.11E+00,-1.81E+01,-1.19E+01
3.97E+00,-1.69E+01,-1.67E+01,-2.01E+01,-3.30E+01,-2.15E+01,-1.98E+01,-1.08E+01,-2.10E+00
3.99E+00,-1.30E+01,-1.51E+01,-1.73E+01,-1.45E+01,-3.41E+01,-1.46E+01,-2.20E+01,-9.93E+00
4.00E+00,-5.80E+00,-7.45E+00,-6.55E+00,-5.32E+00,-9.57E+00,-1.15E+01,-6.98E+00,-3.30E+00
4.02E+00,-2.83E+01,-3.81E+01,-2.53E+01,-2.85E+01,-2.18E+01,-2.64E+01,-1.26E+01,-1.16E+01
4.04E+00,-1.27E+01,-1.09E+01,-1.13E+01,-1.49E+01,-1.63E+01,-1.34E+01,-1.56E+01,-9.40E+00
4.05E+00,-1.95E+01,-2.34E+01,-2.78E+01,-1.15E+01,-1.38E+01,-1.81E+01,-1.76E+01,-7.01E+00
4.07E+00,-9.51E+00,-8.51E+00,-9.67E+00,-1.20E+01,-1.30E+01,-1.50E+01,-1.31E+01,-9.82E+00
4.09E+00,-1.13E+01,-1.67E+01,-1.89E+01,-1.64E+01,-2.27E+01,-1.38E+01,-1.22E+01,-1.29E+01
4.10E+00,-1.27E+01,-1.10E+01,-1.13E+01,-4.40E+01,-1.41E+01,-2.30E+01,-2.65E+01,-1.31E+01
4.12E+00,-1.71E+01,-1.46E+01,-1.37E+01,-8.55E+00,-7.81E+00,-1.01E+01,-1.17E+01,-9.38E+00
4.13E+00,-1.56E+01,-1.09E+01,-9.11E+00,-9.74E+00,-1.55E+01,-1.81E+01,-1.54E+01,-1.43E+01
4.15E+00,-8.71E+00,-1.03E+01,-1.22E+01,-1.54E+01,-1.49E+01,-1.09E+01,-1.74E+01,-1.06E+01
4.17E+00,-1.13E+01,-1.13E+01,-1.67E+01,-3.77E+01,-1.83E+01,-1.30E+01,-1.11E+01,-1.17E+01
4.18E+00,-1.51E+01,-1.59E+01,-1.68E+01,-1.79E+01,-1.50E+01,-1.54E+01,-1.72E+01,-1.29E+01
4.20E+00,-1.10E+01,-1.18E+01,-1.20E+01,-1.65E+01,-1.27E+01,-1.05E+01,-1.38E+01,-1.79E+01
4.22E+00,-1.51E+01,-1.75E+01,-4.04E+01,-3.27E+01,-1.98E+01,-1.50E+01,-2.18E+01,-1.50E+01
4.23E+00,-1.11E+01,-1.25E+01,-1.66E+01,-2.05E+01,-1.57E+01,-1.68E+01,-9.17E+00,-6.06E+00
4.25E+00,-1.02E+01,-1.01E+01,-9.95E+00,-9.13E+00,-1.04E+01,-1.63E+01,-1.72E+01,-7.92E+00
4.26E+00,-8.97E+00,-1.48E+01,-1.66E+01,-1.29E+01,-1.30E+01,-2.64E+01,-3.01E+01,-1.72E+01
4.28E+00,-9.80E+00,-1.15E+01,-1.46E+01,-2.43E+01,-1.56E+01,-1.41E+01,-1.36E+01,-2.66E+01
4.30E+00,-1.02E+01,-1.07E+01,-1.30E+01,-1.40E+01,-1.06E+01,-1.11E+01,-1.66E+01,-2.17E+01
4.31E+00,-7.46E+00,-8.44E+00,-1.15E+01,-1.37E+01,-1.01E+01,-7.33E+00,-8.91E+00,-7.28E+00
4.33E+00,-1.33E+01,-1.51E+01,-2.12E+01,-2.27E+01,-1.50E+01,-2.22E+01,-1.83E+01,-1.17E+01
4.35E+00,-1.39E+01,-1.67E+01,-1.83E+01,-1.98E+01,-1.01E+01,-1.31E+01,-1.17E+01,-8.31E+00
4.36E+00,-7.96E+00,-1.08E+01,-1.11E+01,-1.09E+01,-1.06E+01,-1.42E+01,-1.73E+01,-1.40E+01
4.38E+00,-9.03E+00,-1.03E+01,-8.72E+00,-1.21E+01,-2.88E+01,-1.34E+01,-1.00E+01,-3.89E+00
4.39E+00,-1.18E+01,-1.29E+01,-1.30E+01,-1.51E+01,-1.72E+01,-3.18E+01,-2.67E+01,-1.05E+01
4.41E+00,-7.60E+00,-8.97E+00,-6.93E+00,-8.29E+00,-1.53E+01,-1.87E+01,-1.48E+01,-1.96E+01
4.43E+00,-1.58E+01,-1.72E+01,-1.25E+01,-1.18E+01,-1.32E+01,-1.41E+01,-1.73E+01,-1.66E+01
4.44E+00,-1.05E+01,-1.23E+01,-1.46E+01,-1.30E+01,-2.24E+01,-2.11E+01,-1.81E+01,-1.64E+01
4.46E+00,-1.25E+01,-1.57E+01,-1.74E+01,-1.29E+01,-1.13E+01,-2.34E+01,-1.41E+01,-1.35E+01
4.48E+00,-1.70E+01,-1.46E+01,-1.56E+01,-2.08E+01,-1.80E+01,-1.63E+01,-1.51E+01,-9.76E+00
4.49E+00,-1.11E+01,-1.09E+01,-1.09E+01,-2.20E+01,-1.86E+01,-1.38E+01,-1.21E+01,-1.61E+01
4.51E+00,-8.50E+00,-9.34E+00,-9.42E+00,-9.27E+00,-6.16E+00,-6.64E+00,-1.76E+01,-1.62E+01
4.52E+00,-9.46E+00,-1.08E+01,-1.21E+01,-1.37E+01,-1.76E+01,-2.31E+01,-1.36E+01,-8.14E+00
4.54E+00,-5.12E+00,-5.99E+00,-8.09E+00,-1.27E+01,-1.34E+01,-9.01E+00,-5.35E+00,-5.22E+00
4.56E+00,-1.25E+01,-1.66E+01,-1.57E+01,-1.44E+01,-1.03E+01,-2.25E+01,-1.44E+01,-1.63E+01
4.57E+00,-1.48E+01,-1.24E+01,-1.10E+01,-1.07E+01,-8.54E+00,-9.80E+00,-1.02E+01,-6.83E+00
4.59E+00,-2.36E+01,-2.75E+01,-1.84E+01,-1.30E+01,-8.73E+00,-1.05E+01,-1.15E+01,-9.99E+00
4.61E+00,-1.12E+01,-1.13E+01,-8.54E+00,-8.44E+00,-1.67E+01,-2.51E+01,-1.79E+01,-1.20E+01
4.62E+00,-1.33E+01,-1.37E+01,-1.76E+01,-1.85E+01,-2.07E+01,-1.75E+01,-1.30E+01,-1.09E+01
4.64E+00,-5.56E+00,-4.87E+00,-4.97E+00,-6.01E+00,-5.61E+00,-7.68E+00,-1.19E+01,-1.22E+01
4.65E+00,-1.05E+01,-1.13E+01,-1.36E+01,-1.57E+01,-2.04E+01,-8.32E+00,-7.20E+00,-1.08E+01
4.67E+00,-1.06E+01,-1.49E+01,-1.61E+01,-1.19E+01,-7.59E+00,-8.96E+00,-1.11E+01,-1.19E+01
4.69E+00,-1.72E+01,-1.47E+01,-1.13E+01,-1.21E+01,-1.09E+01,-1.43E+01,-1.15E+01,-1.40E+01
4.70E+00,-1.08E+01,-1.34E+01,-1.68E+01,-1.93E+01,-2.07E+01,-9.81E+00,-7.80E+00,-8.62E+00
4.72E+00,-1.90E+01,-2.11E+01,-1.68E+01,-1.25E+01,-1.71E+01,-1.67E+01,-3.97E+01,-2.07E+01
4.74E+00,-2.00E+01,-2.20E+01,-2.23E+01,-1.32E+01,-1.79E+01,-1.27E+01,-1.93E+01,-1.78E+01
4.75E+00,-7.27E+00,-8.17E+00,-1.05E+01,-1.06E+01,-1.11E+01,-8.97E+00,-5.82E+00,-6.80E+00
4.77E+00,-1.39E+01,-1.69E+01,-1.84E+01,-1.86E+01,-1.24E+01,-1.39E+01,-1.29E+01,-1.67E+01
4.79E+00,-1.55E+01,-2.34E+01,-4.80E+01,-2.68E+01,-1.71E+01,-7.90E+00,-1.22E+01,-2.07E+01
4.80E+00,-2.64E+01,-2.01E+01,-1.70E+01,-2.12E+01,-1.48E+01,-1.21E+01,-7.51E+00,-1.19E+01
4.82E+00,-1.08E+01,-1.25E+01,-1.31E+01,-1.27E+01,-1.44E+01,-2.19E+01,-1.40E+01,-7.20E+00
4.83E+00,-1.75E+01,-1.88E+01,-2.00E+01,-2.06E+01,-1.83E+01,-1.86E+01,-2.35E+01,-2.07E+01
4.85E+00,-1.94E+01,-1.98E+01,-1.25E+01,-1.25E+01,-1.09E+01,-7.56E+00,-8.35E+00,-5.12E+00
4.87E+00,-1.09E+01,-1.37E+01,-1.68E+01,-1.23E+01,-9.89E+00,-1.61E+01,-1.26E+01,-6.46E+00
4.88E+00,-1.52E+01,-1.46E+01,-1.72E+01,-1.82E+01,-1.41E+01,-1.67E+01,-1.05E+01,-1.25E+01
4.90E+00,-1.16E+01,-1.36E+01,-1.63E+01,-1.54E+01,-1.38E+01,-2.21E+01,-1.27E+01,-5.77E+00
4.92E+00,-9.71E+00,-9.47E+00,-1.48E+01,-1.37E+01,-1.11E+01,-1.14E+01,-1.05E+01,-6.10E+00
4.93E+00,-1.71E+01,-2.32E+01,-1.57E+01,-1.14E+01,-1.62E+01,-1.64E+01,-1.00E+01,-8.36E+00
4.95E+00,-1.44E+01,-1.48E+01,-1.87E+01,-1.45E+01,-1.07E+01,-1.46E+01,-1.16E+01,-1.16E+01
4.96E+00,-1.73E+01,-1.80E+01,-1.40E+01,-1.13E+01,-1.78E+01,-8.55E+00,-1.14E+01,-1.35E+01
4.98E+00,-6.86E+00,-8.71E+00,-1.14E+01,-1.33E+01,-1.17E+01,-9.12E+00,-8.56E+00,-1.28E+01
5.00E+00,-1.42E+01,-1.53E+01,-1.76E+01,-1.54E+01,-1.19E+01,-1.54E+01,-1.29E+01,-1.16E+01
5.01E+00,-7.04E+00,-1.01E+01,-9.98E+00,-1.33E+01,-1.43E+01,-2.20E+01,-9.89E+00,-6.27E+00
5.03E+00,-3.97E+00,-6.43E+00,-9.68E+00,-7.28E+00,-9.27E+00,-1.61E+01,-1.34E+01,-1.35E+01
5.05E+00,-9.43E+00,-1.21E+01,-1.59E+01,-1.03E+01,-9.85E+00,-1.56E+01,-1.34E+01,-6.86E+00
5.06E+00,-1.20E+01,-1.97E+01,-1.22E+01,-1.03E+01,-1.34E+01,-1.02E+01,-7.38E+00,-8.78E+00
5.08E+00,-2.84E+01,-1.87E+01,-1.33E+01,-1.40E+01,-1.92E+01,-1.08E+01,-1.84E+01,-6.14E+00
5.09E+00,-8.98E+00,-8.17E+00,-6.69E+00,-9.88E+00,-2.30E+01,-1.08E+01,-1.07E+01,-1.38E+01
5.11E+00,-2.77E+01,-1.69E+01,-2.17E+01,-1.84E+01,-1.90E+01,-7.93E+00,-4.72E+00,-3.99E+00
5.13E+00,-1.10E+01,-1.46E+01,-1.43E+01,-8.84E+00,-1.14E+01,-1.40E+01,-1.42E+01,-8.76E+00
5.14E+00,-2.68E+01,-2.01E+01,-2.07E+01,-1.63E+01,-1.27E+01,-1.63E+01,-1.87E+01,-4.86E+01
5.16E+00,-1.04E+01,-1.11E+01,-1.15E+01,-2.31E+01,-1.42E+01,-2.64E+01,-1.39E+01,-6.63E+00
5.18E+00,-1.48E+01,-3.13E+01,-2.02E+01,-2.00E+01,-2.97E+01,-1.41E+01,-1.85E+01,-1.50E+01
5.19E+00,-2.01E+01,-1.85E+01,-1.82E+01,-2.26E+01,-3.59E+01,-2.33E+01,-2.65E+01,-1.56E+01
5.21E+00,-1.66E+01,-2.11E+01,-1.79E+01,-1.60E+01,-2.06E+01,-1.15E+01,-2.12E+01,-1.37E+01
5.22E+00,-2.32E+01,-2.29E+01,-2.12E+01,-1.97E+01,-3.04E+01,-1.80E+01,-1.17E+01,-1.53E+01
5.24E+00,-1.63E+01,-1.38E+01,-8.96E+00,-1.29E+01,-1.50E+01,-2.20E+01,-1.20E+01,-1.05E+01
5.26E+00,-5.44E+00,-7.04E+00,-6.63E+00,-6.06E+00,-9.09E+00,-5.96E+00,-7.61E+00,-8.06E+00
5.27E+00,-3.28E+01,-1.04E+01,-6.52E+00,-8.47E+00,-1.27E+01,-1.39E+01,-9.87E+00,-1.33E+01
5.29E+00,-3.16E+01,-2.93E+01,-2.27E+01,-1.90E+01,-1.75E+01,-1.26E+01,-1.11E+01,-1.63E+01
5.31E+00,-7.30E+00,-1.38E+01,-1.37E+01,-2.24E+01,-1.75E+01,-1.41E+01,-7.89E+00,-8.05E+00
5.32E+00,-1.19E+01,-1.37E+01,-1.15E+01,-1.54E+01,-1.84E+01,-1.53E+01,-1.65E+01,-1.33E+01
5.34E+00,-1.13E+01,-1.02E+01,-9.48E+00,-1.12E+01,-2.22E+01,-3.48E+01,-1.60E+01,-9.39E+00
5.35E+00,-9.19E+00,-1.21E+01,-1.55E+01,-1.17E+01,-7.29E+00,-1.58E+01,-1.91E+01,-1.03E+01
5.37E+00,-1.03E+01,-1.91E+01,-1.70E+01,-1.22E+01,-1.23E+01,-1.81E+01,-7.87E+00,-5.76E+00
5.39E+00,-8.73E+00,-1.11E+01,-9.37E+00,-6.55E+00,-1.45E+01,-1.52E+01,-2.27E+01,-6.42E+00
5.40E+00,-1.56E+01,-1.75E+01,-2.35E+01,-2.04E+01,-1.60E+01,-9.37E+00,-1.30E+01,-1.32E+01
5.42E+00,-1.69E+01,-2.04E+01,-9.56E+00,-6.17E+00,-9.48E+00,-2.29E+01,-2.92E+01,-6.67E+00
5.44E+00,-2.39E+01,-2.40E+01,-2.19E+01,-2.25E+01,-8.68E+00,-6.96E+00,-1.06E+01,-1.22E+01
5.45E+00,-1.49E+01,-2.50E+01,-1.79E+01,-1.57E+01,-2.31E+01,-1.49E+01,-6.86E+00,-6.51E+00
5.47E+00,-2.14E+01,-3.29E+01,-1.11E+01,-9.64E+00,-9.94E+00,-7.28E+00,-1.35E+01,-1.38E+01
5.49E+00,-1.52E+01,-1.78E+01,-2.37E+01,-1.63E+01,-1.24E+01,-1.07E+01,-1.03E+01,-1.35E+01
5.50E+00,-2.39E+01,-1.98E+01,-1.42E+01,-1.66E+01,-1.60E+01,-2.03E+01,-1.48E+01,-1.76E+01
5.52E+00,-8.42E+00,-1.59E+01,-2.07E+01,-1.45E+01,-2.44E+01,-2.36E+01,-1.40E+01,-6.85E+00
5.53E+00,-1.06E+01,-1.19E+01,-1.02E+01,-7.98E+00,-9.12E+00,-1.57E+01,-1.62E+01,-2.57E+01
5.55E+00,-7.04E+00,-8.83E+00,-9.40E+00,-1.42E+01,-1.13E+01,-6.93E+00,-4.40E+00,-6.46E+00
5.57E+00,-1.70E+01,-1.70E+01,-1.42E+01,-1.08E+01,-1.28E+01,-1.07E+01,-9.68E+00,-2.00E+01
5.58E+00,-1.33E+01,-1.46E+01,-1.88E+01,-1.57E+01,-1.21E+01,-2.33E+01,-6.96E+00,-4.79E+00
5.60E+00,-2.01E+01,-2.98E+01,-1.35E+01,-1.36E+01,-1.29E+01,-7.47E+00,-8.32E+00,-5.97E+00
5.62E+00,-1.47E+01,-1.77E+01,-1.22E+01,-1.29E+01,-9.96E+00,-9.39E+00,-1.08E+01,-7.84E+00
5.63E+00,-2.36E+01,-2.26E+01,-1.50E+01,-1.40E+01,-7.48E+00,-1.22E+01,-8.53E+00,-1.57E+01
5.65E+00,-1.97E+01,-1.92E+01,-4.11E+01,-1.52E+01,-1.43E+01,-2.85E+01,-1.89E+01,-1.12E+01
5.66E+00,-9.40E+00,-7.06E+00,-4.43E+00,-7.59E+00,-9.43E+00,-1.11E+01,-3.77E+00,-2.29E+00
5.68E+00,-8.08E+00,-7.13E+00,-9.25E+00,-1.67E+01,-1.32E+01,-1.39E+01,-1.02E+01,-6.90E+00
5.70E+00,-1.56E+01,-1.73E+01,-1.66E+01,-2.44E+01,-1.72E+01,-1.21E+01,-1.65E+01,-9.78E+00
5.71E+00,-1.97E+01,-3.22E+01,-1.45E+01,-1.49E+01,-1.55E+01,-1.74E+01,-1.90E+01,-1.92E+01
5.73E+00,-8.20E+00,-7.82E+00,-6.56E+00,-1.02E+01,-1.12E+01,-8.29E+00,-1.62E+01,-1.44E+01
5.75E+00,-2.38E+01,-1.36E+01,-1.23E+01,-3.30E+01,-2.12E+01,-1.26E+01,-1.40E+01,-1.96E+01
5.76E+00,-1.78E+01,-1.55E+01,-1.34E+01,-9.04E+00,-2.16E+01,-1.18E+01,-8.38E+00,-8.15E+00
5.78E+00,-1.49E+01,-1.71E+01,-1.55E+01,-8.39E+00,-1.28E+01,-1.32E+01,-1.34E+01,-9.54E+00
5.79E+00,-1.31E+01,-1.49E+01,-1.16E+01,-1.17E+01,-1.96E+01,-1.03E+01,-5.00E+00,-7.61E+00
5.81E+00,-9.05E+00,-9.94E+00,-1.36E+01,-1.27E+01,-1.04E+01,-7.71E+00,-8.34E+00,-3.95E+00
5.83E+00,-6.93E+00,-8.01E+00,-1.20E+01,-8.78E+00,-5.32E+00,-4.72E+00,-1.52E+01,-1.69E+01
5.84E+00,-1.56E+01,-1.53E+01,-2.31E+01,-1.15E+01,-1.50E+01,-1.09E+01,-1.68E+01,-6.19E+00
5.86E+00,-1.03E+01,-1.29E+01,-1.54E+01,-1.33E+01,-1.86E+01,-1.16E+01,-1.13E+01,-6.63E+00
5.88E+00,-1.05E+01,-1.28E+01,-1.01E+01,-1.05E+01,-8.48E+00,-7.87E+00,-7.74E+00,-9.23E+00
5.89E+00,-9.64E+00,-1.46E+01,-1.64E+01,-6.15E+00,-6.71E+00,-1.32E+01,-2.10E+01,-1.34E+01
5.91E+00,-5.97E+00,-7.71E+00,-1.08E+01,-9.24E+00,-1.02E+01,-1.11E+01,-4.86E+00,-3.13E+00
5.92E+00,-4.94E+00,-7.67E+00,-1.10E+01,-8.37E+00,-1.32E+01,-1.39E+01,-1.52E+01,-1.50E+01
5.94E+00,-6.93E+00,-8.55E+00,-1.21E+01,-9.57E+00,-9.63E+00,-7.78E+00,-7.70E+00,-1.15E+01
5.96E+00,-1.21E+01,-1.10E+01,-1.51E+01,-8.49E+00,-6.79E+00,-9.89E+00,-1.35E+01,-1.49E+01
5.97E+00,-5.36E+00,-7.66E+00,-6.81E+00,-8.62E+00,-8.00E+00,-6.70E+00,-1.06E+01,-1.10E+01
5.99E+00,-1.08E+01,-1.28E+01,-1.57E+01,-9.99E+00,-2.08E+01,-2.18E+01,-1.21E+01,-1.04E+01
6.01E+00,-1.21E+01,-1.26E+01,-1.67E+01,-1.75E+01,-9.61E+00,-4.95E+00,-5.15E+00,-4.52E+00
6.02E+00,-1.63E+01,-8.81E+00,-4.37E+00,-6.36E+00,-2.13E+01,-1.09E+01,-7.56E+00,-2.16E+00
6.04E+00,-7.15E+00,-9.44E+00,-8.34E+00,-9.17E+00,-8.21E+00,-1.48E+01,-4.22E+01,-1.37E+01
6.05E+00,-1.49E+01,-3.01E+01,-1.38E+01,-9.33E+00,-9.69E+00,-6.45E+00,-4.88E+00,-1.03E+01
6.07E+00,-1.85E+01,-2.36E+01,-1.59E+01,-2.19E+01,-6.41E+00,-9.35E+00,-9.09E+00,-6.53E+00
6.09E+00,-1.03E+01,-1.28E+01,-3.70E+01,-1.17E+01,-1.33E+01,-1.51E+01,-1.45E+01,-4.13E+00
6.10E+00,-1.03E+01,-1.12E+01,-1.06E+01,-1.21E+01,-1.44E+01,-1.98E+01,-1.03E+01,-1.06E+01
6.12E+00,-2.45E+01,-1.70E+01,-9.31E+00,-1.13E+01,-9.08E+00,-8.87E+00,-7.20E+00,-8.05E+00
6.14E+00,-1.00E+01,-1.09E+01,-1.17E+01,-2.06E+01,-1.57E+01,-8.86E+00,-9.92E+00,-1.40E+01
6.15E+00,-9.73E+00,-1.52E+01,-1.31E+01,-4.69E+00,-5.39E+00,-1.47E+01,-1.10E+01,-7.52E+00
6.17E+00,-1.36E+01,-1.84E+01,-1.15E+01,-8.58E+00,-6.86E+00,-1.31E+01,-1.34E+01,-9.54E+00
6.18E+00,-1.28E+01,-2.47E+01,-1.55E+01,-1.69E+01,-1.11E+01,-6.37E+00,-3.56E+00,-7.07E+00
6.20E+00,-1.46E+01,-2.01E+01,-1.74E+01,-8.39E+00,-1.78E+01,-1.60E+01,-7.75E+00,-1.36E+01
6.22E+00,-1.58E+01,-1.59E+01,-1.42E+01,-1.41E+01,-2.10E+01,-6.96E+00,-6.25E+00,-1.93E+01
6.23E+00,-7.38E+00,-9.40E+00,-1.55E+01,-1.80E+01,-8.34E+00,-6.45E+00,-5.50E+00,-1.95E+01
6.25E+00,-1.01E+01,-1.19E+01,-8.30E+00,-1.28E+01,-1.62E+01,-5.48E+00,-8.50E+00,-7.81E+00
6.27E+00,-8.04E+00,-1.00E+01,-1.35E+01,-8.58E+00,-4.10E+00,-5.75E+00,-3.15E+01,-5.96E+00
6.28E+00,-1.33E+01,-1.66E+01,-9.53E+00,-8.95E+00,-1.24E+01,-1.05E+01,-1.50E+01,-1.05E+01
6.30E+00,-6.54E+00,-7.76E+00,-9.32E+00,-9.03E+00,-1.36E+01,-1.20E+01,-1.09E+01,-1.29E+01
6.32E+00,-9.64E+00,-5.90E+00,-4.90E+00,-8.31E+00,-7.26E+00,-8.45E+00,-5.39E+00,-1.80E+00
6.33E+00,-1.39E+01,-1.24E+01,-1.33E+01,-1.65E+01,-2.15E+01,-1.09E+01,-1.51E+01,-1.52E+01
6.35E+00,-6.94E+00,-5.95E+00,-4.58E+00,-5.19E+00,-5.74E+00,-6.24E+00,-4.07E+00,-4.52E+00
6.36E+00,-1.93E+01,-1.36E+01,-1.63E+01,-1.43E+01,-1.75E+01,-1.55E+01,-1.64E+01,-1.56E+01
6.38E+00,-2.07E+01,-2.11E+01,-3.17E+01,-1.25E+01,-4.82E+00,-5.34E+00,-9.10E+00,-1.31E+01
6.40E+00,-1.47E+01,-2.60E+01,-2.98E+01,-1.66E+01,-1.89E+01,-1.67E+01,-1.79E+01,-1.26E+01
6.41E+00,-1.04E+01,-1.08E+01,-1.70E+01,-1.10E+01,-7.38E+00,-4.67E+00,-6.21E+00,-1.46E+01
6.43E+00,-8.22E+00,-8.69E+00,-1.77E+01,-1.13E+01,-7.88E+00,-1.39E+01,-1.03E+01,-8.23E+00
6.45E+00,-9.54E+00,-1.14E+01,-2.07E+01,-1.47E+01,-1.53E+01,-1.77E+01,-1.56E+01,-1.03E+01
6.46E+00,-1.01E+01,-1.09E+01,-1.77E+01,-9.94E+00,-1.27E+01,-1.72E+01,-7.81E+00,-1.72E+01
6.48E+00,-1.02E+01,-1.39E+01,-1.57E+01,-1.07E+01,-8.40E+00,-6.66E+00,-6.14E+00,-3.11E+00
6.49E+00,-1.53E+01,-9.85E+00,-8.89E+00,-1.62E+01,-9.04E+00,-8.80E+00,-1.66E+01,-1.65E+01
6.51E+00,-9.11E+00,-7.40E+00,-1.19E+01,-9.52E+00,-4.74E+00,-1.59E+00,-6.32E+00,-8.32E+00
6.53E+00,-7.38E+00,-9.98E+00,-1.04E+01,-1.16E+01,-8.30E+00,-1.10E+01,-8.98E+00,-4.86E+00
6.54E+00,-2.29E+00,-5.16E+00,-9.94E+00,-1.45E+01,-1.39E+01,-1.48E+01,-1.76E+01,-1.25E+01
6.56E+00,-9.10E+00,-1.38E+01,-2.87E+01,-1.93E+01,-1.72E+01,-1.36E+01,-1.21E+01,-1.71E+01
6.58E+00,-1.06E+01,-1.26E+01,-1.54E+01,-1.26E+01,-8.62E+00,-1.50E+01,-1.78E+01,-1.49E+01
6.59E+00,-1.24E+01,-2.05E+01,-2.73E+01,-1.27E+01,-9.18E+00,-1.33E+01,-1.71E+01,-1.06E+01
6.61E+00,-2.96E+01,-1.32E+01,-9.59E+00,-5.14E+00,-1.21E+01,-3.48E+00,-2.60E+00,-2.12E+00
6.62E+00,-9.05E+00,-9.05E+00,-8.97E+00,-1.02E+01,-1.22E+01,-1.18E+01,-9.47E+00,-1.01E+01
6.64E+00,-1.16E+01,-1.17E+01,-1.18E+01,-1.26E+01,-1.23E+01,-1.23E+01,-1.16E+01,-1.10E+01
6.66E+00,-7.87E+00,-1.70E+01,-1.46E+01,-1.30E+01,-8.02E+00,-2.28E+01,-9.83E+00,-3.87E+00
6.67E+00,-3.23E+01,-2.29E+01,-2.09E+01,-2.42E+01,-1.17E+01,-1.05E+01,-1.49E+01,-1.86E+01
6.69E+00,-1.37E+01,-8.72E+00,-8.88E+00,-5.31E+00,-2.91E+00,-4.75E+00,-2.26E+01,-1.36E+01
6.71E+00,-9.30E+00,-1.18E+01,-1.74E+01,-1.82E+01,-1.07E+01,-1.32E+01,-8.76E+00,-1.17E+01
6.72E+00,-1.69E+01,-8.74E+00,-9.40E+00,-1.76E+01,-1.07E+01,-5.37E+00,-1.00E+01,-1.39E+01
6.74E+00,-2.34E+01,-3.28E+01,-2.44E+01,-1.03E+01,-1.76E+01,-1.43E+01,-7.52E+00,-6.71E+00
6.75E+00,-1.29E+01,-1.75E+01,-1.65E+01,-1.47E+01,-9.64E+00,-1.63E+01,-8.78E+00,-4.46E+00
6.77E+00,-9.80E+00,-8.68E+00,-1.33E+01,-1.03E+01,-5.77E+00,-7.03E+00,-7.60E+00,-1.05E+01
6.79E+00,-1.56E+01,-1.55E+01,-1.54E+01,-1.40E+01,-1.59E+01,-1.56E+01,-7.02E+00,-4.81E+00
6.80E+00,-1.33E+01,-1.94E+01,-1.89E+01,-1.29E+01,-2.75E+01,-1.57E+01,-6.13E+00,-6.39E+00
6.82E+00,-2.75E+00,-7.01E+00,-1.09E+01,-9.72E+00,-1.33E+01,-1.34E+01,-8.41E+00,-1.07E+01
6.84E+00,-1.38E+01,-1.64E+01,-2.07E+01,-1.24E+01,-9.53E+00,-1.66E+01,-7.05E+00,-3.11E+00
6.85E+00,-9.91E+00,-1.28E+01,-1.68E+01,-2.10E+01,-1.70E+01,-2.09E+01,-1.74E+01,-1.08E+01
6.87E+00,-5.78E+00,-7.79E+00,-1.94E+01,-2.48E+01,-2.00E+01,-2.22E+01,-8.16E+00,-2.66E+01
6.88E+00,-8.16E+00,-8.88E+00,-1.09E+01,-2.05E+01,-1.19E+01,-1.19E+01,-1.64E+01,-1.58E+01
6.90E+00,-1.44E+01,-1.37E+01,-1.09E+01,-1.05E+01,-4.75E+00,-1.11E+01,-8.92E+00,-3.72E+00
6.92E+00,-1.41E+01,-1.75E+01,-1.49E+01,-1.85E+01,-2.06E+01,-1.38E+01,-1.08E+01,-9.78E+00
6.93E+00,-8.41E+00,-1.21E+01,-1.46E+01,-1.81E+01,-1.33E+01,-1.42E+01,-1.44E+01,-1.42E+01
6.95E+00,-1.20E+01,-9.18E+00,-1.77E+01,-1.47E+01,-3.01E+01,-1.57E+01,-1.57E+01,-1.41E+01
6.97E+00,-1.57E+01,-1.89E+01,-1.82E+01,-1.11E+01,-1.05E+01,-9.98E+00,-1.69E+01,-1.24E+01
6.98E+00,-1.20E+01,-1.73E+01,-1.98E+01,-1.75E+01,-1.77E+01,-1.02E+01,-1.51E+01,-1.86E+01
7.00E+00,-6.03E+00,-6.75E+00,-7.52E+00,-1.26E+01,-1.75E+01,-1.52E+01,-3.44E+01,-1.17E+01
7.01E+00,-2.02E+01,-1.61E+01,-1.23E+01,-8.86E+00,-1.28E+01,-1.17E+01,-9.64E+00,-1.55E+01
7.03E+00,-1.60E+01,-1.46E+01,-2.02E+01,-5.87E+00,-1.35E+01,-1.01E+01,-9.49E+00,-1.70E+01
7.05E+00,-1.38E+01,-1.10E+01,-1.02E+01,-4.26E+00,-7.97E+00,-5.24E+00,-4.74E+00,-8.92E+00
7.06E+00,-1.09E+01,-1.33E+01,-1.00E+01,-9.73E+00,-1.32E+01,-1.92E+01,-6.83E+00,-6.90E+00
7.08E+00,-1.48E+01,-1.87E+01,-1.85E+01,-1.43E+01,-8.79E+00,-7.66E+00,-5.93E+00,-3.08E+00
7.10E+00,-1.42E+01,-1.32E+01,-1.49E+01,-1.95E+01,-1.66E+01,-1.34E+01,-8.59E+00,-1.82E+01
7.11E+00,-1.48E+01,-1.33E+01,-2.12E+01,-1.59E+01,-9.70E+00,-1.07E+01,-1.00E+01,-2.92E+01
7.13E+00,-2.23E+01,-2.29E+01,-1.65E+01,-1.31E+01,-1.94E+01,-1.95E+01,-1.34E+01,-2.46E+01
7.15E+00,-6.38E+00,-1.22E+01,-2.57E+01,-1.69E+01,-1.25E+01,-4.35E+00,-1.76E+01,-9.04E+00
7.16E+00,-5.40E+00,-7.74E+00,-8.16E+00,-7.05E+00,-8.87E+00,-2.52E+01,-1.66E+01,-1.05E+01
7.18E+00,-1.08E+01,-8.23E+00,-1.27E+01,-1.07E+01,-1.30E+01,-1.61E+01,-1.47E+01,-5.09E+00
7.19E+00,-4.21E+00,-5.73E+00,-5.99E+00,-4.80E+00,-4.55E+00,-1.28E+01,-7.54E+00,-8.73E+00
7.21E+00,-7.44E+00,-1.01E+01,-1.22E+01,-1.16E+01,-1.18E+01,-1.39E+01,-7.04E+00,-1.20E+01
7.23E+00,-5.93E+00,-1.30E+01,-7.70E+00,-8.37E+00,-2.79E+01,-4.49E+01,-1.93E+01,-8.48E+00
7.24E+00,-9.98E+00,-2.02E+01,-1.85E+01,-1.33E+01,-1.22E+01,-9.62E+00,-2.10E+01,-1.88E+01
7.26E+00,-9.89E+00,-1.75E+01,-2.17E+01,-6.17E+00,-1.02E+01,-9.97E+00,-1.57E+01,-4.02E+00
7.28E+00,-9.35E+00,-1.12E+01,-1.71E+01,-1.12E+01,-8.29E+00,-1.21E+01,-1.36E+01,-8.41E+00
7.29E+00,-4.48E+01,-2.02E+01,-1.58E+01,-2.79E+01,-2.36E+01,-9.87E+00,-1.09E+01,-1.45E+01
7.31E+00,-2.78E+01,-1.81E+01,-1.64E+01,-1.56E+01,-8.94E+00,-8.19E+00,-8.51E+00,-1.42E+01
7.32E+00,-7.61E+00,-1.23E+01,-2.52E+01,-1.06E+01,-1.48E+01,-1.12E+01,-1.02E+01,-7.60E+00
7.34E+00,-1.53E+01,-9.96E+00,-1.53E+01,-7.53E+00,-8.28E+00,-8.70E+00,-8.05E+00,-1.04E+01
7.36E+00,-2.09E+01,-1.70E+01,-9.11E+00,-8.72E+00,-1.02E+01,-2.96E+01,-7.33E+00,-1.02E+01
7.37E+00,-1.10E+01,-1.10E+01,-1.12E+01,-1.08E+01,-9.85E+00,-9.67E+00,-7.36E+00,-3.86E+00
7.39E+00,-8.29E+00,-7.12E+00,-5.85E+00,-5.52E+00,-3.72E+00,-7.53E+00,-8.39E+00,-8.01E+00
7.41E+00,-1.32E+01,-1.35E+01,-9.99E+00,-1.52E+01,-7.80E+00,-1.20E+01,-9.01E+00,-1.04E+01
7.42E+00,-2.62E+00,-7.07E+00,-9.17E+00,-1.24E+01,-1.65E+01,-1.34E+01,-1.33E+01,-1.89E+01
7.44E+00,-1.21E+01,-7.57E+00,-1.48E+01,-1.22E+01,-8.68E+00,-1.52E+01,-1.41E+01,-6.76E+00
7.45E+00,-1.68E+01,-8.82E+00,-9.26E+00,-1.16E+01,-1.54E+01,-1.32E+01,-1.69E+01,-1.72E+01
7.47E+00,-1.51E+01,-1.16E+01,-1.51E+01,-1.46E+01,-7.50E+00,-8.94E+00,-1.20E+01,-6.28E+00
7.49E+00,-2.03E+01,-1.45E+01,-1.13E+01,-8.82E+00,-5.75E+00,-9.80E+00,-1.84E+01,-7.80E+00
7.50E+00,-1.52E+01,-8.47E+00,-6.65E+00,-8.87E+00,-5.16E+00,-5.65E+00,-6.56E+00,-9.45E+00
7.52E+00,-3.37E+01,-2.09E+01,-9.67E+00,-1.51E+01,-9.74E+00,-1.31E+01,-1.09E+01,-1.02E+01
7.54E+00,-5.68E+00,-6.18E+00,-7.40E+00,-5.10E+00,-1.09E+01,-1.06E+01,-1.25E+01,-1.51E+01
7.55E+00,-1.41E+01,-2.24E+01,-1.29E+01,-1.12E+01,-1.81E+01,-1.36E+01,-1.28E+01,-1.16E+01
7.57E+00,-3.99E+00,-6.56E+00,-8.51E+00,-5.92E+00,-8.48E+00,-1.32E+01,-9.13E+00,-1.16E+01
7.58E+00,-7.18E+00,-2.61E+01,-1.83E+01,-1.50E+01,-1.48E+01,-1.42E+01,-1.53E+01,-1.39E+01
7.60E+00,-1.00E+01,-1.52E+01,-1.06E+01,-1.31E+01,-1.26E+01,-9.32E+00,-9.77E+00,-9.67E+00
7.62E+00,-5.65E+00,-9.08E+00,-1.39E+01,-8.88E+00,-6.13E+00,-9.60E+00,-6.96E+00,-7.19E+00
7.63E+00,-1.57E+01,-1.49E+01,-1.33E+01,-1.19E+01,-1.10E+01,-9.78E+00,-1.47E+01,-7.65E+00
7.65E+00,-2.09E+01,-1.27E+01,-1.37E+01,-9.50E+00,-1.14E+01,-7.21E+00,-6.88E+00,-6.20E+00
7.67E+00,-2.33E+01,-1.19E+01,-8.26E+00,-1.17E+01,-1.39E+01,-1.28E+01,-9.26E+00,-1.08E+01
7.68E+00,-8.86E+00,-1.88E+01,-1.36E+01,-1.35E+01,-1.14E+01,-1.37E+01,-1.81E+01,-6.70E+00
7.70E+00,-1.47E+00,-3.25E+00,-5.60E+00,-8.49E+00,-5.21E+00,-8.48E+00,-1.97E+01,-8.26E+00
7.71E+00,-1.61E+01,-1.26E+01,-1.10E+01,-7.23E+00,-3.85E+00,-5.67E+00,-1.48E+01,-8.20E+00
7.73E+00,-7.76E+00,-1.53E+01,-1.16E+01,-9.75E+00,-1.27E+01,-1.42E+01,-9.08E+00,-5.67E+00
7.75E+00,-1.00E+01,-1.41E+01,-1.37E+01,-1.42E+01,-1.24E+01,-1.33E+01,-1.79E+01,-1.54E+01
7.76E+00,-1.15E+01,-9.96E+00,-8.76E+00,-1.00E+01,-7.40E+00,-1.82E+01,-6.89E+00,-9.11E+00
7.78E+00,-6.18E+00,-5.82E+00,-5.57E+00,-8.41E+00,-1.07E+01,-1.08E+01,-1.16E+01,-1.73E+01
7.80E+00,-1.87E+01,-1.68E+01,-2.20E+01,-1.78E+01,-9.55E+00,-2.45E+01,-3.14E+01,-1.77E+01
7.81E+00,-1.03E+01,-8.89E+00,-9.41E+00,-6.94E+00,-8.26E+00,-1.21E+01,-1.27E+01,-5.47E+00
7.83E+00,-1.67E+01,-1.91E+01,-1.69E+01,-1.65E+01,-8.56E+00,-9.69E+00,-1.42E+01,-1.32E+01
7.85E+00,-1.38E+01,-1.42E+01,-1.26E+01,-2.76E+01,-1.05E+01,-7.82E+00,-6.38E+00,-5.70E+00
7.86E+00,-1.51E+01,-1.35E+01,-9.66E+00,-1.82E+01,-1.34E+01,-1.20E+01,-7.84E+00,-1.56E+01
7.88E+00,-1.25E+01,-1.26E+01,-8.71E+00,-2.39E+01,-1.34E+01,-1.03E+01,-1.79E+01,-5.17E+00
7.89E+00,-1.14E+01,-1.23E+01,-1.57E+01,-2.16E+01,-1.07E+01,-1.13E+01,-1.35E+01,-1.26E+01
7.91E+00,-8.51E+00,-1.17E+01,-1.03E+01,-1.83E+01,-1.57E+01,-2.06E+01,-1.56E+01,-7.87E+00
7.93E+00,-7.75E+00,-8.80E+00,-8.41E+00,-4.91E+00,-1.75E+01,-1.47E+01,-7.54E+00,-1.22E+01
7.94E+00,-1.32E+01,-1.44E+01,-3.83E+01,-1.31E+01,-1.27E+01,-2.70E+01,-1.75E+01,-8.72E+00
7.96E+00,-9.89E+00,-7.31E+00,-9.85E+00,-1.45E+01,-5.13E+00,-1.06E+01,-2.15E+01,-6.44E+00
7.98E+00,-1.64E+01,-1.70E+01,-1.23E+01,-2.83E+01,-3.32E+01,-1.97E+01,-7.10E+00,-6.95E+00
7.99E+00,-1.13E+01,-1.45E+01,-1.69E+01,-1.58E+01,-1.42E+01,-1.04E+01,-1.50E+01,-1.71E+01
8.01E+00,-1.06E+01,-9.20E+00,-7.56E+00,-1.08E+01,-4.68E+00,-3.46E+00,-5.79E+00,-6.82E+00
8.02E+00,-1.30E+01,-1.39E+01,-9.15E+00,-1.76E+01,-1.22E+01,-1.12E+01,-1.11E+01,-1.32E+01
8.04E+00,-2.32E+01,-1.42E+01,-1.48E+01,-2.31E+01,-7.98E+00,-7.20E+00,-1.59E+01,-7.27E+00
8.06E+00,-9.40E+00,-1.24E+01,-1.76E+01,-9.19E+00,-1.22E+01,-4.63E+00,-4.77E+00,-5.84E+00
8.07E+00,-1.32E+01,-1.56E+01,-1.29E+01,-1.47E+01,-4.03E+00,-1.29E+01,-7.30E+00,-7.10E+00
8.09E+00,-2.88E+01,-1.39E+01,-1.28E+01,-1.01E+01,-1.28E+01,-1.24E+01,-3.80E+00,-2.87E+00
8.11E+00,-1.60E+01,-1.59E+01,-2.10E+01,-1.51E+01,-1.07E+01,-7.44E+00,-1.37E+01,-6.06E+00
8.12E+00,-4.39E+00,-1.04E+01,-1.88E+01,-1.92E+01,-9.23E+00,-1.26E+01,-1.27E+01,-8.62E+00
8.14E+00,-1.78E+01,-1.73E+01,-9.35E+00,-1.91E+01,-1.55E+01,-2.40E+01,-1.31E+01,-1.64E+01
8.15E+00,-1.60E+01,-1.59E+01,-1.21E+01,-1.37E+01,-9.38E+00,-9.51E+00,-8.90E+00,-1.09E+01
8.17E+00,-1.67E+01,-2.73E+01,-2.93E+01,-1.51E+01,-9.06E+00,-3.85E+01,-8.66E+00,-7.49E+00
8.19E+00,-2.17E+01,-1.96E+01,-1.47E+01,-8.98E+00,-1.21E+01,-8.62E+00,-1.04E+01,-6.21E+00
8.20E+00,-1.25E+01,-1.67E+01,-1.69E+01,-1.43E+01,-1.73E+01,-1.50E+01,-6.18E+00,-5.62E+00
8.22E+00,-1.01E+01,-1.23E+01,-9.40E+00,-1.21E+01,-2.20E+01,-2.62E+01,-1.56E+01,-7.59E+00
8.24E+00,-9.66E+00,-1.13E+01,-1.38E+01,-1.75E+01,-1.02E+01,-5.02E+00,-1.49E+01,-1.16E+01
8.25E+00,-1.18E+01,-9.62E+00,-7.06E+00,-8.69E+00,-8.11E+00,-7.54E+00,-8.64E+00,-7.62E+00
8.27E+00,-6.39E+00,-4.09E+00,-3.93E+00,-1.59E+01,-8.83E+00,-1.21E+01,-5.02E+00,-1.63E+01
8.28E+00,-1.11E+01,-1.00E+01,-1.23E+01,-1.22E+01,-1.38E+01,-1.49E+01,-1.33E+01,-4.81E+00
8.30E+00,-1.37E+01,-1.14E+01,-1.05E+01,-1.21E+01,-7.98E+00,-1.15E+01,-7.75E+00,-8.43E+00
8.32E+00,-9.19E+00,-1.14E+01,-1.24E+01,-2.20E+01,-1.10E+01,-4.70E+00,-8.95E+00,-5.58E+00
8.33E+00,-1.75E+01,-1.38E+01,-9.07E+00,-1.01E+01,-6.30E+00,-2.48E+00,-9.50E+00,-7.14E+00
8.35E+00,-7.40E+00,-1.48E+01,-1.20E+01,-1.91E+01,-9.07E+00,-3.71E+00,-9.54E+00,-1.39E+01
8.37E+00,-1.43E+01,-1.48E+01,-3.54E+01,-2.00E+01,-2.05E+01,-2.72E+01,-1.72E+01,-6.65E+00
8.38E+00,-8.88E+00,-1.18E+01,-1.38E+01,-2.74E+01,-1.01E+01,-3.18E+00,-8.52E+00,-5.41E+00
8.40E+00,-2.26E+01,-2.71E+01,-1.28E+01,-1.14E+01,-3.31E+01,-2.29E+01,-1.13E+01,-1.14E+01
8.41E+00,-9.60E+00,-1.88E+01,-2.60E+01,-9.01E+00,-1.12E+01,-1.23E+01,-8.10E+00,-4.37E+00
8.43E+00,-1.08E+01,-1.39E+01,-8.48E+00,-7.54E+00,-4.60E+00,-4.97E+00,-9.28E+00,-1.11E+01
8.45E+00,-6.53E+00,-9.25E+00,-1.03E+01,-1.07E+01,-1.13E+01,-2.59E+01,-7.12E+00,-5.90E+00
8.46E+00,-6.83E+00,-8.81E+00,-1.27E+01,-8.27E+00,-7.24E+00,-1.76E+01,-8.09E+00,-7.03E+00
8.48E+00,-2.05E+01,-1.39E+01,-8.50E+00,-1.22E+01,-7.12E+00,-1.10E+01,-8.22E+00,-1.02E+01
8.50E+00,-1.80E+01,-1.32E+01,-1.33E+01,-1.20E+01,-5.51E+00,-8.08E+00,-1.12E+01,-6.81E+00
8.51E+00,-1.57E+01,-1.14E+01,-9.50E+00,-1.09E+01,-1.07E+01,-1.23E+01,-8.54E+00,-4.38E+00
8.53E+00,-4.30E+00,-1.11E+01,-5.10E+00,-9.39E+00,-2.39E+01,-1.89E+01,-1.41E+01,-1.19E+01
8.54E+00,-1.01E+01,-9.26E+00,-5.73E+00,-4.01E+00,-7.53E+00,-5.03E+00,-1.28E+01,-8.34E+00
8.56E+00,-1.16E+01,-1.67E+01,-1.83E+01,-1.52E+01,-1.59E+01,-2.63E+01,-1.81E+01,-1.77E+01
8.58E+00,-6.04E+00,-9.81E+00,-6.48E+00,-1.60E+01,-1.58E+01,-1.49E+01,-1.53E+01,-1.38E+01
8.59E+00,-6.24E+00,-1.65E+01,-1.22E+01,-1.18E+01,-5.73E+00,-8.42E+00,-8.11E+00,1.18E+00
8.61E+00,-1.35E+01,-1.82E+01,-1.93E+01,-1.37E+01,-9.56E+00,-1.60E+01,-1.27E+01,-1.46E+01
8.63E+00,-1.45E+01,-5.74E+00,-5.31E+00,-6.79E+00,-6.49E+00,-1.70E+01,-1.03E+01,-2.59E+01
8.64E+00,-8.53E+00,-9.34E+00,-1.85E+01,-1.69E+01,-1.36E+01,-1.56E+01,-9.01E+00,-1.04E+01
8.66E+00,-4.58E+00,-7.49E+00,-6.64E+00,-9.96E+00,-1.03E+01,-4.31E+00,-4.88E+00,-6.00E+00
8.68E+00,-1.12E+01,-1.15E+01,-1.48E+01,-6.79E+00,-9.68E+00,-6.78E+00,-6.25E+00,-1.41E+01
8.69E+00,-7.80E+00,-9.76E+00,-7.41E+00,-7.63E+00,-9.98E+00,-6.39E+00,-1.37E+01,-3.25E+01
8.71E+00,-9.42E+00,-9.05E+00,-1.22E+01,-1.03E+01,-2.27E+01,-1.28E+01,-1.39E+01,-1.00E+01
8.72E+00,-4.03E+00,-8.80E+00,-1.52E+01,-1.10E+01,-2.07E+01,-1.38E+01,-7.33E+00,-1.27E+01
8.74E+00,-1.27E+01,-1.02E+01,-1.28E+01,-1.11E+01,-1.32E+01,-7.65E+00,-1.57E+01,-1.07E+01
8.76E+00,-3.60E+00,-5.79E+00,-8.91E+00,-1.88E+01,-1.18E+01,-1.15E+01,-1.98E+00,-5.51E+00
8.77E+00,-5.39E+00,-8.20E+00,-1.35E+01,-2.11E+01,-2.22E+01,-2.31E+01,-8.88E+00,-1.95E+01
8.79E+00,-3.00E+01,-2.89E+01,-1.05E+01,-1.68E+01,-9.62E+00,-4.73E+00,-8.22E+00,-4.40E+00
8.81E+00,-9.69E+00,-1.94E+01,-1.89E+01,-2.31E+01,-1.14E+01,-1.28E+01,-1.39E+01,-4.07E+00
8.82E+00,-6.39E+00,-6.54E+00,-9.76E+00,-1.18E+01,-1.52E+01,-7.09E+00,-2.18E+01,-5.08E+00
8.84E+00,-4.38E+00,-9.02E+00,-1.69E+01,-8.90E+00,-1.29E+01,-9.49E+00,-1.06E+01,-7.66E+00
8.85E+00,-8.69E+00,-9.87E+00,-8.18E+00,-2.32E+01,-1.02E+01,-1.93E+01,-2.26E+01,-1.05E+01
8.87E+00,-2.07E+01,-2.14E+01,-1.97E+01,-1.12E+01,-6.60E+00,-1.31E+01,-1.03E+01,-2.66E+00
8.89E+00,-3.13E+00,-5.26E+00,-1.07E+01,-5.30E+00,-9.19E+00,-6.62E+00,-1.04E+01,-2.26E+01
8.90E+00,-2.63E+01,-1.09E+01,-2.23E+01,-6.01E+00,-9.14E+00,-4.48E+00,-1.42E+01,-1.43E+01
8.92E+00,-1.06E+01,-1.19E+01,-9.96E+00,-1.11E+01,-1.52E+01,-4.09E+00,-3.52E+00,-7.15E+00
8.94E+00,-8.37E+00,-1.57E+01,-1.95E+01,-2.25E+01,-3.17E+01,-2.03E+01,-1.13E+01,-1.12E+01
8.95E+00,-4.76E+00,-1.22E+01,-1.31E+01,-9.11E+00,-8.65E+00,-7.66E+00,-1.12E+01,-1.15E+01
8.97E+00,-1.22E+01,-1.65E+01,-1.08E+01,-9.26E+00,-6.62E+00,-3.05E+00,-2.06E+01,-7.38E+00
8.98E+00,-7.99E+00,-8.08E+00,-1.09E+01,-2.45E+01,-1.07E+01,-3.07E+01,-2.07E+01,-5.26E+00
9.00E+00,-7.35E+00,-1.17E+01,-1.01E+01,-5.92E+00,-2.06E+01,-2.29E+01,-7.42E+00,-1.12E+01
9.02E+00,-1.08E+01,-1.38E+01,-1.76E+01,-1.33E+01,-6.33E+00,-1.05E+01,-1.53E+01,-9.05E+00
9.03E+00,-6.51E+00,-6.45E+00,-1.85E+01,-1.21E+01,-1.19E+01,-2.55E+01,-1.00E+01,-1.19E+01
9.05E+00,-1.15E+01,-1.31E+01,-1.29E+01,-8.46E+00,-1.05E+01,-1.12E+01,-1.35E+01,-1.39E+01
9.07E+00,-8.61E+00,-1.35E+01,-2.26E+01,-1.21E+01,-1.42E+01,-1.26E+01,-1.82E+01,-1.40E+01
9.08E+00,-1.14E+01,-1.83E+01,-2.50E+01,-4.51E+00,-8.96E+00,-8.86E+00,-3.66E+00,-9.46E+00
9.10E+00,-7.66E+00,-1.56E+01,-3.36E+01,-1.82E+01,-1.32E+01,-1.68E+01,-2.23E+01,-1.07E+01
9.11E+00,-1.27E+01,-7.55E+00,-9.38E+00,-1.27E+01,-1.96E+01,-1.64E+01,-9.59E+00,-1.05E+01
9.13E+00,-2.45E+00,-8.68E+00,-3.14E+01,-1.38E+01,-5.56E+00,-1.43E+01,-4.85E+00,-3.99E+00
9.15E+00,-1.55E+01,-1.48E+01,-1.37E+01,-2.19E+01,-7.80E+00,-8.85E+00,-1.67E+01,-1.59E+01
9.16E+00,-1.02E+01,-1.17E+01,-1.87E+01,-7.83E+00,-1.64E+01,-1.16E+01,-7.66E+00,-9.40E+00
9.18E+00,-1.83E+01,-1.46E+01,-1.20E+01,-7.22E+00,-1.04E+01,-2.58E+01,-5.13E+00,-1.49E+01
9.20E+00,-1.07E+01,-9.26E+00,-9.82E+00,-8.57E+00,-7.26E+00,-8.96E+00,-2.91E+01,-7.39E+00
9.21E+00,-1.07E+01,-2.05E+01,-1.67E+01,-1.77E+01,-1.22E+01,-6.49E+00,-9.30E+00,-7.22E+00
9.23E+00,-8.62E+00,-9.62E+00,-4.55E+00,-2.22E+01,-6.13E+00,-6.59E+00,-2.28E+00,-1.31E+01
9.24E+00,-1.99E+01,-1.74E+01,-4.00E+00,-8.23E+00,-3.95E+00,-2.72E+00,-4.19E+00,-3.62E+00
9.26E+00,-2.16E+01,-1.34E+01,-1.11E+01,-1.28E+01,-5.48E+00,-4.02E+00,-6.18E+00,-8.17E+00
9.28E+00,-5.54E+00,-1.60E+01,-9.42E+00,-9.45E+00,-1.80E+01,-8.75E+00,-1.03E+01,-9.77E+00
9.29E+00,-7.85E+00,-7.83E+00,-1.59E+01,-2.11E+01,-1.21E+01,-1.10E+01,-1.43E+01,-1.37E+01
9.31E+00,-1.05E+01,-1.35E+01,-6.18E+00,-4.52E+00,-1.71E+01,-8.95E+00,-2.50E+00,-1.71E+00
9.33E+00,-2.02E+01,-1.59E+01,-1.71E+01,-1.28E+01,-1.18E+01,-1.85E+01,-1.29E+01,-1.91E+01
9.34E+00,-1.22E+01,-1.14E+01,-1.45E+01,-6.76E+00,-4.96E+00,-8.13E+00,-1.55E+01,-1.13E+01
9.36E+00,-1.40E+01,-2.97E+01,-8.93E+00,-1.89E+01,-1.88E+01,-1.67E+01,-2.21E+01,-1.20E+01
9.38E+00,-1.08E+01,-1.67E+01,-1.67E+01,-2.31E+01,-1.08E+01,-9.86E+00,-6.53E+00,-1.03E+01
9.39E+00,-7.04E+00,-1.20E+01,-8.87E+00,-1.33E+01,-1.30E+01,-1.38E+01,-1.03E+01,-6.17E+00
9.41E+00,-9.10E+00,-9.31E+00,-1.58E+01,-1.70E+01,-4.39E+00,-5.19E+00,-6.22E+00,-4.28E+00
9.42E+00,-1.67E+01,-1.82E+01,-6.86E+00,-8.00E+00,-8.46E+00,-7.31E+00,-1.94E+01,-2.09E+01
9.44E+00,-1.59E+01,-1.69E+01,-7.84E+00,-1.44E+01,-8.47E+00,-6.67E+00,-1.61E+01,-3.06E+00
9.46E+00,-2.30E+01,-1.58E+01,-1.63E+01,-7.33E+00,-1.08E+01,-2.05E+01,-2.22E+01,-1.94E+01
9.47E+00,-2.47E+01,-3.30E+01,-1.21E+01,-3.42E+01,-8.95E+00,-2.04E+01,-9.16E+00,-6.57E+00
9.49E+00,-1.83E+01,-1.56E+01,-2.42E+01,-1.71E+01,-9.00E+00,-6.09E+00,-1.00E+01,-7.16E+00
9.51E+00,-2.97E+01,-1.57E+01,-1.59E+01,-5.45E+00,-8.21E+00,-9.03E+00,-8.32E+00,-2.31E+01
9.52E+00,-8.27E+00,-1.20E+01,-1.79E+01,-7.85E+00,-1.80E+01,-9.04E+00,-6.03E+00,-8.83E+00
9.54E+00,-8.53E+00,-1.13E+01,-9.39E+00,-7.33E+00,-6.36E+00,-1.23E+01,-9.06E+00,-1.24E+01
9.55E+00,-1.84E+01,-1.77E+01,-1.05E+01,-3.89E+01,-2.26E+01,-7.52E+00,-1.26E+01,-1.68E+01
9.57E+00,-9.79E+00,-1.10E+01,-8.47E+00,-6.02E+00,-1.09E+01,-1.13E+01,-9.93E+00,-8.81E+00
9.59E+00,-8.48E+00,-8.49E+00,-9.46E+00,-8.70E+00,-1.74E+01,-1.32E+01,-1.96E+01,-1.13E+01
9.60E+00,-1.22E+01,-1.95E+01,-1.35E+01,-6.59E+00,-3.97E+00,-3.06E+00,-2.10E+00,-2.71E+00
9.62E+00,-4.23E+00,-6.71E+00,-6.15E+00,-1.18E+01,-8.10E+00,-1.76E+01,-1.55E+01,-1.86E+01
9.64E+00,-1.40E+01,-1.30E+01,-1.01E+01,-9.07E+00,-1.74E+01,-2.67E+01,-9.26E+00,-4.67E+00
9.65E+00,-1.12E+01,-2.61E+01,-8.49E+00,-1.30E+01,-9.74E+00,-5.73E+00,-6.88E+00,-1.92E+01
9.67E+00,-1.69E+01,-2.79E+01,-2.27E+01,-1.97E+01,-1.27E+01,-1.04E+01,-1.37E+01,-6.84E+00
9.68E+00,-1.05E+01,-1.39E+01,-9.30E+00,-1.68E+01,-9.01E+00,-9.58E+00,-1.28E+01,-1.13E+01
9.70E+00,-1.81E+01,-1.48E+01,-7.31E+00,-1.34E+01,-1.57E+01,-1.20E+01,-1.99E+01,-1.56E+00
9.72E+00,-7.55E+00,-9.64E+00,-8.52E+00,-1.85E+01,-1.31E+01,-1.56E+01,-2.30E+01,-1.32E+01
9.73E+00,-6.55E+00,-1.12E+01,-8.15E+00,-1.24E+01,-9.57E+00,-1.47E+01,-1.74E+01,-9.10E+00
9.75E+00,-7.94E+00,-2.05E+01,-1.28E+01,-1.73E+01,-1.38E+01,-1.46E+01,-1.48E+01,-8.05E+00
9.77E+00,-1.45E+01,-1.83E+01,-1.13E+01,-7.47E+00,-7.01E+00,-6.59E+00,-1.09E+01,-9.68E+00
9.78E+00,-1.80E+01,-1.20E+01,-1.28E+01,-7.85E+00,-3.33E+00,-8.45E+00,-3.18E+00,-3.64E+00
9.80E+00,-1.12E+01,-1.20E+01,-4.75E+00,-5.83E+00,-1.32E+01,-1.13E+01,-1.94E+01,-2.80E+01
9.81E+00,-9.09E+00,-1.13E+01,-1.68E+01,-1.00E+01,-1.24E+01,-6.17E+00,-9.00E+00,-1.15E+01
9.83E+00,-1.25E+01,-1.20E+01,-1.35E+01,-8.43E+00,-1.31E+01,-1.22E+01,-8.86E+00,-1.10E+01
9.85E+00,-1.47E+01,-1.45E+01,-1.04E+01,-6.03E+00,-7.03E+00,-2.37E+01,-1.63E+01,-1.68E+01
9.86E+00,-1.80E+01,-1.58E+01,-1.26E+01,-2.11E+01,-2.16E+01,-1.35E+01,-6.63E+00,-1.09E+01
9.88E+00,-1.07E+01,-1.11E+01,-1.30E+01,-7.12E+00,-8.96E+00,1.62E+00,-1.67E+00,-6.92E+00
9.90E+00,-1.44E+01,-2.20E+01,-1.07E+01,-1.81E+01,-1.13E+01,-1.65E+01,-8.81E+00,-1.75E+01
9.91E+00,-6.17E+00,-7.50E+00,-8.26E+00,-9.86E+00,-1.71E+01,-7.54E+00,-5.63E+00,-9.00E+00
9.93E+00,-9.98E+00,-9.33E+00,-6.63E+00,-2.35E+00,-9.13E+00,-4.28E+00,-8.11E+00,-7.71E+00
9.94E+00,-8.26E+00,-6.87E+00,-5.84E+00,-5.46E+00,-8.17E+00,-4.41E+00,-2.35E+00,-1.68E+00
9.96E+00,-7.02E+00,-6.29E+00,-3.99E+00,-6.86E+00,-5.97E+00,-4.99E+00,-1.28E+01,-5.25E+00
9.98E+00,-1.66E+01,-1.86E+01,-1.61E+01,-1.59E+01,-2.77E+00,-1.13E+01,-1.56E+01,-2.64E+00
9.99E+00,-4.95E+00,-8.05E+00,-8.59E+00,-1.11E+01,-9.78E+00,-1.52E+01,-6.76E+00,-8.47E+00
1.00E+01,-2.44E+00,-3.96E+00,-1.33E+01,-1.73E+01,-1.41E+01,-3.78E+00,-8.51E+00,-1.44E+01
1.00E+01,-6.98E+00,-8.86E+00,-1.02E+01,-1.41E+01,-9.45E+00,-5.72E+00,-5.79E+00,-9.83E+00
1.00E+01,-4.67E+00,-8.15E+00,-1.99E+01,-1.04E+01,-2.17E+01,-6.28E+00,-8.52E+00,-1.08E+01
1.01E+01,-5.11E+00,-7.39E+00,-1.39E+01,-4.12E+00,-9.74E+00,-6.30E+00,-1.70E+01,-5.79E+00
1.01E+01,-2.82E+00,-1.16E+01,-1.36E+01,-1.33E+01,-1.11E+01,-6.36E+00,-5.97E+00,-5.68E+00
1.01E+01,-1.03E+01,-1.18E+01,-9.98E+00,-1.32E+01,-9.65E+00,-6.48E+00,-7.43E+00,-8.21E+00
1.01E+01,-7.63E+00,-8.55E+00,-1.89E+01,-1.08E+01,-1.45E+01,-6.92E+00,-3.18E+00,-1.10E+01
1.01E+01,-9.76E+00,-1.15E+01,-9.26E+00,-1.16E+01,-7.31E+00,-1.59E+01,-1.67E+01,-1.24E+01
1.01E+01,-6.51E+00,-1.85E+01,-7.14E+00,-1.14E+01,-1.03E+01,-1.41E+01,-1.24E+01,-1.12E+01
1.02E+01,-9.05E+00,-1.39E+01,-8.37E+00,-2.10E+01,-2.03E+01,-1.04E+01,-8.78E+00,-1.12E+01
1.02E+01,-5.20E+00,-8.94E+00,-1.35E+01,-1.29E+01,-7.46E+00,-8.38E+00,-2.01E+01,-4.06E+00
1.02E+01,-1.81E+01,-1.50E+01,-1.25E+01,-1.46E+01,-6.87E+00,-1.34E+01,-1.50E+01,-9.51E+00
1.02E+01,-1.20E+01,-1.37E+01,-1.55E+01,-1.25E+01,-1.13E+01,-1.39E+01,-1.73E+01,-8.45E+00
1.02E+01,-1.28E+01,-1.24E+01,-1.08E+01,-1.56E+01,-9.34E+00,-1.33E+01,-3.45E+00,-1.50E+01
1.02E+01,-1.60E+01,-1.92E+01,-1.05E+01,-9.92E+00,-6.33E+00,-2.27E+01,-2.64E+01,-1.24E+01
1.03E+01,-1.28E+01,-1.33E+01,-7.33E+00,-6.36E+00,-8.07E+00,-1.20E+00,-9.27E+00,-6.88E+00
1.03E+01,-1.09E+01,-1.55E+01,-1.15E+01,-1.78E+01,-1.08E+01,-2.19E+01,-6.41E+00,-7.76E+00
1.03E+01,-1.51E+01,-1.43E+01,-1.71E+01,-5.91E+00,-1.84E+01,-1.05E+01,-3.92E+00,-1.01E+01
1.03E+01,-6.17E+00,-1.46E+01,-1.50E+01,-2.45E+01,-1.62E+01,-9.82E+00,-9.42E+00,-1.76E+01
1.03E+01,-2.00E+01,-1.07E+01,-1.20E+01,-8.06E+00,-1.44E+01,-4.79E+00,-1.05E+01,-2.96E+00
1.03E+01,-1.62E+01,-1.70E+01,-2.39E+01,-2.55E+01,-9.10E+00,-1.06E+01,-1.34E+01,-5.29E+00
1.04E+01,-7.96E+00,-1.68E+01,-1.38E+01,-1.44E+01,-6.91E+00,-1.45E+01,-6.96E+00,-6.51E+00
1.04E+01,-1.01E+01,-1.30E+01,-1.81E+01,-1.39E+01,-1.25E+01,-9.45E+00,-8.89E+00,-7.20E+00
1.04E+01,-3.05E+00,-1.26E+01,-8.24E+00,-9.61E+00,-8.43E+00,-4.85E+00,-1.40E+00,-2.69E+00
1.04E+01,-1.37E+01,-1.60E+01,-8.40E+00,-1.08E+01,-6.44E+00,-3.99E+00,-2.23E+00,-1.05E+01
1.04E+01,-7.63E+00,-9.62E+00,-1.77E+01,-1.13E+01,-2.50E+01,-7.61E+00,-1.41E+01,-2.28E+01
1.04E+01,-2.51E+01,-1.24E+01,-1.27E+01,-1.01E+01,-1.24E+01,-1.79E+01,-9.72E+00,-1.63E+01
1.04E+01,-7.88E+00,-2.79E+01,-9.10E+00,-2.14E+01,-1.24E+01,-2.11E+01,-6.97E+00,-8.64E+00
1.05E+01,-8.79E+00,-1.60E+01,-1.48E+01,-2.32E+01,-5.94E+00,-1.23E+01,-4.39E+00,-1.02E+01
1.05E+01,-2.28E+01,-1.76E+01,-1.03E+01,-1.49E+01,-5.88E+00,-2.53E+01,-1.14E+01,-5.16E+00
1.05E+01,-2.25E+01,-8.32E+00,-6.21E+00,-5.27E+00,-5.54E+00,-7.77E+00,-1.80E+01,-2.03E+01
1.05E+01,-1.45E+01,-1.66E+01,-3.12E+01,-1.41E+01,-1.71E+01,-2.02E+01,-9.78E+00,-1.65E+01
1.05E+01,-1.66E+01,-1.16E+01,-7.36E+00,-1.42E+01,-9.71E+00,-1.06E+01,-1.87E+01,-1.22E+01
1.05E+01,-2.00E+01,-1.37E+01,-6.01E+00,-1.16E+01,-9.19E+00,-1.45E+01,-8.57E+00,-1.11E+01
1.06E+01,-4.83E+00,-1.12E+01,-1.57E+01,-1.96E+01,-2.39E+01,-7.68E+00,-1.75E+01,-1.39E+01
1.06E+01,-9.31E+00,-1.45E+01,-6.63E+00,-1.65E+01,-1.24E+01,-5.59E+00,-4.75E+00,-5.98E+00
1.06E+01,-1.68E+01,-1.54E+01,-1.43E+01,-1.04E+01,-7.29E+00,-1.21E+01,-5.87E+00,-4.13E+00
1.06E+01,-4.79E+00,-6.24E+00,-1.03E+01,-1.29E+01,-1.88E+01,-7.87E+00,-1.28E+01,-2.40E+00
1.06E+01,-1.27E+01,-1.18E+01,-2.05E+01,-5.95E+00,-1.82E+01,-9.06E+00,-9.42E+00,-1.07E+01
1.06E+01,-6.68E+00,-8.64E+00,-1.56E+01,-1.33E+01,-1.06E+01,-1.65E+01,-1.71E+01,-2.52E+01
1.07E+01,-1.01E+01,-4.84E+00,-4.97E+00,-1.45E+01,-4.50E+00,-1.44E+01,-3.24E+00,-7.28E+00
1.07E+01,-1.81E+01,-8.77E+00,-9.83E+00,-8.34E+00,-8.81E+00,-1.52E+01,-1.03E+01,-2.32E+00
1.07E+01,-2.03E+01,-2.64E+01,-1.06E+01,-1.47E+01,-7.81E+00,-9.19E+00,-1.07E+01,-1.36E+01
1.07E+01,-1.08E+01,-2.28E+01,-1.77E+01,-8.07E+00,-3.98E+00,-5.60E+00,-1.40E+01,-1.35E+01
1.07E+01,-1.22E+01,-1.73E+01,-8.63E+00,-1.44E+01,-7.00E+00,-5.91E+00,-6.41E+00,-1.21E+01
1.07E+01,-1.04E+01,-1.76E+01,-1.73E+01,-1.10E+01,-7.36E+00,-4.71E+00,-4.69E+00,-8.64E+00
1.08E+01,-8.67E+00,-1.09E+01,-8.75E+00,-1.53E+01,-1.92E+01,-1.28E+01,-9.58E+00,-4.90E+00
1.08E+01,-1.02E+01,-1.02E+01,-6.96E+00,-1.35E+01,-6.75E+00,-1.33E+01,-1.47E+01,-3.19E+01
1.08E+01,-1.82E+01,-3.97E+01,-1.82E+01,-1.15E+01,-3.76E+00,-8.97E+00,-1.06E+01,-5.22E+00
1.08E+01,-1.03E+01,-9.72E+00,-1.30E+01,-8.28E+00,-7.18E+00,-4.59E+01,-2.43E+01,-2.38E+01
1.08E+01,-1.18E+01,-1.04E+01,-1.00E+01,-1.25E+01,-1.39E+01,-8.24E+00,-1.21E+01,-2.82E+00
1.08E+01,-9.52E+00,-8.43E+00,-3.04E+00,-2.44E+00,-4.99E+00,-1.37E+01,-7.30E+00,-7.34E+00
1.09E+01,-9.46E+00,-6.11E+00,-1.36E+01,-9.55E+00,-9.11E+00,-1.60E+01,-9.72E+00,-8.06E+00
1.09E+01,-6.87E+00,-1.03E+01,-2.05E+01,-7.18E+00,-1.06E+01,-5.74E+00,-8.79E-01,-9.64E+00
1.09E+01,-9.92E+00,-1.66E+01,-1.16E+01,-1.22E+01,-5.53E+00,-1.52E+01,-2.72E+00,-1.47E+01
1.09E+01,-1.60E+01,-2.46E+01,-2.37E+01,-1.62E+01,-1.94E+01,-6.04E+00,-8.24E+00,-1.61E+01
1.09E+01,-4.68E+00,-1.36E+01,-8.50E+00,-1.60E+01,-6.93E+00,-9.43E+00,-5.82E+00,-1.42E+01
1.09E+01,-8.46E+00,-7.14E+00,-1.19E+01,-1.02E+01,-8.29E+00,-2.61E+00,-9.90E+00,-1.19E+01
1.10E+01,-8.25E+00,-1.00E+01,-1.13E+01,-6.00E+00,-1.50E+01,-3.51E+00,-2.51E+01,-6.91E+00
1.10E+01,-1.37E+01,-1.51E+01,-6.42E+00,-6.46E+00,-2.97E+00,-6.35E+00,-4.58E+00,-7.06E+00
1.10E+01,-1.33E+01,-1.71E+01,-2.12E+01,-1.56E+01,-9.16E+00,-2.66E+01,-8.02E+00,-1.48E+01
1.10E+01,-1.01E+01,-1.46E+01,-1.36E+01,-1.12E+01,-1.76E+01,-8.73E+00,-1.36E+01,-1.38E+01
1.10E+01,-9.48E+00,-8.73E+00,-1.36E+01,-1.49E+01,-5.29E+00,-7.34E+00,-5.06E+00,-9.77E+00
1.10E+01,-1.34E+01,-1.04E+01,-2.30E+01,-1.81E+01,-1.74E+01,-2.14E+01,-1.23E+01,-1.65E+01
1.11E+01,-5.24E+00,-9.03E+00,-1.45E+01,-1.19E+01,-1.19E+01,-8.62E+00,-1.20E+01,-7.39E+00
1.11E+01,-9.74E+00,-1.56E+01,-1.40E+01,-2.20E+01,-1.19E+01,-4.21E+00,-6.64E+00,-4.67E+00
1.11E+01,-1.03E+01,-1.47E+01,-1.85E+01,-2.44E+01,-3.03E+00,-5.27E+00,-5.16E+00,-5.72E+00
1.11E+01,-1.12E+01,-2.04E+01,-1.72E+01,-5.93E+00,-7.85E+00,-5.27E+00,-7.80E+00,-1.07E+01
1.11E+01,-4.81E+00,-9.42E+00,-1.52E+01,-6.51E+00,-1.08E+01,-6.40E+00,-2.34E+00,-6.88E+00
1.11E+01,-6.59E+00,-1.63E+01,-1.28E+01,-1.69E+01,-1.20E+01,-1.50E+01,-1.39E+01,-1.11E+01
1.11E+01,-1.55E+01,-9.43E+00,-1.73E+01,-1.42E+01,-1.41E+01,-1.17E+01,-8.22E+00,-1.94E+01
1.12E+01,-4.37E+00,-8.33E+00,-1.27E+01,-8.17E+00,-7.99E+00,-8.61E+00,-4.07E+00,-9.49E+00
1.12E+01,-1.44E+01,-6.86E+00,-1.48E+01,-6.62E+00,-7.36E+00,-6.36E+00,-4.42E+00,-5.07E+00
1.12E+01,-8.54E+00,-1.10E+01,-6.30E+00,-4.49E+00,-8.18E+00,-7.00E+00,-8.93E+00,-1.28E+01
1.12E+01,-8.24E+00,-1.43E+01,-1.49E+01,-9.41E+00,-6.09E+00,-1.55E+01,-7.72E+00,-1.13E+01
1.12E+01,-2.40E+01,-9.18E+00,-8.09E+00,-1.17E+01,-1.98E+01,-7.16E+00,-9.64E+00,-1.39E+01
1.12E+01,-1.38E+01,-8.87E+00,-1.95E+01,-7.00E+00,-8.10E+00,-7.52E+00,-8.61E+00,-2.13E+00
1.13E+01,-8.06E+00,-8.96E+00,-1.88E+01,-1.13E+01,-1.15E+01,-1.47E+01,-3.34E+00,-7.59E+00
1.13E+01,-8.72E+00,-8.84E+00,-1.88E+01,-1.01E+01,-1.25E+01,-5.84E+00,-8.69E+00,-7.74E+00
1.13E+01,-1.27E+01,-1.36E+01,-1.35E+01,-1.84E+01,-1.04E+01,-1.98E+01,-8.48E+00,-5.20E+00
1.13E+01,-1.53E+01,-1.67E+01,-1.61E+01,-1.70E+01,-1.56E+01,-2.60E+01,-7.15E+00,-1.43E+01
1.13E+01,-1.41E+01,-1.99E+01,-2.92E+01,-1.18E+01,-6.71E+00,-1.76E+01,-1.22E+01,-7.11E+00
1.13E+01,-1.36E+01,-1.90E+01,-1.09E+01,-2.03E+01,-1.55E+01,-2.18E+01,-1.09E+01,-5.11E+00
1.14E+01,-1.29E+01,-1.19E+01,-2.56E+01,-1.18E+01,-1.22E+01,-1.07E+01,-9.10E+00,-1.26E+01
1.14E+01,-1.65E+01,-1.13E+01,-1.91E+01,-1.69E+01,-1.42E+01,-1.33E+01,-1.45E+01,-6.28E+00
1.14E+01,-8.16E+00,-7.84E+00,-9.48E+00,-6.02E+00,-1.30E+01,-1.21E+01,-8.07E+00,-5.89E+00
1.14E+01,-7.57E+00,-1.42E+01,-6.72E+00,-1.31E+01,-1.12E+01,-7.06E+00,-7.25E+00,-4.28E+00
1.14E+01,-8.01E+00,-1.05E+01,-1.08E+01,-1.04E+01,-1.04E+01,-5.87E+00,-8.22E+00,-4.81E+00
1.14E+01,-2.23E+01,-1.20E+01,-7.43E+00,-1.02E+01,-1.17E+01,-3.94E+00,-1.18E+01,-1.48E+01
1.15E+01,-1.07E+01,-1.55E+01,-9.35E+00,-7.18E+00,-9.89E+00,-1.18E+01,-1.29E+01,-8.68E+00
1.15E+01,-1.27E+01,-9.62E+00,-9.10E+00,-1.01E+01,-9.85E+00,-1.06E+01,-4.70E+00,-9.74E+00
1.15E+01,-6.90E+00,-6.69E+00,-4.72E+00,-2.08E+01,-7.43E+00,-1.29E+01,-1.06E+01,-9.80E+00
1.15E+01,-1.15E+01,-3.12E+01,-1.23E+01,-6.63E+00,-7.78E+00,-6.01E+00,-5.01E+00,-7.95E+00
1.15E+01,-5.13E+00,-1.22E+01,-1.17E+01,-3.12E+01,-2.34E+01,-1.74E+01,-1.27E+01,-1.84E+01
1.15E+01,-1.10E+01,-8.24E+00,-1.40E+01,-2.06E+01,-8.97E+00,-1.53E+01,-1.10E+01,-2.82E+00
1.16E+01,-8.64E+00,-2.53E+01,-1.20E+01,-1.67E+01,-1.02E+01,-1.34E+01,-1.01E+01,-1.34E+01
1.16E+01,-1.23E+01,-7.81E+00,-5.61E+00,-7.17E+00,-2.06E+01,-1.86E+01,-1.35E+01,-1.46E+01
1.16E+01,-1.43E+01,-1.05E+01,-1.21E+01,-1.98E+01,-1.17E+01,-7.22E+00,-1.01E+01,-6.83E+00
1.16E+01,-1.04E+01,-1.26E+01,-9.66E+00,-1.29E+01,-8.02E+00,-4.71E+00,-1.04E+01,-4.49E+00
1.16E+01,-7.91E+00,-7.60E+00,-1.38E+01,-1.80E+01,-1.39E+01,-5.93E+00,-8.56E+00,-1.48E+01
1.16E+01,-2.03E+01,-2.04E+01,-1.52E+01,-1.12E+01,-1.90E+01,-1.64E+01,-1.10E+01,-1.39E+01
1.17E+01,-1.19E+01,-1.48E+01,-1.60E+01,-1.25E+01,-1.40E+01,-5.30E+00,-1.43E+01,-8.29E+00
1.17E+01,-8.18E+00,-1.30E+01,-7.64E+00,-1.17E+01,-3.88E+00,-9.03E+00,-2.46E+00,-2.20E+00
1.17E+01,-8.69E+00,-1.25E+01,-2.94E+01,-7.02E+00,-1.40E+01,-1.25E+01,-2.12E+01,-1.24E+01
1.17E+01,-9.57E+00,-1.49E+01,-1.34E+01,-8.05E+00,-1.53E+01,-1.74E+01,-1.19E+01,-1.27E+01
1.17E+01,-8.68E+00,-1.06E+01,-6.47E+00,-1.58E+01,-8.09E+00,-9.15E+00,-9.91E+00,-5.80E+00
1.17E+01,-1.83E+01,-1.22E+01,-1.04E+01,-1.28E+01,-4.15E+00,-1.06E+01,-1.47E+01,-3.80E+00
1.18E+01,-7.00E+00,-7.00E+00,-6.15E+00,-1.45E+01,-9.75E+00,-8.50E+00,-1.57E+01,-3.96E+00
1.18E+01,-8.74E+00,-1.11E+01,-1.34E+01,-6.77E+00,-9.58E+00,-2.56E+01,-2.09E+01,-1.42E+01
1.18E+01,-1.61E+01,-1.24E+01,-1.30E+00,-1.25E+01,-7.41E+00,-5.62E+00,-1.73E+01,-7.75E+00
1.18E+01,-1.11E+01,-2.31E+01,-1.13E+01,-6.43E+00,-7.90E+00,-6.28E+00,-1.00E+01,-4.96E+00
1.18E+01,-9.74E+00,-9.39E+00,-9.36E+00,-2.92E+00,-1.10E+01,-8.95E+00,-2.12E+01,-1.80E+01
1.18E+01,-1.05E+01,-1.04E+01,-8.87E+00,-8.03E+00,-3.29E+00,-8.38E+00,-4.64E+00,-5.05E+00
1.18E+01,-5.58E+00,-1.91E+01,-1.36E+01,-1.36E+01,-1.36E+01,-1.06E+01,-6.85E+00,-7.32E+00
1.19E+01,-3.19E+01,-1.41E+01,-2.30E+01,-9.03E+00,-1.31E+01,-2.67E+01,-5.84E+00,-1.13E+01
1.19E+01,-1.26E+01,-1.40E+01,-7.93E+00,-3.04E+01,-1.40E+01,-1.24E+01,-3.35E+00,-2.05E+00
1.19E+01,-1.27E+01,-1.62E+01,-1.68E+01,-1.07E+01,-2.55E+01,-1.39E+01,-1.18E+01,-1.41E+01
1.19E+01,-1.45E+01,-2.15E+01,-1.40E+01,-1.37E+01,-1.33E+01,-8.39E+00,-6.13E+00,-1.25E+01
1.19E+01,-9.94E+00,-1.81E+01,-1.51E+01,-1.48E+01,-1.67E+01,-1.16E+01,-1.49E+01,-1.25E+01
1.19E+01,-1.43E+01,-2.05E+01,-1.46E+01,-2.60E+01,-1.13E+01,-1.98E+01,-1.27E+01,-1.76E+01
1.20E+01,-1.05E+01,-1.51E+01,-1.12E+01,-1.61E+01,-1.19E+01,-5.17E+00,-1.70E+01,-8.93E+00
1.20E+01,-8.85E+00,-1.00E+01,-6.55E+00,-1.36E+01,-1.13E+01,-1.81E+01,-1.45E+01,-1.62E+01
1.20E+01,-4.40E+00,-1.06E+01,-1.91E+01,-1.87E+01,-6.34E+00,-5.99E+00,-7.19E+00,-5.21E+00
1.20E+01,-2.49E+00,-3.35E+00,-3.96E+00,-1.90E+01,-7.34E+00,-1.31E+01,-2.45E+00,-5.69E+00
1.20E+01,-1.42E+01,-1.39E+01,-2.19E+01,-8.31E+00,-6.14E+00,-5.18E+00,-9.31E+00,-1.35E+01
1.20E+01,-1.05E+01,-7.53E+00,-1.57E+01,-1.45E+01,-1.58E+01,-6.07E+00,-1.42E+01,-1.01E+01
1.21E+01,-1.33E+01,-1.92E+01,-9.45E+00,-9.39E+00,-9.29E+00,-1.43E+01,-7.44E+00,-8.18E+00
1.21E+01,-1.01E+01,-4.16E+00,-5.79E+00,-5.31E+00,-4.45E+00,-5.10E+00,-7.10E+00,-1.14E+01
1.21E+01,-1.91E+01,-1.29E+01,-1.45E+01,-4.72E+00,-4.29E+00,-1.95E+01,-5.62E+00,-3.68E+00
1.21E+01,-7.69E+00,-1.47E+01,-1.87E+01,-7.21E+00,-2.96E+00,-8.65E+00,-7.10E+00,-7.02E+00
1.21E+01,-1.48E+01,-1.02E+01,-1.08E+01,-1.52E+01,-1.91E+01,-9.92E+00,-1.05E+01,-4.89E+00
1.21E+01,-1.20E+01,-1.82E+01,-9.51E+00,-1.56E+01,-1.16E+01,-1.87E+01,-1.04E+01,-8.74E+00
1.22E+01,-1.55E+01,-9.70E+00,-1.71E+01,-7.35E+00,-1.37E+01,-1.14E+01,-1.49E+01,-4.36E+00
1.22E+01,-7.95E+00,-5.61E+00,-1.25E+01,-1.27E+01,-1.46E+01,-1.09E+01,-2.47E+01,-6.93E+00
1.22E+01,-1.01E+01,-2.08E+01,-7.43E+00,-4.42E+00,6.28E-02,-1.53E+00,-1.14E+01,-1.14E+01
1.22E+01,-2.60E+01,-1.12E+01,-1.12E+01,-1.20E+01,-6.12E+00,-1.27E+01,-9.47E+00,-1.76E+01
1.22E+01,-1.07E+01,-9.78E+00,-4.61E+00,-2.84E+00,-3.49E-01,-1.67E+00,-3.45E+00,-3.58E+00
1.22E+01,-7.97E+00,-1.04E+01,-1.11E+01,-5.98E+00,-9.39E+00,-1.33E+01,-6.13E+00,-4.83E+00
1.23E+01,-6.91E+00,-6.57E+00,-1.37E+01,-2.59E+01,-1.78E+01,-1.53E+01,-8.45E+00,-2.32E+01
1.23E+01,-1.80E+01,-1.02E+01,-1.44E+01,-1.18E+01,-1.17E+01,-8.28E+00,-1.49E+01,-6.26E+00
1.23E+01,-9.92E+00,-1.23E+01,-1.90E+01,-2.23E+01,-7.30E+00,-2.09E+01,-1.46E+01,-8.61E+00
1.23E+01,-1.26E+01,-1.44E+01,-8.86E+00,-1.01E+01,-9.07E+00,-6.32E+00,-1.26E+01,-1.77E+01
1.23E+01,-1.04E+01,-1.62E+01,-1.20E+01,-3.03E+01,-1.15E+01,-9.80E+00,-1.22E+01,-1.61E+01
1.23E+01,-1.95E+01,-1.68E+01,-1.17E+01,-7.93E+00,-7.96E+00,-1.54E+01,-1.64E+01,-1.33E+01
1.24E+01,-4.65E+00,-5.88E+00,-1.15E+01,-1.56E+01,-1.54E+01,-1.41E+01,-1.16E+01,-3.12E+00
1.24E+01,-1.21E+01,-8.53E+00,-8.45E+00,-6.18E+00,-2.26E+01,-1.17E+01,-7.61E+00,-5.10E+00
1.24E+01,-5.33E+00,-1.06E+01,-1.57E+01,-1.00E+01,-1.58E+01,-9.63E+00,-1.71E+01,-1.08E+01
1.24E+01,-5.83E+00,-1.24E+01,-6.33E+00,-1.25E+01,-1.70E+01,-1.52E+01,-1.41E+01,-1.85E+00
1.24E+01,-5.80E+00,-9.77E+00,-1.19E+01,-9.63E+00,-1.52E+01,-1.26E+01,-4.71E+00,-3.40E+00
1.24E+01,-2.31E+01,-2.52E+01,-1.83E+01,-1.13E+01,-1.56E+01,-9.58E+00,-1.14E+01,-8.86E+00
1.25E+01,-1.07E+01,-1.03E+01,-1.09E+01,-2.17E+01,-8.21E+00,-1.24E+01,-1.12E+01,-9.08E+00
1.25E+01,-1.73E+01,-6.18E+00,-4.43E+00,-6.76E+00,-1.16E+01,-8.28E+00,-2.41E+01,-1.05E+01
1.25E+01,-1.57E+01,-2.27E+01,-1.92E+01,-2.22E+01,-1.44E+01,-1.73E+01,-1.67E+01,-4.20E+01
1.25E+01,-1.21E+01,-1.09E+01,-1.38E+01,-1.07E+01,-1.01E+01,-1.09E+01,-5.78E+00,-1.08E+01
1.25E+01,-6.45E+00,-7.69E+00,-1.13E+01,-1.03E+01,-8.17E+00,-1.17E+01,-9.59E+00,-6.70E+00
1.25E+01,-4.65E+00,-2.39E+01,-2.17E+01,-1.06E+01,-6.88E+00,-7.45E+00,-9.16E+00,-1.33E+01
1.25E+01,-1.14E+01,-2.98E+01,-7.72E+00,-7.29E+00,-8.94E+00,-1.12E+01,-1.50E+01,-1.73E+01
1.26E+01,-5.63E+00,-4.66E+00,-2.22E+00,-4.63E+00,-1.23E+01,-1.15E+01,-7.09E+00,-8.63E+00
1.26E+01,-2.13E+01,-1.66E+01,-7.23E+00,-1.81E+01,-7.92E+00,-1.04E+01,-7.81E+00,-1.15E+01
1.26E+01,-5.92E+00,-8.41E+00,-1.41E+01,-1.15E+01,-1.90E+01,-8.92E+00,-1.41E+01,-5.59E+00
1.26E+01,-1.05E+01,-6.13E+00,-1.96E+01,-1.03E+01,-1.08E+01,-7.00E+00,-1.95E+01,-7.29E+00
1.26E+01,-1.02E+01,-1.50E+01,-1.21E+01,-1.02E+01,-1.44E+01,-1.87E+01,-7.96E+00,-1.18E+01
1.26E+01,-9.04E+00,-2.82E+00,-3.00E+00,-8.45E+00,-1.23E+01,-1.88E+01,-9.67E+00,-8.33E+00
1.27E+01,-1.71E+01,-7.94E+00,-9.70E+00,-2.58E+01,-1.00E+01,-1.08E+01,-1.11E+01,-2.24E+01
1.27E+01,-9.19E+00,-6.52E+00,-2.30E+01,-9.84E+00,-5.65E+00,-6.62E+00,-6.28E+00,-7.56E+00
1.27E+01,-5.28E+00,-4.98E+00,-1.35E+01,-9.39E+00,-7.86E+00,-9.30E+00,-5.60E+00,-1.79E+01
1.27E+01,-1.82E+01,-1.41E+01,-9.11E+00,-1.52E+01,-1.06E+01,-9.98E+00,-2.97E+01,-6.44E+00
1.27E+01,-8.78E+00,-8.24E+00,-1.35E+01,-1.86E+01,-1.24E+01,-8.57E+00,-9.45E+00,-4.37E+00
1.27E+01,-6.39E+00,-5.78E+00,-6.96E+00,-1.10E+01,-1.17E+01,-1.94E+01,-7.78E+00,-1.83E+01
1.28E+01,-1.41E+01,-1.87E+01,-5.09E+00,-2.71E+00,-4.39E+00,-5.63E-01,-4.47E+00,-6.41E+00
1.28E+01,-2.80E+01,-7.08E+00,-1.09E+01,-8.81E+00,-1.33E+01,-2.72E+01,-1.08E+01,-7.42E+00
1.28E+01,-1.36E+01,-1.22E+01,-6.71E+00,-3.81E+00,-7.38E+00,-1.06E+01,-9.18E+00,-1.39E+01
1.28E+01,-1.74E+01,-9.78E+00,-1.09E+01,-1.92E+01,-1.67E+01,-9.71E+00,-7.58E+00,-1.04E+01
1.28E+01,-1.36E+01,-1.76E+01,-1.56E+01,-1.93E+01,-1.52E+01,-8.59E+00,-4.77E+00,-1.02E+01
1.28E+01,-1.15E+01,-1.81E+01,-1.69E+01,-1.18E+01,-1.32E+01,-1.44E+01,-1.63E+01,-1.20E+01
1.29E+01,-1.10E+01,-1.35E+01,-1.27E+01,-6.43E+00,-1.25E+01,-4.04E+01,-4.36E+00,-1.31E+01
1.29E+01,-9.90E+00,-8.44E+00,-2.56E+01,-1.50E+01,-8.61E+00,-1.11E+01,-4.71E+00,-4.15E+00
1.29E+01,-2.16E+01,-1.12E+01,-1.49E+01,-1.51E+01,-1.18E+01,-1.56E+01,-7.62E+00,-9.90E+00
1.29E+01,-4.54E+00,-1.09E+01,-1.32E+01,-1.37E+01,-1.70E+01,-1.07E+01,-3.10E+00,-9.54E+00
1.29E+01,-1.40E+01,-1.78E+01,-1.63E+01,-2.53E+01,-1.68E+01,-2.67E+01,-1.07E+01,-2.30E+01
1.29E+01,-3.28E+00,-5.95E+00,-1.04E+01,-1.31E+01,-7.79E+00,-8.42E+00,-6.98E+00,-3.35E+00
1.30E+01,-9.96E+00,-6.38E+00,-9.87E+00,-1.16E+01,-5.42E+00,-5.81E+00,-2.25E+00,-4.44E+00
1.30E+01,-1.38E+01,-2.52E+01,-7.44E+00,-1.95E+01,-1.19E+01,-1.27E+01,-1.01E+01,-8.95E+00
1.30E+01,-1.26E+01,-9.03E+00,-8.80E+00,-1.37E+01,-1.34E+01,-6.83E+00,-8.97E+00,-9.52E+00
1.30E+01,-2.43E+01,-8.35E+00,-1.27E+01,-1.17E+01,-1.55E+01,-2.14E+01,-8.50E+00,-1.33E+01
1.30E+01,-1.01E+01,-1.80E+01,-6.11E+00,-7.61E+00,-5.23E+00,-9.24E+00,-1.65E+01,-1.17E+01
1.30E+01,-2.25E+01,-8.90E+00,-1.14E+01,-1.70E+01,-9.86E+00,-1.39E+01,-8.78E+00,-1.11E+01
1.31E+01,-1.60E+01,-1.26E+01,-8.56E+00,-3.30E+00,-3.85E+00,-2.83E+01,-1.35E+01,-7.04E+00
1.31E+01,-1.07E+01,-1.38E+01,-1.34E+01,-2.75E+01,-1.24E+01,-8.00E+00,-1.01E+01,-1.44E+01
1.31E+01,-5.49E+00,-1.87E+01,-6.12E+00,-9.37E+00,-6.39E+00,-3.86E+00,-2.49E+00,-8.72E+00
1.31E+01,-8.03E+00,-1.02E+01,-7.74E+00,-8.94E+00,-8.16E+00,-5.62E+00,-4.99E+00,-6.89E+00
1.31E+01,-1.03E+01,-8.24E+00,-4.51E+00,-4.84E+00,-1.34E+01,-1.72E+01,-1.24E+01,-7.92E+00
1.31E+01,-4.32E+00,-6.17E+00,-3.85E+00,-2.50E+01,-1.39E+01,-1.90E+01,-1.59E+01,-1.04E+01
1.32E+01,-8.96E+00,-1.53E+01,-1.19E+01,-9.07E+00,-1.38E+01,-1.96E+01,-1.48E+01,-1.22E+01
1.32E+01,-1.06E+01,-1.38E+01,-1.55E+01,-1.16E+01,-1.84E+01,-9.71E+00,-1.77E+01,-1.56E+01
1.32E+01,-2.71E+01,-1.26E+01,-1.28E+01,-2.06E+01,-1.34E+01,-1.30E+01,-1.81E+01,-1.05E+01
1.32E+01,-5.82E+00,-6.18E+00,-1.06E+01,-1.57E+01,-6.32E+00,-2.30E+01,-6.10E+00,-7.95E+00
1.32E+01,-2.04E+01,-8.15E+00,-3.60E+00,-4.69E+00,-6.04E+00,-1.01E+01,-1.37E+01,-9.56E+00
1.32E+01,-3.23E+01,-1.06E+01,-1.27E+01,-8.75E+00,-1.40E+01,-2.89E+01,-1.13E+01,-9.66E+00
1.32E+01,-8.56E+00,-5.11E+00,-8.86E+00,-7.36E+00,-1.10E+01,-5.12E+00,-1.80E+01,-7.32E+00
1.33E+01,-1.30E+01,-8.07E+00,-4.11E+00,-5.59E+00,-2.67E+00,-9.61E+00,-5.26E+00,-1.69E+01
1.33E+01,-7.00E+00,-1.52E+01,-1.40E+01,-1.76E+01,-2.53E+01,-7.41E+00,-4.41E+00,-1.45E+01
1.33E+01,-8.90E+00,-1.61E+01,-3.46E+01,-1.77E+01,-5.03E+00,-6.53E+00,-6.88E+00,-1.18E+01
1.33E+01,-2.73E+00,-8.44E-01,-5.34E+00,-3.77E+00,-8.34E+00,-1.71E+01,-1.68E+01,-4.54E+00
1.33E+01,-1.35E+01,-8.87E+00,-8.15E+00,-1.13E+01,-1.26E+01,-9.10E+00,-7.44E+00,-1.26E+01
1.33E+01,-1.95E+01,-1.71E+01,-1.01E+01,-8.23E+00,-7.45E+00,-4.24E+00,-9.87E+00,-9.12E+00
1.34E+01,-8.75E+00,-9.57E+00,-6.89E+00,-1.53E+01,-1.09E+01,-1.18E+01,-8.66E+00,-1.53E+01
1.34E+01,-1.36E+01,-1.77E+01,-6.66E+00,-1.20E+01,-1.27E+01,-1.13E+01,-9.87E+00,-8.92E+00
1.34E+01,-1.16E+01,-7.89E+00,-8.15E+00,-4.84E+00,-6.03E+00,-7.84E+00,-1.03E+01,-6.40E+00
1.34E+01,-8.15E+00,-9.82E+00,-1.29E+01,-2.19E+01,-6.18E+00,-8.20E+00,-1.46E+01,-8.01E+00
1.34E+01,-1.44E+01,-1.13E+01,-1.27E+01,-3.98E+00,-1.26E+01,-8.92E+00,-1.40E+00,-1.39E+01
1.34E+01,-1.85E+01,-1.33E+01,-1.21E+01,-7.80E+00,-2.02E+01,-7.85E+00,-1.14E+01,-8.27E+00
1.35E+01,-1.23E+01,-5.12E+00,-4.35E+00,-5.97E+00,-9.20E+00,-5.63E+00,-3.19E+00,-2.15E+01
1.35E+01,-4.43E+00,-1.54E+01,-6.84E+00,-3.28E+00,-1.28E+01,-3.86E+00,-7.07E+00,-6.90E+00
1.35E+01,-1.56E+01,-1.20E+01,-9.64E+00,-1.49E+01,-6.72E+00,-1.92E+01,-1.16E+01,-1.11E+01
1.35E+01,-7.74E+00,-1.63E+01,-1.77E+01,-9.35E+00,-7.02E+00,-3.03E+01,-2.25E+01,-1.33E+01
1.35E+01,-1.04E+01,-6.53E+00,-2.30E+01,-1.09E+01,-1.20E+01,-8.38E+00,-6.11E+00,-1.95E+01
1.35E+01,-8.51E+00,-1.92E+01,-1.25E+01,-1.58E+01,-1.13E+01,-1.12E+01,-1.90E+01,-2.96E+00
1.36E+01,-1.45E+01,-2.12E+01,-1.48E+01,-9.41E+00,-6.17E+00,-1.12E+01,-4.03E+00,-5.05E+00
1.36E+01,-4.05E+00,-6.60E+00,-1.18E+01,-9.71E+00,-1.74E+01,-1.04E+01,-1.54E+01,-1.34E+01
1.36E+01,-6.36E+00,-1.20E+01,-9.06E+00,-6.91E+00,-3.91E+00,-4.02E+00,-1.49E+00,-6.92E+00
1.36E+01,-1.06E+01,-1.54E+01,-5.11E+00,-3.52E+00,-3.32E+00,-7.84E+00,-3.71E+00,-1.92E+01
1.36E+01,-3.54E-01,-4.74E+00,-1.20E+01,-3.13E+00,-3.62E+00,-5.87E+00,-2.19E+00,-2.91E+00
1.36E+01,-1.57E+01,-1.27E+01,-1.83E+01,-4.59E+00,-7.28E+00,-1.07E+01,-8.61E+00,-2.49E+01
1.37E+01,-9.41E+00,-2.15E+01,-2.44E+01,-2.09E+01,-1.28E+01,-1.14E+01,-1.23E+01,-1.42E+01
1.37E+01,-1.41E+01,-7.28E+00,-4.57E+00,-1.17E+01,-7.22E+00,-2.36E+01,-1.04E+01,-4.68E+00
1.37E+01,-1.39E+01,-8.65E+00,-1.65E+01,-1.34E+01,-1.85E+01,-2.26E+01,-6.82E+00,-1.32E+01
1.37E+01,-1.52E+00,-3.10E+00,-4.31E+00,-1.12E+01,-5.01E+00,-2.73E+00,-3.07E+00,-1.00E+01
1.37E+01,-1.25E+01,-8.75E+00,-8.81E+00,-1.11E+01,-1.91E+01,-1.44E+01,-7.98E+00,-9.16E-01
1.37E+01,-9.03E+00,-8.65E+00,-1.28E+01,-1.54E+01,-1.75E+01,-9.04E+00,-1.25E+01,-7.87E+00
1.38E+01,-8.07E+00,-1.33E+01,-9.43E+00,-1.04E+01,-1.11E+01,-1.33E+01,-7.97E+00,-3.44E+01
1.38E+01,-2.44E+01,-1.05E+01,-1.20E+01,-7.67E+00,-1.38E+01,-7.04E+00,-5.64E+00,-4.70E+00
1.38E+01,-4.45E+00,-9.02E+00,-2.37E+01,-1.52E+01,-1.62E+01,-2.31E+01,-1.47E+01,-7.85E+00
1.38E+01,-5.68E+00,-7.29E+00,-1.04E+01,-1.68E+01,-1.01E+01,-3.94E+00,-2.64E+00,-8.30E+00
1.38E+01,-1.90E+01,-1.69E+01,-1.30E+01,-1.47E+01,-1.91E+01,-4.86E+00,-5.88E+00,-1.39E+01
1.38E+01,-1.08E+01,-2.25E+01,-8.34E+00,-1.44E+01,-1.25E+01,-1.96E+01,-1.28E+01,-1.36E+01
1.39E+01,-2.29E+01,-1.90E+01,-6.13E+00,-1.33E+01,-7.79E+00,-1.44E+01,-1.72E+01,-8.75E+00
1.39E+01,-7.02E+00,-3.59E+00,-1.02E+01,-7.74E+00,-1.01E+01,-6.85E+00,-8.12E+00,-7.94E+00
1.39E+01,-8.62E+00,-7.66E+00,-4.36E+00,-5.91E+00,-7.38E+00,-8.94E+00,-1.00E+01,-2.28E+00
1.39E+01,-7.70E+00,-6.94E+00,-7.32E+00,-1.28E+01,-7.15E+00,-1.14E+01,-5.35E+00,-1.62E+00
1.39E+01,-1.08E+01,-9.21E+00,-8.39E+00,-2.64E+00,-1.05E+01,-1.48E+01,-1.33E+01,-7.20E+00
1.39E+01,-1.24E+01,-8.19E+00,-4.95E+00,-1.58E+01,-1.19E+01,-9.99E+00,-4.43E+00,-9.63E-01
1.39E+01,-8.76E+00,-1.00E+01,-9.77E+00,-1.49E+01,-1.33E+01,-4.94E+00,-2.69E+00,-5.94E+00
1.40E+01,-3.20E+00,-5.42E+00,-7.12E+00,-1.56E+01,-1.10E+01,-6.37E+00,-7.04E+00,-3.45E+01
1.40E+01,-2.71E+01,-1.95E+01,-2.22E+01,-1.07E+01,-4.58E+00,-1.21E+01,-1.29E+01,-1.75E+01
1.40E+01,-1.73E+01,-1.07E+01,-8.37E+00,-3.19E+00,-2.19E+01,-1.74E+01,-1.99E+01,-4.00E+00
1.40E+01,-1.76E+01,-1.78E+01,-1.30E+01,-6.52E+00,-5.24E+00,-1.09E+01,-1.21E+01,-1.41E+01
1.40E+01,-1.82E+01,-1.38E+01,-1.06E+01,-4.85E+00,-1.92E+01,-4.64E+00,-5.81E+00,-1.25E+01
1.40E+01,-7.45E+00,-9.39E+00,-1.41E+01,-4.73E+00,-7.14E+00,-1.17E+01,-1.36E+01,-7.99E+00
1.41E+01,-5.93E+00,-6.59E+00,-1.40E+01,-1.24E+01,-1.08E+01,-4.78E+00,7.38E-02,-8.17E+00
1.41E+01,-9.22E+00,-1.65E+01,-1.12E+01,-3.35E+00,-7.78E+00,-9.79E+00,-8.85E+00,-3.18E+00
1.41E+01,-1.27E+01,-8.78E+00,-4.93E+00,-1.47E+00,-4.58E+00,-1.65E+01,-5.33E+00,-7.59E+00
1.41E+01,-1.36E+01,-1.34E+01,-1.26E+01,-1.72E+01,-6.96E+00,-8.33E+00,-6.12E+00,-6.49E+00
1.41E+01,-4.49E+00,-8.58E+00,-8.83E+00,-6.23E+00,-1.16E+01,-5.73E+00,-8.24E+00,-5.16E+00
1.41E+01,-1.59E+01,-1.36E+01,-2.79E+00,-4.81E+00,-6.05E+00,-9.39E+00,-1.26E+01,-1.20E+01
1.42E+01,-5.39E+00,-1.15E+01,-1.43E+01,-2.19E+01,-1.11E+01,-8.88E+00,-9.77E+00,-2.69E+01
1.42E+01,-6.39E+00,-7.23E+00,-5.49E+00,-5.23E+00,-1.50E+01,-1.29E+01,-1.17E+01,-7.39E+00
1.42E+01,-1.70E+01,-2.06E+01,-1.00E+01,-4.31E+00,-2.01E+00,-1.39E+01,-1.80E+01,-8.51E+00
1.42E+01,-5.01E+00,-9.64E+00,-1.36E+01,-2.13E+01,-4.24E+00,-4.12E+01,-1.34E+01,-1.42E+01
1.42E+01,-1.59E+01,-1.49E+01,-1.61E+01,-7.76E+00,-4.07E+00,-9.19E+00,-1.24E+01,-3.47E+01
1.42E+01,-1.34E+01,-1.55E+01,-1.22E+01,-1.06E+01,-7.87E+00,-7.68E+00,-1.10E+01,-1.66E+01
1.43E+01,-1.76E+01,-2.02E+01,-1.08E+01,-1.91E+01,-8.93E+00,-9.27E+00,-1.29E+01,-1.23E+01
1.43E+01,-1.06E+01,-1.49E+01,-1.33E+01,-1.48E+01,-1.66E+01,-6.51E+00,-2.56E+01,-8.64E+00
1.43E+01,-1.25E+01,-1.21E+01,-1.23E+01,-1.66E+01,-1.12E+01,-5.57E+00,-2.72E+00,-5.53E+00
1.43E+01,-9.82E+00,-6.70E+00,-9.31E+00,-1.27E+01,-1.16E+01,-1.67E+01,-4.86E+00,-1.46E+01
1.43E+01,-1.74E+01,-1.85E+01,-1.73E+01,-2.17E+01,-1.72E+01,-1.26E+01,-9.96E+00,-9.85E+00
1.43E+01,-7.23E+00,-9.14E+00,-1.27E+01,-1.34E+01,-1.33E+01,-5.13E+00,-1.05E+01,-7.16E+00
1.44E+01,-8.85E+00,-1.15E+01,-1.93E+01,-8.36E+00,-8.13E+00,-5.05E+00,-2.19E+01,-1.12E+01
1.44E+01,-2.09E+01,-1.21E+01,-7.51E+00,-6.19E+00,-1.32E+01,-1.38E+01,-1.22E+01,-1.60E+01
1.44E+01,-7.14E+00,-2.18E+01,-9.94E+00,-1.07E+01,-5.54E+00,-5.65E+00,-2.08E+01,-5.46E+00
1.44E+01,-2.38E+00,-3.50E+00,-6.22E+00,-1.02E+01,-9.25E+00,-6.90E+00,-8.54E+00,-5.10E+00
1.44E+01,-1.61E+01,-1.67E+01,-7.82E+00,-9.84E+00,-1.60E+01,-1.97E+00,-1.71E+00,-3.74E+00
1.44E+01,-1.56E+01,-1.03E+01,-9.57E+00,-1.03E+01,-2.02E+01,-7.50E+00,-2.39E+01,-1.23E+01
1.45E+01,-6.86E+00,-1.82E+01,-1.21E+01,-2.37E+01,-8.48E+00,-9.40E+00,-1.37E+01,-5.88E+00
1.45E+01,-1.76E+01,-1.11E+01,-1.46E+01,-2.17E+01,-8.01E+00,-1.57E+01,-8.28E+00,-1.75E+01
1.45E+01,-2.28E+01,-8.85E+00,-1.27E+01,-9.46E+00,-5.97E+00,-1.84E+01,-9.96E+00,-1.63E+01
1.45E+01,-8.97E+00,-7.20E+00,-5.73E+00,-6.39E+00,-7.31E+00,-9.08E+00,-3.29E+00,-5.10E+00
1.45E+01,-1.11E+01,-2.51E+00,-2.49E+00,-7.62E+00,-5.14E+00,-3.50E+01,-2.79E+00,-2.80E+00
1.45E+01,-8.47E+00,-1.52E+01,-8.25E+00,-7.10E+00,-1.42E+01,-2.23E+00,-1.04E+01,-8.04E+00
1.46E+01,-7.85E+00,-1.06E+01,-8.16E+00,-1.50E+01,-1.06E+01,-1.06E+01,-2.43E+01,-1.63E+01
1.46E+01,-6.29E+00,-1.31E+01,-7.13E+00,-7.82E+00,-1.18E+01,-7.86E+00,-5.34E+00,-7.82E+00
1.46E+01,-5.69E+00,-8.62E+00,-1.27E+01,-2.20E+01,-5.67E+00,-4.97E+00,-8.92E+00,-8.73E+00
1.46E+01,-9.60E+00,-1.17E+01,-4.58E+00,-9.04E+00,-7.82E+00,-7.66E+00,-1.24E+01,-1.01E+01
1.46E+01,-1.37E+01,-4.95E+00,-1.35E+01,-1.25E+01,-9.88E+00,-7.16E+00,-3.57E+00,-5.49E+00
1.46E+01,-6.91E+00,-8.10E+00,-8.55E+00,-1.68E+01,-8.97E+00,-6.11E+00,-6.75E+00,-7.74E+00
1.46E+01,-9.89E+00,-6.84E+00,-1.35E+01,-9.98E+00,-1.59E+01,-1.07E+01,-4.77E+00,-7.45E+00
1.47E+01,-7.63E+00,-5.96E+00,-1.25E+00,-2.03E+00,-9.78E+00,-1.35E+01,-9.69E+00,-7.42E+00
1.47E+01,-1.29E+01,-2.01E+01,-1.12E+01,-3.67E+00,-4.69E+00,-1.06E+01,-5.99E+00,-1.20E+01
1.47E+01,-8.43E+00,-1.75E+01,-7.64E+00,-1.14E+01,-4.15E+00,-8.79E+00,-1.13E+01,-9.41E+00
1.47E+01,-1.52E+01,-1.66E+01,-1.93E+01,-1.27E+01,-9.58E+00,-2.97E+00,-6.85E+00,-3.09E+00
1.47E+01,-1.25E+01,-1.80E+01,-1.27E+01,-7.84E+00,-7.22E+00,-1.06E+01,-5.46E+00,-3.46E+00
1.47E+01,-1.13E+01,-7.28E+00,-1.82E+01,-6.61E+00,-8.47E+00,-7.46E+00,-1.18E+01,-1.69E+01
1.48E+01,-1.28E+01,-1.76E+01,-6.94E+00,-8.77E+00,-6.16E+00,-1.65E+01,-4.96E+00,-6.71E+00
1.48E+01,-9.31E+00,-6.58E+00,-4.88E+00,-8.19E+00,-5.98E+00,-8.76E+00,-6.28E+00,-1.63E+01
1.48E+01,-1.02E+01,-1.65E+01,-8.15E+00,-3.35E+00,-6.53E+00,-8.08E+00,-6.78E+00,-1.13E+01
1.48E+01,-7.29E+00,-9.46E+00,-6.39E+00,-1.28E+01,-1.30E+01,-6.50E+00,-1.78E+00,-1.63E+00
1.48E+01,-5.36E+00,-1.92E+01,-1.81E+01,-7.83E+00,-8.58E+00,-1.51E+01,-3.01E+01,-9.85E+00
1.48E+01,-5.22E+00,-5.45E+00,-1.82E+01,-4.94E+00,-8.28E+00,-1.81E+00,-2.43E+00,-4.46E+00
1.49E+01,-7.48E+00,-2.28E+01,-2.16E+01,-1.01E+01,-5.55E+00,-1.21E+01,-7.16E+00,-1.23E+01
1.49E+01,-3.27E+00,-6.89E+00,-9.38E+00,-7.21E+00,-8.11E+00,-3.77E+00,-1.00E+01,-6.55E+00
1.49E+01,-6.98E+00,-4.88E+00,-5.07E+00,-1.08E+01,-2.39E+00,-1.55E+01,-6.95E+00,-8.50E+00
1.49E+01,-1.08E+01,-8.32E+00,-1.07E+01,-1.36E+01,-2.08E+01,-7.26E+00,-1.06E+01,-5.08E+00
1.49E+01,-8.27E+00,-1.06E+01,-1.14E+01,-1.27E+01,-1.14E+01,-1.74E+01,-1.93E+01,-8.82E+00
1.49E+01,-1.37E+01,-1.06E+01,-5.41E+00,-8.51E+00,-7.36E+00,-1.27E+01,-1.23E+01,-1.01E+01
1.50E+01,-9.45E+00,-1.43E+01,-1.03E+01,-4.18E+00,-2.90E+00,-6.78E+00,-1.63E+01,-1.60E+01
1.50E+01,-1.06E+01,-1.02E+01,-4.54E+00,-7.86E+00,-5.72E+00,-1.75E+01,-7.90E+00,-9.38E+00
1.50E+01,-2.12E+01,-1.63E+01,-6.43E+00,-9.84E+00,-1.10E+01,-6.90E+00,-9.83E+00,-1.01E+01
1.50E+01,-5.43E+00,-4.61E+00,-1.15E+01,-1.17E+01,-1.09E+01,-6.41E+00,-8.14E+00,-9.93E+00
1.50E+01,-1.38E+01,-1.21E+01,-1.78E+01,-7.91E+00,-1.07E+01,-1.90E+01,-1.00E+01,-5.87E+00
1.50E+01,-1.15E+01,-1.47E+01,-9.78E+00,-6.35E+00,-8.13E+00,-3.53E+00,-7.18E+00,-3.51E+00
1.51E+01,-2.87E+00,-4.73E+00,-1.06E+01,-9.32E+00,-5.54E+00,-2.49E+00,-4.92E+00,-1.01E+01
1.51E+01,-3.39E+00,-1.02E+01,-5.44E+00,-7.92E+00,-4.93E+00,-7.16E+00,-6.12E+00,-1.19E+01
1.51E+01,-2.24E+01,-1.23E+01,-1.66E+01,-2.99E+01,-1.14E+01,-1.72E+01,-1.00E+01,-1.18E+01
1.51E+01,-3.79E+00,-1.10E+01,-1.23E+01,-7.93E+00,-5.27E+00,-1.93E+00,-1.30E+00,-7.55E+00
1.51E+01,-6.53E+00,-4.89E+00,-9.25E+00,-5.57E+00,-5.08E+00,-1.12E+01,-1.05E+01,-1.14E+01
1.51E+01,-9.70E+00,-1.46E+01,-1.27E+01,-1.23E+01,-1.13E+01,-1.25E+01,-7.75E+00,-9.03E+00
1.52E+01,-1.27E+01,-2.98E+01,-1.50E+01,-2.93E+01,-1.17E+01,-6.44E+00,-1.44E+01,-1.48E+01
1.52E+01,-1.25E+01,-1.15E+01,-7.57E+00,-8.19E+00,-1.49E+01,-1.02E+01,-1.07E+01,-8.98E+00
1.52E+01,-8.06E+00,-1.29E+01,-1.43E+01,-6.30E+00,-4.04E+00,-1.08E+01,-1.05E+01,-9.32E+00
1.52E+01,-9.63E+00,-8.64E+00,-1.20E+01,-9.82E+00,-1.19E+01,-8.53E+00,-1.48E+01,-5.89E+00
1.52E+01,-1.06E+01,-9.15E+00,-1.01E+01,-2.40E+01,-1.01E+01,-8.89E+00,-1.42E+01,-3.85E+01
1.52E+01,-3.05E+01,-1.61E+01,-1.15E+01,-2.17E+01,-8.99E+00,-1.59E+01,-9.79E+00,-1.47E+01
1.53E+01,-5.24E+00,-1.26E+01,-1.63E+01,-1.45E+01,-1.33E+01,-1.21E+01,-7.24E+00,-1.13E+01
1.53E+01,-1.72E+01,-1.73E+01,-1.22E+01,-7.44E+00,-8.09E+00,-6.76E+00,-2.00E+01,-9.36E+00
1.53E+01,-1.24E+01,-1.18E+01,-9.68E+00,-1.94E+01,-9.71E+00,-6.01E+00,-8.07E+00,-2.06E+01
1.53E+01,-1.06E+01,-4.27E+00,-1.13E+01,-1.37E+01,-1.30E+01,-1.02E+01,-1.18E+01,-1.02E+01
1.53E+01,-1.15E+01,-1.15E+01,-7.86E+00,-2.96E-01,-7.90E+00,-1.47E+01,-1.10E+01,-3.73E+00
1.53E+01,-8.44E+00,-5.57E+00,-8.31E+00,-4.62E+00,-1.24E+01,-9.77E+00,-8.67E+00,-1.60E+01
1.53E+01,-5.69E+00,-5.52E+00,-1.18E+01,-8.61E+00,-1.86E+01,-2.35E+01,-1.45E+01,-1.91E+01
1.54E+01,-8.97E+00,-1.12E+01,-1.34E+01,-7.15E+00,-1.06E+01,-1.43E+01,-8.63E+00,-1.46E+01
1.54E+01,-4.78E+00,-8.80E+00,-1.68E+01,-9.73E+00,-8.60E+00,-4.57E+00,-1.06E+01,-8.76E+00
1.54E+01,-7.70E+00,-7.82E+00,-8.73E+00,-8.26E+00,-1.45E+01,-1.95E+00,-9.96E+00,-5.30E+00
1.54E+01,-6.48E+00,-8.82E+00,-9.02E+00,-2.35E+01,-2.28E+01,-5.38E+00,-1.22E+01,-7.56E+00
1.54E+01,-9.24E+00,-5.35E+00,-7.81E+00,-1.85E+01,-2.28E+01,-1.51E+01,-1.39E+01,-1.26E+01
1.54E+01,-8.29E+00,-1.92E+01,-2.02E+01,-7.19E+00,-8.95E+00,-1.20E+01,-1.06E+01,-9.60E+00
1.55E+01,-1.54E+01,-9.49E+00,-1.18E+01,-1.50E+01,-1.08E+01,-1.82E+01,-1.64E+01,-1.50E+01
1.55E+01,-9.45E+00,-7.66E+00,-4.16E+00,-1.29E+01,-7.46E+00,-1.75E+01,-1.10E+01,-1.00E+01
1.55E+01,-1.55E+01,-1.68E+01,-1.35E+01,-9.24E+00,-2.30E+01,-1.31E+01,-8.71E+00,-2.14E+01
1.55E+01,-5.43E+00,-5.39E+00,-9.52E+00,-7.34E+00,-8.87E+00,-1.12E+01,-1.29E+01,-2.61E+01
1.55E+01,-1.12E+01,-5.70E+00,-7.11E+00,-1.14E+01,-9.55E+00,-7.61E+00,-8.84E+00,-5.33E+00
1.55E+01,-1.22E+01,-1.16E+01,-1.88E+01,-2.10E+01,-6.46E+00,-2.32E+01,-1.45E+01,-2.57E+01
1.56E+01,-7.55E+00,-1.72E+01,-1.67E+01,-1.46E+01,-6.78E+00,-1.25E+01,-2.10E+01,-1.17E+01
1.56E+01,-7.10E+00,-4.79E+00,-3.42E+00,-5.84E+00,-1.97E+01,-1.05E+01,-4.65E+00,-1.01E+01
1.56E+01,-6.04E+00,-9.12E+00,-9.00E+00,-6.45E+00,-2.68E+01,-8.82E+00,-2.03E+01,-2.14E+01
1.56E+01,-6.93E+00,-8.47E+00,-5.45E+00,-1.21E+01,-9.49E+00,-9.02E+00,-4.48E+00,-1.62E+01
1.56E+01,-1.37E+01,-1.33E+01,-2.10E+01,-1.35E+01,-1.89E+01,-1.23E+01,-2.75E+01,-1.76E+01
1.56E+01,-5.60E+00,-8.84E+00,-1.32E+01,-1.05E+01,-1.03E+01,-8.59E+00,-8.21E+00,-4.67E+00
1.57E+01,-6.21E+00,-9.07E+00,-6.39E+00,-3.27E+00,-9.72E+00,-8.82E+00,-1.09E+01,-1.36E+01
1.57E+01,-7.20E+00,-2.10E+01,-1.05E+01,-1.21E+01,-7.93E+00,-2.28E+01,-2.63E+01,-5.14E+00
1.57E+01,-8.24E+00,-1.14E+01,-1.61E+01,-4.23E+00,-4.65E+00,-4.22E+00,-4.87E+00,-1.72E+01
1.57E+01,-1.13E+01,-7.47E+00,-3.16E+00,-2.34E+00,-9.98E+00,-1.42E+01,-8.37E+00,-2.03E-01
1.57E+01,-1.63E+01,-8.55E+00,-6.52E+00,-7.22E+00,-1.25E+01,-9.81E+00,-7.01E+00,-7.50E+00
1.57E+01,-5.78E+00,-6.15E+00,-3.80E+00,-2.05E+01,-1.43E+01,-8.13E+00,-4.39E+00,-1.05E+00
1.58E+01,-1.37E+01,-8.78E+00,-7.86E+00,-9.39E+00,-1.68E+01,-1.17E+01,-9.54E+00,-1.17E+01
1.58E+01,-7.11E+00,-1.27E+01,-1.02E+01,-1.01E+01,-3.74E+00,-8.86E+00,-1.71E+01,-1.51E+01
1.58E+01,-5.38E+00,-1.13E+01,-2.46E+01,-1.27E+01,-5.24E+00,-4.40E+00,-5.39E+00,-3.45E+00
1.58E+01,-1.60E+01,-6.91E+00,-8.19E+00,-5.39E+00,-6.25E+00,-1.38E+01,-1.06E+01,-7.87E+00
1.58E+01,-3.03E+00,-1.91E+01,-7.04E+00,-1.50E+00,-1.06E+01,-4.05E+00,-2.10E+01,-1.19E+01
1.58E+01,-1.77E+01,-1.36E+01,-1.63E+01,-1.93E+01,-8.75E+00,-8.43E+00,-4.32E+00,-1.10E+01
1.59E+01,-7.12E+00,-1.21E+01,-1.00E+01,-5.41E+00,-9.19E+00,-8.79E+00,-1.19E+01,-1.08E+01
1.59E+01,-1.23E+01,-1.14E+01,-9.28E+00,-1.27E+01,-4.01E+00,-5.30E+00,-1.53E+01,-2.36E+01
1.59E+01,-7.08E+00,-1.64E+01,-2.32E+01,-6.75E+00,-1.61E+01,-1.67E+01,-1.37E+01,-1.50E+01
1.59E+01,-1.15E+01,-1.91E+01,-1.41E+01,-7.31E+00,-2.85E+00,-9.45E+00,-7.14E+00,-1.81E+01
1.59E+01,-1.75E+01,-5.79E+00,-1.78E+01,-9.34E+00,-1.54E+01,-9.46E+00,-9.93E+00,-1.27E+01
1.59E+01,-3.94E+00,-6.95E+00,-1.64E+01,-1.69E+01,-5.81E+00,-2.50E+00,-5.59E+00,-1.20E+01
1.60E+01,-1.86E+01,-2.10E+01,-9.62E+00,-1.97E+01,-6.82E+00,-1.20E+01,-9.22E+00,-1.85E+01
1.60E+01,-1.44E+01,-8.24E+00,-9.10E+00,-1.63E+01,-1.55E+01,-6.55E+00,-5.07E+00,-1.18E+01
1.60E+01,-8.15E+00,-9.41E+00,-4.28E+00,-8.49E+00,-6.72E+00,-2.64E+00,-6.98E+00,-5.09E+00
1.60E+01,-9.90E+00,-4.94E+00,-6.36E+00,-6.89E+00,-1.03E+01,-9.14E+00,-8.08E+00,-1.22E+01
1.60E+01,-7.57E+00,-1.61E+01,-9.81E+00,-1.25E+01,-1.13E+01,-7.60E+00,-2.47E+01,-1.61E+01
1.60E+01,-7.28E+00,-1.32E+01,-1.77E+01,-9.16E+00,-8.14E+00,-7.58E+00,-1.09E+01,-1.64E+01
1.60E+01,-6.97E+00,-5.38E+00,-2.29E+01,-1.20E+01,-5.64E+00,-2.32E+00,-1.42E+01,-2.04E+01
1.61E+01,-6.74E+00,-6.84E+00,-1.25E+01,-1.68E+01,-1.78E+01,-8.17E+00,-1.11E+01,-1.03E+01
1.61E+01,-6.44E+00,-1.24E+01,-1.86E+01,-6.00E+00,-1.10E+01,-1.93E+01,-9.33E+00,-1.36E+01
1.61E+01,-9.58E+00,-9.73E+00,-5.81E+00,-4.65E+00,-1.23E+01,-1.75E+01,-7.06E+00,-7.24E+00
1.61E+01,-1.53E+01,-9.25E+00,-5.79E+00,-7.83E+00,-6.06E+00,-2.57E+01,-1.15E+01,-1.25E+01
1.61E+01,-8.08E+00,-6.39E+00,-7.86E+00,-1.25E+01,-2.28E+01,-1.23E+01,-1.08E+01,-1.26E+01
1.61E+01,-1.81E+01,-1.05E+01,-6.12E+00,-2.66E+00,-9.53E+00,-9.81E+00,-8.89E+00,-2.96E+00
1.62E+01,-3.64E+00,-5.39E+00,-2.13E+01,-1.21E+01,-1.01E+01,-5.44E+00,-5.04E+00,-4.22E+00
1.62E+01,-4.80E+00,-7.37E+00,-1.12E+01,-8.27E+00,-7.11E+00,-1.18E+01,-9.33E+00,-7.92E+00
1.62E+01,-1.87E+01,-9.48E+00,-8.25E+00,-1.18E+01,-1.25E+01,-8.17E+00,-1.39E+01,-1.33E+01
1.62E+01,-7.03E+00,-6.77E+00,-2.70E+00,-4.48E-01,-6.26E+00,-8.15E+00,-6.60E+00,-2.18E+00
1.62E+01,-1.31E+01,-1.19E+01,-1.18E+01,-9.53E+00,-7.97E+00,-1.02E+01,-1.30E+01,-8.70E+00
1.62E+01,-5.19E+00,-4.75E+00,-1.15E+01,-1.05E+01,-5.60E+00,-4.02E+00,-9.38E+00,-7.77E+00
1.63E+01,-1.01E+01,-1.94E+01,-7.49E+00,-4.59E+00,-1.89E+00,-1.38E+01,-1.19E+01,-7.13E+00
1.63E+01,-1.28E+01,-8.49E+00,-1.40E+01,-5.99E+00,-1.79E+01,-1.40E+01,-3.13E+00,-1.16E+01
1.63E+01,-1.50E+01,-8.48E+00,-6.36E+00,-4.89E+00,-1.09E+01,-1.52E+01,-7.33E+00,-1.05E+01
1.63E+01,-8.58E+00,-1.05E+01,-7.62E+00,-1.34E+01,-1.13E+01,-2.03E+01,-2.50E+01,-6.20E+00
1.63E+01,-7.14E+00,-1.01E+01,-1.21E+01,-1.67E+01,-1.26E+01,-8.42E+00,-3.93E+00,-1.54E+01
1.63E+01,-2.39E+01,-1.18E+01,-7.95E+00,-1.09E+01,-1.25E+01,-7.58E+00,-6.10E+00,-1.19E+01
1.64E+01,-1.25E+01,-1.16E+01,-1.98E+01,-1.92E+01,-1.21E+01,-9.65E+00,-1.41E+01,-6.94E+00
1.64E+01,-4.07E+00,-1.09E+01,-9.98E+00,-8.07E+00,-1.02E+01,-1.59E+01,-9.14E+00,-7.76E+00
1.64E+01,-1.34E+01,-1.11E+01,-1.50E+01,-1.13E+01,-7.01E+00,-2.39E+01,-3.08E+00,-1.56E+01
1.64E+01,-1.50E+01,-1.01E+01,-1.06E+01,-4.86E+00,-1.64E+01,-8.60E+00,-4.93E+00,-2.48E+00
1.64E+01,-5.54E+00,-1.04E+01,-2.62E+01,-6.21E+00,-9.96E+00,-2.03E+01,-1.06E+01,-1.65E+01
1.64E+01,-1.98E+01,-1.36E+01,-1.09E+01,-4.73E+00,-1.08E+01,-2.00E+01,-2.84E+01,-1.12E+01
1.65E+01,-1.65E+01,-6.64E+00,-1.04E+01,-8.99E+00,-1.01E+01,-9.53E+00,-9.42E+00,-7.39E+00
1.65E+01,-1.90E+01,-6.61E+00,-6.25E+00,-1.19E+01,-4.90E+00,-1.22E+01,-2.44E+01,-6.84E+00
1.65E+01,-1.65E+01,-1.44E+01,-6.87E+00,-8.27E+00,-5.24E+00,-1.02E+01,-1.18E+01,-1.95E+01
1.65E+01,-1.05E+01,-1.09E+01,-3.30E+00,-5.99E+00,-2.23E+01,-7.55E+00,-1.16E+01,-1.51E+01
1.65E+01,-3.67E+00,-7.08E+00,-1.10E+01,-1.49E+01,-7.59E+00,-1.01E+01,-7.28E+00,-8.85E+00
1.65E+01,-4.33E+00,-6.13E+00,-6.41E+00,-7.65E+00,-2.31E+00,-8.75E+00,-4.24E+00,-7.59E+00
1.66E+01,-1.16E+01,-1.18E+01,-1.69E+01,-1.84E+01,-7.38E+00,-1.13E+01,-1.64E+01,-1.06E+01
1.66E+01,-1.68E+01,-1.00E+01,-8.34E+00,-1.15E+01,-6.84E+00,-1.79E+01,-2.17E+01,-2.53E+01
1.66E+01,-1.55E+01,-1.10E+01,-5.52E+00,-7.68E+00,-1.11E+01,-1.07E+01,-4.39E+00,-9.90E+00
1.66E+01,-5.76E+00,-8.27E+00,-1.00E+01,-3.96E+00,-3.36E+00,-6.86E+00,-1.48E+01,-1.29E+00
1.66E+01,-5.07E+00,-5.45E+00,-8.61E+00,-9.08E+00,-1.35E+01,-6.04E+00,-1.38E+01,-6.05E+00
1.66E+01,-9.17E+00,-5.36E+00,-1.43E+01,-1.98E+01,-7.57E+00,-1.08E+01,-5.38E+00,-5.71E+00
1.67E+01,-1.48E+01,-4.27E+00,-6.48E+00,-6.28E+00,-1.60E+01,-5.75E+00,4.15E-02,-2.51E+00
1.67E+01,-1.54E+01,-1.19E+01,-1.79E+01,-2.16E+01,-1.42E+01,-1.08E+01,-6.05E+00,-1.88E+01
1.67E+01,-1.69E+01,-7.87E+00,-8.63E+00,-1.94E+01,-9.79E+00,-1.13E+01,-6.22E+00,-1.42E+01
1.67E+01,-4.81E+00,-2.06E+01,-7.44E+00,-6.44E+00,-1.15E+01,-8.72E+00,-1.36E+01,-7.65E+00
1.67E+01,-5.32E+00,-1.77E+01,-3.09E+00,-5.53E+00,-3.34E+00,-5.23E+00,-8.31E+00,-8.38E+00
1.67E+01,-3.80E+00,-3.40E+00,-1.88E+01,-8.08E+00,-6.43E+00,-5.04E+00,-1.80E+01,-8.18E+00
1.67E+01,-1.08E+01,-1.88E+01,-6.96E+00,-1.20E+01,-6.79E+00,-1.13E+01,-1.31E+01,-1.80E+01
1.68E+01,-3.55E+00,-8.19E+00,-2.29E+00,-4.69E+00,-6.36E+00,-7.57E+00,-1.69E+01,-6.74E+00
1.68E+01,-6.02E+00,-8.71E+00,-7.43E+00,-4.01E+00,-6.01E+00,-1.60E+01,-1.52E+01,-7.95E+00
1.68E+01,-6.36E+00,-8.54E+00,-1.29E+01,-1.11E+01,-1.00E+01,-1.29E+01,-2.33E+01,-9.59E+00
1.68E+01,-7.21E+00,-3.05E+00,-7.49E+00,-4.75E+00,-7.71E+00,-9.80E+00,-4.94E+00,-1.49E+01
1.68E+01,-1.07E+01,-3.70E+00,-5.59E+00,-3.30E+00,-2.04E+01,-2.48E+01,-9.44E+00,-3.69E+00
1.68E+01,-2.40E+01,-7.56E+00,-6.60E+00,-9.83E+00,-1.04E+01,-1.03E+01,-6.59E+00,-1.38E+01
1.69E+01,-1.14E+01,-7.27E+00,-1.16E+01,-1.67E+01,-8.95E+00,-6.06E+00,-8.87E+00,-8.40E+00
1.69E+01,-1.05E+01,-1.64E+01,-8.17E+00,-3.21E+00,-6.04E+00,-1.70E+01,-6.67E+00,-5.91E+00
1.69E+01,-3.13E+00,-2.94E+00,-3.26E+00,-4.55E+00,-7.92E+00,-6.90E+00,-3.90E+00,6.07E-01
1.69E+01,-1.80E+00,-6.09E+00,-1.52E+01,-4.72E+00,-9.47E+00,-9.28E+00,-1.29E+01,-7.85E+00
1.69E+01,-7.91E+00,-9.43E+00,-1.12E+01,-1.55E+01,-9.13E+00,-8.47E+00,-2.01E+01,-9.92E+00
1.69E+01,-8.04E+00,-3.38E+01,-8.76E+00,-1.41E+01,-7.17E+00,-1.75E+01,-1.02E+01,-1.58E+01
1.70E+01,-8.09E+00,-8.56E+00,-4.75E+00,-6.04E+00,-9.59E+00,-1.65E+01,-1.21E+01,-6.08E+00
1.70E+01,-8.38E+00,-1.45E+01,-1.21E+01,-8.78E+00,-7.48E+00,-1.12E+01,-1.81E+01,-8.09E+00
1.70E+01,-5.00E+00,-4.91E+00,-4.18E+00,-5.74E+00,-6.24E+00,-6.02E+00,-5.63E+00,-6.24E+00
1.70E+01,-8.20E+00,-4.10E+00,-5.74E+00,-4.18E+00,-1.53E+01,-1.79E+01,-1.36E+01,-1.22E+01
1.70E+01,-6.31E+00,-7.99E+00,-1.04E+01,-5.00E+00,-1.48E+01,-2.57E+01,-1.61E+01,-8.31E+00
1.70E+01,-8.24E+00,-6.15E+00,-9.56E+00,-1.25E+01,-8.60E+00,-6.60E+00,-1.62E+01,-1.33E+01
1.71E+01,-1.32E+01,-1.06E+01,-1.25E+01,-1.24E+01,-7.69E+00,-1.24E+01,-1.27E+01,-7.17E+00
1.71E+01,-6.32E+00,-1.53E+01,-1.03E+01,-1.24E+01,-1.38E+01,-8.48E+00,-2.39E+01,-7.76E+00
1.71E+01,-1.24E+01,-7.00E+00,-7.59E+00,-1.33E+01,-1.50E+01,-1.32E+01,-7.81E+00,-6.46E+00
1.71E+01,-1.35E+01,-4.75E+00,-4.01E+00,-7.28E+00,-1.08E+01,-5.25E+00,-3.23E+00,-7.07E+00
1.71E+01,-2.23E+01,-8.92E+00,-8.92E+00,-1.80E+01,-9.23E+00,-2.97E+01,-1.16E+01,-1.92E+01
1.71E+01,-9.97E+00,-9.01E+00,-5.44E+00,-1.18E+01,-1.20E+01,-7.08E+00,-6.42E+00,-1.52E+01
1.72E+01,-1.29E+01,-1.29E+01,-9.02E+00,-1.60E+01,-7.51E+00,-8.98E+00,-9.19E+00,-2.23E+01
1.72E+01,-1.09E+01,-1.79E+01,-1.55E+01,-1.16E+01,-7.61E+00,-1.02E+01,-5.92E+00,-1.17E+01
1.72E+01,-1.06E+01,-7.16E+00,-1.40E+01,-8.13E+00,-4.54E+00,-9.12E+00,-1.29E+01,-1.28E+01
1.72E+01,-1.16E+01,-9.93E+00,-6.16E+00,-3.85E+00,-5.53E+00,-9.73E+00,-1.26E+01,-4.44E+00
1.72E+01,-1.19E+01,-3.51E+00,-5.55E+00,-9.59E+00,-9.66E+00,-3.41E+00,-1.56E+01,-1.29E+01
1.72E+01,-6.89E+00,-1.47E+01,-9.28E+00,-8.36E+00,-8.03E+00,-1.33E+01,-1.95E+01,-1.18E+01
1.73E+01,-9.92E+00,-1.30E+01,-1.16E+01,-1.58E+01,-1.28E+01,-1.01E+01,-9.66E+00,-3.19E+01
1.73E+01,-4.12E+00,-2.05E+00,-7.32E+00,-1.46E+01,-7.48E+00,-6.66E+00,-7.22E+00,-7.86E+00
1.73E+01,-6.19E+00,-1.80E+01,-1.08E+01,-9.54E+00,-7.00E+00,-2.87E+01,-1.42E+01,-8.66E+00
1.73E+01,-2.02E+00,-5.15E+00,-1.07E+01,-6.55E+00,-4.01E+00,-1.27E+01,-6.15E+00,-9.56E+00
1.73E+01,-4.33E+00,-1.31E+01,-8.60E+00,-3.69E+00,-3.66E+00,-4.08E+00,-1.04E+01,-1.10E+01
1.73E+01,-4.08E+00,-8.21E+00,-8.66E+00,-1.30E+01,-2.31E+00,-6.66E+00,-6.34E+00,-2.24E+00
1.74E+01,-1.42E+01,-1.06E+01,-1.46E+01,-7.82E+00,-7.12E+00,-8.67E+00,-7.17E+00,-1.82E+01
1.74E+01,-8.97E+00,-1.25E+01,-2.64E+01,-1.17E+01,-1.05E+01,-9.68E+00,-9.56E+00,-8.78E+00
1.74E+01,-2.43E+01,-2.04E+01,-1.24E+01,-1.78E+01,-1.59E+01,-1.63E+01,-7.20E+00,-2.68E+01
1.74E+01,-7.94E+00,-1.02E+01,-1.01E+01,-1.14E+01,-9.95E+00,-2.93E+00,-5.47E+00,-1.52E+01
1.74E+01,-3.27E+01,-1.49E+01,-6.57E+00,-1.42E+01,-8.61E+00,-2.35E+01,-5.84E+00,-9.66E+00
1.74E+01,-7.54E+00,-9.25E+00,-1.06E+01,-6.86E+00,-1.90E+01,-3.32E+01,-1.22E+01,-1.08E+01
1.74E+01,-1.15E+01,-6.45E+00,-8.45E+00,-2.31E+01,-9.14E+00,-1.39E+01,-7.10E+00,-3.42E+00
1.75E+01,-1.26E+01,-1.28E+01,-1.68E+01,-8.00E+00,-1.47E+01,-6.86E+00,-1.94E+01,-1.69E+01
1.75E+01,-1.16E+01,-3.07E+00,-4.57E+00,-1.27E+01,-1.53E+01,-6.68E+00,-7.37E+00,-1.57E+01
1.75E+01,-8.47E+00,-1.02E+01,-1.72E+01,-7.83E+00,-7.87E+00,-6.74E+00,-9.92E+00,-3.11E+01
1.75E+01,-1.60E+01,-2.32E+00,-3.55E+00,-6.85E+00,-1.51E+01,-3.33E+00,-1.49E+00,-3.08E+00
1.75E+01,-1.16E+01,-6.76E+00,-9.09E+00,-8.70E+00,-1.24E+01,-7.80E+00,-1.55E+01,-1.90E+01
1.75E+01,-6.07E+00,-4.77E+00,-1.04E+01,-7.22E+00,-1.08E+01,-1.13E+01,-8.28E+00,-2.10E+01
1.76E+01,-1.43E+01,-9.62E+00,-7.08E+00,-1.15E+01,-1.18E+01,-1.92E+01,-1.84E+01,-1.85E+01
1.76E+01,-1.17E+01,-5.06E+00,-6.03E+00,-5.42E+00,-1.65E+01,-1.83E+01,-1.07E+01,-7.00E+00
1.76E+01,-8.98E+00,-2.42E+01,-1.01E+01,-1.31E+01,-1.63E+01,-8.01E+00,-7.84E+00,-1.93E+01
1.76E+01,-1.49E+01,-1.70E+01,-2.33E+01,-1.71E+01,-7.58E+00,-1.90E+01,-1.11E+01,-1.00E+01
1.76E+01,-6.43E+00,-1.06E+01,-1.21E+01,-1.20E+01,-3.35E+00,-1.81E+01,-2.11E+01,-1.33E+01
1.76E+01,-1.11E+01,-5.87E+00,-6.68E+00,-1.11E+01,-1.96E+01,-3.20E+01,-4.50E+00,-7.76E+00
1.77E+01,-5.70E+00,-7.01E+00,-1.56E+01,-8.80E+00,-8.21E+00,-7.13E+00,-1.29E+01,-9.80E+00
1.77E+01,-8.44E+00,-9.97E+00,-7.84E+00,-9.37E+00,-3.88E+00,-7.23E+00,-1.15E+01,-1.18E+01
1.77E+01,-3.78E+00,-4.84E+00,-8.67E+00,-1.17E+01,-9.49E+00,-1.17E+01,-1.30E+01,-1.30E+01
1.77E+01,-7.63E+00,-9.78E+00,-1.07E+01,-1.01E+01,-3.85E+00,-7.69E+00,-1.49E+01,-9.17E+00
1.77E+01,-8.78E+00,-5.26E+00,-1.11E+01,-6.10E+00,-9.85E+00,-1.28E+01,-7.12E+00,-1.37E+01
1.77E+01,-2.21E+01,-2.23E+01,-2.05E+01,-1.81E+01,-8.18E+00,-1.24E+01,-9.94E+00,-1.12E+01
1.78E+01,-8.26E+00,-1.51E+01,-1.76E+01,-6.69E+00,-1.23E+01,-4.12E+00,-1.32E+01,-5.91E+00
1.78E+01,-6.10E+00,-1.61E+01,-2.32E+01,-1.24E+01,-1.54E+01,-8.80E+00,-1.78E+01,-1.99E+01
1.78E+01,-1.89E+00,-1.06E+01,-4.76E+00,-4.06E+00,-1.16E+01,-1.19E+01,-8.53E+00,-1.87E+00
1.78E+01,-9.40E+00,-5.73E+00,-1.02E+01,-2.64E+01,-4.14E+00,-8.55E+00,-1.19E+01,-2.61E+01
1.78E+01,-2.85E+00,-1.77E+01,-9.60E+00,-3.30E+00,-6.73E+00,-8.91E+00,-1.92E+01,-1.16E+01
1.78E+01,-7.24E+00,-2.69E+00,-7.89E+00,-1.25E+01,-4.29E+00,-6.98E+00,-8.66E+00,-2.39E+01
1.79E+01,-1.17E+01,-7.96E+00,-1.04E+01,-1.73E+01,-1.07E+01,-1.85E+01,-1.54E+01,-5.73E+00
1.79E+01,-1.17E+01,-1.76E+01,-3.44E+00,-4.18E+00,-1.41E+01,-7.51E+00,-2.08E+00,-1.08E+01
1.79E+01,-5.11E+00,-9.13E+00,-4.07E+00,-3.19E+00,-1.07E+01,-1.08E+01,-8.42E+00,-1.74E+01
1.79E+01,-1.32E+01,-1.82E+01,-1.94E+01,-2.04E+01,-8.83E+00,-7.01E+00,-1.65E+01,-1.82E+01
1.79E+01,-1.82E+01,-9.21E+00,-1.22E+01,-1.96E+01,-2.73E+00,-7.88E+00,-2.12E+01,-9.70E+00
1.79E+01,-8.27E+00,-8.30E+00,-1.62E+01,-1.07E+01,-2.05E+01,-2.73E+01,-2.52E+01,-7.96E+00
1.80E+01,-1.11E+01,-1.04E+01,-1.46E+01,-1.18E+01,-1.37E+01,-1.12E+01,-1.39E+01,-2.42E+00
1.80E+01,-8.76E+00,-1.28E+01,-1.42E+01,-4.09E+00,-1.39E+01,-1.12E+01,-4.19E+00,-5.68E+00
1.80E+01,-7.03E+00,-2.12E+01,-1.07E+01,-6.46E+00,-1.43E+01,-1.52E+01,-1.62E+01,-9.95E+00
1.80E+01,-2.01E+01,-2.91E+00,-1.20E+00,-1.12E+01,-1.10E+01,-3.41E+00,-6.49E+00,-1.61E+01
1.80E+01,-1.46E+01,-1.14E+01,-9.56E+00,-1.02E+01,-1.36E+01,-1.52E+01,-1.40E+01,-9.60E+00
1.80E+01,-1.59E+01,-1.76E+01,-1.84E+01,-2.17E+01,-1.28E+01,-1.17E+01,-1.47E+01,-1.13E+01
1.81E+01,-1.20E+01,-5.17E+00,-2.11E+00,-9.65E+00,-1.27E+01,-6.02E+00,-8.16E+00,-1.13E+01
1.81E+01,-1.96E+01,-1.24E+01,-1.14E+01,-2.18E+01,-1.62E+01,-5.38E+00,-7.72E+00,-1.45E+01
1.81E+01,-5.84E+00,-1.14E+01,-1.97E+01,-1.08E+01,-2.29E+01,-1.55E+01,-8.14E+00,-1.58E+01
1.81E+01,-3.61E+00,-1.76E+01,-5.15E+00,-9.81E+00,-4.54E+00,-1.07E+01,-2.38E+00,-1.12E+01
1.81E+01,-1.33E+01,-8.15E+00,-6.07E+00,-6.51E+00,-2.75E+01,-1.85E+01,-5.31E+00,-1.57E+01
1.81E+01,-1.11E+01,-7.04E+00,-2.12E+00,-9.25E+00,-2.70E+01,-6.49E+00,-1.13E+01,-6.27E+00
1.81E+01,-1.54E+01,-2.33E+00,-4.79E+00,-1.19E+01,-1.08E+01,-6.47E+00,-2.94E+00,-1.56E+01
1.82E+01,-7.36E+00,-8.76E+00,-1.26E+01,-5.84E+00,-1.48E+01,-1.27E+01,-1.15E+01,-9.04E+00
1.82E+01,-7.52E+00,-1.76E+01,-1.18E+01,-7.49E+00,-1.01E+01,-2.92E+01,-1.47E+01,-7.89E+00
1.82E+01,-6.62E+00,-1.25E+01,-9.14E+00,-8.28E+00,-7.11E+00,-1.27E+01,-8.12E+00,-1.33E+01
1.82E+01,-1.64E+01,-1.25E+01,-2.00E+01,-1.31E+01,-8.86E+00,-5.26E+00,-9.44E+00,-1.40E+01
1.82E+01,-6.69E+00,-8.44E+00,-1.06E+01,-4.90E+00,-5.98E+00,-7.59E+00,-1.18E+01,-7.71E+00
1.82E+01,-3.16E+00,-3.09E+00,-9.25E+00,-1.52E+01,-3.58E+00,-8.70E+00,-1.35E+01,-4.58E+00
1.83E+01,-4.27E+00,-5.04E+00,-1.81E+01,-2.29E+01,-8.09E+00,-1.40E+01,-4.78E+00,-1.09E+01
1.83E+01,-1.40E+01,-7.11E+00,-3.79E+00,-1.73E+01,-1.33E+01,-8.02E+00,-6.87E+00,-7.26E+00
1.83E+01,-1.64E+01,-1.52E+01,-1.36E+01,-9.66E+00,-1.04E+01,-1.09E+01,-1.21E+01,-1.30E+01
1.83E+01,-9.25E+00,-7.47E+00,-1.26E+01,-1.26E+01,-7.96E+00,-3.13E+01,-5.03E+00,-1.08E+01
1.83E+01,-5.49E+00,-1.05E+01,-2.56E+01,-9.08E+00,-1.03E+01,-1.02E+01,-1.27E+01,-6.26E+00
1.83E+01,-1.60E+01,-3.45E+01,-8.08E+00,-7.26E+00,-2.28E+01,-9.74E+00,-2.93E+00,-8.95E+00
1.84E+01,-1.23E+01,-2.05E+01,-3.95E+00,-9.68E+00,-1.48E+01,-7.16E+00,-1.38E+01,-1.68E+01
1.84E+01,-6.16E+00,-1.24E+01,-2.18E+01,-1.26E+01,-6.25E+00,-1.33E+01,-1.15E+01,-9.19E+00
1.84E+01,-2.92E+00,-7.77E+00,-7.09E+00,-4.93E+00,-9.35E+00,-8.53E+00,-3.37E+00,-2.53E+00
1.84E+01,-1.87E+01,-1.28E+01,-1.03E+01,-7.29E+00,-7.22E+00,-1.76E+01,-1.24E+01,-8.16E+00
1.84E+01,-9.37E+00,-9.67E+00,-6.85E+00,-2.15E+01,-1.64E+01,-1.25E+01,-5.51E+00,-9.51E+00
1.84E+01,-8.93E+00,-3.44E+00,-5.32E+00,-8.60E+00,-1.22E+01,-5.58E+00,-1.91E+01,-2.03E+01
1.85E+01,-8.73E+00,-5.77E+00,-9.77E+00,-2.18E+01,-7.22E+00,-7.44E+00,-9.23E+00,-9.98E+00
1.85E+01,-8.01E+00,-1.15E+01,-4.95E+00,-5.64E+00,-3.71E+00,-1.56E+01,-6.40E+00,-5.65E+00
1.85E+01,-3.47E+00,-4.83E+00,-8.81E+00,-3.28E+00,-1.53E+00,-7.69E+00,-5.11E+00,-7.58E+00
1.85E+01,-1.46E+01,-1.33E+01,-1.48E+01,-1.28E+01,-1.33E+01,-1.03E+01,-1.70E+01,-8.54E+00
1.85E+01,-4.43E+00,-1.65E+00,-2.45E+00,-1.70E+01,-1.39E+01,-4.22E+00,-9.38E+00,-2.10E+01
1.85E+01,-1.71E+01,-2.41E+01,-2.36E+01,-1.97E+01,-1.40E+01,-1.63E+01,-1.15E+01,-8.82E+00
1.86E+01,-9.59E+00,-4.32E+00,-1.17E+01,-1.61E+01,-9.92E+00,-1.12E+01,-4.19E+01,-1.06E+01
1.86E+01,-7.54E+00,-1.63E+01,-1.09E+01,-9.98E+00,-2.20E+01,-8.39E+00,-1.78E+01,-1.70E+01
1.86E+01,-5.38E+00,-5.73E+00,-1.19E+01,-6.74E+00,-4.52E+00,-9.42E+00,-1.09E+01,-4.32E+00
1.86E+01,-6.16E+00,-1.16E+00,-3.09E+00,-2.73E+01,-2.96E+00,-2.92E+00,-7.49E+00,-7.73E+00
1.86E+01,-1.25E+01,-2.18E+01,-1.70E+01,-1.05E+01,-1.07E+01,-5.42E+00,-7.44E+00,-9.73E+00
1.86E+01,-1.60E+01,-1.11E+01,-7.47E+00,-1.86E+01,-1.34E+01,-3.22E+01,-8.03E+00,-1.23E+01
1.87E+01,-5.30E+00,-1.18E+01,-1.77E+01,-1.18E+01,-1.74E+00,-8.47E+00,-8.77E+00,-5.33E+00
1.87E+01,-1.11E+01,-2.44E+01,-1.45E+01,-1.00E+01,-1.73E+01,-8.20E+00,-1.32E+01,-1.07E+01
1.87E+01,-1.80E+01,-2.63E+01,-2.15E+01,-1.34E+01,-1.36E+01,-1.17E+01,-1.24E+01,-6.01E+00
1.87E+01,-4.18E+00,-5.42E+00,-5.07E+00,-1.10E+01,-2.06E+01,-2.11E+01,-1.68E+01,-1.43E+01
1.87E+01,-1.06E+01,-9.31E+00,-1.31E+01,-1.45E+01,-1.33E+01,-8.44E+00,-1.74E+01,-9.95E+00
1.87E+01,-1.47E+01,-1.28E+01,-1.10E+01,-1.72E+01,-1.26E+01,-1.03E+01,-2.04E+01,-2.78E+01
1.88E+01,-1.90E+01,-9.34E+00,-8.49E+00,-2.61E+01,-1.19E+01,-1.53E+01,-8.05E+00,-1.20E+01
1.88E+01,-4.95E+00,-1.70E+01,-1.18E+01,-5.74E+00,-2.33E+01,-6.94E+00,-7.68E+00,-5.46E+00
1.88E+01,-1.07E+01,-1.31E+01,-4.75E+01,-2.02E+01,-1.09E+01,-1.83E+01,-2.40E+01,-1.48E+01
1.88E+01,-1.64E+01,-2.24E+01,-2.03E+01,-1.52E+01,-1.41E+01,-1.07E+01,-1.19E+01,-2.29E+01
1.88E+01,-1.26E+01,-1.03E+01,-6.18E+00,-7.44E+00,-1.65E+01,-5.47E+00,-1.21E+01,-5.07E+00
1.88E+01,-1.34E+01,-1.09E+01,-1.03E+01,-2.11E+01,-1.46E+01,-9.38E+00,-7.13E+00,-1.05E+01
1.88E+01,-1.44E+01,-1.42E+01,-2.06E+01,-1.61E+01,-1.91E+01,-4.75E+00,-1.29E+01,-1.16E+01
1.89E+01,-6.03E+00,-3.97E+00,-1.41E+01,-5.16E+00,-9.50E+00,-6.89E+00,-4.75E+00,-1.89E+01
1.89E+01,-2.81E+00,-1.05E+01,-5.82E+00,-7.96E+00,-6.61E+00,-5.55E+00,-5.46E+00,-1.63E+01
1.89E+01,-1.50E+01,-2.61E+00,-8.25E+00,-1.52E+01,-1.13E+01,-6.60E+00,-9.53E+00,-8.51E+00
1.89E+01,-8.04E+00,-6.18E+00,-2.93E+01,-7.21E+00,-1.25E+01,-1.54E+00,-3.30E+01,-8.14E+00
1.89E+01,-9.17E+00,-1.20E+01,-7.15E+00,-7.96E+00,-7.77E+00,-1.75E+01,-5.58E+00,-1.28E+01
1.89E+01,-7.44E+00,-5.41E+00,-5.52E+00,-1.84E+01,-1.08E+01,-1.13E+01,-1.12E+01,-1.27E+01
1.90E+01,-4.05E+00,-9.71E+00,-1.04E+01,-1.35E+01,-1.38E+01,-5.77E+00,-4.74E+00,-1.20E+01
1.90E+01,-1.54E+01,-3.42E+00,-1.91E+01,-1.11E+01,-1.39E+01,-1.18E+01,-7.42E+00,-9.12E+00
1.90E+01,-6.07E+00,-3.96E+00,-6.24E+00,-8.69E+00,-1.39E+01,-1.61E+01,-2.52E+01,-7.39E+00
1.90E+01,-3.70E+00,-1.30E+01,-1.28E+01,-9.21E+00,-6.59E+00,-1.53E+01,-1.49E+01,-5.64E+00
1.90E+01,-1.60E+01,-1.58E+01,-1.06E+01,-4.18E+00,-9.48E+00,-1.22E+01,-1.64E+01,-1.08E+01
1.90E+01,-4.09E+00,-1.52E+01,-2.16E+01,-1.46E+01,-1.42E+01,-1.79E+01,-1.19E+01,-1.06E+01
1.91E+01,-9.14E+00,-8.53E+00,-4.73E+00,-8.85E+00,-1.23E+01,-1.60E+01,-6.83E+00,-4.12E+00
1.91E+01,-8.01E+00,-1.91E+01,-7.78E+00,-1.24E+01,-1.51E+01,-3.79E+00,-9.31E+00,-2.32E+01
1.91E+01,-1.11E+01,-6.14E+00,-1.63E+01,-2.28E+01,-1.58E+01,-1.66E+01,-2.56E+01,-8.20E+00
1.91E+01,-8.53E+00,-1.67E+00,-7.70E+00,-1.79E+01,-7.36E+00,-6.42E+00,-4.59E+00,-1.66E+00
1.91E+01,-8.09E+00,-1.96E+01,-6.81E+00,-4.84E+00,-4.03E+00,-6.16E+00,-9.63E+00,-7.15E+00
1.91E+01,-7.14E+00,-1.34E+01,-7.90E+00,-1.73E+01,-7.52E+00,-1.07E+01,-1.42E+01,-1.16E+01
1.92E+01,-1.02E+01,-7.51E+00,-9.69E+00,-8.30E+00,-1.50E+01,-2.19E+01,-1.14E+01,-6.03E+00
1.92E+01,-1.54E+01,-5.62E+00,-5.62E+00,-1.07E+01,-5.01E+00,-6.30E+00,-1.31E+01,-9.36E+00
1.92E+01,-6.28E+00,-5.96E+00,-9.02E+00,-1.06E+01,-7.27E+00,-1.95E+01,-1.33E+01,-9.82E+00
1.92E+01,-6.94E+00,-1.45E+01,-3.82E+00,-1.33E+01,-1.25E+01,-1.24E+01,-1.37E+01,-9.19E+00
1.92E+01,-1.52E+01,-8.54E+00,-1.18E+01,-8.84E+00,-1.11E+01,-2.25E+01,-1.18E+01,-9.89E+00
1.92E+01,-1.24E+01,-3.08E+00,-7.74E+00,-9.66E+00,-1.47E+01,-4.24E+00,-1.19E+01,-6.39E+00
1.93E+01,-7.69E+00,-1.49E+01,-1.14E+01,-7.87E+00,-2.47E+01,-1.94E+01,-4.00E+00,-1.45E+01
1.93E+01,-1.34E+01,-8.13E+00,-8.07E+00,-1.85E+01,-1.33E+01,-1.73E+01,-4.42E+00,-5.31E+00
1.93E+01,-2.63E+00,-5.26E+00,-1.21E+01,-1.02E+01,-1.45E+01,-1.16E+01,-6.50E+00,-1.40E+01
1.93E+01,-1.09E+01,-8.56E+00,-5.44E+00,-1.75E+01,-1.05E+01,-7.95E+00,-7.52E+00,-1.03E+01
1.93E+01,-6.14E+00,-1.18E+01,-1.02E+01,-7.34E+00,-1.87E+01,-9.19E+00,-7.86E+00,-3.24E+00
1.93E+01,-1.06E+01,-3.93E+00,-6.25E+00,-1.77E+01,-6.04E+00,-3.01E+00,-1.36E+01,-5.07E+00
1.94E+01,-1.06E+01,-1.19E+01,-1.09E+01,-1.84E+01,-1.47E+01,-1.38E+01,-2.43E+01,-1.49E+01
1.94E+01,-4.80E+00,-1.42E+01,-2.25E+01,-1.22E+01,-2.15E+01,-5.43E+00,-4.78E+00,-7.26E+00
1.94E+01,-9.89E+00,-1.03E+01,-1.28E+01,-1.21E+01,-1.12E+01,-1.45E+01,-1.95E+01,-1.19E+01
1.94E+01,-1.49E+01,-9.22E+00,-1.98E+01,-1.43E+01,-5.34E+00,-2.94E+01,-1.66E+01,-2.47E+01
1.94E+01,-1.63E+01,-5.64E+00,-1.50E+01,-1.46E+01,-6.38E+00,-6.90E+00,-9.36E+00,-1.02E+01
1.94E+01,-1.31E+01,-1.49E+01,-7.71E+00,-7.86E+00,-9.15E+00,-5.22E+00,-3.26E+00,-5.72E+00
1.94E+01,-8.32E+00,-1.36E+01,-1.16E+01,-7.99E+00,-1.84E+01,-1.01E+01,-1.03E+01,-6.84E+00
1.95E+01,-8.15E+00,-1.58E+01,-1.21E+01,-8.14E+00,-6.12E+00,-1.65E+01,-1.30E+01,-1.34E+01
1.95E+01,-2.05E+00,-1.23E+01,-3.62E+00,-4.58E+00,-1.02E+01,-7.39E+00,-9.64E+00,-4.90E+00
1.95E+01,-1.39E+01,-1.29E+01,-1.40E+01,-1.78E+01,-1.35E+01,-1.48E+01,-1.89E+01,-8.59E+00
1.95E+01,-1.06E+01,-8.73E+00,-5.18E+00,-1.23E+01,-3.47E+00,-6.15E+00,-6.81E+00,-7.85E+00
1.95E+01,-1.01E+01,-8.23E+00,-9.84E+00,-8.10E+00,-9.11E+00,-1.23E+01,-8.23E+00,-7.65E+00
1.95E+01,-1.00E+01,-8.40E+00,-8.74E+00,-1.35E+01,-1.53E+01,-1.41E+01,-1.05E+01,-2.41E+01
1.96E+01,-9.96E+00,-4.58E+00,-5.10E+00,-7.08E+00,-9.32E+00,-1.08E+01,-1.01E+01,-1.67E+01
1.96E+01,-1.77E+01,-7.13E+00,-7.49E+00,-8.00E+00,-2.49E+01,-1.83E+01,-2.03E+01,-1.11E+01
1.96E+01,-6.54E+00,-1.23E+01,-1.00E+01,-9.90E+00,-2.23E+01,-1.41E+01,-9.53E+00,-2.00E+01
1.96E+01,-4.17E+00,-6.60E+00,-1.25E+01,-5.11E+00,-4.79E+00,-9.66E+00,-1.73E+01,-9.39E+00
1.96E+01,-6.72E+00,-2.37E+00,-5.67E+00,-7.83E+00,-1.16E+01,-8.69E+00,-7.80E+00,-1.51E+01
1.96E+01,-1.46E+01,-7.02E+00,-1.00E+01,-1.85E+01,-9.92E+00,-1.45E+01,-9.64E+00,-1.18E+01
1.97E+01,-6.12E-01,-9.16E+00,-9.05E+00,-4.21E+00,-8.70E+00,-6.25E+00,-7.92E+00,-5.67E+00
1.97E+01,-8.53E+00,-7.90E+00,-1.34E+01,-2.49E+01,-1.22E+01,-1.32E+01,-1.47E+01,-9.99E+00
1.97E+01,-9.89E+00,-1.23E+01,-1.01E+01,-1.35E+01,-1.13E+01,-2.28E+01,-1.43E+01,-1.40E+01
1.97E+01,-8.96E+00,-2.99E-01,-1.28E+00,-1.12E+01,-1.41E+01,-2.59E+00,-1.49E+01,-8.31E+00
1.97E+01,-9.32E+00,-1.81E+01,-1.11E+01,-8.26E+00,-8.93E+00,-1.07E+01,-7.43E+00,-1.33E+01
1.97E+01,-1.22E+01,-9.23E+00,-1.58E+01,-1.59E+01,-1.58E+01,-1.60E+01,-1.71E+01,-7.56E+00
1.98E+01,-5.29E+00,-1.32E+01,-8.06E+00,-1.72E+01,-1.40E+01,-1.32E+01,-1.84E+01,-2.39E+01
1.98E+01,-5.23E+00,-2.69E+01,-1.85E+01,-1.21E+01,-7.58E+00,-7.97E+00,-7.80E+00,-9.64E+00
1.98E+01,-3.62E+00,-7.05E+00,-3.95E+00,-8.39E+00,-1.25E+01,-1.27E+01,-9.55E+00,-1.04E+01
1.98E+01,-1.37E+01,-1.48E+01,-8.16E+00,-2.98E+01,-1.46E+01,-3.22E+00,-1.50E+01,-1.39E+01
1.98E+01,-1.58E+01,-8.79E+00,-8.21E+00,-1.31E+01,-2.11E+01,-2.92E+01,-1.43E+01,-2.32E+01
1.98E+01,-1.17E+01,-1.92E+01,-1.07E+01,-1.53E+01,-7.68E+00,-1.74E+01,-1.42E+01,-1.12E+01
1.99E+01,-1.22E+01,-3.63E+01,-1.06E+01,-1.62E+01,-7.12E+00,-1.38E+01,-1.26E+01,-1.17E+01
1.99E+01,-4.99E+00,-5.33E+00,-9.83E+00,-7.36E+00,-9.10E+00,-9.90E+00,-7.73E+00,-6.80E+00
1.99E+01,-2.24E+00,-1.45E+01,-9.27E+00,-6.48E+00,-1.23E+01,-1.46E+01,-6.92E+00,-7.47E+00
1.99E+01,-7.49E+00,-7.11E+00,-1.56E+01,-7.31E+00,-6.80E+00,-1.37E+01,-1.28E+01,-8.56E+00
1.99E+01,-1.48E+01,-1.21E+01,-2.10E+01,-1.08E+01,-5.77E+00,-1.01E+01,-1.02E+01,-2.17E+01
1.99E+01,-3.46E+00,-8.99E+00,-1.02E+01,-7.78E+00,-1.21E+01,-9.95E+00,-9.19E+00,-1.41E+01
2.00E+01,-1.11E+01,-1.96E+01,-8.93E+00,-1.59E+01,-9.56E+00,-8.79E+00,-1.06E+01,-1.08E+01
2.00E+01,-1.69E+01,-7.67E+00,-8.65E+00,-7.11E+00,-1.69E+01,-6.21E+00,-4.81E+00,-9.73E+00
2.00E+01,-1.70E+01,-2.00E+01,-9.43E+00,-2.42E+01,-2.09E+01,-2.13E+01,-2.02E+01,-7.27E+00
2.00E+01,-1.93E+01,-1.94E+01,-1.65E+01,-1.22E+01,-9.57E+00,-1.66E+01,-7.69E+00,-4.47E+00
2.00E+01,-4.80E+00,-5.31E+00,-7.89E+00,-4.32E+00,-1.16E+01,-7.55E+00,-1.56E+01,-8.25E+00
2.00E+01,-1.11E+01,-2.56E+00,-2.38E+00,-1.41E+01,-1.05E+01,-2.19E+01,-1.25E+01,-1.46E+01
2.01E+01,-2.89E+01,-1.17E+01,-1.23E+01,-1.68E+01,-2.34E+01,-1.59E+01,-1.22E+01,-2.26E+01
2.01E+01,-6.88E+00,-6.03E+00,-2.07E+00,-5.67E+00,-1.36E+01,-8.24E+00,-2.66E+00,-8.97E+00
2.01E+01,-1.80E+01,-1.15E+01,-2.50E+01,-1.58E+01,-9.28E+00,-6.83E+00,-2.42E+01,-6.71E+00
2.01E+01,-1.53E+01,-1.04E+01,-1.14E+01,-1.91E+01,-1.75E+01,-6.63E+00,-7.36E+00,-1.02E+01
2.01E+01,-9.19E+00,-5.89E+00,-2.72E+01,-8.72E+00,-1.66E+01,-1.72E+01,-7.05E+00,-9.75E+00
2.01E+01,-1.56E+01,-1.03E+01,-8.23E+00,-2.88E+00,-6.21E+00,-1.34E+01,-9.48E+00,-1.37E+01
2.01E+01,-4.55E+00,-1.67E+01,-1.27E+01,-9.46E+00,-1.41E+01,-1.00E+01,-9.66E+00,-5.58E+00
2.02E+01,-1.35E+01,-1.97E+01,-7.97E+00,-1.29E+01,-8.82E+00,-5.81E+00,-2.27E+01,-1.04E+01
2.02E+01,-1.38E+01,-6.48E+00,-9.90E+00,-3.62E+01,-7.96E+00,-2.02E+01,-5.44E+00,-3.54E+00
2.02E+01,-4.25E+00,-1.04E+01,-1.35E+01,-1.39E+01,-1.68E+01,-7.55E+00,-1.33E+01,-8.76E+00
2.02E+01,-1.11E+01,-8.44E+00,-1.25E+00,-1.16E+01,-9.61E+00,-8.90E+00,-2.03E+01,-1.96E+01
2.02E+01,-1.06E+01,-1.05E+01,-1.43E+01,-9.30E+00,-9.84E+00,-1.44E+01,-1.45E+01,-2.11E+01
2.02E+01,-1.80E+01,-1.32E+01,-1.94E+01,-2.69E+01,-1.73E+01,-1.42E+01,-9.83E+00,-4.84E+00
2.03E+01,-3.57E+00,-1.04E+01,-2.90E+00,-8.60E+00,-1.59E+01,-8.41E+00,-8.19E+00,-1.08E+01
2.03E+01,-1.60E+01,-1.04E+01,-7.21E+00,-1.25E+01,-8.02E+00,-9.17E+00,-1.19E+01,-2.35E+01
2.03E+01,-1.28E+01,-7.34E+00,-1.55E+01,-3.54E+01,-1.16E+01,-1.88E+01,-1.20E+01,-9.02E+00
2.03E+01,-9.81E+00,-5.59E+00,-6.79E+00,-1.71E+01,-9.29E+00,-6.54E+00,-8.02E+00,-1.40E+01
2.03E+01,-7.16E+00,-5.90E+00,-5.23E+00,-1.31E+01,-1.21E+01,-2.14E+01,-1.42E+01,-2.37E+01
2.03E+01,-3.77E+00,-1.86E+01,-1.27E+01,-1.00E+01,-6.54E+00,-7.22E+00,-1.29E+01,-1.12E+01
2.04E+01,-1.56E+01,-1.62E+01,-1.15E+01,-9.60E+00,-6.35E+00,-1.20E+01,-1.21E+01,-1.28E+01
2.04E+01,-3.66E+00,-5.94E+00,-5.89E+00,-1.03E+01,-1.87E+01,-1.01E+01,-5.51E+00,-9.52E+00
2.04E+01,-1.19E+01,-1.08E+01,-1.61E+01,-1.27E+01,-1.28E+01,-7.00E+00,-8.34E+00,-8.39E+00
2.04E+01,-1.03E+01,-1.59E+01,-1.40E+01,-1.39E+01,-8.77E+00,-1.50E+01,-5.09E+00,-6.65E+00
2.04E+01,-1.15E+01,-1.50E+01,-8.54E+00,-2.61E+01,-1.08E+01,-1.56E+01,-1.12E+01,-6.91E+00
2.04E+01,-8.54E+00,-1.33E+01,-9.48E+00,-8.65E+00,-1.18E+01,-7.28E+00,-1.60E+01,-5.77E+00
2.05E+01,-1.83E+00,-7.44E+00,-1.35E+01,-4.37E+00,-1.27E+01,-1.89E+00,-1.03E+01,-9.37E+00
2.05E+01,-1.12E+01,-2.52E+01,-1.10E+01,-1.75E+01,-5.49E+00,-1.25E+01,-8.16E+00,-1.31E+01
2.05E+01,-7.21E+00,-1.52E+01,-6.82E+00,-7.96E+00,-2.43E+01,-6.71E+00,-1.24E+01,-1.76E+01
2.05E+01,-7.09E+00,-5.26E+00,-1.48E+01,-9.48E+00,-7.22E+00,-1.18E+01,-2.47E+01,-9.92E+00
2.05E+01,-3.50E+00,-6.74E+00,-3.71E+00,-1.24E+01,-3.19E+00,-8.25E+00,-6.73E+00,-1.45E+01
2.05E+01,-1.16E+01,-5.95E+00,-1.05E+01,-4.34E+00,-9.72E+00,-7.62E+00,-1.07E+01,-1.07E+01
2.06E+01,-9.54E+00,-1.19E+01,-1.46E+01,-1.18E+01,-1.53E+01,-7.84E+00,-3.20E+00,-1.52E+01
2.06E+01,-2.71E+00,-1.56E+01,-5.69E+00,-3.05E+00,-1.13E+01,-4.68E+00,-9.44E+00,-1.59E+01
2.06E+01,-9.22E+00,-4.21E+00,-8.92E+00,-1.34E+01,-1.12E+01,-1.88E+01,-9.25E+00,-9.56E+00
2.06E+01,-1.05E+01,-1.43E+01,-6.91E+00,-1.46E+01,-9.77E+00,-2.28E+01,-1.96E+01,-2.27E+01
2.06E+01,-6.81E+00,-9.32E+00,-8.63E+00,-8.81E+00,-1.28E+01,-1.44E+01,-1.37E+01,-1.43E+01
2.06E+01,-7.21E+00,-1.32E+01,-9.18E+00,-6.70E+00,-1.28E+01,-8.29E+00,-7.32E+00,-8.92E+00
2.07E+01,-1.20E+01,-6.43E+00,-3.23E+00,-1.13E+01,-1.13E+01,-4.82E+00,-1.76E+01,-1.78E+01
2.07E+01,-1.04E+01,-1.41E+01,-6.75E+00,-5.05E+00,-6.83E+00,-8.58E+00,-1.08E+01,-1.58E+01
2.07E+01,-5.97E+00,-9.88E+00,-1.31E+01,-1.13E+01,-1.49E+01,-1.29E+01,-8.36E+00,-5.52E+00
2.07E+01,-2.76E+00,-1.10E+00,-9.39E+00,-1.26E+01,-7.06E+00,-1.34E+01,-1.08E+01,-1.23E+01
2.07E+01,-2.73E+00,-7.05E-01,-1.06E+01,-7.24E+00,-5.81E+00,-6.88E+00,-5.63E+00,-8.51E-01
2.07E+01,-7.59E+00,-1.96E+01,-5.98E+00,-1.47E+01,-1.80E+01,-9.90E+00,-1.07E+01,-1.19E+01
2.08E+01,-7.95E+00,-8.80E+00,-1.01E+01,-1.19E+01,-1.55E+01,-1.59E+01,-1.43E+01,-5.55E+00
2.08E+01,-3.83E+00,-8.15E+00,-8.02E+00,-9.41E+00,-1.30E+01,-1.07E+01,-3.74E+00,-1.48E+01
2.08E+01,-1.31E+01,-1.14E+01,-1.19E+01,-1.28E+01,-9.26E+00,-1.59E+01,-1.68E+01,-8.02E+00
2.08E+01,-1.67E+01,-3.46E+00,-8.44E+00,-9.88E+00,-1.55E+01,-2.02E+01,-1.12E+01,-1.75E+01
2.08E+01,-7.40E+00,-1.32E+01,-1.04E+01,-9.89E+00,-1.23E+01,-1.12E+01,-1.88E+01,-8.74E+00
2.08E+01,-9.64E+00,-4.85E+00,-1.42E+01,-8.75E+00,-1.51E+01,-1.31E+01,-6.16E+00,-9.62E+00
2.08E+01,-1.38E+01,-1.38E+01,-2.41E+01,-1.91E+01,-9.36E+00,-1.36E+01,-1.49E+01,-1.28E+01
2.09E+01,-1.20E+01,-2.99E+00,-7.61E+00,-1.07E+01,-4.88E+00,-1.40E+01,-8.75E+00,-5.98E+00
2.09E+01,-3.17E+00,-1.45E+01,-6.01E+00,-6.17E+00,-6.35E+00,-1.46E+01,-7.08E+00,-1.12E+01
2.09E+01,-6.13E+00,-1.44E+01,-2.16E+01,-1.48E+01,-1.38E+01,-1.50E+01,-1.57E+01,-8.12E+00
2.09E+01,-7.91E+00,-2.15E+01,-5.45E+00,-7.78E+00,-1.47E+01,-9.20E+00,-6.22E+00,-8.68E+00
2.09E+01,-1.03E+01,-9.71E+00,-1.34E+01,-9.75E+00,-9.85E+00,-1.08E+01,-8.31E+00,-1.44E+01
2.09E+01,-3.06E+00,-1.16E+01,-1.22E+01,-8.05E+00,-9.27E+00,-1.32E+01,-1.78E+01,-6.62E+00
2.10E+01,-7.18E+00,-5.20E+00,-7.37E+00,-2.11E+01,-1.30E+01,-6.24E+00,-1.44E+01,-1.06E+01
2.10E+01,-6.01E+00,-3.49E+00,-5.95E+00,-1.16E+01,-6.28E+00,-1.19E+01,-4.98E+00,-3.41E+00
2.10E+01,-6.05E+00,-1.12E+01,-1.47E+01,-8.27E+00,-5.10E+00,-8.87E+00,-3.39E+00,-1.03E+01
2.10E+01,-3.73E+00,-8.74E+00,-3.88E+00,-6.39E+00,-1.14E+01,-9.11E+00,-2.07E+01,-9.64E+00
2.10E+01,-1.53E+01,-1.09E+01,-1.19E+01,-1.29E+01,-1.38E+01,-6.67E+00,-1.01E+01,-1.06E+01
2.10E+01,-1.74E+01,-2.75E+01,-1.50E+01,-6.66E+00,-4.80E+00,-1.26E+01,-6.37E+00,-2.06E+01
2.11E+01,-6.79E+00,-4.89E+00,-1.44E+01,-1.28E+01,-1.76E+01,-6.61E+00,-1.11E+01,-2.39E+01
2.11E+01,-6.85E+00,-1.16E+01,-1.41E+01,-6.38E+00,-1.76E+01,-1.60E+01,-8.08E+00,-7.90E+00
2.11E+01,-4.37E+00,-9.98E+00,-1.14E+01,-4.10E+00,-2.23E+01,-7.91E+00,-1.29E+01,-7.31E+00
2.11E+01,-8.92E+00,-5.72E+00,-5.22E+00,-1.34E+01,-1.25E+01,-3.27E+00,-2.58E+01,-8.60E+00
2.11E+01,-1.86E+00,-6.16E+00,-1.16E+01,-5.10E+00,-7.29E+00,-6.07E+00,-4.67E+00,-9.94E-01
2.11E+01,-1.62E+00,-2.48E+00,-2.08E+01,-1.21E+01,-8.70E+00,-1.51E+01,-7.41E+00,-8.75E+00
2.12E+01,-8.07E+00,-1.22E+01,-1.76E+01,-1.02E+01,-1.97E+01,-2.60E+01,-1.29E+01,-1.14E+01
2.12E+01,-7.60E+00,-1.10E+01,-8.38E+00,-7.87E+00,-2.33E+01,-1.97E+01,-7.09E+00,-1.21E+01
2.12E+01,-1.23E+01,-1.36E+01,-1.19E+01,-1.96E+01,-5.86E+00,-9.68E+00,-1.03E+01,-8.58E+00
2.12E+01,-8.90E+00,-8.19E+00,-4.86E+00,-1.36E+01,-9.41E+00,-1.65E+01,-8.00E+00,-2.92E+00
2.12E+01,-9.30E+00,-2.00E+01,-5.71E+00,-1.11E+01,-6.23E+00,-1.82E+01,-6.81E+00,-9.49E+00
2.12E+01,-1.39E+01,-1.18E+01,-1.69E+01,-1.62E+01,-9.77E+00,-8.63E+00,-9.35E+00,-1.05E+01
2.13E+01,-6.72E+00,-9.96E+00,-8.28E+00,-1.52E+01,-7.40E+00,-1.28E+01,-5.60E+00,-7.24E+00
2.13E+01,-7.97E+00,-4.05E+00,-1.40E+00,-1.15E+01,-2.44E+00,-1.53E+01,-2.06E+01,-7.22E+00
2.13E+01,-1.52E+01,-9.63E+00,-1.75E+01,-1.10E+01,-1.61E+01,-5.29E+00,-8.98E+00,-1.22E+01
2.13E+01,-4.77E+00,-1.48E+01,-1.43E+01,-1.33E+01,-1.30E+01,-8.55E+00,-1.16E+01,-1.56E+01
2.13E+01,-2.40E+00,-5.60E+00,-1.22E+01,-3.58E+00,-4.40E+00,-7.35E+00,-6.38E+00,-8.80E+00
2.13E+01,-1.27E+01,-1.31E+01,-7.48E+00,-2.19E+01,-1.04E+01,-1.24E+01,-1.41E+01,-1.98E+01
2.14E+01,-2.20E+01,-9.24E+00,-7.86E+00,-2.18E+01,-1.69E+01,-4.14E+00,-8.91E+00,-4.56E+00
2.14E+01,-8.99E+00,-1.29E+01,-9.08E+00,-1.22E+01,-7.77E+00,-1.13E+01,-9.30E+00,-6.81E+00
2.14E+01,-9.71E+00,-1.15E+01,-1.66E+01,-1.72E+01,-1.61E+01,-2.79E+01,-1.31E+01,-7.36E+00
2.14E+01,-1.65E+01,-5.30E+00,-9.97E+00,-7.59E+00,-8.63E+00,-7.66E+00,-1.04E+01,-1.93E+01
2.14E+01,-3.55E+00,-9.22E+00,-6.27E+00,-5.84E+00,-6.01E+00,-1.15E+01,-1.20E+01,-5.75E+00
2.14E+01,-6.02E+00,-1.21E+01,-9.10E+00,-1.57E+01,-6.56E+00,-5.46E+00,-4.37E+00,-4.04E+00
2.15E+01,-6.80E+00,-1.47E+01,-2.73E+01,-8.58E+00,-1.05E+01,-6.43E+00,-6.17E+00,-1.35E+01
2.15E+01,-1.23E+01,-3.09E+01,-1.36E+01,-1.10E+01,-1.20E+01,-1.22E+01,-5.15E+00,-2.08E+01
2.15E+01,-7.88E+00,-9.57E+00,-5.07E+00,-1.43E+01,-1.36E+01,-7.38E+00,-1.05E+01,-8.45E+00
2.15E+01,-9.82E+00,-7.39E+00,-1.48E+01,-9.39E+00,-2.15E+01,-1.82E+01,-8.99E+00,-6.72E+00
2.15E+01,-7.26E+00,-5.48E+00,-1.23E+01,-2.50E+01,-1.58E+01,-1.98E+01,-8.07E+00,-8.81E+00
2.15E+01,-3.12E+01,-1.35E+01,-8.61E+00,-1.31E+01,-1.85E+01,-1.73E+01,-9.28E+00,-7.37E+00
2.15E+01,-1.21E+01,-1.14E+01,-3.19E+00,-1.69E+01,-7.30E+00,-1.03E+01,-1.22E+01,-6.65E+00
2.16E+01,-6.73E+00,-9.39E+00,-1.18E+01,-1.11E+01,-1.27E+01,-2.63E+01,-8.80E+00,-9.18E+00
2.16E+01,-1.37E+01,-1.94E+01,-1.96E+01,-1.56E+01,-1.10E+01,-1.05E+01,-8.32E+00,-8.21E+00
2.16E+01,-1.28E+01,-6.28E+00,-9.89E+00,-9.87E+00,-2.15E+01,-1.38E+01,-9.90E+00,-1.05E+01
2.16E+01,-7.40E+00,-1.69E+01,-1.08E+01,-1.10E+01,-2.08E+01,-2.03E+01,-9.79E+00,-6.18E+00
2.16E+01,-2.04E+01,-1.05E+01,-1.37E+01,-1.11E+01,-9.60E+00,-1.41E+01,-1.85E+01,-1.04E+01
2.16E+01,-9.72E+00,-1.06E+01,-1.04E+01,-9.21E+00,-2.04E+01,-1.34E+01,-7.04E+00,-5.38E+00
2.17E+01,-9.15E+00,-1.05E+01,-9.84E+00,-2.23E+01,-1.10E+01,-8.15E+00,-4.81E+00,-1.45E+01
2.17E+01,-1.57E+01,-7.51E+00,-7.83E+00,-2.45E+01,-9.29E+00,-2.02E+01,-6.49E+00,-1.60E+01
2.17E+01,-9.56E+00,-8.20E+00,-6.54E+00,-1.78E+01,-2.25E+01,-2.32E+01,-1.33E+01,-2.04E+01
2.17E+01,-1.98E+00,-5.52E+00,-6.33E+00,-6.79E+00,-5.00E+00,-9.19E+00,-1.53E+01,-9.44E+00
2.17E+01,-2.00E+01,-9.07E+00,-1.52E+01,-1.23E+01,-9.74E+00,-2.07E+01,-6.24E+00,-5.53E+00
2.17E+01,-1.52E+01,-4.16E+00,-6.13E+00,-4.97E+00,-7.05E+00,-1.76E+01,-1.22E+01,-7.49E+00
2.18E+01,-1.13E+01,-5.88E+00,-1.58E+01,-3.54E+00,-9.66E+00,-1.35E+01,-6.10E+00,-5.94E+00
2.18E+01,-1.78E+01,-7.61E+00,-5.76E+00,-7.71E+00,-1.11E+01,-9.28E+00,-6.19E+00,-5.70E+00
2.18E+01,-9.13E+00,-1.14E+01,-5.00E+00,-1.87E+01,-1.08E+01,-1.53E+01,-1.55E+01,-7.79E+00
2.18E+01,-1.20E+01,-7.34E+00,-7.59E+00,-1.43E+01,-1.00E+01,-9.08E+00,-7.88E+00,-7.15E+00
2.18E+01,-1.82E+01,-2.76E+00,-6.71E+00,-8.52E+00,-7.92E+00,-1.68E+01,-1.71E+01,-2.81E+01
2.18E+01,-1.83E+01,-1.11E+01,-7.81E+00,-1.41E+01,-7.53E+00,-1.28E+01,-5.21E+00,-6.33E+00
2.19E+01,-8.12E+00,-1.00E+01,-1.44E+01,-1.09E+01,-1.20E+01,-1.09E+01,-1.28E+01,-1.24E+01
2.19E+01,-1.95E+00,-8.70E+00,-3.48E+00,-1.08E+01,-4.66E+00,-4.67E+00,-5.57E+00,-6.52E+00
2.19E+01,-1.21E+01,-1.10E+01,-1.97E+01,-6.97E+00,-2.01E+01,-1.46E+01,-1.68E+01,-1.48E+01
2.19E+01,-2.17E+01,-3.45E+00,-1.28E+01,-1.35E+01,-2.90E+00,-1.58E+01,-1.72E+01,-2.38E+01
2.19E+01,-2.35E+01,-9.50E+00,-1.74E+01,-9.76E+00,-9.71E+00,-6.69E+00,-7.38E+00,-8.72E+00
2.19E+01,-8.27E+00,-7.16E+00,-1.94E+01,-1.61E+01,-9.16E+00,-1.18E+01,-6.82E+00,-7.88E+00
2.20E+01,-9.40E+00,-9.51E+00,-1.15E+01,-1.19E+01,-1.84E+01,-7.07E+00,-1.05E+01,-1.02E+01
2.20E+01,-1.44E+01,-9.73E+00,-1.39E+01,-2.15E+01,-1.53E+01,-2.44E+01,-1.15E+01,-6.65E+00
2.20E+01,-8.03E+00,-5.20E+00,-8.38E+00,-7.60E+00,-7.68E+00,-1.00E+01,-1.16E+01,-2.61E+01
2.20E+01,-6.82E+00,-1.22E+01,-7.94E+00,-6.32E+00,-1.12E+01,-1.07E+01,-1.52E+01,-2.17E+01
2.20E+01,-1.72E+01,-9.44E+00,-1.54E+01,-6.92E+00,-1.32E+01,-7.39E+00,-6.56E+00,-2.19E+01
2.20E+01,-7.53E+00,-5.18E+00,-2.42E+00,-2.65E+01,-2.92E+00,-5.84E+00,-1.89E+01,-5.83E+00
2.21E+01,-1.40E+01,-9.71E+00,-8.23E+00,-1.75E+01,-1.10E+01,-1.01E+01,-1.16E+01,-1.98E+01
2.21E+01,-1.83E+01,-6.50E+00,-5.87E+00,-2.05E+01,-1.27E+01,-1.34E+01,-1.60E+01,-1.73E+01
2.21E+01,-1.51E+01,-5.57E+00,-1.29E+01,-1.02E+01,-8.15E+00,-1.69E+01,-1.67E+01,-8.15E+00
2.21E+01,-5.52E+00,-5.27E+00,-3.18E+00,-8.97E+00,-5.51E+00,-1.42E+01,-1.96E+00,-8.69E+00
2.21E+01,-1.21E+01,-9.27E+00,-1.60E+01,-1.08E+01,-1.84E+01,-1.10E+01,-1.23E+01,-9.25E+00
2.21E+01,-3.11E+01,-1.25E+01,-1.44E+01,-1.57E+01,-1.33E+01,-1.92E+01,-9.36E+00,-9.99E+00
2.22E+01,-1.54E+01,-5.12E+00,-8.67E+00,-1.56E+01,-4.34E+00,-4.81E+00,-1.93E+01,-8.71E+00
2.22E+01,-1.02E+01,-3.15E+00,-1.42E+01,-3.63E+00,-1.45E+01,-1.07E+01,-7.39E+00,-1.51E+01
2.22E+01,-1.68E+01,-8.09E+00,-1.19E+01,-1.28E+01,-1.88E+01,-1.60E+01,-8.52E+00,-2.35E+01
2.22E+01,-6.88E+00,-8.17E+00,-4.83E+00,-1.66E+01,-5.04E+00,-1.39E+01,-6.08E+00,-1.08E+01
2.22E+01,-1.45E+01,-6.21E+00,-1.63E+01,-1.04E+01,-1.86E+01,-5.23E+00,-1.49E+01,-8.20E+00
2.22E+01,-1.67E+01,-1.60E+01,-1.25E+01,-3.36E+01,-1.68E+01,-1.21E+01,-1.17E+01,-9.71E+00
2.22E+01,-2.66E+01,-2.48E+00,-6.67E+00,-4.83E+00,-8.30E+00,-1.26E+01,-5.62E+00,-5.12E+00
2.23E+01,-8.45E+00,-1.16E+01,-4.53E+00,-1.25E+01,-1.73E+01,-6.09E+00,-1.92E+01,-4.97E+00
2.23E+01,-3.88E+00,-5.58E+00,-1.15E+01,-2.98E+00,-8.50E+00,-1.35E+01,-6.56E+00,-2.18E+01
2.23E+01,-1.26E+01,-1.84E+01,-1.96E+01,-1.83E+01,-1.86E+01,-1.75E+01,-4.09E+00,-1.33E+01
2.23E+01,-4.54E+00,-9.50E+00,-9.56E+00,-1.58E+01,-1.17E+01,-1.14E+01,-9.12E+00,-9.71E+00
2.23E+01,-7.33E+00,-6.33E+00,-2.06E+01,-6.39E+00,-6.94E+00,-9.87E+00,-1.65E+01,-1.25E+01
2.23E+01,-4.92E+00,-8.95E+00,-9.82E+00,-1.38E+01,-1.26E+01,-6.47E+00,-6.23E+00,-8.75E+00
2.24E+01,-9.54E+00,-4.99E+00,-7.89E+00,-6.53E+00,-8.91E+00,-1.33E+01,-1.09E+01,-6.51E+00
2.24E+01,-1.41E+01,-6.28E+00,-1.29E+01,-1.66E+01,-1.05E+01,-1.28E+01,-5.20E+00,-1.09E+01
2.24E+01,-4.35E+00,-9.34E+00,-6.74E+00,-4.87E+00,-7.56E+00,-6.15E+00,-1.03E+01,-9.37E+00
2.24E+01,-3.05E+00,-1.65E+01,-9.30E+00,-1.10E+01,-1.36E+01,-1.60E+01,-1.29E+01,-9.56E+00
2.24E+01,-9.37E+00,-8.28E+00,-1.15E+01,-9.74E+00,-1.07E+01,-9.65E+00,-8.15E+00,-9.88E+00
2.24E+01,-6.43E+00,-1.19E+01,-7.31E+00,-1.99E+01,-1.08E+01,-1.15E+01,-5.74E+00,-1.40E+01
2.25E+01,-6.48E+00,-8.92E+00,-9.00E+00,-1.14E+01,-1.01E+01,-1.75E+01,-1.44E+01,-1.20E+01
2.25E+01,-9.94E+00,-1.08E+01,-1.18E+01,-1.29E+01,-1.71E+01,-1.10E+01,-2.41E+01,-1.22E+01
2.25E+01,-2.11E+01,-2.09E+01,-1.33E+01,-8.45E+00,-1.57E+01,-1.40E+01,-1.58E+01,-4.19E+00
2.25E+01,-1.08E+01,-6.05E+00,-1.11E+01,-1.23E+01,-7.69E+00,-2.00E+01,-8.28E+00,-8.74E+00
2.25E+01,-9.80E+00,-9.85E+00,-6.93E+00,-1.06E+01,-7.48E+00,-1.09E+01,-1.82E+01,-8.31E+00
2.25E+01,-6.69E+00,-1.55E+01,-1.05E+01,-1.88E+01,-4.72E+00,-1.86E+01,-1.06E+01,-2.16E+01
2.26E+01,-1.58E+01,-5.63E+00,-1.56E+01,-6.87E+00,-9.95E+00,-8.54E+00,-5.75E+00,-1.05E+01
2.26E+01,-2.29E+01,-1.89E+01,-2.36E+01,-2.91E+01,-2.00E+01,-1.42E+01,-1.38E+01,-1.32E+01
2.26E+01,-9.96E+00,-3.43E+00,-8.45E+00,-3.12E+01,-7.08E+00,-1.15E+01,-8.89E+00,-1.01E+01
2.26E+01,-2.68E+01,-5.88E+00,-1.75E+01,-4.46E+00,-1.33E+01,-6.13E+00,-8.12E+00,-1.16E+01
2.26E+01,-6.28E+00,-2.20E+00,-1.11E+01,-1.98E+00,-6.99E+00,-1.05E+01,-1.07E+01,-7.66E+00
2.26E+01,-1.56E+01,-4.41E+00,-4.33E+00,-8.67E+00,-2.34E+00,-1.05E+01,-1.79E+00,-5.07E+00
2.27E+01,0.00E+00,-7.72E+00,-3.68E+00,-7.28E+00,-1.30E+01,-9.69E+00,-1.98E+01,-9.80E+00
2.27E+01,-2.86E+00,-5.91E+00,-5.76E+00,-1.09E+01,-8.71E+00,-1.19E+01,-1.07E+01,-1.02E+01
2.27E+01,-5.80E+00,-1.51E+01,-2.36E+01,-1.39E+01,-1.10E+01,-1.18E+01,-1.29E+01,-6.66E+00
2.27E+01,-1.18E+01,-9.57E+00,-1.13E+01,-1.27E+01,-7.59E+00,-1.42E+01,-9.26E+00,-2.56E+00
2.27E+01,-5.96E+00,-1.11E+01,-7.35E+00,-9.66E+00,-1.44E+01,-1.36E+01,-1.35E+01,-1.28E+01
2.27E+01,-1.09E+01,-4.45E+00,-9.23E+00,-1.53E+01,-1.08E+01,-1.85E+01,-9.93E+00,-7.45E+00
2.28E+01,-1.85E+01,-1.17E+01,-7.11E+00,-1.45E+01,-1.97E+01,-1.65E+01,-1.32E+01,-1.22E+01
2.28E+01,-7.73E+00,-1.77E+01,-1.51E+01,-2.03E+01,-4.52E+00,-1.10E+01,-5.75E+00,-8.47E+00
2.28E+01,-6.85E+00,-1.07E+01,-1.19E+01,-1.92E+01,-1.60E+01,-1.87E+01,-9.55E+00,-5.32E+00
2.28E+01,-7.30E+00,-4.24E+00,-1.05E+01,-1.83E+01,-9.10E+00,-3.77E+01,-8.21E+00,-6.96E+00
2.28E+01,-6.94E+00,-1.77E+01,-7.88E+00,-2.49E+01,-1.32E+01,-1.22E+01,-1.15E+01,-2.17E+01
2.28E+01,-8.56E+00,-2.02E+01,-6.30E+00,-7.00E+00,-1.31E+01,-1.46E+01,-1.08E+01,-1.32E+01
2.29E+01,-5.54E+00,-2.78E+00,-2.25E+01,-1.19E+01,-1.03E+01,-4.54E+00,-8.39E+00,-1.41E+01
2.29E+01,-7.22E+00,-7.27E+00,-1.29E+01,-6.21E+00,-7.22E+00,-1.95E+01,-7.58E+00,-4.17E+00
2.29E+01,-1.40E+01,-1.54E+01,-6.67E+00,-1.93E+01,-1.95E+01,-7.46E+00,-1.15E+01,-8.07E+00
2.29E+01,-9.73E+00,-4.00E+00,-6.08E+00,-5.15E+00,-4.03E+00,-1.26E+01,-5.03E+00,-1.03E+01
2.29E+01,-1.12E+01,-8.60E+00,-9.51E+00,-1.87E+01,-7.20E+00,-1.23E+01,-7.21E+00,-1.60E+01
2.29E+01,-8.45E+00,-9.17E+00,-1.17E+01,-6.44E+00,-5.00E+00,-6.42E+00,-9.32E+00,-4.21E+00
2.29E+01,-1.73E+01,-1.94E+01,-1.13E+01,-6.77E+00,-1.38E+01,-6.72E+00,-1.31E+01,-2.79E+01
2.30E+01,-1.13E+01,-4.05E+00,-1.28E+01,-4.88E+00,-1.57E+01,-4.33E+00,-6.18E+00,-8.88E+00
2.30E+01,-1.38E+01,-1.14E+01,-5.17E+00,-9.57E+00,-2.46E+01,-1.13E+01,-1.10E+00,-2.18E+00
2.30E+01,-7.53E+00,-2.96E+01,-3.15E+00,-4.78E+00,-7.85E+00,-3.62E+00,-2.17E+01,-8.20E+00
2.30E+01,-6.65E+00,-1.13E+01,-1.70E+01,-1.71E+01,-1.01E+01,-1.11E+01,-7.44E+00,-7.54E+00
2.30E+01,-7.11E+00,-7.00E+00,-7.57E+00,-1.32E+01,-3.21E+00,-1.39E+01,-2.30E+01,-7.35E+00
2.30E+01,-3.51E+00,-8.04E+00,-6.42E+00,-7.40E+00,-1.21E+01,-5.83E+00,-4.75E+00,-4.54E+00
2.31E+01,-8.82E+00,-5.87E+00,-1.15E+01,-2.52E+01,-7.43E+00,-2.07E+01,-1.36E+01,-1.27E+01
2.31E+01,-6.19E+00,-1.50E+01,-1.96E+00,-9.19E+00,-5.00E+00,-2.31E+00,-6.90E+00,-2.84E+00
2.31E+01,-6.22E+00,-1.15E+01,-1.15E+01,-1.34E+01,-7.65E+00,-9.18E+00,-1.51E+01,-2.96E+01
2.31E+01,-1.25E+01,-6.24E+00,-7.41E+00,-2.89E+01,-4.80E+00,-1.53E+01,-8.16E+00,-1.80E+01
2.31E+01,-2.18E+00,-1.77E+01,-3.79E+00,-5.74E+00,-9.28E+00,-1.28E+01,-7.59E+00,-6.46E+00
2.31E+01,-8.97E+00,-3.81E+00,-1.24E+01,-1.09E+01,-1.04E+01,-1.19E+01,-1.11E+01,-6.79E+00
2.32E+01,-9.21E+00,-7.27E+00,-7.98E+00,-1.39E+01,-1.99E+01,-1.05E+01,-1.60E+01,-1.41E+01
2.32E+01,-3.98E+00,-5.50E+00,-7.93E+00,-8.69E+00,-9.81E+00,-8.11E+00,-1.21E+01,-1.04E+01
2.32E+01,-9.14E+00,-2.80E+00,-9.90E+00,-7.14E+00,-7.10E+00,-1.53E+01,-1.77E+01,-1.54E+01
2.32E+01,-1.15E+01,-8.89E+00,-9.38E+00,-1.34E+01,-1.92E+01,-1.00E+01,-9.19E+00,-8.74E+00
2.32E+01,-2.74E+01,-1.37E+01,-1.34E+01,-1.32E+01,-1.01E+01,-1.21E+01,-1.05E+01,-1.17E+01
2.32E+01,-5.94E+00,-3.10E+01,-3.38E+01,-1.75E+01,-1.37E+01,-1.67E+01,-2.15E+01,-7.48E+00
2.33E+01,-1.30E+01,-9.82E+00,-1.82E+01,-9.84E+00,-1.61E+01,-8.94E+00,-5.79E+00,-5.87E+00
2.33E+01,-1.14E+01,-2.40E+01,-1.02E+01,-2.00E+01,-5.16E+00,-1.10E+01,-6.92E+00,-1.31E+01
2.33E+01,-8.61E+00,-2.18E+01,-1.37E+01,-8.90E+00,-2.23E+01,-1.13E+01,-4.71E+00,-6.03E+00
2.33E+01,-9.41E+00,-1.37E+01,-1.28E+01,-1.14E+01,-9.27E+00,-7.31E+00,-1.11E+01,-8.30E+00
2.33E+01,-5.59E+00,-5.75E+00,-6.92E+00,-7.33E+00,-3.09E+01,-1.37E+01,-1.28E+01,-1.15E+01
2.33E+01,-5.70E+00,-1.78E+01,-8.17E+00,-9.98E+00,-1.08E+01,-1.29E+01,-1.76E+01,-1.28E+01
2.34E+01,-7.77E+00,-1.88E+01,-1.63E+01,-1.23E+01,-1.37E+01,-6.30E+00,-1.47E+01,-1.25E+01
2.34E+01,-5.43E+00,-8.03E+00,-5.55E+00,-1.61E+01,-9.23E+00,-9.59E+00,-1.35E+01,-7.53E+00
2.34E+01,-3.47E+01,-2.27E+01,-2.10E+01,-1.03E+01,-5.41E+00,-7.48E+00,-1.62E+01,-9.15E+00
2.34E+01,-1.06E+01,-1.77E+01,-1.14E+01,-1.34E+01,-2.10E+01,-8.78E+00,-1.36E+01,-1.06E+01
2.34E+01,-9.55E+00,-5.25E+00,-2.88E+01,-4.87E+00,-2.43E+01,-7.23E+00,-1.28E+01,-1.74E+01
2.34E+01,-8.22E+00,-1.41E+01,-1.49E+01,-6.54E+00,-1.49E+01,-7.84E+00,-7.77E+00,-4.25E+00
2.35E+01,-7.61E+00,-9.25E+00,-9.83E+00,-1.34E+01,-6.92E+00,-1.68E+01,-8.37E+00,-1.88E+01
2.35E+01,-1.72E+00,-9.05E+00,-8.87E+00,-1.24E+01,-1.56E+01,-1.15E+01,-5.57E+00,-1.56E+01
2.35E+01,-7.45E+00,-8.69E+00,-5.65E+00,-2.47E+01,-7.99E-01,-1.46E+01,-1.72E+01,-5.11E+00
2.35E+01,-7.81E+00,-9.85E+00,-1.45E+01,-7.90E+00,-7.94E+00,-3.19E+01,-1.13E+01,-4.57E+00
2.35E+01,-8.24E+00,-5.74E+00,-1.98E+01,-1.33E+01,-1.28E+01,-9.57E+00,-2.14E+01,-9.26E+00
2.35E+01,-1.16E+01,-1.51E+01,-1.48E+01,-1.98E+01,-2.10E+01,-8.52E+00,-1.26E+01,-9.33E+00
2.36E+01,-2.87E+01,-7.20E+00,-2.13E+01,-1.03E+01,-2.15E+01,-1.10E+01,-2.83E+01,-1.06E+01
2.36E+01,-2.17E+01,-6.42E+00,-1.48E+01,-1.32E+01,-1.44E+01,-6.79E+00,-1.19E+01,-1.68E+01
2.36E+01,-5.76E+00,-6.56E+00,-1.50E+01,-1.25E+01,-1.05E+01,-1.28E+01,-8.64E+00,-1.17E+01
2.36E+01,-3.88E+00,2.07E+00,-3.36E+00,-4.79E-02,-2.27E+00,-7.59E+00,-2.77E+00,-2.47E+00
2.36E+01,-4.52E+01,-8.92E+00,-2.46E+01,-1.30E+01,-2.62E+01,-8.70E+00,-1.38E+01,-9.69E+00
2.36E+01,-7.90E+00,-8.97E+00,-7.54E+00,-1.49E+01,-4.15E+00,-9.53E+00,-8.82E+00,-9.50E+00
2.36E+01,-1.54E+01,-5.07E+00,-2.44E+01,-1.00E+01,-1.57E+01,-9.03E+00,-8.94E+00,-1.95E+01
2.37E+01,-5.51E+00,-2.55E+00,-6.41E+00,-3.95E+00,-7.25E+00,-1.17E+01,-1.38E+01,-1.21E+01
2.37E+01,-8.27E+00,-1.47E+01,-8.10E+00,-9.13E+00,-8.75E+00,-1.60E+01,-1.81E+01,-5.64E+00
2.37E+01,-6.56E+00,-7.54E+00,-1.22E+01,-2.72E+00,-1.03E+01,-4.34E+00,-3.02E+00,-8.00E+00
2.37E+01,-8.65E+00,-2.30E+00,-6.98E+00,-3.62E+00,-3.53E+00,-2.03E+01,-2.17E+01,-1.14E+01
2.37E+01,-3.41E+00,-5.57E+00,-4.84E+00,-9.61E+00,-1.91E+01,-1.42E+01,-1.50E+01,-3.81E+00
2.37E+01,-1.23E+01,-8.54E+00,-8.37E+00,-1.33E+01,-8.59E+00,-9.61E+00,-5.88E+00,-1.13E+01
2.38E+01,-8.63E+00,-1.02E+01,-1.35E+01,-9.90E+00,-9.46E+00,-1.43E+01,-9.02E+00,-1.94E+01
2.38E+01,-9.53E+00,-2.20E+01,-6.26E+00,-1.48E+01,-4.28E+00,-1.69E+01,-7.06E+00,-1.00E+01
2.38E+01,-2.35E+01,-1.03E+01,-2.28E+01,-1.06E+01,-2.36E+01,-1.18E+01,-1.30E+01,-1.17E+01
2.38E+01,-1.12E+01,-9.82E+00,-1.20E+01,-8.54E+00,-6.24E+00,-4.15E+00,-1.34E+01,-9.62E+00
2.38E+01,-2.53E+00,-6.17E+00,-8.10E+00,-2.39E+01,-6.52E+00,-4.03E+00,-6.60E+00,-4.05E+00
2.38E+01,-1.04E+01,-1.31E+01,-1.68E+01,-1.15E+01,-1.67E+01,-6.64E+00,-8.65E+00,-4.38E+00
2.39E+01,-1.11E+01,-1.35E+01,-1.77E+01,-2.58E+01,-1.74E+01,-1.44E+01,-1.95E+01,-1.61E+01
2.39E+01,-7.33E+00,-1.38E+01,-1.62E+01,-1.46E+01,-9.92E+00,-1.32E+01,-1.88E+01,-1.32E+01
2.39E+01,-2.04E+01,-7.66E+00,-1.85E+01,-1.14E+01,-1.67E+01,-4.60E+00,-5.19E+00,-9.45E+00
2.39E+01,-7.53E+00,-1.14E+01,-5.40E+00,-1.91E+01,-1.01E+01,-2.14E+01,-1.02E+01,-1.12E+01
2.39E+01,-8.74E+00,-3.56E+01,-1.37E+01,-9.33E+00,-7.17E+00,-1.03E+01,-5.24E+00,-6.50E+00
2.39E+01,-1.63E+01,-1.30E+01,-1.85E+01,-1.89E+01,-1.45E+01,-1.23E+01,-1.37E+01,-1.26E+01
2.40E+01,-1.08E+01,-9.23E+00,-5.04E+00,-6.16E+00,-1.17E+01,-1.05E+01,-1.41E+01,-7.21E+00
2.40E+01,-1.08E+01,-1.27E+01,-1.27E+01,-8.39E+00,-1.44E+01,-2.12E+01,-1.18E+01,-1.14E+01
2.40E+01,-1.19E+01,-8.31E+00,-2.11E+01,-1.05E+01,-9.68E+00,-2.00E+01,-1.31E+01,-8.98E+00
2.40E+01,-8.93E+00,-1.20E+01,-2.45E+01,-2.00E+01,-1.06E+01,-1.25E+01,-1.69E+01,-6.36E+00
2.40E+01,-1.24E+01,-5.39E+00,-1.22E+01,-6.40E+00,-2.96E+01,-1.15E+01,-6.17E+00,-1.88E+01
2.40E+01,-3.58E+01,-1.88E+01,-9.76E+00,-1.00E+01,-5.20E+00,-7.58E+00,-3.98E+00,-9.16E+00
2.41E+01,-1.23E+01,-4.07E+00,-8.45E+00,-1.05E+01,-4.92E+00,-1.31E+01,-9.32E+00,-2.95E+01
2.41E+01,-1.17E+01,-1.29E+01,-2.11E+01,-5.39E+00,-1.91E+01,-2.06E+01,-9.30E+00,-8.29E+00
2.41E+01,-5.54E+00,-1.19E+01,-4.94E+00,-9.28E+00,-9.23E+00,-1.08E+01,-1.03E+01,-1.13E+01
2.41E+01,-9.30E+00,-1.49E+01,-2.02E+01,-9.92E+00,-7.31E+00,-1.06E+01,-9.87E+00,-1.04E+01
2.41E+01,-9.06E+00,-6.28E+00,-6.54E+00,-4.21E+00,-1.91E+01,-6.54E+00,-2.39E+01,-7.46E+00
2.41E+01,-4.68E+00,-1.17E+01,-5.38E+00,-1.67E+01,-1.38E+01,-8.69E+00,-8.96E+00,-9.20E+00
2.42E+01,-9.76E+00,-5.52E+00,-1.36E+01,-6.34E+00,-1.34E+01,-9.42E+00,-1.64E+01,-1.70E+01
2.42E+01,-2.00E+01,-9.00E+00,-1.85E+01,-1.62E+01,-1.07E+01,-1.24E+01,-6.37E+00,-1.37E+01
2.42E+01,-6.59E+00,-9.05E+00,-7.54E+00,-1.16E+01,-6.81E+00,-1.33E+01,-6.60E+00,-1.33E+01
2.42E+01,-1.27E+01,-1.00E+01,-1.12E+01,-1.15E+01,-1.52E+01,-1.17E+01,-8.51E+00,-1.27E+01
2.42E+01,-8.05E+00,-1.06E+01,-1.07E+01,-1.62E+01,-9.49E+00,-8.00E+00,-9.29E+00,-7.39E+00
2.42E+01,-3.25E+00,-4.81E+00,-1.40E+01,-1.67E+01,-2.11E+01,-1.19E+01,-5.73E+00,-1.56E+01
2.43E+01,-1.75E+01,-1.09E+01,-1.05E+01,-1.31E+01,-1.22E+01,-7.23E+00,-1.27E+01,-1.09E+01
2.43E+01,-4.56E+00,-1.25E+01,-1.12E+01,-1.42E+01,-7.46E+00,-2.72E+01,-1.06E+01,-1.21E+01
2.43E+01,-1.73E+01,-1.48E+01,-1.31E+01,-2.17E+01,-8.81E+00,-7.09E+00,-1.24E+01,-1.37E+01
2.43E+01,-2.48E+01,-1.28E+01,-1.59E+01,-1.31E+01,-9.74E+00,-5.29E+00,-1.20E+01,-8.58E+00
2.43E+01,-6.74E+00,-1.54E+01,-9.95E+00,-1.08E+01,-1.04E+01,-6.88E+00,-7.55E-01,-2.01E+01
2.43E+01,-1.65E+01,-4.47E+00,-1.03E+01,-7.15E+00,-6.93E+00,-1.10E+01,-1.22E+01,-3.50E+00
2.43E+01,-1.15E+01,-1.05E+01,-6.90E+00,-6.22E+00,-1.09E+01,-1.63E+01,-6.86E+00,-6.07E+00
2.44E+01,-1.22E+01,-7.90E+00,-6.49E+00,-4.38E+00,-1.50E+01,-4.88E+00,-1.07E+01,-9.91E+00
2.44E+01,-1.55E+01,-4.69E+00,-1.06E+01,-4.63E+00,-9.92E+00,-5.26E+00,-9.17E+00,-9.76E+00
2.44E+01,-5.98E+00,-7.78E+00,-1.98E+01,-1.40E+01,-1.39E+01,-8.14E+00,-1.68E+01,-9.13E+00
2.44E+01,-1.17E+01,-1.22E+01,-2.03E+01,-6.90E+00,-7.11E+00,-6.30E+00,-1.57E+01,-1.14E+01
2.44E+01,-1.44E+01,-1.50E+01,-1.04E+01,-1.01E+01,-1.34E+01,-3.26E+01,-1.60E+01,-5.71E+00
2.44E+01,-3.33E+01,-1.02E+01,-1.05E+01,-8.82E+00,-1.72E+01,-6.39E+00,-9.45E+00,-6.23E+00
2.45E+01,-1.36E+01,-8.35E+00,-1.23E+01,-7.72E+00,-1.11E+01,-8.47E+00,-1.36E+01,-1.46E+01
2.45E+01,-1.10E+01,-4.12E+00,-1.34E+01,-4.05E+00,-2.11E+01,-6.70E+00,-1.41E+01,-1.35E+01
2.45E+01,-1.31E+01,-1.17E+01,-1.00E+01,-1.28E+01,-7.74E+00,-1.07E+01,-5.19E+00,-6.92E+00
2.45E+01,-8.80E+00,-1.16E+01,-1.57E+01,-1.34E+01,-8.49E+00,-1.22E+01,-7.83E+00,-5.70E+00
2.45E+01,-1.27E+01,-4.90E+00,-9.06E+00,-6.36E+00,-1.65E+01,-1.00E+01,-1.16E+01,-2.01E+00
2.45E+01,-7.47E+00,-1.24E+01,-7.56E+00,-1.08E+01,-9.52E+00,-8.79E+00,-1.70E+01,-1.42E+01
2.46E+01,-1.07E+01,-1.19E+01,-2.62E+01,-8.00E+00,-1.08E+01,-4.92E+00,-3.76E+00,-7.65E+00
2.46E+01,-3.16E+00,-8.38E+00,-2.83E+00,-6.42E+00,-5.39E+00,-8.09E+00,-1.68E+00,-9.36E+00
2.46E+01,-7.95E+00,-4.94E+00,-8.48E+00,-9.62E+00,-1.51E+01,-1.94E+01,-1.40E+01,-1.14E+01
2.46E+01,-7.50E+00,-1.01E+01,-8.50E+00,-1.01E+01,-1.26E+01,-2.06E+01,-1.46E+01,-2.38E+01
2.46E+01,-1.18E+01,-9.90E+00,-1.68E+01,-1.36E+01,-1.31E+01,-8.19E+00,-4.80E+00,-1.47E+01
2.46E+01,-9.07E+00,-7.09E+00,-1.15E+01,-3.15E+01,-1.57E+01,-1.35E+01,-1.42E+01,-1.22E+01
2.47E+01,-1.71E+01,-7.27E+00,-1.48E+01,-9.43E+00,-6.67E+00,-3.96E+00,-6.65E+00,-9.09E+00
2.47E+01,-7.08E+00,-1.48E+01,-9.40E+00,-1.32E+01,-1.18E+01,-9.58E+00,-1.80E+01,-7.65E+00
2.47E+01,-4.57E+00,-1.12E+01,-8.52E+00,-5.88E+00,-7.42E+00,-6.44E+00,-1.31E+01,-1.59E+01
2.47E+01,-5.81E+00,-7.07E+00,-7.72E+00,-1.01E+01,-1.41E+01,-1.20E+01,-3.44E+01,-5.20E+00
2.47E+01,-1.13E+01,-5.98E+00,-1.89E+01,-9.98E+00,-5.86E+00,-1.64E+01,-7.85E+00,-1.78E+01
2.47E+01,-1.35E+01,-6.99E+00,-1.21E+01,-1.12E+01,-8.27E+00,-1.35E+01,-5.41E+00,-1.90E+01
2.48E+01,-6.38E+00,-2.05E+01,-1.02E+01,-1.07E+01,-8.58E+00,-1.20E+01,-1.32E+01,-1.37E+01
2.48E+01,-7.66E-01,-2.22E+01,-1.15E+01,-2.09E+01,-1.22E+01,-3.13E+01,-8.67E+00,-8.21E+00
2.48E+01,-5.17E+00,-7.35E+00,-6.21E+00,-1.07E+01,-3.05E+00,-1.42E+01,-6.70E+00,-3.42E+00
2.48E+01,-3.18E+00,-9.40E+00,-5.11E-01,-1.32E+01,-5.21E+00,-6.71E+00,-5.37E+00,-1.02E+01
2.48E+01,-1.03E+01,-1.24E+01,-8.79E+00,-1.66E+01,-7.94E+00,-9.80E+00,-2.37E+01,-8.72E+00
2.48E+01,-8.50E+00,-1.52E+01,-1.76E+01,-2.06E+01,-6.11E+00,-1.58E+01,-1.20E+01,-7.74E+00
2.49E+01,-7.28E+00,-2.00E+01,-7.73E+00,-1.25E+01,-9.78E+00,-8.49E+00,-1.03E+01,-1.12E+01
2.49E+01,-1.74E+01,-1.22E+01,-1.38E+01,-1.01E+01,-2.03E+01,-1.17E+01,-1.32E+01,-1.55E+01
2.49E+01,-1.30E+01,-9.10E+00,-7.21E+00,-1.45E+01,-1.39E+01,-1.22E+01,-9.94E+00,-6.62E+00
2.49E+01,-1.08E+01,-3.63E+00,-9.81E+00,-1.19E+01,-2.01E+01,-2.32E+00,-1.20E+01,-3.20E+00
2.49E+01,-8.89E+00,-1.43E+01,-1.71E+01,-1.46E+01,-8.84E+00,-1.27E+01,-2.63E+01,-1.81E+01
2.49E+01,-1.12E+01,-8.15E+00,-7.54E+00,-8.53E+00,-1.26E+01,-1.93E+01,-1.22E+01,-1.41E+01
2.50E+01,-4.24E+00,-5.58E+00,-8.65E+00,-6.51E+00,-1.20E+01,-1.41E+01,-5.54E+00,-9.36E+00
2.50E+01,-1.55E+01,-1.20E+01,-1.11E+01,-5.24E+00,-1.69E+01,-1.02E+01,-6.03E+00,-2.60E+00
2.50E+01,-9.98E+00,-2.47E+01,-1.12E+01,-1.22E+01,-9.96E+00,-1.56E+01,-8.46E+00,-2.90E+01
2.50E+01,-2.49E+01,-2.70E+01,-1.25E+01,-5.11E+00,-1.78E+01,-4.52E+00,-7.09E+00,-1.21E+01
2.50E+01,-7.06E+00,-1.89E+01,-4.48E+00,-1.15E+01,-1.54E+01,-5.72E+00,-9.45E+00,-6.97E+00
2.50E+01,-9.79E+00,-5.23E+00,-1.61E+01,-1.06E+01,-2.55E+01,-6.91E+00,-1.11E+01,-6.52E+00
2.50E+01,-1.39E+01,-1.47E+01,-1.46E+01,-1.82E+01,-1.98E+01,-8.59E+00,-1.51E+01,-1.70E+01
2.51E+01,-9.68E+00,-1.21E+01,-1.01E+01,-1.85E+01,-1.45E+01,-2.13E+01,-6.40E+00,-9.43E+00
2.51E+01,-9.97E+00,-8.26E+00,-1.32E+01,-1.64E+01,-1.21E+01,-7.45E+00,-8.67E+00,-5.36E+00
2.51E+01,-1.96E+01,-1.03E+01,-1.09E+01,-2.11E+01,-1.08E+01,-1.25E+01,-7.89E+00,-1.28E+01
2.51E+01,-1.31E+01,-7.95E+00,-2.97E+01,-5.98E+00,-1.55E+01,-5.16E+00,-1.48E+01,-6.00E+00
2.51E+01,-1.64E+01,-4.47E+00,-1.53E+01,-1.32E+01,-1.04E+01,-1.47E+01,-2.10E+01,-2.50E+01
2.51E+01,-2.49E+01,-3.90E+00,-1.84E+01,-8.66E+00,-1.02E+01,-9.14E+00,-1.81E+01,-9.35E+00
2.52E+01,-1.43E+01,-7.87E+00,-2.52E+01,-1.33E+01,-7.86E+00,-1.70E+01,-7.03E+00,-3.26E+01
2.52E+01,-9.20E+00,-2.45E+00,-9.67E+00,-8.19E+00,-1.29E+01,-2.13E+01,-1.21E+01,-1.43E+01
2.52E+01,-9.97E+00,-1.07E+01,-1.16E+01,-1.38E+01,-6.98E+00,-6.78E+00,-1.10E+01,-1.24E+01
2.52E+01,-5.43E+00,-4.52E+00,-1.13E+00,-1.30E+01,-7.36E+00,-6.39E+00,-8.57E+00,-1.08E+01
2.52E+01,-1.99E+01,-1.78E+01,-1.33E+01,-2.12E+01,-6.66E+00,-1.32E+01,-1.15E+01,-6.80E+00
2.52E+01,-8.13E+00,-9.91E+00,-7.03E+00,-5.55E+00,-2.92E+00,-1.17E+01,-1.02E+01,-2.43E+01
2.53E+01,-8.77E+00,-1.49E+01,-7.06E+00,-1.35E+01,-1.55E+01,-1.03E+01,-2.13E+01,-1.30E+01
2.53E+01,-6.13E+00,-4.68E+00,-1.62E+01,-6.39E+00,-8.14E+00,-1.18E+01,-9.22E+00,-7.61E+00
2.53E+01,-1.02E+01,-6.30E+00,-8.57E+00,-4.03E+00,-9.09E+00,-1.20E+01,-1.08E+01,-1.05E+01
2.53E+01,-1.30E+01,-3.62E+00,-9.54E+00,-4.01E+00,-1.26E+01,-6.96E+00,-1.26E+01,-1.78E+01
2.53E+01,-1.89E+01,-2.24E+00,-1.34E+01,-4.67E+00,-6.87E+00,-4.01E+00,-7.20E+00,-1.64E+01
2.53E+01,-8.05E+00,-1.85E+01,-8.11E+00,-2.57E+01,-2.27E+01,-3.00E+00,-5.38E+00,-1.84E+01
2.54E+01,-1.99E+01,-9.16E-01,-7.43E+00,-9.69E+00,-1.18E+01,-9.56E+00,-6.31E+00,-8.41E+00
2.54E+01,-1.79E+01,-1.08E+01,-1.80E+01,-1.04E+01,-1.31E+01,-1.23E+01,-1.24E+01,-8.41E+00
2.54E+01,-1.10E+01,-6.12E+00,-1.23E+01,-1.13E+01,-3.26E+00,-1.83E+01,-9.16E+00,-1.12E+01
2.54E+01,-1.04E+01,-1.18E+01,-1.84E+01,-2.24E+01,-5.96E+00,-1.11E+01,-2.28E+01,-8.22E+00
2.54E+01,-1.44E+01,-1.18E+01,-1.01E+01,-8.09E+00,-9.26E+00,-6.39E+00,-1.04E+01,-7.17E+00
2.54E+01,-1.47E+01,-3.43E+00,-1.56E+01,-5.93E+00,-2.57E+01,-1.04E+01,-9.40E+00,-8.47E+00
2.55E+01,-1.48E+01,-1.11E+01,-1.71E+01,-1.77E+01,-7.93E+00,-7.23E+00,-1.18E+01,-8.62E+00
2.55E+01,-8.20E+00,-1.62E+01,-1.28E+01,-8.37E+00,-9.51E+00,-2.19E+01,-5.61E+00,-1.28E+01
2.55E+01,-3.76E+00,-9.79E+00,-1.30E+01,-1.02E+01,-1.18E+01,-1.16E+01,-1.76E+01,-9.12E+00
2.55E+01,-1.03E+01,-1.29E+01,-2.57E+01,-2.56E+01,-1.11E+01,-7.82E+00,-7.30E+00,-1.33E+01
2.55E+01,-2.94E+01,-9.52E+00,-1.39E+01,-1.79E+01,-1.05E+01,-2.09E+01,-5.02E+00,-1.03E+01
2.55E+01,-8.25E+00,-1.00E+01,-5.50E+00,-1.41E+01,-1.31E+01,-1.07E+01,-1.39E+01,-1.15E+01
2.56E+01,-1.40E+01,-4.98E+00,-1.70E+01,-1.09E+01,-1.76E+01,-1.31E+01,-1.40E+01,-2.31E+01
2.56E+01,-8.51E+00,-9.87E+00,-9.32E+00,-1.47E+01,-7.41E+00,-7.81E+00,-2.27E+01,-1.19E+01
2.56E+01,-2.17E+01,-1.46E+01,-1.11E+01,-1.43E+01,-1.68E+01,-1.32E+01,-5.25E+00,-1.21E+01
2.56E+01,-2.15E+01,-7.67E+00,-7.00E+00,-1.10E+01,-1.46E+01,-6.79E+00,-1.12E+01,-7.50E+00
2.56E+01,-1.02E+01,-5.54E+00,-8.47E+00,-1.13E+01,-1.66E+01,-1.89E+01,-1.74E+01,-1.00E+01
2.56E+01,-1.24E+01,-1.33E+01,-6.11E+00,-2.42E+01,-1.43E+01,-1.20E+01,-1.36E+01,-1.04E+01
2.57E+01,-1.45E+01,-1.27E+01,-1.37E+01,-9.29E+00,-1.78E+01,-4.91E+00,-1.42E+01,-1.62E+01
2.57E+01,-8.19E+00,-1.93E+01,-2.02E+01,-8.37E+00,-1.26E+01,-1.28E+01,-1.18E+01,-5.11E+00
2.57E+01,-1.87E+01,-2.58E+00,-1.32E+01,-4.96E+00,-1.19E+01,-4.32E+00,-8.76E+00,-1.54E+01
2.57E+01,-1.08E+01,-7.93E+00,-1.01E+01,-9.18E+00,-9.79E+00,-2.06E+01,-1.09E+01,-1.45E+01
2.57E+01,-1.37E+01,-5.62E+00,-1.91E+01,-1.74E+01,-2.04E+01,-1.46E+01,-4.26E+00,-1.47E+01
2.57E+01,-9.64E+00,-2.85E+00,-7.10E+00,-5.67E+00,-7.65E+00,-1.85E+01,-7.11E+00,-8.31E+00
2.57E+01,-8.98E+00,-1.09E+01,-1.22E+01,-1.21E+01,-1.08E+01,-1.17E+01,-1.62E+01,-2.06E+01
2.58E+01,-6.10E+00,-1.14E+01,-7.12E+00,-7.12E+00,-1.78E+01,-7.48E+00,-1.01E+01,-6.74E+00
2.58E+01,-1.26E+01,-1.80E+01,-1.43E+01,-8.25E+00,-1.89E+01,-5.83E+00,-9.14E+00,-9.78E+00
2.58E+01,-9.96E+00,-9.40E+00,-2.27E+01,-1.03E+01,-8.46E+00,-8.62E+00,-1.41E+01,-1.08E+01
2.58E+01,-1.69E+01,-1.54E+01,-1.08E+01,-1.11E+01,-1.46E+01,-1.02E+01,-7.22E+00,-7.66E+00
2.58E+01,-1.80E+01,-6.92E+00,-1.14E+01,-8.27E+00,-1.34E+01,-1.43E+01,-5.42E+00,-2.39E+01
2.58E+01,-8.56E+00,-6.43E+00,-7.79E+00,-8.07E+00,-1.28E+01,-1.64E+01,-6.10E+00,-1.85E+01
2.59E+01,-4.08E+00,-1.16E+01,-3.10E+00,-1.30E+01,-6.92E+00,-1.52E+01,-6.21E+00,-6.30E+00
2.59E+01,-3.91E+00,-6.89E+00,-5.20E+00,-1.51E+01,-1.15E+01,-1.39E+01,-3.22E+01,-1.94E+01
2.59E+01,-1.08E+01,-6.61E+00,-1.18E+01,-2.01E+01,-9.98E+00,-1.97E+01,-3.69E+00,-1.00E+01
2.59E+01,-1.26E+01,-1.50E+01,-1.99E+01,-2.00E+01,-2.50E+01,-1.84E+01,-9.34E+00,-1.45E+01
2.59E+01,-6.21E+00,-8.06E+00,-8.90E+00,-9.30E+00,-1.41E+01,-1.36E+01,-9.70E+00,-7.49E+00
2.59E+01,-1.52E+01,-9.54E+00,-1.88E+01,-6.56E+00,-1.12E+01,-7.41E+00,-1.19E+01,-1.82E+01
2.60E+01,-1.16E+01,-1.12E+01,-3.51E+01,-1.44E+01,-1.78E+01,-1.51E+01,-6.21E+00,-1.02E+01
2.60E+01,-1.54E+01,-1.65E+01,-2.09E+01,-2.46E+01,-1.83E+01,-1.84E+01,-1.43E+01,-1.06E+01
2.60E+01,-1.40E+01,-9.49E+00,-8.73E+00,-1.07E+01,-1.13E+01,-1.14E+01,-1.20E+01,-1.96E+01
2.60E+01,-1.28E+01,-2.71E+00,-1.58E+01,-4.65E+00,-8.90E+00,-1.46E+01,-8.24E+00,-1.34E+01
2.60E+01,-1.02E+01,-1.21E+01,-1.05E+01,-8.34E+00,-1.17E+01,-3.39E+00,-6.44E+00,-5.21E+00
2.60E+01,-2.86E+00,-1.26E+01,-1.52E+01,-1.32E+01,-2.01E+01,-1.03E+01,-8.61E+00,-1.37E+01
2.61E+01,-2.50E+01,-2.17E+01,-1.02E+01,-1.45E+01,-8.54E+00,-1.47E+01,-1.24E+01,-7.05E+00
2.61E+01,-1.88E+01,-1.09E+01,-9.98E+00,-5.61E+00,-1.16E+01,-5.96E+00,-3.89E+01,-1.28E+01
2.61E+01,-4.57E+00,-1.31E+01,-5.75E+00,-1.34E+01,-4.50E+00,-7.01E+00,-9.71E+00,-3.87E+00
2.61E+01,-1.96E+01,-7.31E+00,-1.82E+01,-1.34E+01,-1.59E+01,-9.42E+00,-1.56E+01,-8.33E+00
2.61E+01,-9.29E+00,-7.94E+00,-1.04E+01,-1.49E+01,-7.65E+00,-4.38E+00,-1.88E+01,-3.13E+00
2.61E+01,-9.60E+00,-6.64E+00,-9.75E+00,-5.10E+00,-6.17E+00,-2.42E+01,-6.18E+00,-1.64E+01
2.62E+01,-1.39E+01,-2.00E+01,-1.05E+01,-6.18E+00,-8.04E+00,-6.33E+00,-1.00E+01,-1.93E+01
2.62E+01,-1.01E+01,-1.17E+01,-1.35E+01,-1.74E+01,-1.31E+01,-6.13E+00,-1.16E+01,-1.50E+01
2.62E+01,-5.97E+00,-7.25E+00,-6.36E+00,-8.65E+00,-1.13E+01,-1.79E+01,-1.53E+01,-2.23E+01
2.62E+01,-8.34E+00,-8.56E+00,-1.04E+01,-3.73E+00,-6.97E+00,-1.31E+01,-1.53E+01,-4.58E+00
2.62E+01,-6.53E+00,-8.50E+00,-5.94E+00,-1.79E+01,-1.71E+01,-6.83E+00,-1.81E+01,-1.27E+01
2.62E+01,-1.81E+01,-1.00E+01,-2.09E+01,-1.38E+01,-1.62E+01,-1.93E+01,-1.20E+01,-1.13E+01
2.63E+01,-7.30E+00,-8.20E+00,-9.35E+00,-1.20E+01,-9.50E+00,-1.78E+01,-1.59E+01,-1.39E+01
2.63E+01,-8.51E+00,-1.30E+01,-5.69E+00,-1.14E+01,-6.83E+00,-8.73E+00,-2.68E+00,-4.93E+00
2.63E+01,-1.15E+01,-1.38E+01,-1.29E+01,-1.20E+01,-1.34E+01,-2.04E+01,-1.55E+01,-6.51E+00
2.63E+01,-7.74E+00,-1.12E+01,-7.29E+00,-1.15E+01,-8.83E+00,-5.55E+00,-5.45E+00,-3.08E+00
2.63E+01,-9.90E+00,-1.05E+01,-1.80E+01,-7.77E+00,-1.93E+01,-2.41E+01,-1.50E+01,-1.36E+01
2.63E+01,-2.08E+01,-1.05E+01,-1.12E+01,-1.30E+01,-1.57E+01,-1.77E+01,-1.71E+01,-1.17E+01
2.64E+01,-1.43E+01,-5.66E+00,-1.53E+01,-8.38E+00,-5.61E+00,-9.95E+00,-4.99E+00,-6.42E+00
2.64E+01,-4.37E+00,-1.95E+01,-7.94E+00,-7.27E+00,-1.34E+01,-1.10E+01,-1.44E+01,-2.26E+01
2.64E+01,-2.50E+01,-1.11E+01,-1.98E+01,-1.31E+01,-1.54E+01,-8.34E+00,-1.03E+01,-1.96E+01
2.64E+01,-1.18E+01,-9.39E+00,-9.15E+00,-1.05E+01,-1.87E+01,-1.02E+01,-1.92E+01,-8.63E+00
2.64E+01,-2.72E+01,-1.41E+01,-1.91E+01,-2.01E+01,-1.39E+01,-1.38E+01,-6.14E+00,-1.18E+01
2.64E+01,-7.94E+00,-1.84E+01,-4.50E+00,-1.45E+01,-5.71E+00,-1.43E+01,-5.36E+00,-1.82E+01
2.64E+01,-1.34E+01,-6.00E+00,-1.38E+01,-1.08E+01,-1.18E+01,-3.29E+01,-1.24E+01,-1.07E+01
2.65E+01,-2.50E+01,-5.80E+00,-2.51E+01,-9.85E+00,-1.58E+01,-6.57E+00,-8.67E+00,-8.63E+00
2.65E+01,-1.31E+01,-7.34E+00,-1.14E+01,-2.70E+01,-7.63E+00,-1.51E+01,-4.41E+00,-6.72E+00
2.65E+01,-1.18E+01,-1.25E+01,-2.37E+01,-1.20E+01,-1.45E+01,-9.97E+00,-1.97E+01,-9.37E+00
2.65E+01,-8.99E+00,-1.41E+01,-9.66E+00,-1.05E+01,-8.51E+00,-9.65E+00,-9.34E+00,-1.36E+01
2.65E+01,-9.80E+00,-8.96E+00,-1.02E+01,-1.60E+01,-9.12E+00,-5.62E+00,-1.17E+01,-1.83E+01
2.65E+01,-6.75E+00,-1.17E+01,-1.76E+01,-6.18E+00,-2.08E+01,-1.97E+01,-8.55E+00,-1.58E+01
2.66E+01,-1.52E+01,-5.31E+00,-3.82E+00,-2.56E+01,-4.73E+00,-4.25E+00,-7.65E+00,-1.01E+01
2.66E+01,-9.64E+00,-8.75E+00,-1.32E+01,-1.74E+01,-8.18E+00,-1.04E+01,-1.80E+01,-9.95E+00
2.66E+01,-2.27E+01,-7.75E+00,-1.61E+01,-7.54E+00,-1.48E+01,-1.94E+01,-7.61E+00,-5.89E+00
2.66E+01,-9.46E+00,-6.37E+00,-1.46E+01,-6.94E+00,-1.03E+01,-1.04E+01,-1.37E+01,-8.14E+00
2.66E+01,-1.06E+01,-6.69E+00,-7.28E+00,-1.68E+01,-1.07E+01,-7.35E+00,-1.26E+01,-1.52E+01
2.66E+01,-1.62E+01,-1.69E+01,-7.20E+00,-8.87E+00,-1.35E+01,-1.15E+01,-1.48E+01,-1.94E+01
2.67E+01,-9.55E+00,-2.01E+01,-8.54E+00,-2.48E+01,-1.39E+01,-1.36E+01,-1.47E+01,-1.22E+01
2.67E+01,-5.95E+00,-8.98E+00,-1.47E+01,-8.47E+00,-7.94E+00,-1.26E+01,-1.31E+01,-1.86E+01
2.67E+01,-4.83E+00,-1.31E+01,-1.25E+01,-9.06E+00,-7.98E+00,-7.58E+00,-1.06E+01,-1.42E+01
2.67E+01,-1.25E+01,-6.50E+00,-1.44E+01,-5.81E+00,-1.37E+01,-7.88E+00,-4.81E+00,-1.68E+01
2.67E+01,-1.21E+01,-1.12E+01,-2.13E+01,-8.87E+00,-4.95E+00,-4.23E+01,-6.81E+00,-2.33E+01
2.67E+01,-2.15E+01,-1.33E+01,-1.19E+01,-2.71E+01,-3.08E+01,-1.39E+01,-1.54E+01,-2.89E+01
2.68E+01,-1.36E+01,-2.17E+01,-9.07E+00,-9.27E+00,-2.79E+01,-2.26E+01,-1.64E+01,-1.41E+01
2.68E+01,-8.88E+00,-8.47E+00,-4.52E+00,-1.07E+01,-5.31E+00,-9.53E+00,-4.45E+00,-5.03E+00
2.68E+01,-8.70E+00,-6.83E+00,-3.55E+00,-8.18E+00,-1.41E+01,-1.20E+01,-1.03E+01,-7.96E+00
2.68E+01,-1.66E+01,-3.42E+00,-9.93E+00,-4.45E+00,-3.12E+00,-1.39E+01,-2.16E+01,-1.36E+01
2.68E+01,-1.94E+01,-6.07E+00,-4.97E+00,-4.05E+00,-7.79E+00,-3.30E+00,-6.87E+00,-1.25E+01
2.68E+01,-1.48E+01,-8.15E+00,-1.24E+01,-8.40E+00,-1.84E+01,-1.24E+01,-7.62E+00,-1.82E+01
2.69E+01,-1.01E+01,-1.66E+01,-2.25E+01,-9.45E+00,-1.16E+01,-9.56E+00,-1.93E+01,-1.31E+01
2.69E+01,-1.90E+01,-5.91E+00,-1.07E+01,-2.59E+01,-1.13E+01,-1.77E+01,-1.49E+01,-1.31E+01
2.69E+01,-6.04E+00,-1.41E+01,-9.86E+00,-1.03E+01,-8.62E+00,-1.47E+01,-1.33E+01,-8.54E+00
2.69E+01,-1.54E+01,-1.73E+01,-1.19E+01,-1.25E+01,-9.76E+00,-1.73E+01,-1.03E+01,-5.94E+00
2.69E+01,-1.15E+01,-6.77E+00,-9.81E+00,-1.57E+01,-1.09E+01,-8.22E+00,-1.38E+01,-1.93E+01
2.69E+01,-1.51E+01,-1.49E+01,-1.03E+01,-1.08E+01,-1.21E+01,-6.23E+00,-1.10E+01,-1.50E+01
2.70E+01,-6.42E+00,-4.75E+00,-9.65E+00,-6.72E+00,-5.60E+00,-1.56E+01,-5.10E+00,-6.44E+00
2.70E+01,-1.31E+01,-1.46E+01,-1.81E+01,-1.41E+01,-1.63E+01,-1.47E+01,-1.06E+01,-1.24E+01
2.70E+01,-3.25E+00,-1.54E+01,-9.48E+00,-5.75E+00,-7.44E+00,-1.17E+01,-2.30E+01,-2.18E+01
2.70E+01,-1.57E+01,-1.28E+01,-9.58E+00,-9.64E+00,-1.42E+01,-1.84E+01,-1.10E+01,-1.91E+01
2.70E+01,-1.34E+01,-1.41E+01,-2.23E+01,-1.21E+01,-1.20E+01,-1.16E+01,-8.91E+00,-8.47E+00
2.70E+01,-2.49E+00,-4.67E+00,-4.74E+00,-1.13E+01,-5.62E+00,-6.83E+00,-1.69E+01,-4.15E+00
2.71E+01,-1.21E+01,-2.45E+00,-1.61E+01,-1.18E+01,-1.28E+01,-1.43E+01,-2.74E+01,-4.15E+00
2.71E+01,-1.06E+01,-1.55E+01,-1.90E+01,-9.44E+00,-2.30E+01,-1.26E+01,-9.34E+00,-1.64E+01
2.71E+01,-4.13E+00,-5.79E+00,-1.20E+01,-7.81E+00,-8.40E+00,-8.69E+00,-9.16E+00,-1.11E+01
2.71E+01,-1.20E+01,-9.98E+00,-9.93E+00,-1.25E+01,-1.16E+01,-2.08E+01,-1.67E+01,-3.43E+01
2.71E+01,-6.94E+00,-8.64E+00,-6.11E+00,-1.41E+01,-2.38E+00,-8.23E+00,-9.80E+00,-1.57E+01
2.71E+01,-1.54E+01,-1.28E+01,-2.98E+01,-1.31E+01,-1.51E+01,-1.84E+01,-1.22E+01,-1.69E+01
2.71E+01,-6.14E+00,-5.19E+00,-1.22E+01,-1.76E+01,-1.35E+01,-1.74E+01,-1.41E+01,-3.80E+00
2.72E+01,-2.29E+01,-4.94E+00,-1.47E+01,-1.24E+01,-9.90E+00,-2.43E+01,-1.25E+01,-9.45E+00
2.72E+01,-1.23E+01,-1.04E+01,-3.05E+01,-1.18E+01,-1.06E+01,-1.33E+01,-1.20E+01,-1.11E+01
2.72E+01,-1.32E+01,-1.68E+01,-2.27E+01,-1.06E+01,-6.40E+00,-6.25E+00,-7.94E+00,-1.50E+01
2.72E+01,-6.65E+00,-1.05E+01,-1.57E+01,-1.62E+01,-1.17E+01,-1.36E+01,-2.03E+01,-9.33E+00
2.72E+01,-8.99E+00,-1.05E+01,-1.85E+01,-3.92E+01,-1.16E+01,-1.15E+01,-8.65E+00,-2.09E+01
2.72E+01,-5.40E+00,-9.05E+00,-1.51E+01,-1.29E+01,-2.04E+01,-1.32E+01,-1.17E+01,-1.12E+01
2.73E+01,-1.42E+01,-1.60E+01,-1.23E+01,-6.82E+00,-2.00E+01,-1.38E+01,-5.11E+00,-1.91E+01
2.73E+01,-9.88E+00,-1.50E+01,-7.36E+00,-1.74E+01,-1.34E+01,-6.62E+00,-1.94E+01,-1.73E+01
2.73E+01,-9.55E+00,-3.04E+00,-1.44E+01,-1.24E+01,-1.63E+01,-1.78E+01,-9.49E+00,-9.71E+00
2.73E+01,-1.22E+01,-9.71E+00,-1.33E+01,-1.09E+01,-1.69E+01,-1.54E+01,-1.05E+01,-9.06E+00
2.73E+01,-1.16E+01,-2.22E+01,-1.54E+01,-1.64E+01,-1.77E+01,-9.91E+00,-2.11E+01,-7.29E+00
2.73E+01,-1.45E+01,-1.01E+01,-1.31E+01,-1.45E+01,-1.43E+01,-5.75E+00,-1.34E+01,-2.19E+01
2.74E+01,-7.74E+00,-7.57E+00,-1.47E+01,-1.60E+01,-2.24E+01,-1.18E+01,-2.35E+01,-7.84E+00
2.74E+01,-1.48E+01,-1.13E+01,-1.46E+01,-1.71E+01,-1.46E+01,-1.05E+01,-2.41E+01,-9.40E+00
2.74E+01,-9.28E+00,-9.66E+00,-9.86E+00,-8.79E+00,-7.20E+00,-1.02E+01,-1.75E+01,-1.07E+01
2.74E+01,-4.42E+00,-1.23E+01,-6.14E+00,-1.80E+01,-4.10E+00,-4.16E+00,-2.01E+01,-1.02E+01
2.74E+01,-9.12E+00,-8.30E+00,-1.33E+01,-1.30E+01,-6.45E+00,-1.83E+01,-4.31E+00,-5.79E+00
2.74E+01,-1.44E+01,-8.18E+00,-9.02E+00,-8.78E+00,-1.18E+01,-1.29E+01,-4.44E+00,-2.55E+01
2.75E+01,-7.35E+00,-1.14E+01,-6.41E+00,-7.33E+00,-2.84E+01,-8.47E+00,-1.14E+01,-4.36E+00
2.75E+01,-1.61E+01,-1.02E+01,-1.15E+01,-9.90E+00,-1.35E+01,-1.61E+01,-1.81E+01,-1.61E+01
2.75E+01,-1.25E+01,-6.02E+00,-1.03E+01,-1.24E+01,-6.11E+00,-2.80E+01,-6.30E+00,-1.07E+01
2.75E+01,-3.20E+01,-1.44E+01,-1.95E+01,-1.98E+01,-1.58E+01,-2.19E+01,-9.69E+00,-6.97E+00
2.75E+01,-1.43E+01,-2.05E+01,-2.24E+01,-1.54E+01,-9.56E+00,-2.65E+01,-1.15E+01,-2.45E+01
2.75E+01,-1.69E+01,-1.26E+01,-9.50E+00,-2.79E+01,-3.10E+01,-2.15E+01,-9.17E+00,-8.80E+00
2.76E+01,-1.04E+01,-1.13E+01,-6.61E+00,-5.25E+01,-1.01E+01,-1.43E+01,-9.95E+00,-1.93E+01
2.76E+01,-1.60E+01,-1.11E+01,-1.70E+01,-1.65E+01,-1.14E+01,-2.78E+01,-8.99E+00,-1.79E+01
2.76E+01,-2.81E+01,-8.14E+00,-9.10E+00,-1.91E+01,-5.52E+00,-1.52E+01,-9.22E+00,-4.35E+00
2.76E+01,-1.85E+01,-1.02E+01,-2.11E+01,-1.68E+01,-1.02E+01,-1.15E+01,-2.32E+01,-1.11E+01
2.76E+01,-8.74E+00,-1.26E+01,-2.62E+01,-1.21E+01,-1.49E+01,-1.94E+01,-2.19E+01,-1.46E+01
2.76E+01,-1.33E+01,-1.61E+01,-1.08E+01,-1.56E+01,-1.02E+01,-8.04E+00,-5.21E+00,-1.48E+01
2.77E+01,-5.90E+00,-1.11E+01,-1.70E+01,-1.33E+01,-1.49E+01,-8.22E+00,-9.01E+00,-6.97E+00
2.77E+01,-7.54E+00,-9.45E+00,-9.11E+00,-6.36E+00,-9.75E+00,-1.04E+01,-7.55E+00,-6.45E+00
2.77E+01,-1.98E+01,-7.52E+00,-1.12E+01,-1.09E+01,-1.10E+01,-1.45E+01,-1.30E+01,-8.63E+00
2.77E+01,-1.33E+01,-1.53E+01,-1.63E+01,-5.56E+00,-8.97E+00,-9.59E+00,-1.91E+01,-2.22E+01
2.77E+01,-1.71E+01,-6.91E+00,-1.33E+01,-6.92E+00,-1.37E+01,-8.88E+00,-1.76E+01,-1.24E+01
2.77E+01,-1.16E+01,-5.53E+00,-1.34E+01,-1.14E+01,-1.40E+01,-1.76E+01,-1.59E+01,-8.30E+00
2.78E+01,-6.04E+00,-4.48E+00,-1.59E+01,-1.10E+01,-9.05E+00,-9.62E+00,-1.29E+01,-1.47E+01
2.78E+01,-8.86E+00,-1.09E+01,-2.23E+01,-2.30E+01,-1.17E+01,-8.24E+00,-7.86E+00,-1.09E+01
2.78E+01,-5.13E+00,-2.03E+01,-1.06E+01,-6.27E+00,-1.34E+01,-8.40E+00,-1.44E+01,-7.26E+00
2.78E+01,-1.28E+01,-1.20E+01,-1.02E+01,-1.92E+01,-8.17E+00,-1.64E+01,-8.07E+00,-1.02E+01
2.78E+01,-8.77E+00,-2.35E+00,-8.91E+00,-7.63E+00,-2.84E+01,-1.13E+01,-1.45E+01,-8.17E+00
2.78E+01,-1.87E+01,-9.38E+00,-1.05E+01,-2.31E+01,-5.42E+00,-1.89E+01,-8.88E+00,-8.93E+00
2.78E+01,-4.46E+00,-4.77E+00,-8.37E+00,-5.47E+00,-8.80E+00,-2.70E+01,-8.21E+00,-4.71E+00
2.79E+01,-1.19E+01,-7.77E+00,-5.50E+00,-1.10E+01,-8.86E+00,-1.18E+01,-1.85E+01,-8.44E+00
2.79E+01,-8.16E+00,-2.04E+01,-6.69E+00,-1.42E+01,-1.33E+01,-1.91E+01,-1.26E+01,-1.13E+01
2.79E+01,-9.12E+00,-6.89E+00,-5.33E+00,-7.26E+00,-1.43E+01,-1.11E+01,-6.34E+00,-1.15E+01
2.79E+01,-1.15E+01,-9.34E+00,-1.28E+01,-1.32E+01,-1.06E+01,-2.01E+01,-6.01E+00,-6.65E+00
2.79E+01,-1.38E+01,-2.04E+01,-8.69E+00,-6.46E+00,-8.69E+00,-1.12E+01,-1.30E+01,-1.96E+01
2.79E+01,-1.96E+01,-1.69E+01,-1.67E+01,-1.59E+01,-1.41E+01,-5.86E+00,-4.80E+00,-4.42E+00
2.80E+01,-7.13E+00,-1.43E+01,-3.52E+00,-4.87E+00,-2.54E+01,-7.97E+00,-1.23E+01,-6.48E+00
2.80E+01,-1.75E+01,-7.46E+00,-7.99E+00,-9.09E+00,-1.19E+01,-5.56E+00,-8.06E+00,-9.08E+00
2.80E+01,-3.10E+01,-4.91E+00,-7.97E+00,-1.28E+01,-5.53E+00,-6.19E+00,-8.77E+00,-5.67E+00
2.80E+01,-3.16E+01,-1.30E+01,-1.82E+01,-8.29E+00,-1.55E+01,-8.28E+00,-7.02E+00,-1.23E+01
2.80E+01,-1.47E+01,-2.10E+01,-1.19E+01,-1.16E+01,-1.16E+01,-2.14E+01,-6.07E+00,-1.28E+01
2.80E+01,-5.85E+00,-9.31E+00,-1.54E+01,-9.65E+00,-1.74E+01,-1.10E+01,-5.20E+00,-2.09E+01
2.81E+01,-1.45E+01,-9.11E+00,-2.73E+01,-8.84E+00,-1.34E+01,-1.40E+01,-7.83E+00,-1.51E+01
2.81E+01,-1.26E+01,-1.30E+01,-1.36E+01,-1.05E+01,-1.69E+01,-4.76E+00,-8.82E+00,-2.16E+01
2.81E+01,-5.03E+00,-6.93E+00,-1.76E+01,-8.31E+00,-2.22E+01,-1.29E+01,-9.63E+00,-1.96E+01
2.81E+01,-7.14E+00,-1.68E+01,-1.25E+01,-8.06E+00,-1.63E+01,-1.39E+01,-1.29E+01,-1.14E+01
2.81E+01,-1.20E+01,-4.72E+00,-9.49E+00,-9.84E+00,-6.52E+00,-1.38E+01,-2.31E+01,-2.66E+01
2.81E+01,-1.31E+01,-1.27E+01,-7.61E+00,-9.40E+00,-2.11E+01,-2.71E+01,-1.62E+01,-2.03E+01
2.82E+01,-1.62E+01,-1.30E+01,-1.17E+01,-1.48E+01,-1.88E+01,-2.13E+01,-1.56E+01,-5.82E+00
2.82E+01,-4.45E+00,-6.80E+00,-1.63E+01,-6.90E+00,-1.07E+01,-1.80E+01,-1.18E+01,-2.13E+01
2.82E+01,-6.95E+00,-1.81E+01,-9.07E+00,-1.08E+01,-2.74E+01,-1.12E+01,-6.29E+00,-1.08E+01
2.82E+01,-1.01E+01,-1.01E+01,-4.69E+00,-9.73E+00,-2.23E+01,-2.47E+01,-1.98E+01,-1.27E+01
2.82E+01,-5.09E+00,-7.81E+00,-2.27E+01,-1.58E+01,-1.52E+01,-1.53E+01,-1.19E+01,-1.24E+01
2.82E+01,-1.03E+01,-1.11E+01,-5.54E+00,-1.63E+01,-2.09E+01,-1.36E+01,-8.34E+00,-1.79E+01
2.83E+01,-1.06E+01,-1.29E+01,-1.28E+01,-2.33E+01,-1.51E+01,-8.24E+00,-9.70E+00,-7.43E+00
2.83E+01,-1.24E+01,-1.19E+01,-8.47E+00,-9.68E+00,-1.79E+01,-6.06E+00,-8.61E+00,-1.05E+01
2.83E+01,-1.20E+01,-2.97E+00,-1.55E+01,-1.11E+01,-9.39E+00,-2.23E+01,-1.12E+01,-1.10E+01
2.83E+01,-9.88E+00,-1.49E+01,-1.62E+01,-1.56E+01,-1.38E+01,-1.73E+01,-1.27E+01,-1.58E+01
2.83E+01,-1.42E+01,-5.82E+00,-5.81E+00,-6.22E+00,-1.04E+01,-1.87E+01,-2.00E+01,-1.17E+01
2.83E+01,-1.23E+01,-1.52E+01,-1.57E+01,-2.11E+01,-2.59E+01,-2.18E+01,-1.60E+01,-1.36E+01
2.84E+01,-1.78E+01,-1.78E+01,-1.61E+01,-7.48E+00,-7.81E+00,-2.29E+01,-1.45E+01,-1.02E+01
2.84E+01,-1.42E+01,-1.05E+01,-1.50E+01,-9.19E+00,-1.46E+01,-1.02E+01,-1.20E+01,-1.66E+01
2.84E+01,-5.74E+00,-8.81E+00,-4.87E+00,-1.31E+01,-9.80E+00,-1.45E+01,-1.16E+01,-7.65E+00
2.84E+01,-9.37E+00,-8.25E+00,-1.06E+01,-1.80E+01,-6.82E+00,-6.58E+00,-1.54E+01,-1.14E+01
2.84E+01,-1.14E+01,-7.25E+00,-1.28E+01,-1.40E+01,-2.52E+01,-2.25E+01,-1.88E+01,-6.07E+00
2.84E+01,-3.52E+00,-7.55E+00,-1.10E+01,-1.23E+01,-1.20E+01,-1.04E+01,-2.95E+00,-4.33E+00
2.85E+01,-1.59E+01,-8.40E+00,-1.30E+01,-9.37E+00,-5.25E+00,-1.37E+01,-1.92E+01,-1.03E+01
2.85E+01,-3.88E+01,-1.05E+01,-1.65E+01,-1.57E+01,-1.91E+01,-1.33E+01,-1.55E+01,-7.18E+00
2.85E+01,-1.54E+01,-9.39E+00,-7.42E+00,-1.17E+01,-1.05E+01,-1.75E+01,-1.85E+01,-2.03E+01
2.85E+01,-4.98E+00,-1.31E+01,-1.71E+01,-1.05E+01,-1.52E+01,-1.43E+01,-1.40E+01,-1.92E+01
2.85E+01,-8.21E+00,-9.33E+00,-3.64E+01,-7.69E+00,-9.54E+00,-8.76E+00,-3.68E+00,-4.44E+00
2.85E+01,-2.15E+01,-3.79E+00,-9.22E+00,-1.41E+01,-1.23E+01,-8.65E+00,-7.93E+00,-3.32E+00
2.85E+01,-8.89E+00,-5.67E+00,-1.18E+01,-1.43E+01,-1.05E+01,-1.56E+01,-1.88E+01,-1.36E+01
2.86E+01,-9.51E+00,-1.64E+01,-1.95E+01,-2.08E+01,-2.31E+01,-9.11E+00,-6.04E+00,-1.20E+01
2.86E+01,-1.12E+01,-1.51E+01,-1.39E+01,-9.26E+00,-8.14E+00,-1.77E+01,-1.41E+01,-2.56E+01
2.86E+01,-1.21E+01,-2.09E+01,-9.02E+00,-7.26E+00,-2.25E+01,-1.55E+01,-7.35E+00,-6.54E+00
2.86E+01,-7.62E+00,-1.60E+01,-9.53E+00,-2.38E+01,-2.11E+01,-1.56E+01,-1.62E+01,-8.84E+00
2.86E+01,-8.78E+00,-1.09E+01,-1.21E+01,-7.40E+00,-1.36E+01,-1.14E+01,-1.37E+01,-1.25E+01
2.86E+01,-1.92E+01,-2.21E+01,-1.63E+01,-7.03E+00,-1.51E+01,-1.64E+01,-6.58E+00,-9.89E+00
2.87E+01,-1.44E+01,-1.20E+01,-1.60E+01,-1.45E+01,-1.37E+01,-1.79E+01,-1.40E+01,-1.02E+01
2.87E+01,-1.01E+01,-5.59E+00,-9.24E+00,-7.81E+00,-9.27E+00,-1.48E+01,-1.02E+01,-7.80E+00
2.87E+01,-1.04E+01,-8.14E+00,-8.91E+00,-1.49E+01,-5.31E+00,-4.47E+00,-8.67E+00,-1.38E+01
2.87E+01,-9.94E+00,-6.36E+00,-1.05E+01,-1.36E+01,-1.31E+01,-6.10E+00,-1.17E+01,-1.47E+01
2.87E+01,-1.37E+01,-8.47E+00,-1.47E+01,-1.27E+01,-1.11E+01,-2.59E+01,-3.18E+01,-7.35E+00
2.87E+01,-1.09E+01,-1.58E+01,-1.53E+01,-6.83E+00,-8.45E+00,-1.32E+01,-7.42E+00,-1.08E+01
2.88E+01,-8.94E+00,-1.07E+01,-1.18E+01,-1.52E+01,-9.17E+00,-1.26E+01,-2.00E+01,-1.16E+01
2.88E+01,-1.05E+01,-1.95E+01,-1.16E+01,-8.65E+00,-2.31E+01,-1.74E+01,-7.54E+00,-7.92E+00
2.88E+01,-1.50E+01,-1.44E+01,-1.10E+01,-1.27E+01,-7.62E+00,-1.43E+01,-5.12E+00,-9.57E+00
2.88E+01,-5.63E+00,-1.37E+01,-1.26E+01,-2.04E+01,-1.61E+01,-1.46E+01,-1.13E+01,-6.90E+00
2.88E+01,-5.10E+00,-1.21E+01,-1.27E+01,-1.20E+01,-1.22E+01,-4.51E+00,-6.06E+00,-1.21E+01
2.88E+01,-9.85E+00,-7.77E+00,-1.96E+01,-5.48E+00,-7.58E+00,-6.69E+00,-9.16E+00,-1.76E+01
2.89E+01,-9.67E+00,-1.00E+01,-9.39E+00,-6.90E+00,-1.08E+01,-5.91E+00,-1.02E+01,-1.06E+01
2.89E+01,-1.55E+01,-1.62E+01,-1.52E+01,-1.78E+01,-1.61E+01,-1.53E+01,-1.57E+01,-1.36E+01
2.89E+01,-8.38E+00,-1.14E+01,-2.12E+01,-1.43E+01,-1.16E+01,-4.58E+00,-1.62E+01,-9.07E+00
2.89E+01,-4.17E+00,-1.60E+01,-7.37E+00,-6.22E+00,-1.59E+01,-8.01E+00,-8.15E+00,-9.56E+00
2.89E+01,-1.41E+01,-8.82E+00,-1.24E+01,-9.93E+00,-1.74E+01,-2.33E+01,-2.05E+01,-2.36E+01
2.89E+01,-6.88E+00,-5.71E+00,-6.29E+00,-1.11E+01,-9.52E+00,-1.33E+01,-8.70E+00,-2.10E+01
2.90E+01,-1.67E+01,-6.00E+00,-1.06E+01,-1.69E+01,-1.76E+01,-1.65E+01,-1.62E+01,-5.60E+00
2.90E+01,-1.32E+01,-1.02E+01,-1.17E+01,-5.50E+00,-6.34E+00,-1.39E+01,-9.31E+00,-1.62E+01
2.90E+01,-9.71E+00,-1.25E+01,-7.71E+00,-1.23E+01,-1.13E+01,-8.21E+00,-1.20E+01,-1.40E+01
2.90E+01,-1.13E+01,-8.96E+00,-2.11E+01,-2.18E+01,-1.79E+01,-1.38E+01,-1.11E+01,-1.22E+01
2.90E+01,-1.10E+01,-4.44E+00,-3.14E+00,-2.04E+01,-6.88E+00,-3.98E+00,-2.08E+01,-1.92E+01
2.90E+01,-1.12E+01,-1.05E+01,-1.80E+01,-1.64E+01,-3.77E+00,-1.91E+01,-1.31E+01,-1.91E+01
2.91E+01,-8.66E+00,-1.08E+01,-1.78E+01,-6.55E+00,-3.29E+01,-1.01E+01,-1.92E+01,-1.72E+01
2.91E+01,-1.42E+01,-9.83E+00,-1.54E+01,-1.93E+01,-9.39E+00,-1.53E+01,-1.70E+01,-1.87E+01
2.91E+01,-1.15E+01,-1.35E+01,-2.05E+01,-5.83E+00,-1.84E+01,-1.07E+01,-7.15E+00,-1.58E+01
2.91E+01,-2.59E+01,-1.62E+01,-1.62E+01,-1.40E+01,-8.36E+00,-8.16E+00,-1.74E+01,-2.10E+01
2.91E+01,-4.84E+00,-5.09E+00,-1.42E+01,-1.12E+01,-7.54E+00,-1.06E+01,-5.18E+00,-1.60E+01
2.91E+01,-1.57E+01,-1.13E+01,-9.77E+00,-9.94E+00,-1.87E+01,-9.51E+00,-1.87E+01,-8.20E+00
2.92E+01,-7.11E+00,-3.43E+00,-1.09E+01,-3.53E+00,-1.41E+01,-1.38E+01,-2.21E+01,-1.04E+01
2.92E+01,-1.19E+01,-2.19E+01,-1.51E+01,-1.22E+01,-1.32E+01,-9.31E+00,-1.88E+01,-9.03E+00
2.92E+01,-1.49E+01,-2.47E+01,-1.29E+01,-1.29E+01,-1.01E+01,-3.72E+01,-3.31E+00,-2.81E+01
2.92E+01,-1.59E+01,-1.25E+01,-4.50E+00,-1.36E+01,-1.05E+01,-2.93E+01,-1.12E+01,-1.89E+01
2.92E+01,-6.34E+00,-1.33E+01,-1.03E+01,-1.21E+01,-7.34E+00,-1.35E+01,-1.76E+01,-1.10E+01
2.92E+01,-4.46E+00,-8.66E+00,-1.88E+01,-1.43E+01,-1.01E+01,-7.35E+00,-1.83E+01,-2.47E+01
2.92E+01,-9.90E+00,-1.06E+01,-2.59E+00,-5.71E+00,-1.10E+01,-5.46E+00,-7.30E+00,-8.40E+00
2.93E+01,-9.07E+00,-2.10E+01,-7.77E+00,-1.13E+01,-5.79E+00,-8.77E+00,-6.83E+00,-2.21E+01
2.93E+01,-3.54E+00,-4.94E+00,-1.04E+01,-1.41E+01,-1.92E+01,-1.63E+01,-9.98E+00,-1.22E+01
2.93E+01,-5.36E+00,-7.00E+00,-8.75E+00,-8.09E+00,-9.02E+00,-1.99E+01,-6.06E+00,-1.15E+01
2.93E+01,-1.36E+01,-5.94E+00,-2.14E+01,-2.05E+01,-1.59E+01,-2.34E+01,-8.88E+00,-1.03E+01
2.93E+01,-5.84E+00,-1.48E+01,-1.06E+01,-5.75E+00,-1.71E+01,-1.45E+01,-1.39E+01,-8.63E+00
2.93E+01,-7.08E+00,-2.33E+01,-1.09E+01,-2.35E+01,-2.61E+01,-1.30E+01,-1.02E+01,-7.98E+00
2.94E+01,-8.62E+00,-1.21E+01,-1.31E+01,-1.39E+01,-1.18E+01,-6.13E+00,-3.94E+00,-9.36E+00
2.94E+01,-7.42E+00,-2.45E+01,-1.23E+01,-5.81E+00,-1.13E+01,-7.41E+00,-1.39E+01,-6.16E+00
2.94E+01,-1.45E+01,-8.08E+00,-6.85E+00,-2.09E+01,-1.51E+01,-1.72E+01,-8.27E+00,-9.71E+00
2.94E+01,-2.05E+01,-8.22E+00,-1.31E+01,-1.39E+01,-9.90E+00,-1.68E+01,-8.86E+00,-7.85E+00
2.94E+01,-1.32E+01,-1.92E+01,-6.98E+00,-1.05E+01,-7.38E+00,-9.56E+00,-1.28E+01,-1.62E+01
2.94E+01,-9.99E+00,-2.61E+01,-6.04E+00,-1.08E+01,-1.46E+01,-1.86E+01,-9.11E+00,-1.22E+01
2.95E+01,-2.04E+01,-7.32E+00,-1.77E+01,-7.37E+00,-1.64E+01,-9.63E+00,-1.54E+01,-6.41E+00
2.95E+01,-1.19E+01,-9.23E+00,-2.74E+00,-1.42E+01,-1.51E+01,-1.11E+01,-2.17E+01,-2.86E+01
2.95E+01,-6.21E+00,-6.81E+00,-9.41E+00,-1.06E+01,-1.31E+01,-2.32E+01,-7.86E+00,-1.76E+01
2.95E+01,-8.42E+00,-1.05E+01,-2.31E+01,-6.21E+00,-1.03E+01,-1.45E+01,-4.85E+00,-8.19E+00
2.95E+01,-9.29E+00,-2.31E+01,-1.27E+01,-7.56E+00,-7.65E+00,-1.41E+01,-8.83E+00,-1.53E+01
2.95E+01,-1.30E+01,-9.31E+00,-2.54E+01,-1.26E+01,-6.71E+00,-1.48E+01,-1.34E+01,-8.15E+00
2.96E+01,-4.31E+00,-6.95E+00,-7.89E+00,-9.54E+00,-1.14E+01,-7.78E+00,-6.90E+00,-1.96E+01
2.96E+01,-2.18E+01,-1.15E+01,-1.23E+01,-2.06E+01,-1.23E+01,-5.31E+00,-1.05E+01,-1.73E+01
2.96E+01,-1.13E+01,-1.16E+01,-1.72E+01,-1.22E+01,-1.26E+01,-2.15E+01,-8.53E+00,-7.70E+00
2.96E+01,-8.73E+00,-1.56E+01,-1.26E+01,-1.69E+01,-6.75E+00,-1.10E+01,-1.48E+01,-2.15E+01
2.96E+01,-2.05E+01,-5.16E+00,-1.61E+01,-1.01E+01,-1.64E+01,-1.43E+01,-1.37E+01,-1.48E+01
2.96E+01,-6.53E+00,-8.78E+00,-7.95E+00,-8.11E+00,-1.82E+01,-1.52E+01,-1.07E+01,-1.43E+01
2.97E+01,-1.10E+01,-1.33E+01,-9.98E+00,-1.33E+01,-1.95E+01,-1.27E+01,-6.90E+00,-8.68E+00
2.97E+01,-7.20E+00,-1.32E+01,-2.84E+01,-1.13E+01,-1.00E+01,-1.21E+01,-1.83E+01,-6.59E+00
2.97E+01,-1.19E+01,-1.51E+01,-5.64E+00,-8.06E+00,-1.67E+01,-1.15E+01,-1.50E+01,-1.49E+01
2.97E+01,-1.26E+01,-6.62E+00,-6.52E+00,-2.41E+01,-8.34E+00,-1.10E+01,-1.42E+01,-1.18E+01
2.97E+01,-1.58E+01,-1.48E+01,-8.82E+00,-8.03E+00,-1.75E+01,-1.27E+01,-1.43E+01,-8.94E+00
2.97E+01,-2.76E+01,-1.91E+01,-1.44E+01,-1.74E+01,-8.60E+00,-1.12E+01,-8.84E+00,-1.00E+01
2.98E+01,-1.44E+01,-5.19E+00,-1.13E+01,-1.45E+01,-2.21E+01,-1.35E+01,-2.34E+01,-1.62E+01
2.98E+01,-1.48E+01,-9.68E+00,-1.44E+01,-1.19E+01,-1.73E+01,-8.87E+00,-1.31E+01,-1.25E+01
2.98E+01,-1.86E+01,-2.07E+01,-1.11E+01,-7.55E+00,-1.12E+01,-1.98E+01,-9.94E+00,-1.59E+01
2.98E+01,-5.96E+00,-1.97E+01,-5.85E+00,-1.40E+01,-1.03E+01,-6.67E+00,-1.41E+01,-8.91E+00
2.98E+01,-1.84E+01,-1.42E+01,-2.13E+01,-2.33E+01,-3.26E+00,-1.02E+01,-8.30E+00,-1.55E+01
2.98E+01,-1.52E+01,-1.44E+01,-1.35E+01,-1.02E+01,-1.11E+01,-8.07E+00,-1.48E+01,-1.60E+01
2.99E+01,-1.25E+01,-6.67E+00,-1.24E+01,-1.38E+01,-1.48E+01,-1.22E+01,-1.10E+01,-1.71E+01
2.99E+01,-5.00E+00,-1.32E+01,-5.99E+00,-4.12E+00,-4.58E+00,-3.01E+00,-4.80E+00,-5.16E+00
2.99E+01,-1.38E+01,-1.09E+01,-6.17E+00,-8.48E+00,-2.55E+01,-1.30E+01,-1.12E+01,-1.34E+01
2.99E+01,-1.55E+01,-1.40E+01,-8.81E+00,-1.32E+01,-4.79E+00,-9.68E+00,-2.14E+01,-4.14E+00
2.99E+01,-9.79E+00,-1.29E+01,-1.48E+01,-1.64E+01,-1.51E+01,-1.53E+01,-1.72E+01,-1.61E+01
2.99E+01,-6.15E+00,-5.79E+00,-1.15E+01,-6.78E+00,-1.00E+01,-1.23E+01,-1.05E+01,-6.93E+00
2.99E+01,-1.85E+01,-1.04E+01,-1.09E+01,-8.35E+00,-1.02E+01,-7.25E+00,-5.32E+00,-8.02E+00
3.00E+01,-3.03E+00,-1.10E+01,-1.23E+01,-8.81E-01,-3.79E+00,-1.33E+01,-8.51E+00,-1.00E+01
3.00E+01,-1.03E+01,-1.11E+01,-8.68E+00,-9.12E+00,-1.56E+01,-5.16E+00,-7.01E+00,-1.52E+01
3.00E+01,-1.81E+01,-1.10E+01,-9.90E+00,-7.10E+00,-1.08E+01,-9.47E+00,-1.36E+01,-1.30E+01
3.00E+01,-1.72E+01,-1.21E+01,-1.39E+01,-1.14E+01,-1.18E+01,-1.24E+01,-1.46E+01,-1.78E+01
3.00E+01,-1.48E+01,-4.02E+00,-3.75E+00,-7.39E+00,-1.76E+01,-4.11E+00,-7.02E+00,-1.82E+01
3.00E+01,-8.76E+00,-9.11E+00,-1.15E+01,-7.77E+00,-1.54E+01,-2.10E+01,-1.03E+01,-1.57E+01
3.01E+01,-1.58E+01,-1.07E+01,-1.45E+01,-1.30E+01,-7.71E+00,-2.40E+01,-1.61E+01,-1.45E+01
3.01E+01,-1.48E+01,-5.63E+00,-7.29E+00,-9.24E+00,-1.39E+01,-5.27E+00,-1.08E+01,-1.07E+01
3.01E+01,-1.90E+00,-5.10E+00,-1.32E+01,-2.24E+01,-4.66E+00,-4.94E+00,-1.32E+01,-5.87E+00
3.01E+01,-7.12E+00,-7.80E+00,-1.18E+01,-7.19E+00,-6.86E+00,-1.43E+01,-1.12E+01,-1.47E+01
3.01E+01,-1.04E+01,-1.79E+01,-1.06E+01,-1.20E+01,-9.46E+00,-8.04E+00,-1.48E+01,-1.08E+01
3.01E+01,-9.97E+00,-7.31E+00,-2.80E+00,-9.69E+00,-4.91E+00,-1.20E+01,-9.03E+00,-8.07E+00
3.02E+01,-6.02E+00,-4.00E+00,-1.55E+01,-1.16E+01,-2.85E+01,-1.24E+01,-7.18E+00,-1.23E+01
3.02E+01,-3.31E+00,-2.11E+01,-1.21E+01,-7.98E+00,-1.50E+01,-1.55E+01,-8.29E+00,-1.69E+01
3.02E+01,-1.12E+01,-4.76E+00,-6.31E-01,-5.97E+00,-1.82E+01,-9.93E+00,-6.52E+00,-1.09E+01
3.02E+01,-4.94E+00,-4.28E+00,-6.67E+00,-9.89E+00,-1.12E+01,-8.34E+00,-3.51E+00,-9.15E+00
3.02E+01,-1.81E+01,-8.54E+00,-8.71E+00,-9.68E+00,-1.90E+01,-9.09E+00,-8.36E+00,-7.32E+00
3.02E+01,-1.06E+01,-9.37E+00,-1.05E+01,-9.00E+00,-1.67E+01,-1.16E+01,-2.54E+01,-8.79E+00
3.03E+01,-3.07E+01,-1.08E+01,-1.69E+01,-1.32E+01,-1.38E+01,-9.36E+00,-1.16E+01,-7.10E+00
3.03E+01,-1.15E+01,-2.20E+01,-1.10E+01,-1.51E+01,-1.20E+01,-1.08E+01,-8.04E+00,-9.79E+00
3.03E+01,-1.16E+01,-2.34E+01,-1.37E+01,-5.29E+00,-2.02E+01,-1.15E+01,-1.71E+01,-1.92E+01
3.03E+01,-5.91E+00,-1.64E+01,-1.20E+01,-1.07E+01,-1.64E+01,-1.79E+01,-1.28E+01,-1.15E+01
3.03E+01,-1.47E+01,-1.44E+01,-1.62E+01,-1.95E+01,-1.53E+01,-1.18E+01,-7.97E+00,-8.06E+00
3.03E+01,-1.38E+01,-4.34E+00,-5.60E+00,-1.50E+01,-1.83E+01,-1.65E+01,-1.30E+01,-1.15E+01
3.04E+01,-8.58E+00,-2.03E+01,-2.43E+01,-1.43E+01,-9.84E+00,-8.67E+00,-8.83E+00,-1.63E+01
3.04E+01,-9.36E+00,-9.96E+00,-6.35E+00,-6.44E+00,-1.65E+01,-9.66E+00,-5.91E+00,-1.07E+01
3.04E+01,-4.53E+00,-1.76E+01,-1.22E+01,-1.14E+01,-7.67E+00,-1.19E+01,-1.32E+01,-2.15E+01
3.04E+01,-9.69E+00,-5.15E+00,-9.40E+00,-1.36E+01,-8.71E+00,-6.68E+00,-2.24E+01,-5.14E+00
3.04E+01,-1.08E+01,-1.11E+01,-9.42E+00,-1.60E+01,-7.64E+00,-2.48E+01,-6.66E+00,-1.04E+01
3.04E+01,-7.75E+00,-1.82E+01,-7.78E+00,-5.85E+00,-9.71E+00,-2.63E+01,-1.63E+01,-1.38E+01
3.05E+01,-1.44E+01,-2.14E+01,-6.21E+00,-5.49E+00,-6.05E+00,-4.26E+00,-9.00E+00,-7.07E+00
3.05E+01,-7.07E+00,-1.40E+01,-1.46E+01,-1.69E+01,-9.38E+00,-2.35E+01,-8.13E+00,-1.05E+01
3.05E+01,-1.28E+01,-1.51E+01,-6.87E+00,-2.16E+01,-1.66E+01,-2.89E+01,-1.77E+01,-1.36E+01
3.05E+01,-6.25E+00,-8.60E+00,-1.41E+00,-1.32E+01,-1.46E+01,-1.47E+01,-6.87E+00,-6.72E+00
3.05E+01,-6.56E+00,-1.25E+01,-1.07E+01,-1.14E+01,-9.32E+00,-7.78E+00,-1.25E+01,-1.41E+01
3.05E+01,-2.02E+01,-8.85E+00,-5.94E+00,-7.64E+00,-1.45E+01,-1.06E+01,-9.98E+00,-1.08E+01
3.06E+01,-9.00E+00,-1.05E+01,-2.00E+01,-1.45E+01,-2.05E+01,-7.38E+00,-1.21E+01,-1.10E+01
3.06E+01,-1.13E+01,-1.48E+01,-5.75E+00,-1.45E+01,-1.16E+01,-2.31E+01,-6.76E+00,-8.33E+00
3.06E+01,-2.26E+01,-3.43E+00,-3.27E+00,-1.55E+01,-2.00E+01,-1.34E+01,-1.27E+01,-1.49E+01
3.06E+01,-6.48E+00,-6.06E+00,-7.48E+00,-1.86E+01,-1.30E+01,-1.56E+01,-9.15E+00,-1.10E+01
3.06E+01,-7.80E+00,-6.64E+00,-7.02E+00,-1.65E+01,-1.42E+01,-1.17E+01,-1.09E+01,-1.43E+01
3.06E+01,-1.24E+01,-8.88E+00,-1.57E+01,-2.14E+01,-1.18E+01,-9.93E+00,-1.06E+01,-9.25E+00
3.06E+01,-1.13E+01,-2.96E+01,-6.43E+00,-7.59E+00,-2.41E+00,-1.90E+01,-6.26E+00,-1.47E+01
3.07E+01,-1.30E+01,-5.98E+00,-6.82E+00,-1.13E+01,-1.81E+01,-1.23E+01,-1.93E+01,-1.02E+01
3.07E+01,-8.99E+00,-1.05E+01,-1.12E+01,-1.18E+01,-1.73E+01,-8.48E+00,-5.52E+00,-6.57E+00
3.07E+01,-1.81E+00,-1.50E+01,-6.81E+00,-4.79E+00,-7.07E+00,-9.81E+00,-1.14E+01,-1.77E+01
3.07E+01,-9.64E+00,-9.31E+00,-1.39E+01,-1.12E+01,-8.69E+00,-1.53E+01,-1.49E+01,-1.21E+01
3.07E+01,-1.81E+01,-1.27E+01,-2.30E+01,-2.72E+01,-1.18E+01,-2.54E+01,-2.00E+01,-1.27E+01
3.07E+01,-1.07E+01,-2.11E+01,-1.65E+01,-1.87E+01,-1.10E+01,-6.44E+00,-9.10E+00,-1.80E+01
3.08E+01,-4.21E+00,-1.29E+01,-1.64E+01,-8.15E+00,-1.57E+01,-9.61E+00,-1.79E+01,-1.17E+01
3.08E+01,-1.49E+01,-9.78E+00,-1.15E+01,-1.09E+01,-1.35E+01,-1.34E+01,-1.16E+01,-1.21E+01
3.08E+01,-7.37E+00,-8.97E+00,-9.57E+00,-7.25E+00,-8.93E+00,-1.15E+01,-2.20E+01,-1.12E+01
3.08E+01,-8.32E+00,-1.13E+01,-1.90E+01,-1.69E+01,-8.79E+00,-9.51E+00,-1.03E+01,-1.82E+01
3.08E+01,-1.29E+01,-1.38E+01,-1.12E+01,-2.09E+01,-1.30E+01,-3.63E+01,-5.68E+00,-1.07E+01
3.08E+01,-7.67E+00,-1.00E+01,-1.69E+01,-1.55E+01,-1.12E+01,-1.40E+01,-1.11E+01,-1.37E+01
3.09E+01,-1.12E+01,-8.59E+00,-8.62E+00,-2.18E+01,-2.20E+01,-1.10E+01,-1.75E+01,-1.23E+01
3.09E+01,-6.68E+00,-9.86E+00,-1.56E+01,-1.20E+01,-1.88E+01,-1.31E+01,-3.20E+00,-9.63E+00
3.09E+01,-1.81E+01,-2.03E+01,-1.53E+01,-2.22E+01,-1.20E+01,-1.33E+01,-1.68E+01,-8.45E+00
3.09E+01,-2.18E+01,-9.26E+00,-1.17E+01,-2.21E+01,-1.20E+01,-6.40E+00,-1.57E+01,-1.48E+01
3.09E+01,-2.98E+01,-1.06E+01,-9.76E+00,-7.74E+00,-1.11E+01,-4.99E+00,-1.59E+01,-1.76E+01
3.09E+01,-1.81E+01,-8.67E+00,-1.05E+01,-8.20E+00,-2.40E+01,-9.93E+00,-1.21E+01,-1.16E+01
3.10E+01,-6.30E+00,-9.53E+00,-1.45E+01,-2.52E+01,-1.09E+01,-1.19E+01,-7.52E+00,-1.84E+01
3.10E+01,-2.04E+01,-1.35E+01,-1.20E+01,-1.37E+01,-1.43E+01,-1.17E+01,-1.97E+01,-1.95E+01
3.10E+01,-1.25E+01,-1.70E+01,-1.08E+01,-1.09E+01,-1.35E+01,-7.18E+00,-6.62E+00,-8.78E+00
3.10E+01,-8.70E+00,-1.56E+01,-6.74E+00,-1.17E+01,-1.25E+01,-1.07E+01,-3.08E+01,-9.44E+00
3.10E+01,-9.00E+00,-1.45E+01,-4.42E+00,-5.60E+00,-1.20E+01,-1.22E+01,-1.41E+01,-9.63E+00
3.10E+01,-1.05E+01,-7.78E+00,-5.65E+00,-1.71E+01,-9.20E+00,-1.95E+01,-1.33E+01,-9.84E+00
3.11E+01,-1.30E+01,-7.56E+00,-4.65E+00,-1.23E+01,-8.47E+00,-9.97E+00,-7.49E+00,-7.52E+00
3.11E+01,-1.47E+01,-1.21E+01,-1.16E+01,-1.16E+01,-8.44E+00,-1.04E+01,-2.20E+01,-1.14E+01
3.11E+01,-2.47E+01,-7.14E+00,-1.03E+01,-8.30E+00,-1.69E+01,-2.34E+01,-1.48E+01,-1.23E+01
3.11E+01,-1.88E+01,-1.43E+01,-1.13E+01,-1.12E+01,-2.50E+01,-1.41E+01,-1.19E+01,-1.13E+01
3.11E+01,-9.42E+00,-1.86E+01,-9.58E+00,-6.58E+00,-8.10E+00,-9.66E+00,-1.31E+01,-1.28E+01
3.11E+01,-1.84E+01,-1.05E+01,-1.52E+01,-1.87E+01,-9.08E+00,-9.45E+00,-1.22E+01,-1.32E+01
3.12E+01,-9.19E+00,-7.40E+00,-1.62E+01,-6.28E+00,-1.21E+01,-3.58E+01,-1.04E+01,-9.33E+00
3.12E+01,-2.27E+01,-5.71E+00,-5.22E+00,-9.06E+00,-8.64E+00,-2.11E+00,-8.46E+00,-1.77E+01
3.12E+01,-3.74E+00,-1.66E+01,-6.26E+00,-7.71E+00,-1.64E+01,-1.85E+01,-8.89E+00,-2.62E+01
3.12E+01,-1.03E+01,-8.09E+00,-1.92E+01,-1.80E+01,-1.02E+01,-2.16E+01,-6.46E+00,-1.24E+01
3.12E+01,-2.85E-01,-8.24E+00,-1.13E+01,-4.21E+00,-1.03E+01,-1.08E+01,-1.20E+01,-1.04E+01
3.12E+01,-1.16E+01,-2.28E+01,-1.27E+01,-1.98E+01,-1.44E+01,-1.27E+01,-5.80E+00,-1.60E+01
3.13E+01,-1.10E+01,-1.95E+01,-1.04E+01,-1.36E+01,-5.18E+00,-9.22E+00,-1.55E+01,-1.06E+01
3.13E+01,-2.29E+01,-9.03E+00,-6.14E+00,-9.10E+00,-9.22E+00,-8.53E+00,-1.43E+01,-3.89E+00
3.13E+01,-1.05E+01,-7.38E+00,-9.54E+00,-9.49E+00,-1.45E+01,-1.21E+01,-1.69E+01,-6.47E+00
3.13E+01,-3.85E+00,-1.05E+01,-1.54E+01,-1.25E+01,-2.13E+01,-1.60E+01,-1.47E+01,-7.17E+00
3.13E+01,-6.95E+00,-5.16E+00,-1.48E+01,-2.37E+01,-1.16E+01,-1.65E+01,-1.04E+01,-8.16E+00
3.13E+01,-6.20E+00,-1.61E+01,-9.95E+00,-8.65E+00,-8.52E+00,-8.81E+00,-1.55E+01,-2.66E+01
3.13E+01,-1.19E+01,-1.81E+01,-1.27E+01,-4.77E+00,-8.15E+00,-1.19E+01,-1.51E+01,-8.58E+00
3.14E+01,-5.59E+00,-2.02E+01,-1.05E+01,-1.89E+01,-3.97E+00,-1.28E+01,-1.81E+01,-1.14E+01
3.14E+01,-7.19E+00,-2.00E+01,-1.25E+01,-2.20E+01,-1.08E+01,-1.45E+01,-9.21E+00,-1.48E+01
3.14E+01,-2.23E+01,-3.49E+01,-1.28E+01,-1.65E+01,-1.26E+01,-2.20E+01,-1.98E+01,-3.21E+01
3.14E+01,-9.51E+00,-9.25E+00,-1.25E+01,-1.86E+01,-1.20E+01,-1.29E+01,-1.53E+01,-1.08E+01
3.14E+01,-1.17E+01,-8.04E+00,-6.49E+00,-9.03E+00,-1.67E+01,-9.60E+00,-1.43E+01,-1.24E+01
3.14E+01,-4.79E+00,-6.59E+00,-5.77E+00,-1.46E+01,-2.14E+01,-7.96E+00,-9.33E+00,-1.91E+01
3.15E+01,-2.24E+01,-1.61E+01,-1.14E+01,-1.05E+01,-2.00E+01,-1.14E+01,-1.96E+01,-1.80E+01
3.15E+01,-8.43E+00,-2.87E+01,-1.01E+01,-8.75E+00,-1.16E+01,-2.32E+01,-1.06E+01,-8.95E+00
3.15E+01,-6.03E+00,-4.52E+00,-7.15E+00,-1.31E+01,-1.73E+01,-7.29E+00,-8.86E+00,-2.02E+01
3.15E+01,-1.13E+01,-1.10E+01,-1.09E+01,-2.02E+01,-1.49E+01,-1.57E+01,-1.15E+01,-1.22E+01
3.15E+01,-1.10E+01,-1.88E+01,-1.34E+01,-1.02E+01,-1.84E+01,-1.78E+01,-1.29E+01,-2.60E+01
3.15E+01,-1.18E+01,-1.48E+01,-8.07E+00,-1.11E+01,-6.39E+00,-1.28E+01,-1.55E+01,-8.64E+00
3.16E+01,-9.94E+00,-6.16E+00,-8.71E+00,-6.90E+00,-2.72E+01,-2.43E+01,-1.15E+01,-1.75E+01
3.16E+01,-7.23E+00,-1.07E+01,-1.94E+01,-8.99E+00,-1.47E+01,-1.34E+01,-1.16E+01,-6.66E+00
3.16E+01,-4.92E+00,-5.42E+00,-1.41E+01,-1.34E+01,-1.72E+01,-1.05E+01,-1.88E+01,-1.40E+01
3.16E+01,-6.41E+00,-9.62E+00,-7.41E+00,-1.10E+01,-8.92E+00,-8.43E+00,-1.19E+01,-1.37E+01
3.16E+01,-7.67E+00,-9.93E+00,-1.77E+01,-8.76E+00,-6.05E+00,-1.57E+01,-1.44E+01,-6.10E+00
3.16E+01,-9.30E+00,-9.84E+00,-7.67E+00,-1.19E+01,-1.81E+01,-2.32E+01,-2.06E+01,-8.98E+00
3.17E+01,-1.84E+01,-9.87E+00,-6.25E+00,-8.64E+00,-1.33E+01,-9.81E+00,-1.82E+01,-1.43E+01
3.17E+01,-8.20E+00,-1.31E+01,-2.26E+01,-8.82E+00,-5.46E+00,-7.24E+00,-9.77E+00,-1.20E+01
3.17E+01,-1.42E+01,-1.59E+01,-1.24E+01,-1.97E+01,-1.05E+01,-7.46E+00,-9.90E+00,-7.92E+00
3.17E+01,-1.94E+00,-6.62E+00,-6.38E+00,-8.20E+00,-6.36E+00,-9.69E+00,-1.64E+01,-1.08E+01
3.17E+01,-8.67E+00,-9.87E+00,-8.17E+00,-1.28E+01,-9.95E+00,-1.11E+01,-2.03E+01,-2.45E+01
3.17E+01,-1.72E+01,-8.25E+00,-1.07E+01,-6.41E+00,-7.60E+00,-6.28E+00,-9.63E+00,-1.65E+01
3.18E+01,-1.20E+01,-1.46E+01,-4.32E+01,-1.40E+01,-1.77E+01,-1.68E+01,-8.16E+00,-1.76E+01
3.18E+01,-6.16E+00,-1.40E+01,-1.40E+01,-2.04E+01,-1.14E+01,-1.33E+01,-2.43E+01,-1.35E+01
3.18E+01,-7.16E+00,-4.83E+00,-4.99E+00,-7.97E+00,-8.07E+00,-1.42E+01,-9.97E+00,-1.71E+01
3.18E+01,-6.84E+00,-2.31E+01,-1.23E+01,-8.06E+00,-7.07E+00,-9.08E+00,-1.78E+01,-1.06E+01
3.18E+01,-1.70E+01,-1.61E+01,-2.11E+01,-6.77E+00,-1.21E+01,-1.76E+01,-8.04E+00,-1.20E+01
3.18E+01,-9.23E+00,-1.40E+01,-1.68E+01,-1.40E+01,-2.46E+01,-2.13E+01,-7.68E+00,-1.03E+01
3.19E+01,-4.89E+00,-9.85E+00,-1.04E+01,-1.40E+01,-1.88E+01,-1.05E+01,-3.03E+01,-1.47E+01
3.19E+01,-1.04E+01,-1.28E+01,-1.17E+01,-9.70E+00,-1.48E+01,-6.89E+00,-1.31E+01,-5.95E+00
3.19E+01,-9.87E+00,-2.03E+01,-2.25E+01,-2.02E+01,-1.66E+01,-1.91E+01,-1.57E+01,-1.84E+01
3.19E+01,-6.97E+00,-1.26E+01,-1.50E+01,-1.14E+01,-7.50E+00,-1.45E+01,-7.40E+00,-7.82E+00
3.19E+01,-1.68E+00,-8.35E+00,-8.73E+00,-5.93E+00,-6.93E+00,-3.88E+00,-1.21E+01,-8.52E+00
3.19E+01,-1.22E+01,-1.10E+01,-3.28E+01,-9.02E+00,-2.51E+01,-9.31E+00,-1.45E+01,-2.18E+01
3.19E+01,-1.12E+01,-1.42E+01,-1.21E+01,-1.31E+01,-7.24E+00,-1.37E+01,-1.23E+01,-1.40E+01
3.20E+01,-8.90E+00,-1.41E+01,-6.68E+00,-6.95E+00,-8.90E+00,-1.35E+01,-3.61E+01,-7.10E+00
3.20E+01,-1.53E+01,-1.82E+01,-1.14E+01,-1.68E+01,-1.96E+01,-1.23E+01,-8.23E+00,-8.96E+00
3.20E+01,-9.75E+00,-5.40E+00,-1.06E+01,-9.09E+00,-7.79E+00,-1.75E+01,-1.06E+01,-1.52E+01
3.20E+01,-2.29E+01,-2.13E+01,-1.02E+01,-1.83E+01,-8.31E+00,-1.99E+01,-1.80E+01,-1.03E+01
3.20E+01,-5.16E+00,-4.33E+00,-7.01E+00,-1.00E+01,-1.09E+01,-9.65E+00,-5.23E+00,-6.89E+00
3.20E+01,-2.09E+01,-1.29E+01,-1.16E+01,-1.43E+01,-1.95E+01,-1.27E+01,-1.49E+01,-8.25E+00
3.21E+01,-4.45E+00,-1.15E+01,-3.62E+01,-9.31E+00,-1.26E+01,-1.20E+01,-2.08E+01,-4.00E+00
3.21E+01,-7.55E+00,-2.53E+01,-1.41E+01,-1.10E+01,-1.46E+01,-2.41E+01,-1.76E+01,-9.40E+00
3.21E+01,-8.83E+00,-8.64E+00,-1.23E+01,-7.21E+00,-5.48E+00,-1.10E+01,-4.23E+00,-1.03E+01
3.21E+01,-8.38E+00,-1.59E+01,-1.21E+01,-1.12E+01,-1.57E+01,-1.46E+01,-7.25E+00,-1.55E+01
3.21E+01,-5.48E+00,-4.33E+00,-1.36E+01,-9.83E+00,-1.08E+01,-1.37E+01,-1.56E+01,-1.04E+01
3.21E+01,-1.02E+01,-2.26E+01,-5.69E+00,-5.13E+00,-5.89E+00,-1.09E+01,-1.99E+01,-1.36E+01
3.22E+01,-1.60E+01,-8.38E+00,-8.33E+00,-1.13E+01,-2.34E+01,-1.24E+01,-1.13E+01,-6.72E+00
3.22E+01,-2.13E+01,-1.52E+01,-2.17E+01,-1.50E+01,-1.53E+01,-9.60E+00,-6.95E+00,-1.17E+01
3.22E+01,-1.06E+01,-1.14E+01,-1.29E+01,-1.28E+01,-1.36E+01,-1.53E+01,-2.36E+01,-1.00E+01
3.22E+01,-1.56E+00,-8.85E+00,-2.46E+01,-5.66E+00,-5.63E+00,-1.07E+01,-1.04E+01,-2.45E+01
3.22E+01,-6.01E+00,-2.17E+01,-1.00E+01,-1.53E+01,-2.18E+01,-1.72E+01,-1.75E+01,-7.68E+00
3.22E+01,-1.23E+01,-8.18E+00,-1.06E+01,-1.04E+01,-1.47E+01,-8.50E+00,-1.43E+01,-1.63E+01
3.23E+01,-9.31E+00,-1.59E+01,-1.95E+01,-1.74E+01,-1.09E+01,-8.27E+00,-1.68E+01,-1.70E+01
3.23E+01,-1.80E+01,-9.54E+00,-1.53E+01,-1.88E+01,-1.06E+01,-2.29E+01,-1.28E+01,-2.11E+01
3.23E+01,-1.60E+01,-9.27E+00,-7.48E+00,-7.31E+00,-1.20E+01,-1.08E+01,-9.13E+00,-1.11E+01
3.23E+01,-6.99E+00,-1.57E+01,-1.36E+01,-1.21E+01,-2.73E+01,-1.23E+01,-1.45E+01,-1.02E+01
3.23E+01,-2.00E+01,-1.68E+01,-1.35E+01,-2.04E+01,-1.39E+01,-1.68E+01,-1.03E+01,-1.84E+01
3.23E+01,-8.12E+00,-1.37E+01,-9.45E+00,-2.93E+00,-3.74E+00,-1.15E+01,-1.05E+01,-9.23E+00
3.24E+01,-6.37E+00,-1.48E+01,-1.01E+01,-1.86E+01,-3.06E+01,-2.48E+01,-6.44E+00,-8.96E+00
3.24E+01,-4.80E+00,-9.30E+00,-1.38E+01,-1.34E+01,-9.60E+00,-8.92E+00,-6.63E+00,-1.41E+01
3.24E+01,-1.05E+01,-1.36E+01,-4.43E+01,-1.70E+01,-1.08E+01,-7.20E+00,-1.89E+01,-5.89E+00
3.24E+01,-1.31E+01,-2.39E+01,-1.48E+01,-8.81E+00,-1.39E+01,-6.62E+00,-1.39E+01,-2.66E+01
3.24E+01,-1.10E+01,-1.74E+01,-1.13E+01,-1.51E+01,-1.28E+01,-6.93E+00,-1.27E+01,-9.42E+00
3.24E+01,-1.39E+01,-6.56E+00,-1.66E+01,-7.41E+00,-1.23E+01,-6.27E+00,-7.43E+00,-9.15E+00
3.25E+01,-2.83E+01,-2.26E+01,-1.00E+01,-1.05E+01,-1.27E+01,-6.94E+00,-1.28E+01,-1.29E+01
3.25E+01,-1.25E+01,-1.35E+01,-1.43E+01,-2.44E+01,-1.17E+01,-7.94E+00,-1.11E+01,-1.39E+01
3.25E+01,-1.27E+01,-7.32E+00,-7.10E+00,-6.30E+00,-9.88E+00,-1.45E+01,-1.39E+01,-1.20E+01
3.25E+01,-1.21E+01,-1.55E+01,-2.38E+01,-8.87E+00,-2.58E+01,-1.11E+01,-6.76E+00,-1.42E+01
3.25E+01,-1.60E+01,-1.12E+01,-1.18E+01,-2.07E+01,-1.44E+01,-1.43E+01,-1.27E+01,-2.36E+01
3.25E+01,-7.82E+00,-1.44E+01,-1.71E+01,-2.06E+01,-1.45E+01,-9.24E+00,-2.03E+01,-1.39E+01
3.26E+01,-1.44E+01,-2.12E+01,-2.06E+01,-1.60E+01,-1.70E+01,-1.77E+01,-1.13E+01,-5.46E+00
3.26E+01,-8.04E+00,-2.08E+01,-7.69E+00,-6.64E+00,-1.06E+01,-1.47E+01,-1.71E+01,-9.70E+00
3.26E+01,-5.88E+00,-6.98E+00,-1.03E+01,-1.16E+01,-1.46E+01,-1.41E+01,-9.89E+00,-9.82E+00
3.26E+01,-6.65E+00,-2.14E+01,-7.45E+00,-7.51E+00,-1.16E+01,-1.36E+01,-8.76E+00,-1.13E+01
3.26E+01,-2.13E+01,-1.32E+01,-2.54E+01,-1.34E+01,-1.08E+01,-1.41E+01,-2.28E+01,-1.35E+01
3.26E+01,-2.79E+01,-1.46E+01,-1.66E+01,-9.61E+00,-6.96E+00,-1.13E+01,-1.54E+01,-1.43E+01
3.26E+01,-2.23E+01,-2.87E+01,-1.83E+01,-1.41E+01,-1.15E+01,-1.02E+01,-8.62E+00,-1.32E+01
3.27E+01,-8.94E+00,-1.15E+01,-1.36E+01,-1.09E+01,-1.07E+01,-1.36E+01,-3.64E+00,-1.70E+01
3.27E+01,-1.18E+01,-9.81E+00,-6.50E+00,-1.45E+01,-1.38E+01,-9.77E+00,-1.26E+01,-5.99E+00
3.27E+01,-1.20E+01,-1.36E+01,-1.09E+01,-1.63E+01,-3.01E+01,-6.33E+00,-1.39E+01,-8.89E+00
3.27E+01,-2.79E+01,-1.52E+01,-1.11E+01,-1.06E+01,-1.70E+01,-1.12E+01,-1.84E+01,-1.83E+01
3.27E+01,-9.04E+00,-8.69E+00,-1.47E+01,-1.37E+01,-2.84E+01,-9.84E+00,-1.29E+01,-2.96E+00
3.27E+01,-4.68E+00,-5.21E+00,-9.09E+00,-1.02E+01,-1.26E+01,-7.92E+00,-9.05E+00,-6.65E+00
3.28E+01,-2.13E+01,-1.73E+01,-1.53E+01,-1.49E+01,-8.58E+00,-1.04E+01,-6.01E+00,-6.85E+00
3.28E+01,-1.01E+01,-9.19E+00,-1.71E+01,-7.72E+00,-1.54E+01,-1.41E+01,-6.32E+00,-1.55E+01
3.28E+01,-6.27E+00,-8.45E+00,-1.32E+01,-8.70E+00,-1.07E+01,-1.38E+01,-1.44E+01,-1.97E+01
3.28E+01,-4.00E+00,-1.16E+01,-1.60E+01,-1.92E+01,-2.20E+01,-1.25E+01,-1.12E+01,-7.92E+00
3.28E+01,-1.36E+01,-1.39E+01,-1.40E+01,-6.76E+00,-1.11E+01,-8.01E+00,-1.59E+01,-7.73E+00
3.28E+01,-1.03E+01,-2.01E+01,-9.05E+00,-1.43E+01,-1.90E+01,-1.75E+01,-7.55E+00,-1.69E+01
3.29E+01,-5.21E+00,-2.71E+00,-4.73E+00,-8.25E+00,-1.92E+01,-9.56E+00,-2.22E+01,-8.93E+00
3.29E+01,-1.40E+01,-1.80E+01,-1.20E+01,-9.58E+00,-1.71E+01,-1.25E+01,-1.14E+01,-9.83E+00
3.29E+01,-1.37E+01,-9.11E+00,-1.37E+01,-2.32E+01,-1.37E+01,-2.00E+01,-1.04E+01,-3.69E+00
3.29E+01,-1.03E+01,-2.36E+01,-2.87E+01,-1.22E+01,-1.16E+01,-2.03E+01,-1.08E+01,-9.55E+00
3.29E+01,-9.22E+00,-2.17E+01,-1.25E+01,-1.62E+01,-1.96E+01,-5.20E+00,-1.23E+01,-7.84E+00
3.29E+01,-7.89E+00,-7.75E+00,-1.27E+01,-2.12E+01,-1.94E+01,-1.49E+01,-1.56E+01,-1.85E+01
3.30E+01,-9.79E+00,-2.15E+01,-1.33E+01,-1.77E+01,-1.68E+01,-1.09E+01,-9.44E+00,-1.53E+01
3.30E+01,-1.54E+01,-1.24E+01,-1.60E+01,-9.82E+00,-8.76E+00,-1.33E+01,-2.02E+01,-2.14E+01
3.30E+01,-6.43E+00,-2.43E+01,-1.93E+01,-8.29E+00,-4.42E+00,-1.43E+01,-1.14E+01,-1.33E+01
3.30E+01,-6.00E+00,-2.34E+01,-1.31E+01,-1.54E+01,-1.63E+01,-1.31E+01,-2.46E+01,-1.86E+01
3.30E+01,-1.66E+01,-1.48E+01,-1.52E+01,-8.94E+00,-1.34E+01,-7.90E+00,-1.59E+01,-9.02E+00
3.30E+01,-2.81E+00,-4.03E+00,-1.09E+01,-2.11E+01,-1.30E+01,-1.03E+01,-2.25E+01,-9.67E+00
3.31E+01,-5.40E+00,-1.15E+01,-1.62E+01,-1.33E+01,-1.42E+01,-1.11E+01,-1.55E+01,-6.54E+00
3.31E+01,-6.39E+00,-1.34E+01,-2.10E+01,-8.25E+00,-1.37E+01,-1.12E+01,-1.68E+01,-7.17E+00
3.31E+01,-1.45E+01,-1.47E+01,-4.96E+00,-1.19E+01,-8.23E+00,-1.06E+01,-8.15E+00,-7.67E+00
3.31E+01,-2.13E+00,-6.78E+00,-1.38E+01,-1.31E+01,-1.67E+01,-1.32E+01,-1.99E+01,-1.42E+01
3.31E+01,-9.85E+00,-1.47E+01,-7.29E+00,-1.35E+01,-1.07E+01,-1.30E+01,-9.40E+00,-8.69E+00
3.31E+01,-1.56E+01,-1.15E+01,-2.08E+01,-1.61E+01,-1.15E+01,-1.26E+01,-1.55E+01,-1.84E+01
3.32E+01,-1.27E+01,-1.76E+01,-2.33E+01,-1.87E+01,-1.60E+01,-2.67E+01,-1.20E+01,-1.68E+01
3.32E+01,-1.29E+01,-7.46E+00,-1.04E+01,-1.54E+01,-8.16E+00,-1.03E+01,-1.49E+01,-9.09E+00
3.32E+01,-1.83E+01,-1.11E+01,-9.24E+00,-1.60E+01,-1.30E+01,-2.51E+01,-1.22E+01,-1.25E+01
3.32E+01,-9.95E+00,-1.58E+01,-1.64E+01,-1.20E+01,-9.78E+00,-1.19E+01,-1.36E+01,-7.21E+00
3.32E+01,-3.99E+00,-8.48E+00,-3.61E+01,-6.56E+00,-6.97E+00,-7.40E+00,-9.45E+00,-1.06E+01
3.32E+01,-1.29E+01,-1.30E+01,-7.18E+00,-6.45E+00,-2.65E+01,-7.51E+00,-9.80E+00,-1.35E+01
3.33E+01,-9.40E+00,-1.02E+01,-1.58E+01,-6.55E+00,-9.07E+00,-6.29E+00,-1.35E+01,-1.23E+01
3.33E+01,-9.19E+00,-4.35E+00,-5.36E+00,-7.98E+00,-1.66E+01,-1.66E+01,-1.55E+01,-1.11E+01
3.33E+01,-1.89E+01,-1.44E+01,-1.30E+01,-1.03E+01,-3.59E+00,-1.10E+01,-9.81E+00,-1.53E+01
3.33E+01,-1.84E+01,-1.27E+01,-2.19E+01,-1.24E+01,-8.18E+00,-7.41E+00,-8.08E+00,-6.59E+00
3.33E+01,-8.14E+00,-1.63E+01,-7.13E+00,-6.94E+00,-9.64E+00,-8.28E+00,-1.26E+01,-1.41E+01
3.33E+01,-1.41E+01,-1.39E+01,-3.02E+01,-2.28E+01,-1.68E+01,-1.53E+01,-1.37E+01,-2.13E+01
3.33E+01,-7.53E+00,-1.33E+01,-1.96E+01,-1.75E+01,-1.24E+01,-1.23E+01,-8.68E+00,-6.55E+00
3.34E+01,-5.71E+00,-1.01E+01,-1.59E+01,-1.10E+01,-1.39E+01,-1.26E+01,-8.35E+00,-8.28E+00
3.34E+01,-1.72E+01,-2.37E+01,-1.24E+01,-1.28E+01,-9.65E+00,-2.03E+01,-9.19E+00,-1.47E+01
3.34E+01,-1.04E+01,-2.23E+01,-1.77E+01,-2.52E+01,-1.66E+01,-8.01E+00,-1.97E+01,-7.77E+00
3.34E+01,-8.32E+00,-5.55E+00,-9.46E+00,-4.90E+00,-5.88E+00,-1.18E+01,-1.47E+01,-2.47E+01
3.34E+01,-2.80E+00,-8.60E+00,-1.43E+01,-5.45E+00,-1.82E+01,-7.61E+00,-5.63E+00,-8.25E+00
3.34E+01,-1.36E+01,-8.28E+00,-1.11E+01,-1.45E+01,-1.76E+01,-1.53E+01,-6.94E+00,-1.76E+01
3.35E+01,-6.20E+00,-2.12E+01,-1.25E+01,-8.80E+00,-1.46E+01,-1.06E+01,-3.02E+00,-2.92E+00
3.35E+01,-7.62E+00,-1.47E+01,-2.05E+01,-1.43E+01,-2.43E+01,-2.56E+01,-2.71E+01,-1.15E+01
3.35E+01,-1.20E+01,-1.01E+01,-9.84E+00,-6.49E+00,-1.35E+01,-1.50E+01,-1.05E+01,-1.83E+01
3.35E+01,-8.67E+00,-1.02E+01,-8.98E+00,-1.79E+01,-1.49E+01,-7.37E+00,-2.73E+01,-1.10E+01
3.35E+01,-7.35E+00,-1.08E+01,-1.69E+01,-8.52E+00,-1.10E+01,-2.41E+01,-1.01E+01,-1.50E+01
3.35E+01,-1.20E+01,-1.83E+01,-2.55E+01,-1.14E+01,-1.51E+01,-9.03E+00,-1.12E+01,-1.11E+01
3.36E+01,-1.11E+01,-1.02E+01,-1.49E+01,-8.65E+00,-1.20E+01,-1.15E+01,-1.52E+01,-7.81E+00
3.36E+01,-1.27E+01,-8.13E+00,-1.10E+01,-2.00E+01,-2.57E+01,-2.48E+01,-1.13E+01,-1.86E+01
3.36E+01,-1.00E+01,-1.18E+01,-2.53E+01,-6.99E+00,-1.36E+01,-1.86E+01,-1.94E+01,-8.95E+00
3.36E+01,-3.47E+00,-9.08E+00,-1.36E+01,-8.88E+00,-5.13E+00,-9.78E+00,-1.27E+01,-9.06E+00
3.36E+01,-1.31E+01,-1.59E+01,-2.15E+01,-1.93E+01,-4.46E+00,-1.39E+01,-2.09E+01,-1.08E+01
3.36E+01,-9.64E+00,-1.18E+01,-1.32E+01,-1.07E+01,-9.08E+00,-6.85E+00,-5.16E+00,-1.89E+01
3.37E+01,-6.10E+00,-1.18E+01,-5.64E+00,-6.50E+00,-1.10E+01,-1.85E+01,-2.20E+01,-1.28E+01
3.37E+01,-8.62E+00,-1.46E+01,-8.84E+00,-7.69E+00,-7.27E+00,-1.09E+01,-4.57E+00,-8.29E+00
3.37E+01,-1.21E+01,-1.43E+01,-2.09E+01,-1.72E+01,-2.12E+01,-1.53E+01,-5.56E+00,-9.73E+00
3.37E+01,-2.05E+01,-4.71E+01,-1.50E+01,-1.40E+01,-1.22E+01,-9.62E+00,-1.60E+01,-6.05E+00
3.37E+01,-7.19E+00,-8.92E+00,-1.12E+01,-5.91E+00,-1.07E+01,-1.33E+01,-1.52E+01,-1.69E+01
3.37E+01,-1.39E+01,-2.40E+01,-1.70E+01,-1.31E+01,-9.65E+00,-7.34E+00,-1.66E+01,-9.42E+00
3.38E+01,-2.26E+01,-1.71E+01,-2.36E+01,-1.36E+01,-2.27E+01,-1.88E+01,-1.72E+01,-2.29E+01
3.38E+01,-9.72E+00,-1.50E+01,-7.70E+00,-8.42E+00,-8.30E+00,-1.26E+01,-9.50E+00,-1.05E+01
3.38E+01,-1.96E+01,-7.86E+00,-1.97E+01,-1.17E+01,-1.48E+01,-5.01E+00,-1.29E+01,-9.37E+00
3.38E+01,-2.31E+01,-2.37E+01,-2.04E+01,-9.42E+00,-1.40E+01,-1.43E+01,-1.44E+01,-1.81E+01
3.38E+01,-9.33E+00,-1.96E+01,-2.22E+01,-1.11E+01,-7.55E+00,-1.01E+01,-1.12E+01,-1.67E+01
3.38E+01,-7.65E+00,-4.98E+00,-1.15E+01,-8.97E+00,-5.86E+00,-8.10E+00,-1.71E+01,-7.09E+00
3.39E+01,-9.34E+00,-2.36E+01,-1.77E+01,-1.01E+01,-1.77E+01,-1.20E+01,-1.29E+01,-1.50E+01
3.39E+01,-1.87E+01,-7.68E+00,-1.39E+01,-1.20E+01,-1.12E+01,-1.22E+01,-1.05E+01,-2.00E+01
3.39E+01,-7.08E+00,-1.00E+01,-1.17E+01,-1.75E+01,-1.65E+01,-1.23E+01,-1.08E+01,-1.46E+01
3.39E+01,-1.89E+01,-9.72E+00,-1.10E+01,-2.10E+01,-1.23E+01,-9.98E+00,-1.35E+01,-1.75E+01
3.39E+01,-1.50E+01,-1.18E+01,-1.23E+01,-8.19E+00,-1.48E+01,-1.35E+01,-1.95E+01,-1.68E+01
3.39E+01,-1.38E+01,-1.69E+01,-1.31E+01,-9.40E+00,-1.84E+01,-1.25E+01,-1.25E+01,-5.90E+00
3.40E+01,-5.31E+00,-3.27E+01,-5.41E+00,-1.05E+01,-1.09E+01,-1.06E+01,-1.90E+01,-2.35E+01
3.40E+01,-6.77E+00,-7.36E+00,-9.09E+00,-8.51E+00,-6.03E+00,-8.03E+00,-1.64E+01,-1.90E+01
3.40E+01,-8.39E+00,-1.20E+01,-6.87E+00,-1.80E+01,-1.94E+01,-8.88E+00,-2.35E+01,-2.82E+01
3.40E+01,-2.48E+00,-5.50E+00,-5.15E+00,-4.60E+00,-1.52E+01,-3.23E+01,-8.31E+00,-3.34E+01
3.40E+01,-8.27E+00,-1.36E+01,-1.82E+01,-9.15E+00,-7.77E+00,-1.10E+01,-1.18E+01,-9.48E+00
3.40E+01,-9.69E+00,-1.54E+01,-1.41E+01,-5.20E+00,-5.11E+00,-6.59E+00,-1.33E+01,-5.84E+00
3.40E+01,-6.71E+00,-1.31E+01,-2.84E+01,-1.23E+01,-1.37E+01,-1.77E+01,-2.41E+01,-1.36E+01
3.41E+01,-5.81E+00,-1.67E+01,-1.66E+01,-1.34E+01,-1.72E+01,-2.30E+01,-7.52E+00,-1.80E+01
3.41E+01,-9.44E+00,-1.09E+01,-2.24E+01,-1.63E+01,-1.06E+01,-5.43E+00,-4.83E+00,-1.08E+01
3.41E+01,-3.27E+00,-5.52E+00,-9.05E+00,-6.65E+00,-8.54E+00,-2.16E+01,-7.79E+00,-1.24E+01
3.41E+01,-2.84E+01,-9.55E+00,-1.49E+01,-1.70E+01,-1.58E+01,-1.22E+01,-2.60E+01,-7.88E+00
3.41E+01,-6.01E+00,-1.79E+01,-1.85E+01,-1.38E+01,-1.30E+01,-3.16E+01,-1.70E+01,-1.05E+01
3.41E+01,-1.40E+01,-3.00E+01,-1.56E+01,-2.68E+01,-1.87E+01,-7.56E+00,-1.58E+01,-1.64E+01
3.42E+01,-1.17E+01,-8.84E+00,-1.89E+01,-1.06E+01,-1.57E+01,-1.99E+01,-1.08E+01,-4.13E+00
3.42E+01,-4.68E+00,-1.27E+01,-1.14E+01,-2.62E+01,-5.61E+00,-1.06E+01,-1.20E+01,-1.49E+01
3.42E+01,-1.62E+01,-1.22E+01,-1.10E+01,-8.52E+00,-5.51E+00,-1.39E+01,-9.17E+00,-1.18E+01
3.42E+01,-4.03E+01,-1.48E+01,-1.43E+01,-1.20E+01,-1.75E+01,-6.57E+00,-7.17E+00,-1.39E+01
3.42E+01,-1.63E+01,-2.01E+01,-1.15E+01,-1.33E+01,-1.20E+01,-5.20E+00,-1.08E+01,-1.52E+01
3.42E+01,-6.03E+00,-1.56E+01,-1.64E+01,-1.97E+01,-1.04E+01,-7.32E+00,-4.78E+00,-1.48E+01
3.43E+01,-4.42E+00,-8.25E+00,-1.22E+01,-1.41E+01,-5.47E+00,-7.13E+00,-2.49E+01,-2.04E+01
3.43E+01,-4.09E+00,-1.23E+01,-2.19E+01,-1.04E+01,-1.20E+01,-1.37E+01,-1.69E+01,-8.39E+00
3.43E+01,-9.48E+00,-2.08E+01,-7.62E+00,-1.18E+01,-2.59E+01,-1.43E+01,-8.49E+00,-1.82E+01
3.43E+01,-1.12E+01,-8.34E+00,-7.67E+00,-6.48E+00,-1.31E+01,-7.82E+00,-1.69E+01,-6.88E+00
3.43E+01,-7.38E+00,-9.52E+00,-1.17E+01,-9.87E+00,-9.29E+00,-1.64E+01,-4.44E+00,-2.40E+01
3.43E+01,-1.13E+01,-1.66E+01,-1.66E+01,-1.27E+01,-1.02E+01,-1.12E+01,-1.79E+01,-1.56E+01
3.44E+01,-1.27E+01,-1.00E+01,-1.89E+01,-7.90E+00,-8.79E+00,-1.86E+01,-6.94E+00,-1.25E+01
3.44E+01,-9.48E+00,-1.53E+01,-7.11E+00,-1.36E+01,-9.77E+00,-1.29E+01,-1.85E+01,-1.25E+01
3.44E+01,-1.71E+01,-1.28E+01,-2.13E+01,-1.15E+01,-5.54E+00,-1.17E+01,-1.25E+01,-1.10E+01
3.44E+01,-8.26E+00,-1.14E+01,-1.11E+01,-1.37E+01,-2.10E+01,-1.30E+01,-1.13E+01,-1.58E+01
3.44E+01,-9.16E+00,-7.72E+00,-1.69E+01,-2.69E+01,-1.18E+01,-1.18E+01,-2.54E+01,-1.72E+01
3.44E+01,-1.12E+01,-1.20E+01,-1.46E+01,-9.94E+00,-6.97E+00,-9.52E+00,-1.78E+01,-2.42E+01
3.45E+01,-1.70E+01,-3.00E+01,-1.35E+01,-1.05E+01,-8.39E+00,-2.43E+01,-1.96E+01,-1.18E+01
3.45E+01,-1.31E+01,-1.59E+01,-1.53E+01,-5.69E+00,-1.59E+01,-1.07E+01,-1.16E+01,-1.74E+01
3.45E+01,-1.36E+01,-2.53E+01,-1.63E+01,-1.33E+01,-1.35E+01,-9.91E+00,-1.54E+01,-1.07E+01
3.45E+01,-1.53E+01,-2.39E+01,-1.14E+01,-9.40E+00,-1.18E+01,-5.76E+00,-9.51E+00,-7.88E+00
3.45E+01,-1.57E+01,-1.45E+01,-1.14E+01,-1.39E+01,-1.88E+01,-9.38E+00,-9.67E+00,-1.13E+01
3.45E+01,-4.98E+00,-1.49E+01,-1.41E+01,-2.51E+01,-1.48E+01,-1.26E+01,-2.71E+01,-9.46E+00
3.46E+01,-2.26E+01,-2.02E+01,-1.33E+01,-1.36E+01,-1.35E+01,-2.61E+01,-1.92E+01,-9.18E+00
3.46E+01,-1.40E+01,-1.01E+01,-2.16E+01,-1.44E+01,-7.54E+00,-1.01E+01,-8.26E+00,-1.61E+01
3.46E+01,-7.76E+00,-1.62E+01,-1.67E+01,-2.54E+01,-1.32E+01,-1.22E+01,-8.68E+00,-8.03E+00
3.46E+01,-5.90E+00,-8.23E+00,-9.34E+00,-9.55E+00,-2.03E+01,-1.09E+01,-1.36E+01,-6.37E+00
3.46E+01,-7.18E+00,-7.17E+00,-2.69E+01,-1.91E+01,-9.55E+00,-6.68E+00,-9.85E+00,-8.85E+00
3.46E+01,-1.52E+01,-1.73E+01,-7.81E+00,-2.62E+01,-1.34E+01,-1.33E+01,-1.18E+01,-8.15E+00
3.47E+01,-5.46E+00,-1.47E+01,-1.06E+01,-1.92E+01,-1.02E+01,-1.21E+01,-1.80E+01,-1.14E+01
3.47E+01,-1.72E+01,-1.94E+01,-5.09E+00,-1.72E+01,-8.91E+00,-1.35E+01,-1.53E+01,-2.06E+01
3.47E+01,-1.03E+01,-1.28E+01,-1.36E+01,-5.18E+00,-1.75E+01,-7.80E+00,-9.64E+00,-2.44E+01
3.47E+01,-7.10E+00,-1.40E+01,-7.63E+00,-1.16E+01,-1.28E+01,-1.45E+01,-2.73E+01,-9.80E+00
3.47E+01,-7.54E+00,-5.50E+00,-1.09E+01,-1.11E+01,-7.04E+00,-5.14E+00,-5.77E+00,-1.28E+01
3.47E+01,-1.97E+01,-1.96E+01,-2.65E+01,-1.61E+01,-9.95E+00,-7.46E+00,-8.29E+00,-9.89E+00
3.47E+01,-1.02E+01,-1.13E+01,-1.41E+01,-1.04E+01,-2.10E+01,-3.19E+01,-9.42E+00,-1.71E+01
3.48E+01,-2.65E+01,-2.25E+01,-1.18E+01,-1.73E+01,-1.56E+01,-1.86E+01,-1.43E+01,-1.47E+01
3.48E+01,-9.87E+00,-4.75E+00,-9.59E+00,-1.47E+01,-1.03E+01,-2.07E+01,-1.32E+01,-1.28E+01
3.48E+01,-7.43E+00,-1.73E+01,-1.23E+01,-1.21E+01,-7.82E+00,-3.00E+01,-6.23E+00,-1.86E+01
3.48E+01,-1.31E+01,-1.23E+01,-1.25E+01,-8.92E+00,-1.30E+01,-1.51E+01,-1.61E+01,-1.49E+01
3.48E+01,-1.16E+01,-1.86E+01,-1.92E+01,-6.53E+00,-7.23E+00,-2.58E+01,-1.08E+01,-6.15E+00
3.48E+01,-6.77E+00,-5.29E+00,-5.31E+00,-1.61E+01,-8.67E+00,-9.34E+00,-1.04E+01,-1.19E+01
3.49E+01,-1.13E+01,-1.82E+01,-1.98E+01,-2.11E+01,-1.72E+01,-1.46E+01,-1.36E+01,-2.36E+01
3.49E+01,-1.47E+01,-1.13E+01,-1.77E+01,-1.02E+01,-7.40E+00,-5.49E+00,-5.90E+00,-5.67E+00
3.49E+01,-8.80E+00,-1.10E+01,-6.30E+00,-1.14E+01,-1.11E+01,-1.40E+01,-1.36E+01,-3.63E+00
3.49E+01,-1.54E+01,-2.37E+01,-9.76E+00,-2.29E+01,-1.02E+01,-2.28E+01,-1.46E+01,-1.36E+01
3.49E+01,-9.71E+00,-8.96E+00,-1.41E+01,-1.40E+01,-2.26E+01,-1.69E+01,-1.32E+01,-1.51E+01
3.49E+01,-1.18E+01,-7.03E+00,-1.44E+01,-2.46E+01,-1.50E+01,-1.82E+01,-1.02E+01,-1.47E+01
3.50E+01,-1.40E+01,-1.96E+01,-8.72E+00,-3.23E+01,-1.40E+01,-1.65E+01,-1.60E+01,-1.25E+01
3.50E+01,-4.68E+00,-7.21E+00,-1.82E+01,-2.00E+01,-1.48E+01,-1.79E+01,-7.65E+00,-1.90E+01
3.50E+01,-2.25E+01,-1.90E+01,-2.06E+01,-2.07E+01,-2.36E+01,-1.09E+01,-1.33E+01,-2.47E+01
3.50E+01,-8.32E+00,-9.74E+00,-1.05E+01,-7.68E+00,-1.07E+01,-7.23E+00,-5.24E+00,-1.14E+01
3.50E+01,-1.48E+01,-1.10E+01,-9.17E+00,-1.24E+01,-1.74E+01,-1.78E+01,-2.36E+01,-8.90E+00
3.50E+01,-1.03E+01,-1.18E+01,-1.26E+01,-1.47E+01,-7.34E+00,-2.80E+01,-1.15E+01,-1.73E+01
3.51E+01,-2.29E+01,-1.53E+01,-1.34E+01,-1.37E+01,-1.23E+01,-2.13E+01,-2.57E+01,-1.10E+01
3.51E+01,-1.26E+01,-9.54E+00,-1.43E+01,-1.14E+01,-1.22E+01,-3.82E+01,-1.30E+01,-7.80E+00
3.51E+01,-9.96E+00,-1.25E+01,-1.23E+01,-1.01E+01,-1.24E+01,-1.66E+01,-9.57E+00,-2.78E+01
3.51E+01,-1.70E+01,-2.48E+01,-1.67E+01,-2.03E+01,-2.04E+01,-1.27E+01,-1.10E+01,-8.24E+00
3.51E+01,-1.28E+01,-1.91E+01,-2.04E+01,-1.97E+01,-1.39E+01,-9.83E+00,-1.26E+01,-1.03E+01
3.51E+01,-9.58E+00,-1.39E+01,-1.27E+01,-1.16E+01,-8.33E+00,-1.56E+01,-9.25E+00,-1.03E+01
3.52E+01,-1.18E+01,-1.13E+01,-1.29E+01,-1.77E+01,-1.54E+01,-1.22E+01,-2.69E+01,-1.10E+01
3.52E+01,-9.73E+00,-1.94E+01,-2.44E+01,-1.04E+01,-1.57E+01,-2.91E+01,-1.39E+01,-1.37E+01
3.52E+01,-2.27E+01,-1.39E+01,-1.74E+01,-1.08E+01,-8.74E+00,-2.80E+01,-1.44E+01,-1.50E+01
3.52E+01,-1.23E+01,-9.78E+00,-2.37E+01,-2.37E+01,-1.11E+01,-1.11E+01,-1.65E+01,-2.88E+01
3.52E+01,-1.01E+01,-1.84E+01,-1.30E+01,-9.86E+00,-1.48E+01,-7.28E+00,-9.51E+00,-7.18E+00
3.52E+01,-6.46E+00,-4.66E+00,-1.02E+01,-8.56E+00,-1.65E+01,-1.04E+01,-1.04E+01,-1.89E+01
3.53E+01,-2.15E+01,-2.98E+01,-1.25E+01,-1.78E+01,-1.13E+01,-1.79E+01,-1.30E+01,-1.52E+01
3.53E+01,-1.04E+01,-1.95E+01,-1.97E+01,-1.04E+01,-1.55E+01,-4.43E+00,-9.42E+00,-1.07E+01
3.53E+01,-1.43E+01,-1.81E+01,-1.02E+01,-2.40E+01,-1.79E+01,-1.33E+01,-1.90E+01,-1.48E+01
3.53E+01,-1.75E+01,-2.03E+01,-9.62E+00,-1.35E+01,-6.43E+00,-8.12E+00,-9.26E+00,-1.56E+01
3.53E+01,-1.06E+01,-1.48E+01,-8.85E+00,-1.05E+01,-3.64E+00,-9.17E+00,-1.51E+01,-7.71E+00
3.53E+01,-1.93E+01,-1.60E+01,-1.07E+01,-1.60E+01,-1.12E+01,-1.08E+01,-1.04E+01,-1.65E+01
3.54E+01,-2.85E+01,-1.40E+01,-1.48E+01,-1.86E+01,-1.81E+01,-1.74E+01,-1.13E+01,-7.66E+00
3.54E+01,-8.98E+00,-1.29E+01,-1.28E+01,-1.68E+01,-1.33E+01,-1.66E+01,-1.02E+01,-7.94E+00
3.54E+01,-2.09E+01,-1.64E+01,-2.60E+01,-1.00E+01,-1.47E+01,-1.36E+01,-1.17E+01,-5.54E+00
3.54E+01,-2.02E+01,-1.14E+01,-1.46E+01,-9.90E+00,-5.30E+00,-4.76E+00,-7.74E+00,-1.06E+01
3.54E+01,-1.20E+01,-1.45E+01,-2.44E+01,-1.14E+01,-3.55E+01,-1.54E+01,-1.79E+01,-1.70E+01
3.54E+01,-4.51E+00,-8.79E+00,-5.57E+00,-5.26E+00,-1.57E+01,-1.57E+01,-1.23E+01,-7.97E+00
3.54E+01,-9.05E+00,-1.71E+01,-1.06E+01,-1.80E+01,-1.49E+01,-1.40E+01,-1.84E+01,-1.46E+01
3.55E+01,-1.16E+01,-1.54E+01,-6.26E+00,-3.44E+01,-1.00E+01,-2.43E+01,-1.87E+01,-6.04E+00
3.55E+01,-1.17E+01,-1.82E+01,-1.69E+01,-6.10E+00,-1.16E+01,-2.07E+01,-1.68E+01,-9.95E+00
3.55E+01,-9.85E+00,-9.95E+00,-1.11E+01,-1.55E+01,-1.25E+01,-1.74E+01,-1.45E+01,-1.17E+01
3.55E+01,-1.85E+01,-1.87E+01,-1.30E+01,-2.97E+01,-8.30E+00,-1.51E+01,-1.52E+01,-1.05E+01
3.55E+01,-8.94E+00,-9.41E+00,-1.22E+01,-2.23E+01,-7.75E+00,-1.28E+01,-1.50E+01,-1.03E+01
3.55E+01,-4.38E+00,-5.43E+00,-1.25E+01,-1.03E+01,-8.74E+00,-1.07E+01,-7.33E+00,-1.28E+01
3.56E+01,-1.64E+01,-1.28E+01,-1.22E+01,-1.56E+01,-1.30E+01,-1.08E+01,-2.23E+01,-9.68E+00
3.56E+01,-8.05E+00,-9.30E+00,-1.55E+01,-1.65E+01,-1.75E+01,-1.04E+01,-9.79E+00,-1.60E+01
3.56E+01,-1.16E+01,-1.23E+01,-1.84E+01,-1.35E+01,-1.42E+01,-1.07E+01,-1.33E+01,-1.21E+01
3.56E+01,-2.22E+01,-1.38E+01,-2.30E+01,-9.40E+00,-1.04E+01,-2.10E+01,-8.87E+00,-7.65E+00
3.56E+01,-1.43E+01,-1.37E+01,-8.95E+00,-2.02E+01,-1.81E+01,-1.64E+01,-2.01E+01,-1.84E+01
3.56E+01,-8.39E+00,-1.63E+01,-1.79E+01,-2.48E+01,-1.36E+01,-2.04E+01,-1.36E+01,-8.86E+00
3.57E+01,-1.04E+01,-1.51E+01,-1.35E+01,-2.31E+01,-1.14E+01,-8.36E+00,-2.09E+01,-1.37E+01
3.57E+01,-1.75E+01,-1.46E+01,-1.40E+01,-1.62E+01,-1.03E+01,-9.04E+00,-1.52E+01,-1.28E+01
3.57E+01,-9.00E+00,-1.74E+01,-9.10E+00,-7.17E+00,-1.30E+01,-1.77E+01,-1.72E+01,-1.57E+01
3.57E+01,-1.65E+01,-1.31E+01,-1.96E+01,-1.28E+01,-1.36E+01,-1.58E+01,-9.08E+00,-8.51E+00
3.57E+01,-9.80E+00,-1.03E+01,-9.55E+00,-9.71E+00,-1.74E+01,-1.44E+01,-2.17E+01,-8.14E+00
3.57E+01,-3.25E+00,-2.34E+00,-1.18E+01,-7.63E+00,-1.45E+01,-6.28E+00,-3.93E+00,-1.25E+01
3.58E+01,-9.54E+00,-9.29E+00,-2.97E+01,-1.10E+01,-1.65E+01,-1.17E+01,-7.49E+00,-7.74E+00
3.58E+01,-2.31E+00,-6.08E+00,-8.24E+00,-9.89E+00,-9.99E+00,-1.11E+01,-6.42E+00,-1.30E+01
3.58E+01,-2.56E+01,-1.10E+01,-1.46E+01,-9.96E+00,-7.88E+00,-1.37E+01,-1.44E+01,-2.47E+01
3.58E+01,-2.03E+01,-9.72E+00,-1.43E+01,-1.96E+01,-9.51E+00,-5.41E+00,-1.24E+01,-9.92E+00
3.58E+01,-1.67E+01,-1.29E+01,-2.01E+01,-1.13E+01,-7.59E+00,-6.80E+00,-9.02E+00,-9.38E+00
3.58E+01,-2.19E+01,-1.77E+01,-1.30E+01,-2.11E+01,-1.13E+01,-1.57E+01,-1.51E+01,-2.26E+01
3.59E+01,-1.37E+01,-1.97E+01,-1.28E+01,-1.09E+01,-7.31E+00,-8.46E+00,-9.22E+00,-1.20E+01
3.59E+01,-9.85E+00,-6.99E+00,-7.33E+00,-5.24E+00,-1.38E+01,-9.45E+00,-1.20E+01,-1.38E+01
3.59E+01,-1.05E+01,-9.09E+00,-1.67E+01,-1.19E+01,-9.84E+00,-1.74E+01,-9.08E+00,-9.08E+00
3.59E+01,-1.82E+01,-1.06E+01,-1.91E+01,-1.44E+01,-1.41E+01,-1.56E+01,-1.23E+01,-2.13E+01
3.59E+01,-2.01E+01,-2.24E+01,-2.24E+01,-1.82E+01,-8.21E+00,-1.56E+01,-9.34E+00,-1.18E+01
3.59E+01,-3.27E+01,-2.29E+01,-1.32E+01,-2.92E+01,-5.80E+00,-1.44E+01,-1.19E+01,-1.13E+01
3.60E+01,-2.06E+01,-1.66E+01,-6.88E+00,-7.02E+00,-3.19E+00,-7.98E+00,-1.19E+01,-9.77E+00
3.60E+01,-7.30E+00,-1.02E+01,-1.81E+01,-1.64E+01,-1.18E+01,-7.78E+00,-1.33E+01,-2.24E+00
3.60E+01,-8.13E+00,-5.55E+00,-7.29E+00,-9.30E+00,-1.26E+01,-1.76E+01,-1.18E+01,-6.29E+00
3.60E+01,-1.21E+01,-1.04E+01,-9.67E+00,-1.96E+01,-9.43E+00,-8.69E+00,-4.34E+00,-1.22E+01
3.60E+01,-6.80E+00,-7.60E+00,-1.07E+01,-2.44E+01,-1.61E+01,-9.19E+00,-1.13E+01,-1.58E+01
3.60E+01,-1.15E+01,-1.63E+01,-1.76E+01,-1.39E+01,-1.85E+01,-1.31E+01,-1.13E+01,-2.44E+01
3.61E+01,-1.91E+01,-2.38E+01,-2.30E+01,-2.17E+01,-1.43E+01,-1.19E+01,-1.24E+01,-1.46E+01
3.61E+01,-1.03E+01,-2.35E+01,-2.54E+01,-1.40E+01,-1.37E+01,-1.14E+01,-7.86E+00,-1.41E+01
3.61E+01,-5.46E+00,-8.70E+00,-9.02E+00,-1.01E+01,-5.62E+00,-1.12E+01,-1.11E+01,-1.15E+01
3.61E+01,-1.27E+01,-2.18E+01,-1.25E+01,-1.02E+01,-2.13E+01,-1.15E+01,-9.17E+00,-1.54E+01
3.61E+01,-1.92E+01,-8.09E+00,-2.32E+01,-2.02E+01,-1.44E+01,-1.42E+01,-9.29E+00,-1.67E+01
3.61E+01,-1.07E+01,-1.70E+01,-1.46E+01,-2.52E+01,-1.43E+01,-1.85E+01,-1.71E+01,-1.10E+01
3.61E+01,-1.24E+01,-2.16E+01,-1.13E+01,-1.09E+01,-9.54E+00,-1.15E+01,-9.96E+00,-2.84E+01
3.62E+01,-9.66E+00,-1.09E+01,-6.17E+00,-1.48E+01,-5.27E+00,-6.46E+00,-5.29E+00,-9.41E+00
3.62E+01,-1.81E+01,-1.10E+01,-1.88E+01,-9.47E+00,-1.21E+01,-1.21E+01,-5.53E+00,-1.40E+01
3.62E+01,-1.16E+01,-1.56E+01,-1.68E+01,-2.33E+01,-1.28E+01,-2.01E+01,-1.18E+01,-1.05E+01
3.62E+01,-1.39E+01,-8.03E+00,-8.48E+00,-6.39E+00,-1.31E+01,-1.08E+01,-1.73E+01,-1.74E+01
3.62E+01,-1.10E+01,-1.30E+01,-8.75E+00,-2.07E+01,-5.97E+00,-1.22E+01,-8.56E+00,-7.76E+00
3.62E+01,-1.15E+01,-1.26E+01,-1.22E+01,-2.34E+01,-1.63E+01,-8.15E+00,-7.74E+00,-1.12E+01
3.63E+01,-1.45E+01,-1.37E+01,-1.97E+01,-1.60E+01,-1.68E+01,-2.25E+01,-1.25E+01,-1.21E+01
3.63E+01,-1.23E+01,-2.33E+01,-1.31E+01,-9.30E+00,-1.34E+01,-9.52E+00,-1.06E+01,-7.40E+00
3.63E+01,-7.22E+00,-1.13E+01,-1.98E+01,-1.30E+01,-6.36E+00,-2.34E+01,-7.45E+00,-4.89E+00
3.63E+01,-3.40E+01,-1.45E+01,-9.46E+00,-8.53E+00,-1.50E+01,-1.36E+01,-1.34E+01,-1.14E+01
3.63E+01,-1.37E+01,-1.90E+01,-1.98E+01,-1.93E+01,-6.37E+00,-8.20E+00,-1.17E+01,-1.34E+01
3.63E+01,-7.96E+00,-1.63E+01,-1.36E+01,-1.87E+01,-1.23E+01,-2.99E+01,-1.04E+01,-1.07E+01
3.64E+01,-3.66E+00,-1.02E+01,-1.72E+01,-1.01E+01,-6.88E+00,-1.40E+01,-1.28E+01,-8.53E+00
3.64E+01,-1.65E+01,-1.66E+01,-2.03E+01,-6.91E+00,-6.74E+00,-4.09E+00,-7.80E+00,-4.44E+00
3.64E+01,-1.49E+01,-1.10E+01,-1.07E+01,-7.08E+00,-8.57E+00,-1.57E+01,-1.77E+01,-3.13E+01
3.64E+01,-1.58E+01,-1.45E+01,-5.84E+00,-1.15E+01,-1.40E+01,-1.48E+01,-1.16E+01,-7.61E+00
3.64E+01,-1.03E+01,-1.45E+01,-1.34E+01,-3.72E+01,-1.23E+01,-8.09E+00,-1.12E+01,-1.29E+01
3.64E+01,-1.30E+01,-1.67E+01,-1.33E+01,-2.51E+01,-1.80E+01,-2.61E+01,-1.74E+01,-1.27E+01
3.65E+01,-1.31E+01,-2.07E+01,-1.68E+01,-1.80E+01,-1.72E+01,-1.49E+01,-8.30E+00,-1.34E+01
3.65E+01,-1.66E+01,-2.63E+01,-1.12E+01,-1.75E+01,-1.02E+01,-1.54E+01,-1.01E+01,-1.88E+01
3.65E+01,-2.01E+01,-1.78E+01,-1.92E+01,-1.01E+01,-1.08E+01,-8.52E+00,-1.40E+01,-1.57E+01
3.65E+01,-1.71E+01,-2.15E+01,-2.18E+01,-1.00E+01,-1.35E+01,-1.02E+01,-6.66E+00,-1.83E+01
3.65E+01,-1.33E+01,-1.21E+01,-2.09E+01,-2.44E+01,-1.37E+01,-1.11E+01,-9.37E+00,-1.01E+01
3.65E+01,-1.44E+01,-1.18E+01,-1.18E+01,-1.01E+01,-9.29E+00,-1.04E+01,-1.10E+01,-7.63E+00
3.66E+01,-1.00E+01,-1.96E+01,-2.14E+01,-1.11E+01,-2.26E+01,-1.10E+01,-2.19E+01,-3.54E+01
3.66E+01,-1.88E+01,-1.30E+01,-7.63E+00,-1.32E+01,-8.25E+00,-9.43E+00,-1.59E+01,-9.19E+00
3.66E+01,-7.54E+00,-1.04E+01,-1.47E+01,-9.50E+00,-1.88E+01,-1.17E+01,-1.00E+01,-1.39E+01
3.66E+01,-9.70E+00,-1.17E+01,-2.08E+01,-1.48E+01,-1.19E+01,-1.11E+01,-1.31E+01,-1.21E+01
3.66E+01,-7.56E+00,-9.46E+00,-1.93E+01,-1.93E+01,-1.60E+01,-2.38E+01,-1.18E+01,-8.74E+00
3.66E+01,-8.60E+00,-9.27E+00,-1.21E+01,-1.65E+01,-1.18E+01,-1.89E+01,-2.24E+01,-1.65E+01
3.67E+01,-7.81E+00,-1.03E+01,-2.34E+01,-1.22E+01,-2.96E+01,-7.66E+00,-1.58E+01,-1.48E+01
3.67E+01,-1.19E+01,-1.07E+01,-8.42E+00,-9.52E+00,-4.88E+00,-1.60E+01,-1.06E+01,-2.83E+01
3.67E+01,-9.74E+00,-7.10E+00,-6.81E+00,-1.04E+01,-7.37E+00,-3.09E+01,-2.25E+01,-1.06E+01
3.67E+01,-1.02E+01,-1.33E+01,-9.71E+00,-1.34E+01,-2.86E+01,-1.39E+01,-9.61E+00,-8.29E+00
3.67E+01,-7.62E+00,-1.06E+01,-9.03E+00,-2.23E+00,-5.97E+00,-1.28E+01,-3.01E+01,-1.55E+01
3.67E+01,-9.93E+00,-7.72E+00,-5.83E+00,-9.19E+00,-1.53E+01,-1.97E+01,-7.67E+00,-2.85E+01
3.68E+01,-2.04E+01,-1.96E+01,-1.45E+01,-1.12E+01,-1.40E+01,-2.05E+01,-1.57E+01,-9.62E+00
3.68E+01,-1.36E+01,-1.32E+01,-1.26E+01,-6.85E+00,-2.39E+01,-6.11E+00,-1.53E+01,-2.33E+01
3.68E+01,-9.34E+00,-9.44E+00,-8.06E+00,-8.46E+00,-1.09E+01,-1.10E+01,-7.92E+00,-8.70E+00
3.68E+01,-1.64E+01,-5.28E+00,-1.86E+01,-7.68E+00,-1.78E+01,-1.73E+01,-1.30E+01,-1.45E+01
3.68E+01,-4.15E+00,-1.29E+01,-1.61E+01,-6.89E+00,-1.09E+01,-1.50E+01,-1.99E+01,-1.06E+01
3.68E+01,-5.65E+00,-9.63E+00,-8.19E+00,-7.07E+00,-1.86E+01,-6.54E+00,-1.73E+01,-9.06E+00
3.68E+01,-1.15E+01,-1.35E+01,-2.02E+01,-2.12E+01,-7.38E+00,-7.03E+00,-8.36E+00,-1.11E+01
3.69E+01,-8.26E+00,-9.92E+00,-1.80E+01,-6.47E+00,-1.04E+01,-8.87E+00,-1.12E+01,-9.74E+00
3.69E+01,-5.68E+00,-1.49E+01,-1.84E+01,-1.00E+01,-1.31E+01,-1.37E+01,-1.79E+01,-1.99E+01
3.69E+01,-1.04E+01,-7.13E+00,-8.36E+00,-1.22E+01,-2.11E+01,-1.10E+01,-1.12E+01,-7.90E+00
3.69E+01,-1.39E+01,-1.84E+01,-1.20E+01,-5.13E+00,-1.18E+01,-1.47E+01,-8.67E+00,-1.07E+01
3.69E+01,-2.64E+01,-1.44E+01,-1.38E+01,-1.20E+01,-1.66E+01,-1.68E+01,-1.28E+01,-9.99E+00
3.69E+01,-1.82E+01,-9.18E+00,-9.83E+00,-1.28E+01,-6.69E+00,-1.10E+01,-1.14E+01,-1.12E+01
3.70E+01,-1.36E+01,-6.05E+00,-1.27E+01,-2.49E+01,-1.72E+01,-9.01E+00,-7.88E+00,-2.16E+01
3.70E+01,-1.13E+01,-1.16E+01,-1.12E+01,-1.60E+01,-2.06E+01,-8.69E+00,-1.52E+01,-1.33E+01
3.70E+01,-1.06E+01,-1.28E+01,-1.09E+01,-8.90E+00,-6.78E+00,-7.98E+00,-1.38E+01,-1.97E+01
3.70E+01,-8.42E+00,-1.32E+01,-1.49E+01,-1.77E+01,-1.58E+01,-2.59E+01,-1.39E+01,-5.95E+00
3.70E+01,-1.89E+01,-1.80E+01,-1.43E+01,-1.64E+01,-7.89E+00,-1.31E+01,-1.68E+01,-1.32E+01
3.70E+01,-1.78E+01,-2.27E+01,-2.53E+01,-1.37E+01,-1.22E+01,-2.26E+01,-1.43E+01,-8.61E+00
3.71E+01,-8.25E+00,-1.28E+01,-6.98E+00,-1.63E+01,-9.69E+00,-2.56E+01,-1.53E+01,-8.48E+00
3.71E+01,-2.32E+00,-7.71E+00,-1.69E+01,-1.17E+01,-1.41E+01,-5.63E+00,-8.20E+00,-3.39E+00
3.71E+01,-1.06E+01,-1.07E+01,-5.89E+00,-6.03E+00,-1.00E+01,-2.16E+01,-7.49E+00,-7.50E+00
3.71E+01,-9.68E+00,-1.32E+01,-1.08E+01,-9.29E+00,-2.11E+01,-1.70E+01,-1.99E+01,-2.25E+01
3.71E+01,-3.83E+00,-5.53E+00,-1.17E+01,-9.13E+00,-1.20E+01,-5.86E+00,-7.86E+00,-8.58E+00
3.71E+01,-7.51E+00,-7.19E+00,-1.44E+01,-1.93E+01,-9.27E+00,-1.65E+01,-9.44E+00,-6.66E+00
3.72E+01,-1.20E+01,-6.20E+00,-7.00E+00,-4.54E+00,-1.40E+00,-1.45E+01,-2.03E+01,-1.49E+01
3.72E+01,-3.32E+00,-1.24E+01,-1.49E+01,-2.90E+01,-1.46E+01,-1.09E+01,-7.87E+00,-1.50E+01
3.72E+01,-4.69E+00,-6.68E+00,-1.66E+01,-1.22E+01,-2.31E+01,-2.84E+01,-1.30E+01,-9.17E+00
3.72E+01,-1.90E+01,-2.63E+01,-2.61E+01,-1.58E+01,-2.27E+01,-8.53E+00,-1.78E+01,-1.96E+01
3.72E+01,-7.50E+00,-1.59E+01,-1.69E+01,-2.62E+01,-1.00E+01,-1.11E+01,-1.46E+01,-1.82E+01
3.72E+01,-1.10E+01,-3.83E+00,-1.06E+01,-1.21E+01,-1.04E+01,-7.56E+00,-2.64E+01,-1.80E+01
3.73E+01,-2.53E+01,-1.50E+01,-1.00E+01,-2.66E+01,-1.34E+01,-2.36E+01,-1.23E+01,-9.79E+00
3.73E+01,-5.28E+00,-1.11E+01,-9.72E+00,-9.89E+00,-1.74E+01,-2.06E+01,-1.33E+01,-8.08E+00
3.73E+01,-9.23E+00,-4.42E+00,-6.59E+00,-1.14E+01,-1.35E+01,-1.20E+01,-1.30E+01,-6.35E+00
3.73E+01,-5.52E+00,-6.02E+00,-9.68E+00,-1.34E+01,-2.18E+01,-1.77E+01,-9.66E+00,-9.71E+00
3.73E+01,-8.13E+00,-1.15E+01,-1.30E+01,-1.27E+01,-7.14E+00,-1.29E+01,-5.22E+00,-1.18E+01
3.73E+01,-9.14E+00,-1.15E+01,-1.41E+01,-1.45E+01,-1.27E+01,-2.92E+01,-1.33E+01,-4.65E+00
3.74E+01,-4.81E+00,-7.27E+00,-7.28E+00,-1.34E+01,-6.85E+00,-1.12E+01,-9.40E+00,-9.19E+00
3.74E+01,-1.93E+01,-3.03E+01,-9.36E+00,-1.12E+01,-1.09E+01,-1.15E+01,-9.39E+00,-6.93E+00
3.74E+01,-1.09E+01,-1.75E+01,-1.98E+01,-1.82E+01,-2.57E+01,-1.49E+01,-1.26E+01,-1.57E+01
3.74E+01,-6.76E+00,-1.08E+01,-1.54E+01,-1.25E+01,-2.32E+01,-1.32E+01,-1.42E+01,-1.31E+01
3.74E+01,-1.32E+01,-7.31E+00,-1.03E+01,-9.88E+00,-1.45E+01,-1.14E+01,-8.11E+00,-1.09E+01
3.74E+01,-1.33E+01,-1.76E+01,-5.63E+00,-1.31E+01,-1.16E+01,-2.46E+01,-1.67E+01,-2.63E+01
3.75E+01,-1.85E+01,-2.75E+01,-1.07E+01,-1.62E+01,-1.14E+01,-9.58E+00,-1.64E+01,-1.60E+01
3.75E+01,-2.21E+01,-2.03E+01,-1.43E+01,-1.60E+01,-1.14E+01,-2.09E+01,-1.70E+01,-1.14E+01
3.75E+01,-6.68E+00,-9.37E+00,-1.55E+01,-1.65E+01,-3.78E+01,-9.06E+00,-9.90E+00,-5.80E+00
3.75E+01,-4.46E+00,-6.59E+00,-1.09E+01,-2.01E+01,-1.78E+01,-8.64E+00,-1.37E+01,-1.47E+01
3.75E+01,-1.27E+01,-1.18E+01,-1.93E+01,-1.09E+01,-1.28E+01,-2.76E+01,-1.47E+01,-1.42E+01
3.75E+01,-1.56E+01,-1.95E+01,-9.22E+00,-9.36E+00,-1.56E+01,-1.79E+01,-1.57E+01,-1.39E+01
3.75E+01,-1.05E+01,-1.31E+01,-7.54E+00,-8.17E+00,-1.75E+01,-2.01E+01,-9.31E+00,-1.31E+01
3.76E+01,-6.33E+00,-1.10E+01,-1.62E+01,-1.17E+01,-1.05E+01,-1.75E+01,-1.30E+01,-8.32E+00
3.76E+01,-1.23E+01,-1.85E+01,-1.60E+01,-1.18E+01,-1.47E+01,-4.52E+00,-1.32E+01,-2.31E+01
3.76E+01,-9.33E+00,-3.08E+01,-8.71E+00,-7.32E+00,-5.89E+00,-6.90E+00,-1.31E+01,-1.03E+01
3.76E+01,-9.92E+00,-1.30E+01,-1.46E+01,-6.13E+00,-1.17E+01,-1.28E+01,-1.23E+01,-2.88E+01
3.76E+01,-6.03E+00,-6.84E+00,-7.37E+00,-1.83E+01,-1.89E+01,-2.06E+01,-6.97E+00,-4.50E+00
3.76E+01,-1.21E+01,-7.26E+00,-1.22E+01,-9.46E+00,-1.56E+01,-1.82E+01,-3.60E+01,-1.26E+01
3.77E+01,-9.39E+00,-8.82E+00,-8.18E+00,-1.91E+01,-1.30E+01,-1.65E+01,-2.18E+01,-2.66E+01
3.77E+01,-5.88E+00,-2.05E+01,-2.80E+01,-8.66E+00,-6.42E+00,-3.12E+00,-6.16E+00,-2.33E+01
3.77E+01,-1.38E+01,-1.63E+01,-1.81E+01,-1.35E+01,-9.14E+00,-2.30E+01,-5.92E+01,-1.35E+01
3.77E+01,-1.37E+01,-1.42E+01,-1.11E+01,-1.68E+01,-2.08E+01,-2.29E+01,-7.80E+00,-1.19E+01
3.77E+01,-1.11E+01,-8.20E+00,-1.13E+01,-1.58E+01,-1.90E+01,-5.96E+00,-1.88E+01,-2.27E+01
3.77E+01,-3.38E+01,-1.19E+01,-8.66E+00,-1.86E+01,-2.63E+01,-1.21E+01,-1.53E+01,-1.23E+01
3.78E+01,-2.06E+01,-5.22E+00,-9.78E+00,-9.33E+00,-1.33E+01,-2.99E+01,-1.03E+01,-1.47E+01
3.78E+01,-1.07E+01,-8.77E+00,-4.94E+00,-6.32E+00,-5.45E+00,-9.89E+00,-1.84E+01,-8.12E+00
3.78E+01,-1.10E+01,-1.29E+01,-2.00E+01,-6.70E+00,-1.07E+01,-1.22E+01,-2.00E+01,-1.55E+01
3.78E+01,-2.46E+01,-1.27E+01,-1.13E+01,-1.35E+01,-1.17E+01,-7.06E+00,-5.32E+00,-9.60E+00
3.78E+01,-1.28E+01,-1.06E+01,-6.58E+00,-4.28E+00,-1.21E+01,-1.41E+01,-7.50E+00,-1.30E+01
3.78E+01,-4.27E+00,-1.44E+01,-2.02E+01,-1.25E+01,-1.65E+01,-2.57E+01,-1.65E+01,-1.40E+01
3.79E+01,-1.72E+01,-1.68E+01,-1.73E+01,-1.46E+01,-2.01E+01,-1.74E+01,-1.59E+01,-1.93E+01
3.79E+01,-1.56E+01,-1.20E+01,-1.38E+01,-8.97E+00,-1.34E+01,-1.07E+01,-1.94E+01,-3.06E+01
3.79E+01,-1.74E+01,-1.10E+01,-8.23E+00,-1.15E+01,-1.55E+01,-9.71E+00,-6.33E+00,-1.19E+01
3.79E+01,-1.41E+01,-1.41E+01,-1.46E+01,-1.10E+01,-1.20E+01,-1.32E+01,-1.83E+01,-2.65E+01
3.79E+01,-7.92E+00,-2.64E+01,-7.32E+00,-1.42E+00,-9.57E+00,-1.01E+01,-1.94E+01,-1.82E+01
3.79E+01,-1.09E+01,-1.21E+01,-8.69E+00,-5.16E+00,-4.72E+00,-8.38E+00,-8.06E+00,-2.03E+01
3.80E+01,-1.30E+01,-6.86E+00,-2.98E+01,-7.85E+00,-9.02E+00,-8.50E+00,-1.11E+01,-1.31E+01
3.80E+01,-8.65E+00,-9.23E+00,-1.36E+01,-2.01E+01,-2.37E+01,-1.39E+01,-1.97E+01,-9.37E+00
3.80E+01,-1.30E+01,-1.25E+01,-8.71E+00,-6.21E+00,-9.23E+00,-7.58E+00,-9.83E+00,-1.44E+01
3.80E+01,-1.82E+01,-1.26E+01,-1.47E+01,-1.34E+01,-1.67E+01,-1.97E+01,-2.20E+01,-1.79E+01
3.80E+01,-8.43E+00,-1.20E+01,-7.29E+00,-5.54E+00,-6.09E+00,-1.59E+01,-1.24E+01,-1.03E+01
3.80E+01,-1.62E+01,-1.05E+01,-9.46E+00,-1.68E+01,-2.50E+01,-2.30E+01,-1.97E+01,-1.79E+01
3.81E+01,-1.28E+01,-1.57E+01,-1.56E+01,-1.14E+01,-1.01E+01,-6.30E+00,-1.42E+01,-1.39E+01
3.81E+01,-1.31E+01,-9.90E+00,-1.73E+01,-9.08E+00,-7.84E+00,-1.07E+01,-2.29E+01,-1.79E+01
3.81E+01,-8.36E+00,-1.28E+01,-1.59E+01,-1.40E+01,-5.28E+00,-1.05E+01,-7.46E+00,-1.20E+01
3.81E+01,-1.91E+01,-1.80E+01,-1.18E+01,-2.35E+01,-2.62E+01,-9.03E+00,-1.09E+01,-1.31E+01
3.81E+01,-1.05E+01,-1.19E+01,-5.20E+00,-5.67E+00,-4.37E+00,-1.34E+01,-1.75E+01,-1.36E+01
3.81E+01,-6.75E+00,-6.70E+00,-5.89E+00,-1.58E+01,-6.27E+00,-1.01E+01,-9.06E+00,-1.67E+01
3.82E+01,-5.03E+00,-1.03E+01,-4.40E+00,-2.67E+01,-1.46E+01,-2.93E+01,-1.34E+01,-7.15E+00
3.82E+01,-4.46E+00,-9.60E+00,-2.53E+01,-2.60E+01,-8.84E+00,-9.39E+00,-1.41E+01,-1.30E+01
3.82E+01,-2.00E+01,-1.71E+01,-1.22E+01,-1.29E+01,-2.54E+01,-9.92E+00,-6.76E+00,-9.55E+00
3.82E+01,-1.48E+01,-1.08E+01,-1.19E+01,-1.27E+01,-5.18E+00,-1.28E+01,-1.08E+01,-7.38E+00
3.82E+01,-7.53E+00,-1.17E+01,-2.49E+01,-1.55E+01,-1.24E+01,-1.12E+01,-1.13E+01,-1.74E+01
3.82E+01,-9.85E+00,-1.19E+01,-1.20E+01,-2.01E+01,-1.07E+01,-6.21E+00,-1.34E+01,-1.09E+01
3.82E+01,-1.73E+01,-1.44E+01,-3.34E+01,-1.16E+01,-2.43E+01,-1.94E+01,-1.42E+01,-1.06E+01
3.83E+01,-4.76E+00,-2.41E+01,-8.37E+00,-8.10E+00,-1.73E+01,-1.74E+01,-1.34E+01,-2.23E+01
3.83E+01,-9.59E+00,-8.13E+00,-8.64E+00,-9.95E+00,-1.19E+01,-2.16E+01,-2.06E+01,-1.66E+01
3.83E+01,-1.03E+01,-7.74E+00,-8.23E+00,-1.29E+01,-2.66E+01,-1.58E+01,-1.21E+01,-1.64E+01
3.83E+01,-1.07E+01,-2.45E+01,-1.08E+01,-9.36E+00,-9.37E+00,-4.99E+00,-1.54E+01,-1.05E+01
3.83E+01,-8.39E+00,-2.05E+01,-2.01E+01,-1.14E+01,-1.00E+01,-1.48E+01,-2.69E+01,-7.35E+00
3.83E+01,-1.04E+01,-1.05E+01,-1.02E+01,-8.71E+00,-5.24E+00,-4.47E+00,-3.28E+00,-1.27E+01
3.84E+01,-9.25E+00,-9.42E+00,-9.97E+00,-1.14E+01,-2.39E+01,-1.00E+01,-2.03E+01,-9.69E+00
3.84E+01,-8.84E+00,-9.93E+00,-1.01E+01,-2.17E+01,-2.36E+01,-1.97E+01,-1.26E+01,-7.82E+00
3.84E+01,-9.32E+00,-1.46E+01,-1.14E+01,-7.47E+00,-2.23E+01,-2.35E+01,-1.39E+01,-1.52E+01
3.84E+01,-8.11E+00,-1.47E+01,-1.42E+01,-1.33E+01,-1.66E+01,-2.54E+01,-3.16E+01,-1.12E+01
3.84E+01,-8.72E+00,-5.76E+00,-5.14E+00,-7.11E+00,-1.10E+01,-1.45E+01,-8.78E+00,-1.28E+01
3.84E+01,-3.24E+00,-9.09E+00,-8.98E+00,-2.33E+01,-5.94E+00,-8.15E+00,-9.32E+00,-1.30E+01
3.85E+01,-1.33E+01,-1.45E+01,-3.91E+00,-5.55E+00,-1.19E+01,-1.25E+01,-1.47E+01,-1.60E+01
3.85E+01,-1.98E+01,-9.71E+00,-6.56E+00,-6.34E+00,-6.27E+00,-7.68E+00,-1.59E+01,-1.83E+01
3.85E+01,-3.52E+00,-2.91E+00,-5.36E+00,-7.28E+00,-4.67E+00,-9.59E+00,-1.09E+01,-5.94E+00
3.85E+01,-1.06E+01,-1.19E+01,-1.10E+01,-1.45E+01,-1.38E+01,-1.30E+01,-1.17E+01,-1.10E+01
3.85E+01,-8.64E+00,-2.53E+01,-9.45E+00,-1.47E+01,-9.31E+00,-1.06E+01,-7.14E+00,-1.34E+01
3.85E+01,-9.93E+00,-8.59E+00,-1.30E+01,-1.44E+01,-6.46E+00,-1.49E+01,-1.23E+01,-1.01E+01
3.86E+01,-2.02E+01,-1.53E+01,-1.03E+01,-1.39E+01,-1.93E+01,-1.64E+01,-5.06E+00,-1.09E+01
3.86E+01,-1.77E+01,-1.29E+01,-9.04E+00,-9.79E+00,-1.64E+01,-1.01E+01,-1.72E+01,-1.54E+01
3.86E+01,-8.00E+00,-1.10E+01,-2.38E+01,-1.84E+01,-7.86E+00,-1.15E+01,-1.86E+01,-1.63E+01
3.86E+01,-1.24E+01,-8.16E+00,-7.07E+00,-1.20E+01,-9.31E+00,-2.11E+01,-9.48E+00,-9.38E+00
3.86E+01,-1.20E+01,-8.95E+00,-2.91E+00,-8.67E+00,-1.30E+01,-1.26E+01,-1.22E+01,-2.26E+01
3.86E+01,-9.29E+00,-1.58E+01,-1.21E+01,-1.12E+01,-1.09E+01,-1.17E+01,-6.74E+00,-1.45E+01
3.87E+01,-5.69E+00,-9.32E+00,-1.15E+01,-1.15E+01,-8.78E+00,-7.24E+00,-1.13E+01,-3.26E+01
3.87E+01,-3.28E+00,-1.18E+01,-1.22E+01,-3.96E+00,-1.43E+01,-1.64E+01,-1.22E+01,-1.30E+01
3.87E+01,-9.88E+00,-3.30E+01,-1.26E+01,-1.46E+01,-1.47E+01,-8.43E+00,-1.54E+01,-1.07E+01
3.87E+01,-5.22E+00,-7.45E+00,-3.94E+00,-1.48E+01,-1.12E+01,-1.70E+01,-8.39E+00,-9.16E+00
3.87E+01,-9.50E+00,-2.33E+01,-7.72E+00,-1.22E+01,-1.58E+01,-1.71E+01,-1.24E+01,-1.73E+01
3.87E+01,-1.24E+01,-1.37E+01,-1.09E+01,-1.37E+01,-2.30E+01,-2.04E+01,-1.98E+01,-8.91E+00
3.88E+01,-1.33E+01,-1.25E+01,-5.89E+00,-2.54E+01,-1.91E+01,-1.74E+01,-2.80E+01,-1.13E+01
3.88E+01,-1.00E+01,-8.45E+00,-1.60E+01,-9.20E+00,-8.42E+00,-1.02E+01,-2.21E+01,-1.90E+01
3.88E+01,-1.58E+01,-1.26E+01,-9.68E+00,-1.05E+01,-9.17E+00,-1.40E+01,-1.06E+01,-1.64E+01
3.88E+01,-2.34E+01,-5.70E+00,-3.26E+00,-7.43E+00,-2.16E+01,-2.97E+01,-8.53E+00,-8.73E+00
3.88E+01,-5.61E+00,-2.21E+01,-8.58E+00,-8.05E+00,-1.54E+01,-1.01E+01,-2.60E+01,-1.19E+01
3.88E+01,-1.97E+01,-6.37E+00,-1.09E+01,-2.13E+01,-1.66E+01,-1.85E+01,-9.51E+00,-9.91E+00
3.89E+01,-7.58E+00,-6.43E+00,-1.03E+01,-1.58E+01,-1.14E+01,-6.49E+00,-1.09E+01,-1.87E+01
3.89E+01,-1.03E+01,-6.85E+00,-1.03E+01,-8.12E+00,-1.99E+01,-1.10E+01,-7.92E+00,-1.10E+01
3.89E+01,-1.43E+01,-1.88E+01,-1.16E+01,-8.76E+00,-8.31E+00,-2.63E+01,-2.35E+01,-2.41E+01
3.89E+01,-1.28E+01,-1.10E+01,-4.71E+00,-1.19E+01,-1.18E+01,-9.25E+00,-6.67E+00,-1.03E+01
3.89E+01,-1.46E+01,-9.22E+00,-6.86E+00,-7.67E+00,-1.69E+01,-1.53E+01,-1.70E+01,-1.85E+01
3.89E+01,-6.08E+00,-2.17E+01,-9.48E+00,-1.48E+01,-1.66E+01,-1.75E+01,-1.71E+01,-8.48E+00
3.89E+01,-7.17E+00,-1.46E+01,-1.10E+01,-5.79E+00,-1.14E+01,-5.26E+00,-1.32E+01,-1.49E+01
3.90E+01,-1.50E+01,-2.34E+01,-8.07E+00,-1.02E+01,-8.97E+00,-1.16E+01,-8.28E+00,-1.14E+01
3.90E+01,-6.76E+00,-1.69E+01,-9.03E+00,-1.51E+01,-1.60E+01,-1.96E+01,-1.61E+01,-1.12E+01
3.90E+01,-7.82E+00,-9.67E+00,-9.15E+00,-9.39E+00,-1.51E+01,-1.96E+01,-1.92E+01,-1.13E+01
3.90E+01,-1.10E+01,-6.37E+00,-1.01E+01,-1.12E+01,-1.69E+01,-9.25E+00,-6.56E+00,-9.10E+00
3.90E+01,-1.99E+01,-1.07E+01,-1.34E+01,-1.43E+01,-1.29E+01,-1.13E+01,-1.34E+01,-1.33E+01
3.90E+01,-4.14E+00,-1.17E+01,-7.17E+00,-1.07E+01,-6.66E+00,-8.22E+00,-3.56E+01,-1.32E+01
3.91E+01,-1.64E+01,-1.12E+01,-7.58E+00,-1.51E+01,-9.63E+00,-1.01E+01,-9.43E+00,-7.66E+00
3.91E+01,-4.51E+00,-8.04E+00,-2.38E+01,-9.68E+00,-5.41E+00,-1.07E+01,-3.32E+01,-1.36E+01
3.91E+01,-4.70E+00,-1.38E+01,-2.14E+01,-1.13E+01,-1.36E+01,-9.78E+00,-1.06E+01,-2.64E+01
3.91E+01,-1.37E+01,-9.44E+00,-8.47E+00,-7.35E+00,-1.08E+01,-1.31E+01,-1.24E+01,-1.34E+01
3.91E+01,-1.05E+01,-9.53E+00,-1.75E+01,-1.34E+01,-1.88E+01,-1.43E+01,-8.77E+00,-1.76E+01
3.91E+01,-7.84E+00,-5.32E+00,-8.84E+00,-8.37E+00,-1.52E+01,-2.75E+01,-6.30E+00,-6.31E+00
3.92E+01,-8.81E+00,-7.06E+00,-8.17E+00,-1.11E+01,-8.54E+00,-9.22E+00,-8.40E+00,-1.51E+01
3.92E+01,-4.71E+00,-1.13E+01,-9.74E+00,-7.15E+00,-1.63E+01,-3.01E+01,-1.07E+01,-7.51E+00
3.92E+01,-1.92E+01,-1.06E+01,-7.89E+00,-7.33E+00,-1.02E+01,-1.34E+01,-9.26E+00,-6.74E+00
3.92E+01,-1.19E+01,-1.28E+01,-2.72E+01,-1.02E+01,-1.38E+01,-1.67E+01,-1.34E+01,-9.14E+00
3.92E+01,-8.23E+00,-4.74E+00,-6.13E+00,-1.18E+01,-1.02E+01,-1.22E+01,-6.50E+00,-5.86E+00
3.92E+01,-1.47E+01,-2.72E+01,-1.23E+01,-2.33E+01,-6.64E+00,-8.03E+00,-2.01E+01,-2.05E+01
3.93E+01,-1.50E+01,-1.17E+01,-6.35E+00,-1.79E+01,-9.98E+00,-1.50E+01,-1.23E+01,-1.16E+01
3.93E+01,-9.61E+00,-3.40E+01,-9.44E+00,-8.38E+00,-9.43E+00,-1.22E+01,-1.40E+01,-9.43E+00
3.93E+01,-7.46E+00,-1.05E+01,-5.25E+00,-5.86E+00,-9.99E+00,-1.45E+01,-9.48E+00,-6.02E+00
3.93E+01,-3.90E+00,-6.74E+00,-8.73E+00,-9.19E+00,-6.47E+00,-1.96E+01,-1.44E+01,-1.05E+01
3.93E+01,-1.28E+01,-7.82E+00,-5.56E+00,-4.99E+00,-7.14E+00,-3.11E+01,-1.17E+01,-1.22E+01
3.93E+01,-1.75E+01,-6.34E+00,-1.19E+01,-9.00E+00,-1.42E+01,-1.72E+01,-1.47E+01,-1.31E+01
3.94E+01,-5.13E+00,-4.70E+00,-1.87E+01,-1.33E+01,-1.13E+01,-1.45E+01,-1.50E+01,-7.66E+00
3.94E+01,-1.19E+01,-1.12E+01,-1.19E+01,-8.79E+00,-1.02E+01,-1.72E+01,-1.35E+01,-2.30E+01
3.94E+01,-1.75E+01,-1.63E+01,-6.73E+00,-1.11E+01,-1.52E+01,-1.20E+01,-1.39E+01,-1.45E+01
3.94E+01,-1.19E+01,-1.16E+01,-8.12E+00,-1.03E+01,-1.53E+01,-5.23E+00,-1.75E+01,-1.14E+01
3.94E+01,-9.08E+00,-8.48E+00,-1.44E+01,-1.23E+01,-5.55E+00,-1.25E+01,-7.59E+00,-1.90E+01
3.94E+01,-1.05E+01,-1.47E+01,-4.43E+00,-1.76E+01,-1.77E+01,-9.22E+00,-1.50E+01,-1.52E+01
3.95E+01,-1.56E+01,-1.28E+01,-1.73E+01,-1.10E+01,-2.05E+01,-2.11E+01,-1.87E+01,-1.08E+01
3.95E+01,-2.11E+01,-1.09E+01,-1.43E+01,-1.30E+01,-1.84E+01,-1.27E+01,-1.20E+01,-6.80E+00
3.95E+01,-1.61E+01,-1.23E+01,-1.04E+01,-2.03E+01,-1.29E+01,-1.54E+01,-1.08E+01,-1.65E+01
3.95E+01,-2.53E+01,-1.20E+01,-1.48E+01,-1.99E+01,-1.60E+01,-9.66E+00,-1.52E+01,-8.49E+00
3.95E+01,-1.33E+01,-1.46E+01,-1.04E+01,-1.42E+01,-1.06E+01,-2.18E+01,-7.78E+00,-9.78E+00
3.95E+01,-1.10E+01,-1.20E+01,-2.05E+01,-1.40E+01,-2.24E+01,-1.29E+01,-1.50E+01,-1.51E+01
3.96E+01,-1.67E+01,-6.86E+00,-1.78E+01,-1.11E+01,-1.04E+01,-7.57E+00,-1.26E+01,-8.43E+00
3.96E+01,-9.58E+00,-8.04E+00,-1.20E+01,-2.29E+01,-1.14E+01,-9.07E+00,-5.36E+00,-1.66E+01
3.96E+01,-8.50E-01,-1.89E+01,-5.42E+00,-4.01E+00,-1.07E+01,-1.48E+01,-7.69E+00,-9.50E+00
3.96E+01,-1.48E+01,-1.20E+01,-9.21E+00,-1.15E+01,-1.57E+01,-1.57E+01,-1.30E+01,-8.53E+00
3.96E+01,-9.78E+00,-8.76E+00,-8.91E+00,-4.71E+00,-4.27E+00,-9.19E+00,-1.47E+01,-1.45E+01
3.96E+01,-8.43E+00,-2.11E+01,-1.05E+01,-1.49E+01,-1.17E+01,-1.26E+01,-1.04E+01,-1.27E+01
3.96E+01,-1.32E+01,-1.20E+01,-3.27E+01,-1.85E+01,-2.12E+01,-2.23E+01,-2.33E+01,-9.40E+00
3.97E+01,-7.75E+00,-2.41E+01,-1.26E+01,-1.06E+01,-2.55E+01,-1.89E+01,-1.22E+01,-1.10E+01
3.97E+01,-9.77E+00,-1.03E+01,-8.60E+00,-8.84E+00,-6.87E+00,-1.11E+01,-3.32E+01,-7.46E+00
3.97E+01,-6.94E+00,-1.45E+01,-1.34E+01,-8.04E+00,-3.03E+01,-1.17E+01,-1.39E+01,-1.06E+01
3.97E+01,-9.50E+00,-8.11E+00,-8.53E+00,-2.71E+01,-2.33E+01,-9.76E+00,-2.37E+01,-2.46E+01
3.97E+01,-1.60E+01,-1.08E+01,-1.01E+01,-1.61E+01,-1.04E+01,-2.01E+01,-1.35E+01,-2.49E+01
3.97E+01,-8.60E+00,-1.52E+01,-1.09E+01,-7.57E+00,-8.85E+00,-1.60E+01,-7.85E+00,-1.51E+01
3.98E+01,-3.60E+01,-1.18E+01,-1.10E+01,-8.49E+00,-2.07E+01,-1.81E+01,-1.41E+01,-1.77E+01
3.98E+01,-9.02E+00,-6.88E+00,-1.32E+01,-1.48E+01,-1.21E+01,-1.10E+01,-9.58E+00,-1.39E+01
3.98E+01,-3.80E+00,-4.06E+00,-2.44E+01,-9.22E+00,-6.50E+00,-2.16E+01,-1.45E+01,-2.12E+01
3.98E+01,-1.51E+01,-7.99E+00,-8.08E+00,-1.08E+01,-2.50E+01,-2.45E+01,-6.12E+00,-1.10E+01
3.98E+01,-1.31E+01,-9.99E+00,-1.01E+01,-1.58E+01,-1.87E+01,-6.30E+00,-2.91E+01,-1.16E+01
3.98E+01,-1.55E+01,-1.37E+01,-1.84E+01,-2.45E+01,-1.42E+01,-1.07E+01,-1.93E+01,-2.10E+01
3.99E+01,-4.63E+00,-1.46E+00,-9.20E+00,-7.84E+00,-1.60E+01,-1.25E+01,-7.35E+00,-1.02E+01
3.99E+01,-8.71E+00,-1.95E+01,-5.20E+00,-1.02E+01,-1.97E+01,-1.03E+01,-7.53E+00,-9.11E+00
3.99E+01,-6.86E+00,-1.09E+01,-6.90E+00,-1.21E+01,-1.17E+01,-8.46E+00,-1.36E+01,-1.27E+01
3.99E+01,-1.12E+01,-8.02E+00,-6.20E+00,-7.41E+00,-7.14E+00,-1.47E+01,-1.71E+01,-1.67E+01
3.99E+01,-1.21E+01,-1.38E+01,-1.02E+01,-1.10E+01,-1.91E+01,-9.87E+00,-2.01E+01,-1.20E+01
3.99E+01,-8.52E+00,-1.63E+01,-1.82E+01,-1.44E+01,-8.64E+00,-3.78E+00,-9.90E+00,-1.60E+01
4.00E+01,-7.79E+00,-8.88E+00,-2.77E+01,-1.28E+01,-1.38E+01,-1.36E+01,-1.51E+01,-5.78E+00
4.00E+01,-1.76E+01,-1.12E+01,-5.11E+00,-1.23E+01,-6.73E+00,-7.73E+00,-1.07E+01,-9.64E+00
4.00E+01,-1.04E+01,-1.48E+01,-2.44E+01,-1.21E+01,-2.19E+01,-1.41E+01,-2.06E+01,-2.03E+01
4.00E+01,-1.71E+01,-1.31E+01,-1.59E+01,-8.74E+00,-1.59E+01,-1.28E+01,-1.47E+01,-1.21E+01
4.00E+01,-1.22E+01,-8.95E+00,-8.62E+00,-1.06E+01,-9.83E+00,-1.25E+01,-1.72E+01,-1.71E+01
4.00E+01,-8.67E+00,-1.52E+01,-1.48E+01,-6.29E+00,-7.95E+00,-1.70E+01,-8.14E+00,-7.84E+00
4.01E+01,-6.42E+00,-3.48E+01,-6.13E+00,-9.33E+00,-1.27E+01,-2.60E+00,-9.86E+00,-7.75E+00
4.01E+01,-2.86E+01,-1.47E+01,-9.31E+00,-1.07E+01,-8.62E+00,-1.31E+01,-1.46E+01,-9.46E+00
4.01E+01,-1.19E+01,-1.59E+01,-3.56E+00,-3.02E+00,-1.08E+01,-1.43E+01,-1.53E+01,-7.08E+00
4.01E+01,-5.82E+00,-1.12E+01,-6.77E+00,-1.51E+01,-2.12E+01,-1.24E+01,-1.67E+01,-9.82E+00
4.01E+01,-2.24E+00,-3.92E+00,-5.97E+00,-1.23E+01,-1.06E+01,-1.32E+01,-1.32E+01,-9.71E+00
4.01E+01,-1.11E+01,-1.22E+01,-1.57E+01,-1.05E+01,-2.31E+01,-7.87E+00,-7.21E+00,-1.30E+01
4.02E+01,-1.25E+01,-7.39E+00,-1.64E+01,-6.56E+00,-6.61E+00,-1.15E+01,-1.28E+01,-3.37E+01
4.02E+01,-1.16E+01,-2.37E+01,-2.05E+01,-1.42E+01,-1.01E+01,-1.55E+01,-6.30E+00,-8.48E+00
4.02E+01,-4.95E+00,-8.83E+00,-3.09E+00,-5.80E+00,-1.00E+01,-1.59E+01,-1.22E+01,-9.67E+00
4.02E+01,-8.55E+00,-1.20E+01,-1.29E+01,-1.24E+01,-2.36E+01,-1.06E+01,-9.62E+00,-1.26E+01
4.02E+01,-1.42E+01,-1.62E+01,-9.05E+00,-1.10E+01,-2.01E+01,-1.45E+01,-1.67E+01,-1.19E+01
4.02E+01,-1.30E+01,-1.68E+01,-1.35E+01,-1.80E+01,-1.06E+01,-1.18E+01,-1.24E+01,-2.05E+01
4.03E+01,-2.08E+01,-1.01E+01,-1.24E+01,-2.34E+01,-1.73E+01,-8.26E+00,-2.39E+01,-1.27E+01
4.03E+01,-2.72E+01,-1.28E+01,-8.32E+00,-1.53E+01,-1.76E+01,-1.22E+01,-9.90E+00,-1.49E+01
4.03E+01,-1.35E+01,-8.77E+00,-2.02E+01,-8.75E+00,-8.17E+00,-6.51E+00,-1.59E+01,-1.05E+01
4.03E+01,-1.01E+01,-1.24E+01,-4.96E+00,-6.38E+00,-1.42E+01,-1.97E+01,-3.63E+01,-1.08E+01
4.03E+01,-1.12E+01,-2.13E+01,-1.39E+01,-1.44E+01,-1.55E+01,-1.33E+01,-1.22E+01,-1.68E+01
4.03E+01,-1.30E+01,-1.59E+01,-1.31E+01,-8.87E+00,-8.91E+00,-1.83E+01,-1.58E+01,-7.70E+00
4.03E+01,-1.22E+01,-1.03E+01,-1.39E+01,-1.67E+01,-1.73E+01,-1.17E+01,-1.39E+01,-3.16E+01
4.04E+01,-8.47E+00,-2.97E+00,-1.30E+01,-8.75E+00,-1.18E+01,-2.29E+01,-2.25E+01,-1.31E+01
4.04E+01,-6.23E+00,-5.58E+00,-2.37E+01,-1.83E+01,-1.82E+01,-9.93E+00,-1.55E+01,-2.03E+01
4.04E+01,-6.15E+00,-2.16E+01,-1.69E+01,-1.14E+01,-1.61E+01,-5.13E+00,-1.33E+01,-8.94E+00
4.04E+01,-1.06E+01,-1.32E+01,-1.81E+01,-1.39E+01,-1.09E+01,-2.69E+01,-6.27E+00,-1.45E+01
4.04E+01,-6.53E+00,-7.86E+00,-4.44E+00,-8.89E+00,-2.22E+01,-8.60E+00,-1.28E+01,-1.68E+01
4.04E+01,-9.40E+00,-4.70E+00,-4.17E+00,-9.52E+00,-1.68E+01,-6.19E+00,-8.19E+00,-1.19E+01
4.05E+01,-8.72E+00,-8.38E+00,-1.08E+01,-6.70E+00,-7.94E+00,-2.27E+01,-8.66E+00,-1.13E+01
4.05E+01,-5.74E+00,-1.65E+01,-7.75E+00,-1.09E+01,-1.07E+01,-1.36E+01,-1.54E+01,-1.06E+01
4.05E+01,-1.20E+01,-9.37E+00,-1.07E+01,-1.22E+01,-1.38E+01,-1.11E+01,-1.78E+01,-1.20E+01
4.05E+01,-3.72E+00,-9.46E+00,-7.15E+00,-1.25E+01,-1.93E+01,-1.55E+01,-1.11E+01,-8.50E+00
4.05E+01,-8.28E+00,-9.44E+00,-9.73E+00,-5.67E+00,-6.05E+00,-8.49E+00,-9.78E+00,-1.20E+01
4.05E+01,-2.17E+01,-1.77E+01,-1.15E+01,-1.35E+01,-1.12E+01,-1.97E+01,-9.93E+00,-8.38E+00
4.06E+01,-1.86E+01,-1.64E+01,-1.37E+01,-1.41E+01,-1.43E+01,-1.29E+01,-6.23E+00,-3.21E+01
4.06E+01,-3.35E+00,-1.02E+01,-8.03E+00,-6.24E+00,-7.59E+00,-1.30E+01,-1.32E+01,-5.17E+00
4.06E+01,-1.72E+01,-1.40E+01,-5.48E+00,-1.19E+01,-1.08E+01,-1.62E+01,-1.69E+01,-1.24E+01
4.06E+01,-1.85E+01,-1.16E+01,-1.32E+01,-2.11E+01,-1.12E+01,-6.37E+00,-1.19E+01,-9.57E+00
4.06E+01,-1.23E+01,-1.09E+01,-1.24E+01,-7.72E+00,-1.21E+01,-1.21E+01,-1.72E+01,-1.08E+01
4.06E+01,-2.86E+00,-6.22E+00,-1.93E+01,-8.80E+00,-7.51E+00,-1.34E+01,-1.01E+01,-1.34E+01
4.07E+01,-8.90E+00,-8.39E+00,-7.08E+00,-1.95E+01,-7.65E+00,-6.52E+00,-6.71E+00,-8.08E+00
4.07E+01,-7.63E+00,-1.08E+01,-6.69E+00,-1.35E+01,-1.66E+01,-6.58E+00,-1.20E+01,-1.01E+01
4.07E+01,-9.83E+00,-1.44E+01,-1.62E+01,-1.26E+01,-2.03E+01,-2.27E+01,-2.32E+01,-7.03E+00
4.07E+01,-1.79E+01,-1.33E+01,-1.51E+01,-1.71E+01,-1.25E+01,-8.62E+00,-1.45E+01,-7.54E+00
4.07E+01,-1.03E+01,-1.13E+01,-1.28E+01,-1.67E+01,-6.23E+00,-1.05E+01,-1.10E+01,-1.45E+01
4.07E+01,-1.25E+01,-8.56E+00,-6.44E+00,-2.37E+01,-1.03E+01,-6.57E+00,-1.13E+01,-8.29E+00
4.08E+01,-1.24E+01,-1.02E+01,-1.37E+01,-1.25E+01,-7.68E+00,-8.73E+00,-1.73E+01,-1.42E+01
4.08E+01,-1.25E+01,-7.04E+00,-1.29E+01,-1.09E+01,-1.79E+01,-1.08E+01,-1.35E+01,-1.66E+01
4.08E+01,-1.05E+01,-9.85E+00,-5.45E+00,-1.53E+01,-3.33E+01,-2.50E+01,-2.02E+01,-1.72E+01
4.08E+01,-9.36E+00,-1.85E+01,-1.24E+01,-1.59E+01,-1.02E+01,-1.47E+01,-2.26E+01,-1.26E+01
4.08E+01,-8.99E+00,-2.92E+00,-9.40E+00,-2.33E+01,-8.66E+00,-2.19E+01,-1.52E+01,-7.75E+00
4.08E+01,-1.25E+01,-1.94E+01,-1.25E+01,-2.80E+01,-1.03E+01,-1.34E+01,-1.86E+01,-1.29E+01
4.09E+01,-1.47E+01,-1.73E+01,-1.84E+01,-1.17E+01,-1.03E+01,-1.79E+01,-1.15E+01,-1.31E+01
4.09E+01,-6.95E+00,-7.51E+00,-1.25E+01,-5.81E+00,-2.08E+01,-2.19E+01,-1.04E+01,-1.76E+01
4.09E+01,-8.57E+00,-1.87E+01,-1.26E+01,-9.39E+00,-8.95E+00,-7.72E+00,-9.62E+00,-1.85E+01
4.09E+01,-6.64E+00,-7.17E+00,-5.17E+00,-2.12E+01,-7.18E+00,-1.19E+01,-1.49E+01,-1.60E+01
4.09E+01,-1.85E+01,-1.03E+01,-1.39E+01,-1.21E+01,-9.14E+00,-1.35E+01,-1.06E+01,-1.98E+01
4.09E+01,-6.53E+00,-4.18E+00,-8.76E+00,-7.11E+00,-1.26E+01,-1.48E+01,-1.80E+01,-2.71E+01
4.10E+01,-6.26E+00,-2.22E+01,-7.93E+00,-1.17E+01,-1.03E+01,-1.64E+01,-1.27E+01,-5.59E+00
4.10E+01,-8.83E+00,-1.29E+01,-1.09E+01,-1.99E+01,-1.44E+01,-1.19E+01,-1.61E+01,-1.37E+01
4.10E+01,-1.24E+01,-7.30E+00,-6.26E+00,-2.00E+01,-1.00E+01,-1.92E+01,-1.14E+01,-5.71E+00
4.10E+01,-1.69E+01,-2.76E+01,-8.31E+00,-1.67E+01,-1.88E+01,-1.24E+01,-1.88E+01,-1.08E+01
4.10E+01,-1.50E+01,-1.07E+01,-1.57E+01,-8.23E+00,-1.37E+01,-8.57E+00,-7.41E+00,-1.69E+01
4.10E+01,-1.10E+01,-1.54E+01,-1.03E+01,-1.62E+01,-1.15E+01,-8.75E+00,-1.48E+01,-2.10E+01
4.10E+01,-2.32E+01,-6.63E+00,-8.91E+00,-1.45E+01,-8.96E+00,-1.33E+01,-1.72E+01,-1.15E+01
4.11E+01,-8.82E+00,-6.24E+00,-1.29E+01,-1.99E+01,-1.02E+01,-1.11E+01,-2.34E+01,-1.98E+01
4.11E+01,-6.39E+00,-1.17E+01,-2.01E+01,-8.12E+00,-1.64E+01,-7.71E+00,-9.26E+00,-8.26E+00
4.11E+01,-1.07E+01,-1.21E+01,-1.75E+01,-1.16E+01,-1.09E+01,-1.68E+01,-1.22E+01,-9.30E+00
4.11E+01,-2.00E+01,-2.29E+01,-1.05E+01,-2.18E+01,-1.70E+01,-8.51E+00,-1.27E+01,-1.83E+01
4.11E+01,-7.54E+00,-1.43E+01,-5.02E+00,-9.37E+00,-1.60E+01,-8.52E+00,-1.19E+01,-1.58E+01
4.11E+01,-7.31E+00,-1.67E+01,-1.13E+01,-8.12E+00,-2.22E+01,-1.94E+01,-1.32E+01,-1.77E+01
4.12E+01,-1.26E+01,-5.06E+00,-1.94E+01,-7.45E+00,-1.68E+01,-1.65E+01,-2.27E+01,-1.03E+01
4.12E+01,-1.04E+01,-1.93E+01,-2.07E+01,-7.89E+00,-1.33E+01,-1.36E+01,-1.95E+01,-6.83E+00
4.12E+01,-1.20E+01,-1.96E+01,-1.68E+01,-3.04E+01,-1.98E+01,-9.69E+00,-1.79E+01,-1.82E+01
4.12E+01,-1.30E+01,-7.39E+00,-7.88E+00,-2.54E+01,-1.61E+01,-1.00E+01,-9.60E+00,-5.87E+00
4.12E+01,-3.10E+01,-7.80E+00,-8.12E+00,-8.03E+00,-7.30E+00,-1.44E+01,-9.18E+00,-1.72E+01
4.12E+01,-5.87E+00,-1.44E+01,-1.49E+01,-1.04E+01,-1.08E+01,-8.37E+00,-2.55E+01,-2.32E+01
4.13E+01,-1.65E+01,-1.46E+01,-1.07E+01,-2.39E+01,-1.01E+01,-9.53E+00,-3.89E+01,-9.96E+00
4.13E+01,-6.15E+00,-1.58E+01,-9.34E+00,-7.70E+00,-1.80E+01,-8.99E+00,-1.41E+01,-1.30E+01
4.13E+01,-1.09E+01,-8.01E+00,-9.76E+00,-9.58E+00,-9.69E+00,-1.52E+01,-9.74E+00,-1.53E+01
4.13E+01,-8.21E+00,-1.48E+01,-9.56E+00,-7.96E+00,-1.67E+01,-2.15E+01,-1.42E+01,-1.55E+01
4.13E+01,-2.75E+01,-9.64E+00,-8.86E+00,-1.65E+01,-1.18E+01,-1.15E+01,-9.27E+00,-2.23E+01
4.13E+01,-1.29E+01,-3.80E+00,-6.86E+00,-1.67E+01,-7.23E+00,-6.63E+00,-1.16E+01,-1.35E+01
4.14E+01,-2.48E-01,-4.79E+00,-1.57E+01,-1.04E+01,-1.30E+01,-1.29E+01,-8.60E+00,-8.74E+00
4.14E+01,-6.71E+00,-2.06E+01,-1.59E+01,-8.87E+00,-1.79E+01,-1.19E+01,-1.21E+01,-1.17E+01
4.14E+01,-9.59E+00,-1.62E+01,-7.80E+00,-1.16E+01,-1.60E+01,-2.19E+01,-1.46E+01,-9.91E+00
4.14E+01,-1.09E+01,-1.66E+01,-1.71E+01,-1.87E+01,-1.15E+01,-1.31E+01,-8.00E+00,-1.79E+01
4.14E+01,-8.53E+00,-6.15E+00,-5.54E+00,-1.01E+01,-2.38E+01,-5.08E+00,-1.00E+01,-2.12E+01
4.14E+01,-1.12E+01,-5.33E+00,-1.15E+01,-6.84E+00,-1.18E+01,-2.75E+01,-1.14E+01,-8.77E+00
4.15E+01,-2.08E+01,-9.14E+00,-1.50E+01,-1.96E+01,-2.18E+01,-2.09E+01,-1.06E+01,-1.55E+01
4.15E+01,-1.60E+01,-1.12E+01,-1.03E+01,-2.34E+01,-1.05E+01,-1.37E+01,-1.60E+01,-1.64E+01
4.15E+01,-5.06E+00,-1.40E+01,-9.29E+00,-1.03E+01,-9.68E+00,-8.71E+00,-1.15E+01,-1.66E+01
4.15E+01,-9.00E+00,-5.53E+00,-7.18E+00,-2.44E+01,-1.65E+01,-7.07E+00,-4.43E+00,-7.04E+00
4.15E+01,-7.57E+00,-8.19E+00,-8.24E+00,-2.68E+01,-9.05E+00,-1.45E+01,-2.34E+01,-1.60E+01
4.15E+01,-7.76E+00,-4.61E+00,-8.85E+00,-8.71E+00,-1.23E+01,-1.10E+01,-3.38E+00,-9.65E+00
4.16E+01,-7.34E+00,-7.67E+00,-1.35E+01,-2.11E+01,-1.32E+01,-1.61E+01,-1.39E+01,-5.52E+00
4.16E+01,-2.64E+01,-6.87E+00,-1.15E+01,-9.79E+00,-6.33E+00,-1.84E+01,-1.01E+01,-2.05E+01
4.16E+01,-1.26E+01,-1.09E+01,-1.33E+01,-1.66E+01,-5.42E+00,-1.04E+01,-1.21E+01,-1.20E+01
4.16E+01,-1.24E+01,-1.61E+01,-1.39E+01,-1.27E+01,-1.25E+01,-6.88E+00,-1.17E+01,-1.35E+01
4.16E+01,-7.10E+00,-2.62E+00,-1.91E+01,-6.04E+00,-1.37E+01,-2.50E+01,-1.91E+01,-1.70E+01
4.16E+01,-1.05E+01,-8.51E+00,-1.33E+01,-1.69E+01,-1.57E+01,-1.35E+01,-2.48E+01,-1.24E+01
4.17E+01,-6.84E+00,-1.68E+01,-2.53E+01,-1.49E+01,-1.32E+01,-6.89E+00,-1.52E+01,-2.82E+01
4.17E+01,-7.85E+00,-3.53E+00,-8.72E+00,-1.30E+01,-1.20E+01,-9.46E+00,-1.10E+01,-1.35E+01
4.17E+01,-1.10E+01,-1.12E+01,-2.25E+01,-1.03E+01,-1.20E+01,-7.96E+00,-1.58E+01,-7.35E+00
4.17E+01,-1.41E+01,-1.56E+01,-1.39E+01,-1.33E+01,-2.22E+01,-1.50E+01,-1.83E+01,-1.78E+01
4.17E+01,-2.38E+01,-3.68E+00,-5.66E+00,-1.04E+01,-1.04E+01,-1.26E+01,-9.74E+00,-1.49E+01
4.17E+01,-7.16E+00,-1.09E+01,-1.14E+01,-8.75E+00,-1.68E+01,-6.35E+00,-8.48E+00,-8.05E+00
4.17E+01,-6.40E+00,-3.97E+00,-1.92E+01,-1.78E+01,-9.20E+00,-2.21E+01,-1.43E+01,-1.37E+01
4.18E+01,-1.51E+01,-1.29E+01,-1.65E+01,-7.60E+00,-1.24E+01,-1.12E+01,-2.14E+01,-1.29E+01
4.18E+01,-5.57E+00,-2.18E+01,-1.23E+01,-1.90E+01,-7.47E+00,-9.92E+00,-3.48E+01,-1.41E+01
4.18E+01,-9.49E+00,-1.89E+01,-1.51E+01,-1.47E+01,-1.30E+01,-8.22E+00,-1.19E+01,-1.07E+01
4.18E+01,-1.06E+01,-7.85E+00,-1.09E+01,-1.70E+01,-9.83E+00,-9.29E+00,-7.37E+00,-1.52E+01
4.18E+01,-4.14E+00,-1.06E+01,-1.49E+01,-7.60E+00,-1.38E+01,-7.48E+00,-1.30E+01,-1.70E+01
4.18E+01,-3.75E+00,-6.66E+00,-1.63E+01,-1.66E+01,-1.41E+01,-1.35E+01,-1.09E+01,-1.51E+01
4.19E+01,-2.21E+01,-8.48E+00,-1.82E+01,-1.53E+01,-1.28E+01,-1.75E+01,-1.63E+01,-7.80E+00
4.19E+01,-1.23E+01,-6.85E+00,-1.01E+01,-1.46E+01,-1.81E+01,-8.89E+00,-1.17E+01,-1.15E+01
4.19E+01,-7.33E+00,-1.24E+01,-8.78E+00,-1.29E+01,-7.63E+00,-1.55E+01,-1.42E+01,-2.20E+01
4.19E+01,-2.22E+01,-3.56E+00,-5.61E+00,-1.00E+01,-5.15E+00,-1.42E+01,-1.49E+01,-2.50E+01
4.19E+01,-3.09E+00,-9.37E+00,-1.51E+01,-9.57E+00,-1.57E+01,-1.12E+01,-2.00E+01,-2.10E+01
4.19E+01,-4.55E+00,-4.37E+00,-1.14E+01,-6.83E+00,-3.07E+01,-4.12E+00,-1.36E+01,-1.67E+01
4.20E+01,-9.02E+00,-1.29E+01,-1.30E+01,-1.87E+01,-1.34E+01,-3.02E+01,-1.32E+01,-1.13E+01
4.20E+01,-6.76E+00,-1.02E+01,-1.14E+01,-7.41E+00,-5.28E+00,-9.81E+00,-1.44E+01,-6.86E+00
4.20E+01,-2.75E+00,-3.06E+00,-2.12E+01,-1.07E+01,-1.03E+01,-1.32E+01,-1.28E+01,-1.85E+01
4.20E+01,-7.62E+00,-1.16E+01,-1.86E+01,-9.42E+00,-1.45E+01,-9.35E+00,-1.29E+01,-1.21E+01
4.20E+01,-1.23E+01,-8.12E+00,-1.79E+01,-1.38E+01,-1.32E+01,-8.95E+00,-1.50E+01,-1.23E+01
4.20E+01,-9.01E+00,-9.34E+00,-5.62E+00,-9.26E+00,-8.89E+00,-1.11E+01,-6.18E+00,-1.08E+01
4.21E+01,-1.56E+01,-7.90E+00,-3.69E+01,-2.17E+01,-2.29E+01,-2.17E+01,-1.01E+01,-1.06E+01
4.21E+01,-1.94E+01,-1.07E+01,-5.93E+00,-2.82E+01,-1.11E+01,-6.08E+00,-1.35E+01,-6.53E+00
4.21E+01,-1.01E+01,-7.03E+00,-1.05E+01,-1.52E+01,-2.44E+01,-2.45E+01,-7.97E+00,-1.25E+01
4.21E+01,-1.08E+01,-1.40E+01,-1.02E+01,-1.91E+01,-1.57E+01,-1.51E+01,-1.48E+01,-2.98E+01
4.21E+01,-6.29E+00,-7.00E+00,-1.48E+01,-9.69E+00,-9.80E+00,-9.16E+00,-1.22E+01,-9.42E+00
4.21E+01,-2.04E+01,-7.14E+00,-1.03E+01,-1.56E+01,-1.61E+01,-1.10E+01,-1.66E+01,-1.65E+01
4.22E+01,-1.10E+01,-1.24E+01,-1.49E+01,-1.02E+01,-2.36E+01,-1.49E+01,-1.85E+01,-1.20E+01
4.22E+01,-1.68E+01,-1.92E+01,-2.15E+01,-9.88E+00,-1.60E+01,-1.18E+01,-1.25E+01,-1.51E+01
4.22E+01,-8.43E+00,-1.09E+01,-1.49E+01,-1.31E+01,-2.24E+01,-9.89E+00,-1.49E+01,-1.26E+01
4.22E+01,-1.41E+01,-5.84E+00,-1.19E+01,-8.80E+00,-1.39E+01,-1.59E+01,-1.64E+01,-1.68E+01
4.22E+01,-7.27E+00,-1.04E+01,-8.75E+00,-1.04E+01,-1.86E+01,-1.10E+01,-8.50E+00,-1.10E+01
4.22E+01,-1.19E+01,-1.07E+01,-6.18E+00,-1.13E+01,-7.18E+00,-1.28E+01,-1.07E+01,-8.75E+00
4.23E+01,-5.83E+00,-1.23E+01,-2.14E+01,-1.14E+01,-1.30E+01,-2.10E+01,-1.06E+01,-1.71E+01
4.23E+01,-6.89E+00,-7.24E+00,-1.61E+01,-1.08E+01,-2.69E+01,-7.52E+00,-2.21E+01,-1.90E+01
4.23E+01,-7.48E+00,-1.02E+01,-1.15E+01,-1.60E+01,-1.23E+01,-1.07E+01,-1.23E+01,-1.94E+01
4.23E+01,-4.26E+00,-3.06E+01,-1.28E+01,-1.16E+01,-1.41E+01,-1.86E+01,-1.25E+01,-1.70E+01
4.23E+01,-1.33E+01,-1.24E+01,-1.17E+01,-8.94E+00,-1.20E+01,-1.12E+01,-1.44E+01,-1.56E+01
4.23E+01,-1.22E+01,-1.14E+01,-1.85E+01,-1.82E+01,-1.46E+01,-2.04E+01,-1.42E+01,-1.37E+01
4.24E+01,-1.84E+01,-6.01E+00,-7.60E+00,-9.51E+00,-6.49E+00,-7.53E+00,-9.87E+00,-1.94E+01
4.24E+01,-1.72E+01,-9.45E+00,-1.40E+01,-1.66E+01,-1.60E+01,-1.74E+01,-3.13E+01,-1.16E+01
4.24E+01,-2.74E+01,-7.07E+00,-1.88E+01,-1.32E+01,-1.15E+01,-1.37E+01,-2.19E+01,-1.10E+01
4.24E+01,-9.98E+00,-1.99E+01,-4.78E+00,-6.36E+00,-6.76E+00,-1.80E+01,-9.80E+00,-1.79E+01
4.24E+01,-1.67E+01,-1.59E+01,-1.37E+01,-1.68E+01,-1.06E+01,-1.31E+01,-1.08E+01,-1.37E+01
4.24E+01,-6.08E+00,-8.39E-02,-1.95E+01,-2.96E+00,-8.32E+00,-3.38E+00,-1.33E+01,-1.42E+01
4.24E+01,-7.49E+00,-1.26E+01,-1.16E+01,-1.49E+01,-2.11E+01,-3.36E+01,-2.28E+01,-1.96E+01
4.25E+01,-6.47E+00,-7.20E+00,-1.33E+01,-1.11E+01,-1.14E+01,-9.90E+00,-7.03E+00,-1.40E+01
4.25E+01,-1.88E+01,-4.90E+00,-8.35E+00,-3.09E+01,-8.44E+00,-1.07E+01,-1.43E+01,-2.83E+01
4.25E+01,-2.00E+01,-6.64E+00,-1.05E+01,-5.53E+00,-9.90E+00,-2.49E+01,-1.11E+01,-7.68E+00
4.25E+01,-6.42E+00,-5.68E+00,-7.17E+00,-2.04E+01,-1.93E+01,-2.41E+01,-1.16E+01,-1.71E+01
4.25E+01,-6.03E+00,-1.40E+01,-3.02E+01,-2.08E+01,-1.29E+01,-7.50E+00,-1.60E+01,-1.96E+01
4.25E+01,-1.52E+01,-3.83E+00,-1.24E+01,-1.23E+01,-1.69E+01,-8.19E+00,-6.31E+00,-4.07E+00
4.26E+01,-1.47E+01,-2.07E+01,-1.08E+01,-1.10E+01,-2.07E+01,-1.12E+01,-1.06E+01,-1.14E+01
4.26E+01,-1.72E+01,-8.04E+00,-1.20E+01,-1.26E+01,-1.64E+01,-7.23E+00,-4.77E+00,-2.07E+01
4.26E+01,-5.97E+00,-1.85E+01,-5.53E+00,-1.74E+01,-1.23E+01,-1.46E+01,-9.94E+00,-7.69E+00
4.26E+01,-3.05E+00,-5.98E+00,-5.44E+00,-1.72E+01,-1.41E+01,-1.31E+01,-1.81E+01,-1.32E+01
4.26E+01,-1.39E+01,-5.53E+00,-1.66E+01,-1.67E+01,-1.92E+01,-1.65E+01,-8.90E+00,-2.30E+01
4.26E+01,-9.41E+00,-2.59E+01,-1.61E+01,-1.26E+01,-2.12E+01,-1.47E+01,-9.66E+00,-2.21E+01
4.27E+01,-8.29E+00,-1.25E+01,-1.43E+01,-1.40E+01,-9.08E+00,-1.22E+01,-1.86E+01,-1.90E+01
4.27E+01,-1.22E+01,-6.70E+00,-1.44E+01,-1.29E+01,-1.28E+01,-6.95E+00,-2.49E+01,-1.61E+01
4.27E+01,-1.06E+01,-6.16E+00,-1.03E+01,-7.04E+00,-1.71E+01,-1.53E+01,-1.23E+01,-1.07E+01
4.27E+01,-5.86E+00,-4.32E+00,-1.22E+01,-1.06E+01,-1.21E+01,-8.55E+00,-1.65E+01,-8.88E+00
4.27E+01,-1.17E+01,-8.41E+00,-1.15E+01,-2.05E+01,-1.47E+01,-1.33E+01,-1.28E+01,-1.18E+01
4.27E+01,-5.91E+00,-1.45E+01,-1.13E+01,-2.64E+01,-1.17E+01,-1.51E+01,-1.33E+01,-2.08E+01
4.28E+01,-1.24E+01,-1.17E+01,-8.62E+00,-1.73E+01,-1.57E+01,-2.29E+01,-9.70E+00,-8.20E+00
4.28E+01,-1.09E+01,-1.11E+01,-8.12E+00,-1.01E+01,-1.19E+01,-1.55E+01,-1.03E+01,-1.42E+01
4.28E+01,-1.04E+01,-1.12E+01,-1.59E+01,-8.16E+00,-5.59E+00,-1.07E+01,-1.43E+01,-1.27E+01
4.28E+01,-1.39E+01,-5.43E+00,-6.28E+00,-5.70E+00,-1.32E+01,-1.73E+01,-7.37E+00,-1.39E+01
4.28E+01,-6.02E+00,-7.93E+00,-1.23E+01,-1.57E+01,-8.45E+00,-2.66E+01,-1.70E+01,-1.72E+01
4.28E+01,-1.24E+01,-1.25E+01,-1.28E+01,-2.69E+01,-1.08E+01,-1.61E+01,-9.05E+00,-1.64E+01
4.29E+01,-7.30E+00,-7.96E+00,-1.25E+01,-1.57E+01,-9.39E+00,-1.58E+01,-4.87E+00,-1.90E+01
4.29E+01,-2.19E+01,-1.41E+01,-8.28E+00,-2.80E+01,-1.89E+01,-1.73E+01,-1.24E+01,-1.26E+01
4.29E+01,-1.64E+01,-4.66E+00,-1.24E+01,-1.01E+01,-1.42E+01,-1.09E+01,-1.71E+01,-1.14E+01
4.29E+01,-1.41E+01,-1.09E+01,-1.46E+01,-9.58E+00,-1.32E+01,-1.11E+01,-1.20E+01,-3.12E+01
4.29E+01,-6.00E+00,-1.19E+01,-1.11E+01,-1.19E+01,-2.03E+01,-1.95E+01,-1.33E+01,-1.38E+01
4.29E+01,-4.22E+00,-1.31E+01,-7.27E+00,-9.15E+00,-1.74E+01,-5.08E+00,-1.52E+01,-1.43E+01
4.30E+01,-1.30E+01,-4.84E+00,-1.21E+01,-1.18E+01,-1.74E+01,-1.39E+01,-1.25E+01,-9.98E+00
4.30E+01,-4.61E+00,-1.05E+01,-1.17E+01,-1.98E+01,-1.16E+01,-1.04E+01,-1.62E+01,-9.79E+00
4.30E+01,-1.96E+01,-1.06E+01,-2.31E+01,-1.42E+01,-1.41E+01,-2.78E+01,-1.52E+01,-2.01E+01
4.30E+01,-1.69E+01,-1.39E+01,-1.29E+01,-1.54E+01,-1.58E+01,-1.79E+01,-9.87E+00,-1.44E+01
4.30E+01,-1.61E+01,-1.63E+01,-8.55E+00,-2.03E+01,-8.45E+00,-1.64E+01,-2.68E+01,-5.52E+00
4.30E+01,-8.03E+00,-6.49E+00,-1.67E+01,-1.81E+01,-1.64E+01,-7.67E+00,-1.29E+01,-1.72E+01
4.31E+01,-3.22E+00,-1.44E+01,-1.91E+01,-1.16E+01,-8.74E+00,-1.26E+01,-7.28E+00,-9.26E+00
4.31E+01,-3.27E+01,-9.50E+00,-1.31E+01,-8.82E+00,-1.02E+01,-1.98E+01,-1.36E+01,-1.25E+01
4.31E+01,-2.62E+01,-9.42E+00,-1.36E+01,-1.85E+01,-1.15E+01,-7.51E+00,-7.00E+00,-1.73E+01
4.31E+01,-2.22E+01,-3.07E+01,-2.39E+01,-9.72E+00,-7.85E+00,-2.08E+01,-8.69E+00,-1.05E+01
4.31E+01,-5.74E+00,-1.29E+01,-3.77E+00,-1.53E+01,-1.23E+01,-1.45E+01,-1.67E+01,-1.83E+01
4.31E+01,-1.34E+01,-5.87E+00,-1.36E+01,-7.60E+00,-1.15E+01,-5.50E+00,-1.49E+01,-9.58E+00
4.31E+01,-1.57E+01,-1.43E+01,-7.83E+00,-9.57E+00,-1.41E+01,-1.63E+01,-7.81E+00,-1.99E+01
4.32E+01,-9.91E-01,-1.35E+01,-5.92E+00,-1.09E+01,-8.90E+00,-6.64E+00,-1.04E+01,-1.47E+01
4.32E+01,-3.40E+00,-1.29E+01,-1.10E+01,-9.34E+00,-1.43E+01,-6.36E+00,-1.78E+01,-1.73E+01
4.32E+01,-1.72E+01,-9.49E+00,-2.39E+01,-1.94E+01,-9.90E+00,-1.34E+01,-2.33E+01,-1.47E+01
4.32E+01,-5.34E+00,-1.03E+01,-9.53E+00,-1.12E+01,-1.57E+01,-2.45E+01,-1.26E+01,-1.33E+01
4.32E+01,-5.30E+00,-1.40E+01,-9.03E+00,-1.96E+01,-1.38E+01,-1.62E+01,-1.52E+01,-1.72E+01
4.32E+01,-6.35E+00,-2.94E+00,-3.26E+01,-1.11E+01,-8.24E+00,-1.02E+01,-1.45E+01,-8.96E+00
4.33E+01,-1.15E+01,-3.22E+00,-1.12E+01,-8.08E+00,-1.72E+01,-1.99E+01,-1.08E+01,-1.30E+01
4.33E+01,-4.54E+00,-9.22E+00,-9.59E+00,-1.32E+01,-7.83E+00,-1.48E+01,-9.94E+00,-1.64E+01
4.33E+01,-2.13E+01,-2.12E+01,-1.90E+01,-7.89E+00,-1.29E+01,-3.24E+01,-1.15E+01,-2.76E+01
4.33E+01,-7.50E+00,-5.28E+00,-1.74E+01,-2.43E+01,-1.18E+01,-1.61E+01,-2.91E+01,-1.66E+01
4.33E+01,-5.06E+00,-1.92E+01,-1.17E+01,-2.21E+01,-6.33E+00,-1.52E+01,-8.43E+00,-1.48E+01
4.33E+01,-3.59E+00,-1.06E+01,-8.65E+00,-7.88E+00,-2.12E+01,-1.68E+01,-9.51E+00,-7.55E+00
4.34E+01,-1.05E+01,-1.66E+01,-8.81E+00,-1.34E+01,-7.32E+00,-1.82E+01,-7.50E+00,-9.72E+00
4.34E+01,-7.12E+00,-1.04E+01,-1.49E+01,-2.12E+01,-2.43E+01,-1.84E+01,-1.60E+01,-2.68E+01
4.34E+01,-1.04E+01,-4.50E+00,-2.66E+01,-2.42E+01,-1.58E+01,-1.41E+01,-7.69E+00,-2.13E+01
4.34E+01,-7.33E+00,-1.55E+01,-1.49E+01,-1.25E+01,-1.37E+01,-1.20E+01,-1.82E+01,-1.39E+01
4.34E+01,-1.05E+01,-6.97E+00,-1.58E+01,-1.03E+01,-1.61E+01,-5.04E+00,-1.27E+01,-1.06E+01
4.34E+01,-1.34E+01,-1.21E+01,-1.08E+01,-1.15E+01,-2.06E+01,-1.94E+01,-3.51E+01,-1.51E+01
4.35E+01,-1.46E+01,-1.52E+01,-1.22E+01,-1.98E+01,-8.48E+00,-1.54E+01,-1.59E+01,-1.70E+01
4.35E+01,-6.17E+00,-8.35E+00,-1.64E+01,-1.29E+01,-2.14E+01,-2.07E+01,-3.30E+01,-1.98E+01
4.35E+01,-6.82E+00,-1.08E+01,-1.59E+01,-2.27E+01,-1.21E+01,-1.57E+01,-1.97E+01,-1.34E+01
4.35E+01,-1.78E+01,-1.48E+01,-1.82E+01,-1.15E+01,-1.94E+01,-1.31E+01,-2.06E+01,-1.22E+01
4.35E+01,-5.49E+00,-7.84E+00,-1.26E+01,-1.84E+01,-7.55E+00,-1.59E+01,-2.71E+01,-1.56E+01
4.35E+01,-9.21E+00,-4.13E+00,-1.11E+01,-1.07E+01,-2.56E+01,-2.26E+01,-1.48E+01,-2.43E+01
4.36E+01,-1.05E+01,-3.76E+00,-8.78E+00,-5.96E+00,-1.32E+01,-1.60E+01,-1.15E+01,-2.08E+01
4.36E+01,-1.15E+01,-5.59E+00,-1.30E+01,-9.55E+00,-1.83E+01,-2.46E+01,-1.66E+01,-8.08E+00
4.36E+01,-7.55E+00,-1.23E+01,-1.95E+01,-1.41E+01,-1.86E+01,-1.71E+01,-1.13E+01,-4.50E+01
4.36E+01,-1.03E+01,-8.32E+00,-1.28E+01,-5.81E+00,-1.09E+01,-1.98E+01,-1.37E+01,-1.18E+01
4.36E+01,-1.35E+01,-6.57E+00,-1.58E+01,-1.28E+01,-9.10E+00,-9.68E+00,-1.15E+01,-9.13E+00
4.36E+01,-1.23E+01,-9.46E+00,-3.04E+01,-1.21E+01,-1.37E+01,-2.23E+01,-1.17E+01,-1.24E+01
4.37E+01,-8.18E+00,-1.50E+01,-1.16E+01,-2.32E+01,-1.65E+01,-1.80E+01,-8.57E+00,-2.15E+01
4.37E+01,-1.75E+01,-6.69E+00,-1.26E+01,-2.17E+01,-1.36E+01,-2.41E+01,-1.03E+01,-2.34E+01
4.37E+01,-4.59E+00,-9.00E+00,-5.66E+00,-1.83E+01,-1.12E+01,-1.75E+01,-1.21E+01,-1.27E+01
4.37E+01,-4.35E-02,-9.32E+00,-5.88E+00,-9.44E+00,-1.09E+01,-6.56E+00,-8.66E+00,-7.55E+00
4.37E+01,-2.09E+00,-1.04E+01,-8.16E+00,-1.10E+01,-9.71E+00,-1.72E+01,-1.54E+01,-1.17E+01
4.37E+01,-1.66E+01,-3.94E+00,-2.69E+01,-4.71E+00,-1.46E+01,-1.05E+01,-1.70E+01,-1.31E+01
4.38E+01,-5.33E+00,-8.77E+00,-9.66E+00,-7.14E+00,-1.79E+01,-9.86E+00,-6.99E+00,-9.21E+00
4.38E+01,-8.31E+00,-6.42E+00,-1.09E+01,-1.10E+01,-1.10E+01,-1.17E+01,-1.41E+01,-1.58E+01
4.38E+01,-9.05E+00,-1.22E+01,-1.68E+01,-2.76E+01,-1.07E+01,-1.80E+01,-1.48E+01,-1.76E+01
4.38E+01,-9.80E+00,-2.86E+00,-6.78E+00,-8.32E+00,-1.11E+01,-7.80E+00,-8.50E+00,-7.91E+00
4.38E+01,-8.44E+00,-9.09E+00,-1.00E+01,-7.57E+00,-1.32E+01,-1.74E+01,-1.09E+01,-1.58E+01
4.38E+01,-1.75E+01,-1.66E+01,-1.57E+01,-9.96E+00,-2.93E+01,-1.30E+01,-2.47E+01,-1.53E+01
4.38E+01,-8.61E+00,-2.23E+00,-2.13E+01,-6.16E+00,-1.24E+01,-9.35E+00,-9.99E+00,-1.39E+01
4.39E+01,-1.83E+01,-1.59E+01,-1.22E+01,-1.89E+01,-8.26E+00,-1.53E+01,-1.72E+01,-1.68E+01
4.39E+01,-1.53E+01,-1.58E+01,-9.14E+00,-1.22E+01,-1.18E+01,-1.08E+01,-1.25E+01,-1.69E+01
4.39E+01,-1.47E+01,-1.07E+01,-1.50E+01,-1.49E+01,-1.40E+01,-1.34E+01,-1.85E+01,-1.99E+01
4.39E+01,-1.01E+01,-2.11E+00,-1.79E+01,-9.53E+00,-1.78E+01,-1.00E+01,-2.08E+01,-2.10E+01
4.39E+01,-2.14E+01,-8.11E+00,-1.61E+01,-8.03E+00,-9.84E+00,-1.68E+01,-1.78E+01,-1.22E+01
4.39E+01,-8.92E+00,-1.34E+01,-1.27E+01,-1.24E+01,-9.26E+00,-1.74E+01,-1.46E+01,-8.79E+00
4.40E+01,-5.46E+00,-6.28E+00,-2.59E+01,-1.26E+01,-1.84E+01,-1.16E+01,-1.44E+01,-2.35E+01
4.40E+01,-1.40E+01,-1.42E+01,-7.21E+00,-1.32E+01,-1.19E+01,-1.57E+01,-1.24E+01,-8.28E+00
4.40E+01,-1.25E+01,-8.18E-01,-5.50E+00,-1.18E+01,-5.05E+00,-1.13E+01,-8.89E+00,-1.91E+01
4.40E+01,-1.45E+01,-1.11E+01,-1.50E+01,-7.98E+00,-1.70E+01,-1.47E+01,-1.11E+01,-1.30E+01
4.40E+01,-6.29E+00,-9.35E+00,-1.48E+01,-1.33E+01,-2.44E+01,-9.44E+00,-1.20E+01,-1.04E+01
4.40E+01,-5.60E+00,-2.86E+01,-9.87E+00,-1.84E+01,-1.80E+01,-1.26E+01,-1.12E+01,-1.44E+01
4.41E+01,-1.37E+01,-9.74E+00,-8.07E+00,-1.38E+01,-1.17E+01,-9.63E+00,-1.79E+01,-2.03E+01
4.41E+01,-4.80E+00,-5.40E+00,-9.05E+00,-1.01E+01,-1.38E+01,-1.40E+01,-1.00E+01,-1.32E+01
4.41E+01,-9.46E+00,-7.52E+00,-5.77E+00,-1.93E+01,-1.55E+01,-1.79E+01,-1.76E+01,-1.58E+01
4.41E+01,-9.85E+00,-6.34E+00,-8.88E+00,-7.10E+00,-1.29E+01,-9.59E+00,-1.41E+01,-1.83E+01
4.41E+01,-1.37E+01,-1.52E+01,-1.70E+01,-7.52E+00,-1.58E+01,-7.88E+00,-1.18E+01,-1.09E+01
4.41E+01,-1.49E+01,-6.84E+00,-1.03E+01,-2.01E+01,-1.55E+01,-9.10E+00,-9.36E-01,-1.68E+01
4.42E+01,-5.14E+00,-5.24E+00,-1.58E+01,-6.21E+00,-6.45E+00,-1.81E+01,-1.41E+01,-1.27E+01
4.42E+01,-1.55E+01,-6.27E+00,-1.83E+01,-1.65E+01,-1.22E+01,-1.22E+01,-2.14E+01,-1.82E+01
4.42E+01,-1.67E+01,-4.82E+00,-1.15E+01,-1.39E+01,-1.52E+01,-1.58E+01,-1.87E+01,-7.93E+00
4.42E+01,-2.85E+00,-8.04E+00,-1.22E+01,-6.69E+00,-3.04E+01,-1.16E+01,-1.99E+01,-1.08E+01
4.42E+01,-6.95E+00,-1.87E+01,-2.00E+01,-1.36E+01,-1.22E+01,-2.40E+01,-1.18E+01,-1.51E+01
4.42E+01,-5.93E+00,-7.21E+00,-3.87E+00,-4.78E+00,-1.18E+01,-7.73E+00,-1.96E+01,-1.64E+01
4.43E+01,-1.23E+01,-1.68E+01,-1.25E+01,-1.93E+01,-2.08E+01,-3.43E+01,-4.95E+01,-1.89E+01
4.43E+01,-8.40E+00,-1.16E+01,-2.22E+01,-1.42E+01,-2.24E+01,-1.11E+01,-2.35E+01,-1.79E+01
4.43E+01,-9.47E+00,-7.76E+00,-1.62E+01,-1.27E+01,-1.48E+01,-1.18E+01,-1.15E+01,-8.72E+00
4.43E+01,-8.28E+00,-8.37E+00,-1.17E+01,-5.89E+00,-1.20E+01,-1.66E+01,-9.98E+00,-2.46E+01
4.43E+01,-4.07E+00,-1.17E+01,-7.64E+00,-8.66E+00,-1.26E+01,-4.25E+00,-1.51E+01,-1.22E+01
4.43E+01,-1.08E+01,-1.03E+01,-1.14E+01,-1.52E+01,-1.01E+01,-8.89E+00,-2.21E+01,-1.63E+01
4.44E+01,-1.18E+01,-7.80E+00,-1.65E+01,-1.74E+01,-1.09E+01,-1.51E+01,-1.42E+01,-1.69E+01
4.44E+01,-1.78E+01,-3.07E+01,-2.65E+01,-1.09E+01,-1.03E+01,-3.16E+01,-6.30E+00,-1.07E+01
4.44E+01,-8.36E+00,-8.26E+00,-1.30E+01,-1.22E+01,-4.00E+00,-1.20E+01,-1.78E+01,-8.81E+00
4.44E+01,-8.38E+00,-1.01E+01,-1.46E+01,-9.48E+00,-1.16E+01,-2.72E+01,-1.35E+01,-1.03E+01
4.44E+01,-6.43E+00,-9.47E+00,-1.44E+01,-1.45E+01,-1.85E+01,-1.31E+01,-1.62E+01,-1.41E+01
4.44E+01,-1.34E+01,-1.38E+01,-5.86E+00,-1.46E+01,-1.65E+01,-9.34E+00,-1.64E+01,-7.64E+00
4.44E+01,-1.02E+01,-9.81E+00,-9.71E+00,-1.92E+01,-1.77E+01,-2.31E+01,-1.48E+01,-1.91E+01
4.45E+01,-2.01E+01,-3.45E+00,-1.79E+01,-1.08E+01,-7.53E+00,-9.58E+00,-9.86E+00,-1.99E+01
4.45E+01,-9.40E+00,-1.38E+01,-1.30E+01,-1.89E+01,-1.57E+01,-9.47E+00,-1.35E+01,-1.66E+01
4.45E+01,-6.83E+00,-1.07E+01,-7.42E+00,-1.18E+01,-1.58E+01,-9.63E+00,-1.11E+01,-8.89E+00
4.45E+01,-2.60E+00,-4.09E+01,-2.03E+00,-1.20E+01,-7.77E+00,-1.78E+01,-3.48E+01,-6.71E+00
4.45E+01,-5.68E+00,-3.35E+00,-7.57E+00,-5.67E+00,-9.05E+00,-1.37E+01,-1.93E+01,-1.38E+01
4.45E+01,-8.43E+00,-4.80E-01,-1.07E+01,-9.17E+00,-1.01E+01,-1.25E+01,-1.35E+01,-1.49E+01
4.46E+01,-1.57E+01,-9.21E+00,-8.80E+00,-6.25E+00,-8.35E+00,-1.50E+01,-1.08E+01,-2.85E+01
4.46E+01,-1.50E+01,-1.67E+01,-1.07E+01,-8.19E+00,-8.55E+00,-1.50E+01,-1.25E+01,-2.40E+01
4.46E+01,-1.06E+01,-4.59E+00,-1.48E+01,-1.43E+01,-1.26E+01,-2.39E+01,-1.31E+01,-1.34E+01
4.46E+01,-1.24E+01,-9.55E+00,-9.30E+00,-1.34E+01,-4.91E+00,-9.48E+00,-8.18E+00,-1.40E+01
4.46E+01,-6.56E+00,-1.04E+01,-1.73E+01,-1.27E+01,-1.31E+01,-1.88E+01,-1.41E+01,-1.41E+01
4.46E+01,-2.89E+01,-1.39E+01,-2.52E+01,-1.14E+01,-1.35E+01,-6.89E+00,-1.30E+01,-1.37E+01
4.47E+01,-2.68E+01,-1.74E+01,-1.71E+01,-1.41E+01,-1.39E+01,-2.45E+01,-2.00E+01,-9.17E+00
4.47E+01,-8.00E+00,-7.43E+00,-1.66E+01,-8.56E+00,-1.01E+01,-2.40E+01,-1.04E+01,-1.32E+01
4.47E+01,-1.24E+01,-5.03E+00,-8.90E+00,-1.08E+01,-9.03E+00,-1.48E+01,-1.62E+01,-1.68E+01
4.47E+01,-5.68E+00,-4.86E+00,-5.41E+00,-1.45E+01,-8.26E+00,-1.01E+01,-7.68E+00,-6.88E+00
4.47E+01,-2.54E+00,-1.24E+01,-7.57E+00,-1.42E+01,-1.26E+01,-1.08E+01,-8.48E+00,-9.64E+00
4.47E+01,-8.45E+00,-9.65E+00,-6.44E+00,-1.07E+01,-1.01E+01,-2.23E+01,-8.36E+00,-1.14E+01
4.48E+01,-1.23E+01,-7.03E+00,-6.06E+00,-2.11E+01,-1.77E+01,-1.17E+01,-1.92E+01,-1.18E+01
4.48E+01,-2.19E+01,-3.34E+00,-9.66E+00,-2.39E+01,-6.40E+00,-1.27E+01,-1.22E+01,-1.45E+01
4.48E+01,-1.71E+01,-1.52E+01,-8.45E+00,-1.43E+01,-1.15E+01,-1.55E+01,-1.31E+01,-1.15E+01
4.48E+01,-1.43E+01,-2.17E+01,-3.29E+01,-9.69E+00,-9.08E+00,-2.45E+01,-1.16E+01,-1.73E+01
4.48E+01,-7.08E+00,-4.90E+00,-1.04E+01,-8.58E+00,-1.93E+01,-7.95E+00,-8.52E+00,-1.91E+01
4.48E+01,-1.03E+01,-3.23E+00,-4.75E+00,-6.36E+00,-5.14E+00,-1.99E+01,-9.32E+00,-7.11E+00
4.49E+01,-1.10E+01,-7.53E+00,-1.51E+01,-1.37E+01,-1.73E+01,-1.33E+01,-1.28E+01,-8.22E+00
4.49E+01,-9.33E+00,-8.49E+00,-1.56E+01,-9.05E+00,-2.08E+01,-2.70E+01,-1.41E+01,-1.48E+01
4.49E+01,-7.84E+00,-2.15E+00,-1.79E+01,-9.25E+00,-1.47E+01,-1.29E+01,-9.53E+00,-1.18E+01
4.49E+01,-1.38E+01,-1.93E+01,-2.37E+01,-1.09E+01,-1.02E+01,-1.82E+01,-3.98E+01,-5.78E+00
4.49E+01,-5.42E+00,-1.34E+01,-5.17E+00,-1.48E+01,-1.87E+01,-1.63E+01,-1.21E+01,-1.82E+01
4.49E+01,-1.55E+01,-9.49E+00,-9.97E+00,-1.87E+01,-4.53E+00,-1.03E+01,-1.18E+01,-1.34E+01
4.50E+01,-5.22E+00,-9.82E+00,-9.85E+00,-1.28E+01,-1.23E+01,-1.67E+01,-1.39E+01,-1.03E+01
4.50E+01,-5.21E+00,-9.23E+00,-1.87E+01,-1.81E+01,-8.80E+00,-1.39E+01,-8.04E+00,-2.81E+01
4.50E+01,-6.54E+00,-1.22E+01,-2.00E+01,-8.07E+00,-1.15E+01,-1.13E+01,-1.46E+01,-1.60E+01
4.50E+01,-7.65E+00,-8.45E+00,-1.55E+01,-9.54E+00,-1.76E+01,-1.03E+01,-1.50E+01,-1.35E+01
4.50E+01,-6.87E+00,-1.53E+01,-9.44E+00,-1.66E+01,-8.21E+00,-1.57E+01,-1.59E+01,-1.68E+01
4.50E+01,-1.32E+01,-4.69E+00,-2.16E+01,-2.01E+01,-1.66E+01,-1.07E+01,-1.53E+01,-2.30E+01
4.51E+01,-2.41E+01,-1.32E+01,-8.34E+00,-9.16E+00,-1.16E+01,-3.82E+01,-9.84E+00,-2.06E+01
4.51E+01,-1.53E+01,-1.70E+01,-1.89E+01,-1.83E+01,-1.07E+01,-1.15E+01,-1.97E+01,-1.89E+01
4.51E+01,-1.27E+01,-1.95E+01,-1.11E+01,-1.64E+01,-1.40E+01,-1.31E+01,-8.39E+00,-1.19E+01
4.51E+01,-8.64E+00,-5.65E+00,-2.43E+01,-2.39E+01,-6.03E+00,-1.09E+01,-9.48E+00,-1.42E+01
4.51E+01,-6.74E+00,-5.15E+00,-1.18E+01,-1.45E+01,-1.88E+01,-1.34E+01,-3.35E+00,-9.83E+00
4.51E+01,-1.68E+01,-8.91E+00,-1.74E+01,-1.58E+01,-8.63E+00,-2.54E+01,-1.15E+01,-1.64E+01
4.51E+01,-2.36E+01,-9.77E+00,-1.56E+01,-1.37E+01,-1.16E+01,-1.15E+01,-1.09E+01,-2.31E+01
4.52E+01,-9.55E+00,-9.70E+00,-1.68E+01,-3.72E+00,-8.56E+00,-1.33E+01,-6.08E+00,-1.06E+01
4.52E+01,-5.99E+00,-1.78E+01,-6.78E+00,-1.54E+01,-8.90E+00,-1.66E+01,-1.93E+01,-1.08E+01
4.52E+01,-7.11E+00,-6.66E+00,-1.87E+01,-2.46E+01,-2.06E+01,-1.30E+01,-1.70E+01,-2.67E+01
4.52E+01,-1.14E+01,-1.15E+01,-1.72E+01,-1.04E+01,-1.99E+01,-2.95E+01,-1.00E+01,-1.88E+01
4.52E+01,-1.04E+01,-1.01E+01,-1.79E+01,-1.11E+01,-1.05E+01,-1.82E+01,-1.59E+01,-1.66E+01
4.52E+01,-7.11E+00,-8.84E+00,-8.63E+00,-1.88E+01,-9.07E+00,-3.24E+01,-1.16E+01,-8.10E+00
4.53E+01,-8.35E+00,-5.49E+00,-1.07E+01,-1.24E+01,-2.42E+01,-2.34E+01,-9.08E+00,-1.68E+01
4.53E+01,-8.47E+00,-4.73E+00,-4.15E+00,-1.56E+01,-5.89E+00,-4.52E+00,-1.15E+01,-6.75E+00
4.53E+01,-1.50E+01,-1.60E+01,-1.60E+01,-2.33E+01,-1.85E+01,-1.30E+01,-1.11E+01,-9.07E+00
4.53E+01,-1.43E+01,-6.25E+00,-9.99E+00,-1.43E+01,-4.57E+00,-1.28E+01,-1.94E+01,-9.80E+00
4.53E+01,-1.48E+01,-7.79E+00,-1.61E+01,-9.72E+00,-1.47E+01,-1.30E+01,-7.39E+00,-8.38E+00
4.53E+01,-1.20E+01,-8.55E+00,-2.21E+01,-1.59E+01,-1.31E+01,-2.04E+01,-1.04E+01,-1.92E+01
4.54E+01,-2.11E+00,-1.59E+01,-1.49E+01,-1.15E+01,-2.70E+01,-1.39E+01,-1.76E+01,-1.32E+01
4.54E+01,-6.71E+00,-1.98E+01,-1.98E+01,-7.92E+00,-1.66E+01,-8.84E+00,-2.23E+01,-1.61E+01
4.54E+01,-5.26E+00,-9.45E+00,-2.18E+01,-1.01E+01,-1.24E+01,-3.69E+01,-8.82E+00,-7.27E+00
4.54E+01,-5.29E+00,-1.82E+01,-8.55E+00,-1.46E+01,-1.48E+01,-8.38E+00,-1.82E+01,-1.66E+01
4.54E+01,-3.73E+00,-5.18E+00,-1.13E+01,-1.93E+01,-1.79E+01,-1.03E+01,-1.16E+01,-8.41E+00
4.54E+01,-2.04E+01,-1.16E+01,-6.41E+00,-2.20E+00,-9.43E+00,-1.32E+01,-6.99E+00,-8.13E+00
4.55E+01,-4.49E+00,-1.72E+01,-1.30E+01,-1.12E+01,-1.46E+01,-1.65E+01,-1.10E+01,-8.81E+00
4.55E+01,-1.29E+01,-1.35E+01,-1.32E+01,-1.80E+01,-2.06E+01,-2.97E+01,-1.72E+01,-2.04E+01
4.55E+01,-8.58E+00,-1.00E+01,-5.39E+00,-1.20E+01,-9.82E+00,-6.44E+00,-1.18E+01,-1.28E+01
4.55E+01,-1.18E+01,-1.13E+01,-1.39E+01,-1.19E+01,-1.41E+01,-1.30E+01,-1.11E+01,-1.32E+01
4.55E+01,-1.98E+01,-7.78E+00,-9.86E+00,-1.89E+01,-7.64E+00,-7.96E+00,-1.77E+01,-1.34E+01
4.55E+01,-3.41E+00,-2.22E+01,-8.51E+00,-8.12E+00,-1.20E+01,-2.92E+01,-1.21E+01,-1.65E+01
4.56E+01,-6.52E+00,-1.18E+01,-1.10E+01,-3.33E+01,-6.62E+00,-1.09E+01,-1.71E+01,-2.79E+01
4.56E+01,-4.29E+00,-1.25E+01,-1.67E+01,-8.95E+00,-2.31E+01,-1.21E+01,-2.22E+01,-1.77E+01
4.56E+01,-1.48E+01,-1.45E+01,-1.42E+01,-1.62E+01,-1.51E+01,-1.49E+01,-8.30E+00,-6.72E+00
4.56E+01,-1.48E+01,-8.61E+00,-2.15E+01,-1.29E+01,-8.77E+00,-1.18E+01,-8.96E+00,-9.07E+00
4.56E+01,-2.89E+01,-1.13E+01,-2.08E+01,-1.28E+01,-9.55E+00,-1.88E+01,-1.52E+01,-1.41E+01
4.56E+01,-1.00E+01,-2.23E+01,-1.18E+01,-1.74E+01,-1.62E+01,-8.47E+00,-9.81E+00,-1.09E+01
4.57E+01,-2.10E+01,-1.35E+01,-6.60E+00,-1.45E+01,-1.51E+01,-1.16E+01,-8.33E+00,-1.95E+01
4.57E+01,-2.00E+00,-5.64E+00,-6.42E+00,-1.05E+01,-1.85E+01,-1.13E+01,-3.95E+00,-9.69E+00
4.57E+01,-7.50E+00,-1.34E+01,-9.20E+00,-1.02E+01,-1.22E+01,-9.11E+00,-1.03E+01,-1.65E+01
4.57E+01,-1.30E+00,-1.39E+01,-5.88E+00,-2.98E+01,-2.12E+01,-1.27E+01,-1.57E+01,-2.04E+01
4.57E+01,-6.59E+00,-7.46E+00,-2.56E+01,-8.95E+00,-4.26E+00,-9.46E+00,-8.09E+00,-7.00E+00
4.57E+01,-7.05E+00,-1.06E+01,-5.99E+00,-1.92E+01,-1.61E+01,-9.80E+00,-1.62E+01,-1.40E+01
4.58E+01,-5.45E+00,-2.31E+01,-9.30E+00,-8.94E+00,-1.97E+01,-8.26E+00,-1.07E+01,-8.95E+00
4.58E+01,-9.86E+00,-1.83E+01,-4.07E+00,-7.60E+00,-1.04E+01,-1.16E+01,-6.50E+00,-6.00E+00
4.58E+01,-1.94E+01,-2.33E+01,-1.66E+01,-1.06E+01,-1.12E+01,-1.27E+01,-1.47E+01,-1.39E+01
4.58E+01,-1.18E+01,-3.41E+00,-5.66E+00,-8.70E+00,-9.67E+00,-1.10E+01,-1.83E+01,-5.83E+00
4.58E+01,-2.29E+01,-4.72E+00,-1.06E+01,-1.42E+01,-2.13E+01,-1.66E+01,-1.35E+01,-2.14E+01
4.58E+01,-1.02E+01,-1.78E+01,-1.63E+01,-8.13E+00,-1.27E+01,-1.55E+01,-4.80E+00,-9.21E+00
4.58E+01,-1.52E+01,-6.35E+00,-1.91E+01,-6.19E+00,-7.33E+00,-1.72E+01,-2.31E+01,-1.82E+01
4.59E+01,-1.08E+01,-1.18E+01,-1.58E+01,-1.01E+01,-1.31E+01,-1.70E+01,-1.77E+01,-2.01E+01
4.59E+01,-3.59E+01,-3.59E+01,-1.06E+01,-9.77E+00,-1.30E+01,-1.17E+01,-1.16E+01,-1.06E+01
4.59E+01,-1.20E+01,-3.29E+01,-1.20E+01,-2.41E+01,-1.57E+01,-1.58E+01,-1.85E+01,-1.37E+01
4.59E+01,-2.43E+01,-6.35E+00,-1.53E+01,-9.46E+00,-1.48E+01,-1.32E+01,-1.96E+01,-3.04E+01
4.59E+01,-1.12E+01,-6.69E+00,-1.06E+01,-1.34E+01,-1.19E+01,-9.88E+00,-8.44E+00,-1.90E+01
4.59E+01,-7.67E+00,-1.40E+01,-1.25E+01,-1.59E+01,-1.24E+01,-1.70E+01,-1.02E+01,-1.30E+01
4.60E+01,-8.44E+00,-9.10E+00,-1.38E+01,-1.42E+01,-1.50E+01,-1.39E+01,-1.36E+01,-1.76E+01
4.60E+01,-1.10E+01,-5.91E+00,-8.24E+00,-1.50E+01,-1.37E+01,-9.69E+00,-1.39E+01,-1.61E+01
4.60E+01,-8.43E+00,-1.67E+01,-1.31E+01,-1.22E+01,-1.31E+01,-9.44E+00,-1.20E+01,-1.59E+01
4.60E+01,-9.44E+00,-1.11E+01,-1.50E+01,-1.24E+01,-1.23E+01,-1.76E+01,-9.52E+00,-2.10E+01
4.60E+01,-9.14E+00,-7.51E+00,-1.30E+01,-1.38E+01,-1.31E+01,-5.48E+00,-9.18E+00,-1.36E+01
4.60E+01,-1.44E+01,-9.33E+00,-9.58E+00,-1.28E+01,-1.49E+01,-8.63E+00,-1.43E+01,-2.56E+01
4.61E+01,-1.09E+01,-8.29E+00,-2.00E+01,-1.24E+01,-1.46E+01,-1.52E+01,-1.20E+01,-1.35E+01
4.61E+01,-1.46E+01,-1.69E+01,-1.79E+01,-1.13E+01,-2.40E+01,-9.34E+00,-1.72E+01,-1.83E+01
4.61E+01,-6.85E+00,-1.99E+01,-7.64E+00,-8.94E+00,-1.01E+01,-1.67E+01,-1.19E+01,-1.87E+01
4.61E+01,-1.09E+01,-1.68E+01,-1.27E+01,-1.08E+01,-2.64E+01,-1.09E+01,-1.67E+01,-1.73E+01
4.61E+01,-2.85E+01,-9.99E+00,-9.42E+00,-1.25E+01,-1.35E+01,-1.95E+01,-1.88E+01,-2.45E+01
4.61E+01,-9.33E+00,-1.74E+01,-8.80E+00,-9.85E+00,-1.69E+01,-1.49E+01,-1.05E+01,-1.35E+01
4.62E+01,-4.99E+00,-8.18E+00,-6.69E+00,-1.28E+01,-2.03E+01,-2.40E+01,-1.68E+01,-2.53E+01
4.62E+01,-1.12E+01,-8.60E+00,-1.79E+01,-1.79E+01,-2.20E+01,-1.61E+01,-1.74E+01,-1.76E+01
4.62E+01,-5.03E+00,-6.31E+00,-4.08E+00,-8.08E+00,-1.74E+01,-1.35E+01,-1.02E+01,-1.20E+01
4.62E+01,-1.38E+01,-1.09E+01,-1.43E+01,-1.14E+01,-1.06E+01,-2.00E+01,-7.18E+00,-1.43E+01
4.62E+01,-1.78E+01,-1.32E+01,-9.77E+00,-1.22E+01,-1.89E+01,-1.26E+01,-1.22E+01,-1.25E+01
4.62E+01,-9.91E+00,-2.84E+01,-1.35E+01,-1.88E+01,-1.89E+01,-2.53E+01,-1.83E+01,-1.07E+01
4.63E+01,-7.77E+00,-7.16E+00,-5.90E+00,-1.28E+01,-8.26E+00,-1.69E+01,-1.49E+01,-2.63E+01
4.63E+01,-7.00E+00,-2.63E+01,-8.32E+00,-1.21E+01,-1.92E+01,-8.28E+00,-1.13E+01,-1.80E+01
4.63E+01,-1.65E+01,-1.72E+01,-1.29E+01,-1.52E+01,-1.55E+01,-1.16E+01,-1.70E+01,-1.34E+01
4.63E+01,-8.46E+00,-1.05E+01,-9.00E+00,-7.34E+00,-4.38E+01,-1.83E+01,-7.30E+00,-1.10E+01
4.63E+01,-7.05E+00,-5.25E+00,-7.56E+00,-1.47E+01,-8.05E+00,-1.23E+01,-2.31E+01,-1.32E+01
4.63E+01,-9.73E+00,-9.54E+00,-3.52E+00,-5.45E+00,-5.44E+00,-9.03E+00,-7.62E+00,-2.24E+01
4.64E+01,-1.29E+01,-1.79E+01,-1.77E+01,-7.52E+00,-9.78E+00,-9.97E+00,-2.19E+01,-1.32E+01
4.64E+01,-2.95E-01,-1.04E+00,-9.15E+00,-9.89E+00,-3.86E+00,-9.59E+00,-1.28E+01,-1.00E+01
4.64E+01,-1.15E+01,-1.62E+01,-7.56E+00,-1.49E+01,-8.27E+00,-9.65E+00,-1.05E+01,-1.10E+01
4.64E+01,-4.87E+00,-1.41E+01,-1.19E+01,-8.49E+00,-9.45E+00,-1.31E+01,-1.11E+01,-9.95E+00
4.64E+01,-1.71E+01,-1.60E+01,-8.32E+00,-1.16E+01,-8.30E+00,-1.42E+01,-2.47E+01,-1.33E+01
4.64E+01,-1.92E+01,-1.90E+01,-9.62E+00,-1.35E+01,-1.02E+01,-1.62E+01,-9.71E+00,-2.57E+01
4.65E+01,-8.64E+00,-7.60E+00,-1.06E+01,-2.31E+01,-1.44E+01,-9.25E+00,-1.02E+01,-1.30E+01
4.65E+01,-8.51E+00,-1.20E+01,-8.53E+00,-2.43E+01,-1.21E+01,-1.83E+01,-1.07E+01,-1.52E+01
4.65E+01,-1.14E+01,-4.81E+00,-1.11E+01,-8.91E+00,-1.36E+01,-4.08E+01,-9.69E+00,-1.27E+01
4.65E+01,-6.68E+00,-1.21E+01,-4.11E+00,-7.06E+00,-1.27E+01,-8.05E+00,-1.31E+01,-1.32E+01
4.65E+01,-6.23E+00,-3.02E+01,-5.77E+00,-9.59E+00,-1.43E+01,-8.39E+00,-1.14E+01,-8.14E+00
4.65E+01,-4.06E+00,-3.92E+00,-1.22E+01,-1.59E+01,-1.40E+01,-1.33E+01,-1.43E+01,-1.51E+01
4.65E+01,-8.82E+00,-1.32E+01,-1.02E+01,-1.20E+01,-1.42E+01,-1.71E+01,-1.25E+01,-1.19E+01
4.66E+01,-5.73E+00,-1.02E+01,-1.13E+01,-6.02E+00,-1.04E+01,-9.01E+00,-1.06E+01,-9.05E+00
4.66E+01,-8.73E+00,-4.33E+00,-1.67E+01,-1.23E+01,-8.55E+00,-2.99E+01,-1.84E+01,-2.01E+01
4.66E+01,-1.18E+01,-1.29E+01,-1.20E+01,-1.58E+01,-2.74E+01,-1.11E+01,-8.43E+00,-1.14E+01
4.66E+01,-1.21E+01,-9.66E+00,-1.43E+01,-2.30E+01,-1.37E+01,-1.27E+01,-2.29E+01,-1.44E+01
4.66E+01,-4.64E+00,-1.55E+01,-7.10E+00,-2.02E+01,-1.08E+01,-1.55E+01,-3.29E+00,-9.32E+00
4.66E+01,-9.37E+00,-8.35E+00,-7.74E+00,-7.27E+00,-1.16E+01,-2.41E+01,-9.34E+00,-8.37E+00
4.67E+01,-6.65E+00,-1.36E+01,-1.95E+01,-3.86E+00,-1.61E+01,-1.65E+01,-1.53E+01,-2.46E+01
4.67E+01,-7.17E+00,-1.56E+01,-8.14E+00,-7.96E+00,-9.82E+00,-1.06E+01,-1.02E+01,-1.52E+01
4.67E+01,-1.43E+01,-8.84E+00,-1.54E+01,-1.08E+01,-1.32E+01,-1.02E+01,-2.53E+01,-8.30E+00
4.67E+01,-1.35E+01,-1.76E+01,-1.53E+01,-1.10E+01,-1.15E+01,-1.67E+01,-1.13E+01,-1.87E+01
4.67E+01,-1.66E+01,-1.95E+01,-1.15E+01,-2.06E+01,-2.23E+01,-8.54E+00,-1.34E+01,-9.13E+00
4.67E+01,-6.10E+00,-8.45E+00,-6.42E+00,-8.77E+00,-2.33E+01,-2.15E+01,-1.56E+01,-2.17E+01
4.68E+01,-8.77E+00,-1.66E+01,-1.01E+01,-9.51E+00,-9.08E+00,-7.02E+00,-1.60E+01,-1.71E+01
4.68E+01,-1.50E+01,-2.07E+01,-8.60E+00,-2.27E+01,-2.32E+01,-2.26E+01,-1.37E+01,-1.22E+01
4.68E+01,-1.00E+01,-1.09E+01,-9.45E+00,-1.30E+01,-1.77E+01,-6.52E+00,-1.04E+01,-1.43E+01
4.68E+01,-6.95E+00,-1.26E+01,-1.94E+01,-1.12E+01,-1.64E+01,-1.33E+01,-9.11E+00,-1.66E+01
4.68E+01,-7.39E+00,-1.75E+01,-1.13E+01,-1.05E+01,-1.15E+01,-6.92E+00,-1.38E+01,-1.21E+01
4.68E+01,-5.61E+00,-6.31E+00,-8.62E+00,-1.90E+01,-1.99E+01,-1.17E+01,-1.09E+01,-1.71E+01
4.69E+01,-9.06E+00,-8.74E+00,-1.78E+01,-2.17E+01,-1.34E+01,-1.96E+01,-2.43E+01,-1.77E+01
4.69E+01,-1.69E+01,-1.32E+01,-8.92E+00,-1.46E+01,-1.01E+01,-9.87E+00,-2.30E+01,-1.23E+01
4.69E+01,-1.64E+01,-1.44E+01,-2.39E+01,-2.01E+01,-2.56E+01,-1.63E+01,-2.29E+01,-2.47E+01
4.69E+01,-1.31E+01,-7.49E+00,-6.93E+00,-1.13E+01,-1.38E+01,-2.15E+01,-5.26E+00,-9.98E+00
4.69E+01,-3.65E+00,-7.91E+00,-8.68E+00,-5.94E+00,-7.43E+00,-1.23E+01,-2.14E+01,-7.15E+00
4.69E+01,-6.52E+00,-1.59E+01,-1.30E+01,-1.23E+01,-2.51E+01,-1.63E+01,-1.35E+01,-7.96E+00
4.70E+01,-1.38E+01,-6.17E+00,-4.00E+00,-8.98E+00,-1.41E+01,-8.48E+00,-1.58E+01,-9.00E+00
4.70E+01,-1.94E+01,-9.29E+00,-8.70E+00,-9.16E+00,-2.03E+01,-1.67E+01,-9.95E+00,-1.52E+01
4.70E+01,-1.34E+01,-9.33E+00,-1.75E+01,-2.15E+01,-2.20E+01,-1.21E+01,-1.19E+01,-1.49E+01
4.70E+01,-9.21E+00,-1.47E+01,-1.46E+01,-1.72E+01,-1.13E+01,-3.26E+01,-2.34E+01,-3.12E+01
4.70E+01,-7.56E+00,-1.44E+01,-6.24E+00,-2.74E+01,-9.89E+00,-1.21E+01,-1.33E+01,-8.62E+00
4.70E+01,-6.18E+00,-6.05E+00,-1.20E+01,-1.04E+01,-4.89E+00,-1.03E+01,-1.08E+01,-1.52E+01
4.71E+01,-9.17E+00,-1.19E+01,-2.09E+01,-3.36E+01,-2.81E+01,-1.10E+01,-1.42E+01,-2.83E+01
4.71E+01,-1.39E+01,-1.22E+01,-1.74E+01,-1.96E+01,-1.87E+01,-1.49E+01,-1.82E+01,-1.82E+01
4.71E+01,-1.51E+01,-1.16E+01,-1.35E+01,-1.44E+01,-1.67E+01,-2.26E+01,-2.63E+01,-1.69E+01
4.71E+01,-2.41E+01,-2.09E+01,-2.01E+01,-1.30E+01,-1.14E+01,-1.56E+01,-1.64E+01,-1.92E+01
4.71E+01,-2.04E+01,-1.99E+01,-1.48E+01,-1.64E+01,-1.34E+01,-1.49E+01,-1.04E+01,-2.19E+01
4.71E+01,-1.01E+01,-1.56E+01,-3.31E+01,-1.48E+01,-1.17E+01,-8.59E+00,-1.38E+01,-1.71E+01
4.72E+01,-1.14E+01,-1.11E+01,-1.32E+01,-1.55E+01,-2.42E+01,-1.88E+01,-2.91E+01,-1.85E+01
4.72E+01,-1.82E+01,-1.17E+01,-1.49E+01,-1.15E+01,-1.14E+01,-1.30E+01,-1.67E+01,-1.52E+01
4.72E+01,-1.03E+01,-1.26E+01,-1.99E+01,-7.52E+00,-2.44E+01,-1.61E+01,-1.47E+01,-1.87E+01
4.72E+01,-1.93E+01,-1.64E+01,-9.46E+00,-1.87E+01,-1.84E+01,-2.29E+01,-2.50E+01,-1.28E+01
4.72E+01,-1.09E+01,-1.23E+01,-8.89E+00,-9.53E+00,-1.12E+01,-9.40E+00,-1.72E+01,-1.28E+01
4.72E+01,-1.50E+01,-8.05E+00,-2.07E+01,-2.51E+01,-1.55E+01,-1.61E+01,-8.68E+00,-1.13E+01
4.72E+01,-1.04E+01,-1.40E+01,-1.27E+01,-1.66E+01,-1.46E+01,-1.77E+01,-2.04E+01,-1.82E+01
4.73E+01,-9.57E+00,-1.71E+01,-2.46E+01,-1.96E+01,-1.52E+01,-1.14E+01,-1.29E+01,-2.49E+01
4.73E+01,-2.53E+01,-9.28E+00,-1.68E+01,-1.83E+01,-1.60E+01,-1.03E+01,-8.13E+00,-1.58E+01
4.73E+01,-1.19E+01,-1.00E+01,-1.39E+01,-1.91E+01,-1.31E+01,-2.52E+01,-1.24E+01,-7.85E+00
4.73E+01,-1.26E+01,-9.81E+00,-8.31E+00,-7.08E+00,-1.30E+01,-1.30E+01,-1.45E+01,-1.20E+01
4.73E+01,-1.13E+01,-9.08E+00,-1.16E+01,-6.30E+00,-1.95E+01,-1.88E+01,-1.66E+01,-1.09E+01
4.73E+01,-8.84E+00,-1.08E+01,-6.03E+00,-4.84E+00,-7.40E+00,-8.60E+00,-1.22E+01,-1.28E+01
4.74E+01,-1.67E+01,-1.17E+01,-1.67E+01,-1.35E+01,-8.64E+00,-2.89E+01,-1.80E+01,-1.51E+01
4.74E+01,-1.25E+01,-2.83E+01,-1.41E+01,-1.79E+01,-2.88E+01,-1.63E+01,-3.25E+01,-3.00E+01
4.74E+01,-1.31E+01,-7.06E+00,-7.03E+00,-9.91E+00,-1.13E+01,-1.78E+01,-1.59E+01,-1.53E+01
4.74E+01,-1.85E+01,-1.04E+01,-1.98E+01,-1.17E+01,-1.68E+01,-1.63E+01,-1.81E+01,-2.14E+01
4.74E+01,-1.37E+01,-8.11E+00,-6.44E+00,-1.42E+01,-1.21E+01,-1.51E+01,-2.40E+01,-1.21E+01
4.74E+01,-4.77E+00,-1.47E+01,-1.86E+01,-1.29E+01,-1.60E+01,-1.13E+01,-1.07E+01,-1.48E+01
4.75E+01,-9.15E+00,-1.06E+01,-1.84E+01,-1.17E+01,-9.86E+00,-1.24E+01,-9.70E+00,-1.51E+01
4.75E+01,-8.26E+00,-6.39E+00,-5.73E+00,-6.50E+00,-1.24E+01,-1.44E+01,-9.52E+00,-1.44E+01
4.75E+01,-1.12E+01,-9.89E+00,-7.09E+00,-1.73E+01,-9.71E+00,-1.95E+01,-1.53E+01,-7.74E+00
4.75E+01,-1.16E+01,-1.23E+01,-6.47E+00,-1.07E+01,-1.92E+01,-1.39E+01,-2.62E+01,-1.37E+01
4.75E+01,-1.18E+01,-1.53E+01,-1.23E+01,-1.33E+01,-1.77E+01,-2.26E+01,-1.93E+01,-1.55E+01
4.75E+01,-5.56E+00,-2.49E+01,-1.37E+01,-1.76E+01,-1.22E+01,-1.19E+01,-1.35E+01,-1.49E+01
4.76E+01,-1.20E+01,-1.94E+01,-1.44E+01,-2.09E+01,-9.59E+00,-1.90E+01,-1.38E+01,-9.61E+00
4.76E+01,-9.04E+00,-1.27E+01,-1.23E+01,-1.19E+01,-8.37E+00,-1.18E+01,-1.65E+01,-9.51E+00
4.76E+01,-9.10E+00,-7.74E+00,-8.82E+00,-1.74E+01,-1.72E+01,-8.63E+00,-8.14E+00,-4.30E+00
4.76E+01,-5.43E+00,-6.91E+00,-1.19E+01,-7.70E+00,-1.38E+01,-1.06E+01,-4.79E+00,-1.49E+01
4.76E+01,-1.09E+01,-1.08E+01,-5.71E+00,-1.94E+01,-1.11E+01,-1.18E+01,-1.49E+01,-1.69E+01
4.76E+01,-4.70E+00,-2.45E+00,-3.36E+00,-1.26E+01,-1.97E+01,-1.19E+01,-1.04E+01,-1.28E+01
4.77E+01,-2.87E+01,-2.13E+01,-1.51E+01,-1.49E+01,-1.48E+01,-7.05E+00,-1.96E+01,-1.04E+01
4.77E+01,-1.26E+01,-1.64E+01,-1.79E+01,-9.77E+00,-1.58E+01,-1.06E+01,-1.39E+01,-9.56E+00
4.77E+01,-7.61E+00,-1.13E+01,-1.62E+01,-2.31E+01,-1.77E+01,-9.80E+00,-8.52E+00,-1.67E+01
4.77E+01,-1.17E+01,-5.37E+00,-8.39E+00,-6.62E+00,-1.03E+01,-1.41E+01,-2.18E+01,-1.25E+01
4.77E+01,-1.28E+01,-1.34E+01,-2.28E+01,-1.05E+01,-9.52E+00,-1.09E+01,-1.40E+01,-1.91E+01
4.77E+01,-1.24E+01,-1.77E+01,-2.35E+01,-1.07E+01,-1.69E+01,-9.07E+00,-1.65E+01,-1.37E+01
4.78E+01,-4.39E+00,-1.28E+01,-1.31E+01,-2.22E+01,-1.48E+01,-7.10E+00,-9.26E+00,-9.28E+00
4.78E+01,-1.39E+01,-2.85E+01,-2.84E+01,-1.10E+01,-1.88E+01,-1.57E+01,-1.20E+01,-1.01E+01
4.78E+01,-8.35E+00,-1.23E+01,-1.72E+01,-2.52E+01,-1.37E+01,-1.43E+01,-2.85E+01,-1.55E+01
4.78E+01,-1.10E+01,-1.63E+01,-1.16E+01,-5.34E+00,-1.15E+01,-1.42E+01,-9.34E+00,-1.53E+01
4.78E+01,-2.90E+01,-1.11E+01,-1.09E+01,-1.21E+01,-8.37E+00,-2.52E+01,-1.58E+01,-2.61E+01
4.78E+01,-6.90E+00,-7.35E+00,-7.01E+00,-1.02E+01,-2.36E+01,-1.96E+01,-2.05E+01,-2.55E+01
4.79E+01,-3.37E+00,-8.49E+00,-1.05E+01,-8.44E+00,-5.13E+00,-1.09E+01,-2.21E+01,-1.19E+01
4.79E+01,-2.26E+01,-1.66E+01,-1.71E+01,-8.41E+00,-1.62E+01,-1.26E+01,-2.05E+01,-1.99E+01
4.79E+01,-9.67E+00,-1.30E+01,-1.82E+01,-2.27E+01,-1.67E+01,-7.49E+00,-1.16E+01,-1.38E+01
4.79E+01,-1.08E+01,-1.87E+01,-1.80E+01,-1.39E+01,-2.03E+01,-2.57E+01,-1.98E+01,-3.02E+01
4.79E+01,-1.76E+01,-9.30E+00,-1.97E+01,-1.62E+01,-2.21E+01,-2.23E+01,-1.97E+01,-1.74E+01
4.79E+01,-1.08E+01,-4.84E+00,-1.31E+01,-1.16E+01,-3.89E+01,-7.21E+00,-1.22E+01,-2.04E+01
4.79E+01,-1.23E+01,-9.35E+00,-1.13E+01,-1.88E+01,-1.56E+01,-1.38E+01,-1.56E+01,-2.62E+01
4.80E+01,-1.34E+01,-1.03E+01,-1.31E+01,-8.14E+00,-9.90E+00,-1.79E+01,-1.06E+01,-2.79E+01
4.80E+01,-1.47E+01,-1.00E+01,-1.04E+01,-1.22E+01,-6.23E+00,-7.19E+00,-9.38E+00,-1.44E+01
4.80E+01,-1.19E+01,-1.60E+01,-1.71E+01,-1.04E+01,-1.08E+01,-2.12E+01,-1.80E+01,-1.34E+01
4.80E+01,-3.46E+00,-1.80E+01,-1.42E+01,-6.78E+00,-7.43E+00,-8.98E+00,-2.13E+01,-1.88E+01
4.80E+01,-1.51E+01,-1.58E+01,-3.75E+01,-1.50E+01,-2.25E+01,-3.51E+01,-1.57E+01,-1.69E+01
4.80E+01,-8.92E+00,-5.83E+00,-9.89E+00,-1.42E+01,-9.96E+00,-1.22E+01,-1.20E+01,-1.38E+01
4.81E+01,-1.11E+01,-1.26E+01,-7.75E+00,-5.08E+00,-6.10E+00,-1.07E+01,-1.06E+01,-1.43E+01
4.81E+01,-9.42E+00,-1.27E+01,-2.20E+01,-2.00E+01,-1.32E+01,-1.74E+01,-1.98E+01,-1.45E+01
4.81E+01,-1.99E+01,-8.37E+00,-4.31E+00,-7.99E+00,-6.99E+00,-1.93E+01,-1.49E+01,-1.56E+01
4.81E+01,-8.68E+00,-2.30E+01,-3.08E+01,-1.26E+01,-1.57E+01,-1.71E+01,-8.38E+00,-1.27E+01
4.81E+01,-9.85E+00,-2.09E+01,-2.03E+01,-1.00E+01,-1.60E+01,-2.56E+01,-5.63E+00,-1.06E+01
4.81E+01,-1.07E+01,-1.57E+01,-3.97E+00,-5.91E+00,-6.49E+00,-6.20E+00,-1.64E+01,-1.46E+01
4.82E+01,-5.15E+00,-6.25E+00,-1.22E+01,-1.11E+01,-1.08E+01,-8.85E+00,-9.54E+00,-2.16E+01
4.82E+01,-5.77E+00,-1.15E+01,-8.04E+00,-1.33E+01,-1.45E+01,-8.02E+00,-1.24E+01,-8.75E+00
4.82E+01,-1.66E+01,-1.70E+01,-2.39E+01,-1.06E+01,-1.23E+01,-1.73E+01,-1.33E+01,-1.43E+01
4.82E+01,-1.48E+01,-1.24E+01,-1.21E+01,-5.13E+00,-2.80E+01,-1.08E+01,-1.37E+01,-1.60E+01
4.82E+01,-6.89E+00,-4.71E+00,-1.12E+01,-1.42E+01,-1.46E+01,-8.37E+00,-1.24E+01,-1.17E+01
4.82E+01,-9.53E+00,-1.35E+01,-1.06E+01,-7.93E+00,-1.41E+01,-1.69E+01,-8.11E+00,-2.21E+01
4.83E+01,-1.24E+01,-1.09E+01,-1.07E+01,-2.19E+01,-6.52E+00,-1.21E+01,-1.36E+01,-2.51E+01
4.83E+01,-1.62E+01,-1.10E+01,-9.73E+00,-1.76E+01,-1.45E+01,-1.14E+01,-1.02E+01,-1.42E+01
4.83E+01,-1.40E+01,-1.01E+01,-1.31E+01,-6.43E+00,-1.94E+01,-1.76E+01,-7.39E+00,-1.05E+01
4.83E+01,-1.37E+01,-7.32E+00,-3.85E+00,-8.04E+00,-6.50E+00,-7.77E+00,-9.17E+00,-1.68E+01
4.83E+01,-2.24E+01,-1.40E+01,-1.85E+01,-1.78E+01,-7.12E+00,-2.99E+01,-2.18E+01,-2.39E+01
4.83E+01,-1.15E+01,-7.69E+00,-8.13E+00,-2.56E+01,-1.43E+01,-1.29E+01,-1.70E+01,-1.55E+01
4.84E+01,-2.27E+01,-1.03E+01,-2.27E+01,-2.21E+01,-1.45E+01,-1.05E+01,-1.58E+01,-2.07E+01
4.84E+01,-6.60E+00,-1.65E+01,-1.12E+01,-1.10E+01,-2.10E+01,-2.05E+01,-2.18E+01,-1.76E+01
4.84E+01,-1.15E+01,-1.74E+01,-1.17E+01,-1.92E+01,-1.28E+01,-7.99E+00,-1.30E+01,-1.10E+01
4.84E+01,-1.24E+01,-1.26E+01,-1.15E+01,-8.99E+00,-1.55E+01,-9.89E+00,-1.55E+01,-2.34E+01
4.84E+01,-8.17E+00,-1.64E+01,-1.25E+01,-1.57E+01,-1.53E+01,-1.29E+01,-7.38E+00,-1.14E+01
4.84E+01,-1.51E+01,-1.98E+01,-3.01E+01,-2.84E+01,-1.64E+01,-1.78E+01,-1.97E+01,-1.32E+01
4.85E+01,-1.11E+01,-3.19E+01,-1.55E+01,-1.10E+01,-2.08E+01,-1.21E+01,-1.57E+01,-1.38E+01
4.85E+01,-1.17E+01,-1.59E+01,-2.63E+01,-1.16E+01,-3.29E+01,-1.46E+01,-1.22E+01,-1.61E+01
4.85E+01,-5.08E+00,-1.18E+01,-1.29E+01,-1.01E+01,-1.46E+01,-1.43E+01,-1.37E+01,-9.62E+00
4.85E+01,-8.53E+00,-9.27E+00,-1.12E+01,-1.84E+01,-1.05E+01,-1.37E+01,-2.19E+01,-1.86E+01
4.85E+01,-1.87E+01,-2.13E+01,-1.46E+01,-2.94E+01,-2.07E+01,-2.31E+01,-1.90E+01,-1.45E+01
4.85E+01,-1.13E+01,-2.15E+01,-2.21E+01,-1.25E+01,-1.29E+01,-1.18E+01,-2.08E+01,-2.28E+01
4.86E+01,-1.10E+01,-8.30E+00,-9.46E+00,-1.01E+01,-1.52E+01,-1.39E+01,-1.07E+01,-1.32E+01
4.86E+01,-2.18E+01,-1.51E+01,-8.13E+00,-1.38E+01,-1.13E+01,-2.04E+01,-8.07E+00,-1.60E+01
4.86E+01,-9.93E+00,-1.07E+01,-1.08E+01,-9.72E+00,-1.28E+01,-1.09E+01,-1.34E+01,-1.01E+01
4.86E+01,-1.95E+01,-7.79E+00,-1.95E+01,-1.19E+01,-1.77E+01,-2.22E+01,-1.69E+01,-3.38E+01
4.86E+01,-2.17E+01,-2.20E+01,-1.28E+01,-8.73E+00,-1.40E+01,-1.09E+01,-1.39E+01,-1.91E+01
4.86E+01,-2.55E+01,-1.63E+01,-1.16E+01,-1.53E+01,-1.53E+01,-1.32E+01,-1.52E+01,-1.66E+01
4.86E+01,-1.24E+01,-2.27E+01,-1.25E+01,-2.10E+01,-1.42E+01,-2.31E+01,-1.49E+01,-1.73E+01
4.87E+01,-1.64E+01,-2.41E+01,-1.94E+01,-1.63E+01,-2.04E+01,-1.70E+01,-9.72E+00,-1.13E+01
4.87E+01,-1.79E+01,-1.62E+01,-1.39E+01,-1.58E+01,-1.17E+01,-8.78E+00,-2.74E+01,-2.17E+01
4.87E+01,-1.71E+01,-1.91E+01,-1.56E+01,-1.65E+01,-2.09E+01,-1.59E+01,-2.16E+01,-1.69E+01
4.87E+01,-2.09E+01,-1.90E+01,-1.07E+01,-2.90E+01,-2.27E+01,-2.01E+01,-1.56E+01,-1.53E+01
4.87E+01,-1.11E+01,-2.18E+01,-2.37E+01,-1.55E+01,-1.36E+01,-1.64E+01,-8.94E+00,-1.31E+01
4.87E+01,-1.86E+01,-1.18E+01,-3.20E+01,-8.54E+00,-1.05E+01,-1.07E+01,-1.68E+01,-9.91E+00
4.88E+01,-1.47E+01,-2.50E+01,-1.38E+01,-9.53E+00,-2.18E+01,-1.81E+01,-1.14E+01,-2.09E+01
4.88E+01,-1.20E+01,-4.18E+01,-1.63E+01,-9.14E+00,-1.80E+01,-1.75E+01,-1.71E+01,-1.79E+01
4.88E+01,-1.21E+01,-1.52E+01,-9.89E+00,-9.56E+00,-3.79E+01,-1.78E+01,-3.76E+01,-1.89E+01
4.88E+01,-2.22E+01,-1.92E+01,-1.13E+01,-2.49E+01,-1.42E+01,-1.19E+01,-1.36E+01,-2.18E+01
4.88E+01,-6.41E+00,-1.25E+01,-6.79E+00,-1.65E+01,-1.52E+01,-5.57E+00,-2.08E+01,-1.20E+01
4.88E+01,-1.60E+01,-1.90E+01,-2.10E+01,-1.68E+01,-2.18E+01,-2.35E+01,-1.18E+01,-2.52E+01
4.89E+01,-1.06E+01,-1.60E+01,-2.13E+01,-1.40E+01,-6.09E+00,-1.54E+01,-1.15E+01,-1.78E+01
4.89E+01,-2.90E+01,-1.63E+01,-1.96E+01,-9.33E+00,-1.97E+01,-1.78E+01,-1.33E+01,-1.17E+01
4.89E+01,-1.12E+01,-1.68E+01,-1.18E+01,-2.07E+01,-9.55E+00,-9.09E+00,-1.67E+01,-1.99E+01
4.89E+01,-2.55E+01,-1.72E+01,-1.32E+01,-2.48E+01,-2.05E+01,-1.10E+01,-2.16E+01,-1.56E+01
4.89E+01,-1.64E+01,-1.14E+01,-1.32E+01,-1.32E+01,-1.61E+01,-2.06E+01,-1.93E+01,-2.30E+01
4.89E+01,-1.31E+01,-2.85E+01,-1.51E+01,-1.30E+01,-1.91E+01,-1.14E+01,-1.73E+01,-1.62E+01
4.90E+01,-6.85E+00,-2.21E+01,-1.54E+01,-1.41E+01,-9.41E+00,-9.88E+00,-5.53E+00,-1.90E+01
4.90E+01,-1.80E+01,-1.32E+01,-2.85E+01,-1.91E+01,-2.10E+01,-1.02E+01,-1.03E+01,-3.44E+01
4.90E+01,-1.05E+01,-2.13E+01,-1.85E+01,-1.66E+01,-1.16E+01,-1.96E+01,-1.95E+01,-1.29E+01
4.90E+01,-1.57E+01,-2.20E+01,-1.30E+01,-2.39E+01,-1.26E+01,-1.57E+01,-1.41E+01,-1.22E+01
4.90E+01,-1.87E+01,-1.54E+01,-1.59E+01,-1.64E+01,-1.46E+01,-1.47E+01,-1.17E+01,-1.76E+01
4.90E+01,-1.27E+01,-2.31E+01,-1.93E+01,-1.33E+01,-1.01E+01,-1.89E+01,-1.63E+01,-1.20E+01
4.91E+01,-1.10E+01,-2.02E+01,-1.27E+01,-1.17E+01,-1.17E+01,-1.03E+01,-2.47E+01,-2.03E+01
4.91E+01,-2.61E+01,-1.28E+01,-2.37E+01,-2.18E+01,-1.66E+01,-1.49E+01,-1.06E+01,-1.86E+01
4.91E+01,-4.58E+00,-1.32E+01,-1.59E+01,-1.06E+01,-9.78E+00,-1.98E+01,-2.24E+01,-3.52E+01
4.91E+01,-1.12E+01,-1.23E+01,-1.61E+01,-1.83E+01,-1.83E+01,-2.11E+01,-2.07E+01,-1.15E+01
4.91E+01,-1.72E+01,-2.12E+01,-3.16E+01,-2.44E+01,-1.73E+01,-9.27E+00,-1.57E+01,-1.87E+01
4.91E+01,-1.55E+01,-1.39E+01,-1.75E+01,-2.38E+01,-1.40E+01,-1.19E+01,-1.06E+01,-2.22E+01
4.92E+01,-4.18E+00,-7.02E+00,-8.01E+00,-1.25E+01,-1.20E+01,-1.69E+01,-8.71E+00,-2.42E+01
4.92E+01,-1.25E+01,-1.89E+01,-1.91E+01,-2.22E+01,-2.02E+01,-2.02E+01,-1.20E+01,-2.80E+01
4.92E+01,-1.22E+01,-1.37E+01,-1.03E+01,-1.50E+01,-1.13E+01,-1.22E+01,-2.41E+01,-1.10E+01
4.92E+01,-1.34E+01,-1.34E+01,-1.40E+01,-1.96E+01,-1.54E+01,-1.31E+01,-1.72E+01,-2.16E+01
4.92E+01,-1.83E+01,-8.68E+00,-2.13E+01,-1.55E+01,-1.59E+01,-1.22E+01,-3.29E+01,-2.42E+01
4.92E+01,-1.63E+01,-1.76E+01,-1.20E+01,-1.06E+01,-1.23E+01,-1.85E+01,-2.35E+01,-1.53E+01
4.93E+01,-1.45E+01,-1.72E+01,-1.18E+01,-1.64E+01,-2.46E+01,-2.17E+01,-1.43E+01,-1.78E+01
4.93E+01,-1.59E+01,-2.15E+01,-1.60E+01,-2.20E+01,-1.91E+01,-1.74E+01,-1.25E+01,-1.70E+01
4.93E+01,-1.29E+01,-1.50E+01,-1.21E+01,-1.40E+01,-1.96E+01,-1.12E+01,-1.17E+01,-2.54E+01
4.93E+01,-6.61E+00,-1.97E+01,-9.96E+00,-1.26E+01,-1.44E+01,-1.66E+01,-1.09E+01,-8.53E+00
4.93E+01,-1.09E+01,-9.17E+00,-1.50E+01,-6.54E+00,-9.56E+00,-1.56E+01,-1.88E+01,-9.61E+00
4.93E+01,-1.83E+01,-1.31E+01,-1.22E+01,-1.39E+01,-1.92E+01,-1.35E+01,-1.03E+01,-9.73E+00
4.93E+01,-1.86E+01,-1.48E+01,-1.27E+01,-2.50E+01,-1.80E+01,-7.84E+00,-2.08E+01,-2.17E+01
4.94E+01,-1.12E+01,-1.06E+01,-1.32E+01,-2.11E+01,-2.10E+01,-2.09E+01,-1.44E+01,-3.14E+01
4.94E+01,-1.04E+01,-2.32E+01,-2.04E+01,-1.97E+01,-1.82E+01,-2.24E+01,-1.87E+01,-1.27E+01
4.94E+01,-1.47E+01,-2.03E+01,-1.34E+01,-1.41E+01,-8.07E+00,-1.40E+01,-3.05E+01,-1.56E+01
4.94E+01,-1.51E+01,-1.87E+01,-2.59E+01,-1.52E+01,-1.97E+01,-1.97E+01,-1.39E+01,-1.32E+01
4.94E+01,-1.28E+01,-1.21E+01,-1.09E+01,-1.51E+01,-1.03E+01,-9.60E+00,-1.93E+01,-1.85E+01
4.94E+01,-2.27E+01,-1.97E+01,-3.50E+01,-2.45E+01,-1.85E+01,-2.89E+01,-1.32E+01,-1.55E+01
4.95E+01,-2.06E+01,-1.81E+01,-1.26E+01,-1.89E+01,-1.01E+01,-8.15E+00,-1.66E+01,-1.30E+01
4.95E+01,-7.76E+00,-1.30E+01,-1.34E+01,-1.25E+01,-1.94E+01,-1.50E+01,-1.47E+01,-1.21E+01
4.95E+01,-9.20E+00,-1.45E+01,-3.16E+01,-1.76E+01,-2.16E+01,-2.07E+01,-1.73E+01,-1.97E+01
4.95E+01,-1.70E+01,-1.90E+01,-1.13E+01,-1.59E+01,-1.94E+01,-1.98E+01,-1.73E+01,-1.59E+01
4.95E+01,-2.66E+01,-1.76E+01,-9.71E+00,-1.18E+01,-2.24E+01,-1.36E+01,-1.41E+01,-1.22E+01
4.95E+01,-1.71E+01,-1.31E+01,-1.12E+01,-1.09E+01,-1.40E+01,-1.87E+01,-2.05E+01,-2.08E+01
4.96E+01,-1.35E+01,-1.85E+01,-1.19E+01,-2.09E+01,-2.64E+01,-1.43E+01,-8.52E+00,-3.31E+01
4.96E+01,-1.53E+01,-2.30E+01,-2.30E+01,-1.73E+01,-7.31E+00,-1.03E+01,-1.23E+01,-2.10E+01
4.96E+01,-9.19E+00,-1.85E+01,-2.01E+01,-1.96E+01,-1.54E+01,-9.96E+00,-1.78E+01,-1.41E+01
4.96E+01,-1.55E+01,-1.90E+01,-2.05E+01,-1.33E+01,-1.45E+01,-2.03E+01,-1.51E+01,-3.19E+01
4.96E+01,-7.33E+00,-1.93E+01,-1.12E+01,-1.46E+01,-1.82E+01,-1.53E+01,-1.32E+01,-1.38E+01
4.96E+01,-1.76E+01,-1.43E+01,-1.93E+01,-2.23E+01,-1.33E+01,-1.79E+01,-2.49E+01,-1.75E+01
4.97E+01,-1.38E+01,-1.36E+01,-1.82E+01,-1.69E+01,-1.35E+01,-1.78E+01,-1.11E+01,-2.46E+01
4.97E+01,-1.01E+01,-1.26E+01,-1.35E+01,-1.81E+01,-1.69E+01,-1.84E+01,-1.32E+01,-1.51E+01
4.97E+01,-1.04E+01,-8.37E+00,-1.61E+01,-1.37E+01,-1.61E+01,-1.22E+01,-1.23E+01,-2.31E+01
4.97E+01,-9.25E+00,-6.06E+00,-1.16E+01,-1.08E+01,-1.33E+01,-1.11E+01,-2.41E+01,-2.67E+01
4.97E+01,-1.57E+01,-1.34E+01,-1.24E+01,-1.07E+01,-1.47E+01,-1.38E+01,-1.65E+01,-7.68E+00
4.97E+01,-1.47E+01,-1.27E+01,-1.79E+01,-2.03E+01,-2.96E+01,-1.45E+01,-2.50E+01,-1.54E+01
4.98E+01,-1.20E+01,-1.55E+01,-1.41E+01,-1.76E+01,-8.29E+00,-1.38E+01,-1.01E+01,-1.63E+01
4.98E+01,-1.45E+01,-2.37E+01,-1.11E+01,-1.95E+01,-1.56E+01,-1.42E+01,-2.07E+01,-1.86E+01
4.98E+01,-1.92E+01,-2.27E+01,-1.96E+01,-2.37E+01,-1.52E+01,-1.99E+01,-1.96E+01,-2.30E+01
4.98E+01,-1.79E+01,-1.53E+01,-2.56E+01,-2.65E+01,-2.28E+01,-1.65E+01,-1.44E+01,-1.33E+01
4.98E+01,-1.43E+01,-1.80E+01,-1.24E+01,-1.73E+01,-8.98E+00,-2.19E+01,-1.23E+01,-1.45E+01
4.98E+01,-2.19E+01,-1.23E+01,-1.46E+01,-8.48E+00,-1.47E+01,-1.68E+01,-1.45E+01,-1.17E+01
4.99E+01,-1.01E+01,-1.59E+01,-1.47E+01,-1.75E+01,-7.64E+00,-2.25E+01,-1.15E+01,-1.56E+01
4.99E+01,-1.99E+01,-2.56E+01,-1.42E+01,-1.07E+01,-8.19E+00,-1.32E+01,-1.35E+01,-2.61E+01
4.99E+01,-4.99E+00,-1.24E+01,-1.59E+01,-2.03E+01,-1.71E+01,-1.30E+01,-1.73E+01,-4.02E+01
4.99E+01,-1.47E+01,-1.44E+01,-2.12E+01,-1.39E+01,-1.54E+01,-9.66E+00,-1.99E+01,-1.22E+01
4.99E+01,-1.40E+01,-1.67E+01,-2.66E+01,-2.55E+01,-1.54E+01,-9.50E+00,-1.94E+01,-1.18E+01
4.99E+01,-2.39E+01,-1.94E+01,-2.26E+01,-2.21E+01,-1.45E+01,-1.57E+01,-9.47E+00,-2.05E+01
5.00E+01,-1.40E+01,-1.32E+01,-1.66E+01,-1.73E+01,-1.59E+01,-6.37E+00,-1.49E+01,-1.35E+01
5.00E+01,-8.09E+00,-1.48E+01,-2.23E+01,-1.25E+01,-1.26E+01,-1.50E+01,-1.52E+01,-2.26E+01
5.00E+01,-8.77E+00,-1.01E+01,-2.43E+01,-1.67E+01,-2.43E+01,-2.41E+01,-2.03E+01,-1.93E+01
5.00E+01,-2.60E+02,-2.81E+02,-2.65E+02,-2.64E+02,-2.57E+02,-2.67E+02,-2.64E+02,-2.62E+02
5.00E+01,-2.82E+02,-2.63E+02,-2.59E+02,-2.71E+02,-2.62E+02,-2.65E+02,-2.66E+02,-2.71E+02
5.00E+01,-2.61E+02,-2.72E+02,-2.58E+02,-2.64E+02,-2.76E+02,-2.61E+02,-2.68E+02,-2.82E+02
5.00E+01,-2.66E+02,-2.59E+02,-2.60E+02,-2.64E+02,-2.57E+02,-2.64E+02,-2.61E+02,-2.68E+02
5.01E+01,-2.70E+02,-2.62E+02,-2.66E+02,-2.61E+02,-2.76E+02,-2.72E+02,-2.62E+02,-2.63E+02
5.01E+01,-2.62E+02,-2.62E+02,-2.58E+02,-2.63E+02,-2.70E+02,-2.61E+02,-2.71E+02,-2.71E+02
5.01E+01,-2.64E+02,-2.58E+02,-2.59E+02,-2.68E+02,-2.59E+02,-2.61E+02,-2.60E+02,-2.61E+02
5.01E+01,-2.67E+02,-2.68E+02,-2.66E+02,-2.66E+02,-2.69E+02,-2.72E+02,-2.63E+02,-2.74E+02
5.01E+01,-2.60E+02,-2.59E+02,-2.64E+02,-2.64E+02,-2.65E+02,-2.62E+02,-2.62E+02,-2.60E+02
5.01E+01,-2.66E+02,-2.64E+02,-2.74E+02,-2.63E+02,-2.71E+02,-2.57E+02,-2.60E+02,-2.63E+02
5.02E+01,-2.61E+02,-2.64E+02,-2.62E+02,-2.63E+02,-2.62E+02,-2.61E+02,-2.59E+02,-2.67E+02
5.02E+01,-2.63E+02,-2.70E+02,-2.70E+02,-2.62E+02,-2.58E+02,-2.66E+02,-2.65E+02,-2.65E+02
5.02E+01,-2.62E+02,-2.60E+02,-2.70E+02,-2.62E+02,-2.69E+02,-2.61E+02,-2.64E+02,-2.60E+02
5.02E+01,-2.65E+02,-2.60E+02,-2.70E+02,-2.64E+02,-2.61E+02,-2.79E+02,-2.58E+02,-2.63E+02
5.02E+01,-2.63E+02,-2.63E+02,-2.63E+02,-2.70E+02,-2.67E+02,-2.92E+02,-2.66E+02,-2.64E+02
5.02E+01,-2.64E+02,-2.69E+02,-2.70E+02,-2.63E+02,-2.57E+02,-2.59E+02,-2.60E+02,-2.80E+02
5.03E+01,-2.63E+02,-2.72E+02,-2.74E+02,-2.71E+02,-2.97E+02,-2.78E+02,-2.67E+02,-2.61E+02
5.03E+01,-2.61E+02,-2.60E+02,-2.67E+02,-2.72E+02,-2.56E+02,-2.61E+02,-2.56E+02,-2.59E+02
5.03E+01,-2.60E+02,-2.90E+02,-2.66E+02,-2.72E+02,-2.56E+02,-2.60E+02,-2.62E+02,-2.60E+02
5.03E+01,-2.55E+02,-2.58E+02,-2.62E+02,-2.73E+02,-2.65E+02,-2.69E+02,-2.65E+02,-2.61E+02
5.03E+01,-2.64E+02,-2.77E+02,-2.65E+02,-2.73E+02,-2.67E+02,-2.69E+02,-2.59E+02,-2.60E+02
5.03E+01,-2.72E+02,-2.71E+02,-2.66E+02,-2.58E+02,-2.67E+02,-2.72E+02,-2.62E+02,-2.62E+02
5.04E+01,-2.63E+02,-2.71E+02,-2.65E+02,-2.64E+02,-2.84E+02,-2.61E+02,-2.64E+02,-2.65E+02
5.04E+01,-2.62E+02,-2.71E+02,-2.65E+02,-2.68E+02,-2.54E+02,-2.61E+02,-2.59E+02,-2.65E+02
5.04E+01,-2.65E+02,-2.59E+02,-2.64E+02,-2.60E+02,-2.62E+02,-2.63E+02,-2.56E+02,-2.66E+02
5.04E+01,-2.76E+02,-2.65E+02,-2.75E+02,-2.73E+02,-2.65E+02,-2.70E+02,-2.66E+02,-2.65E+02
5.04E+01,-2.58E+02,-2.58E+02,-2.73E+02,-2.64E+02,-2.61E+02,-2.65E+02,-2.62E+02,-2.67E+02
5.04E+01,-2.68E+02,-2.63E+02,-2.64E+02,-2.63E+02,-2.70E+02,-2.60E+02,-2.64E+02,-2.63E+02
5.05E+01,-2.59E+02,-2.61E+02,-2.61E+02,-2.76E+02,-2.63E+02,-2.61E+02,-2.58E+02,-2.67E+02
5.05E+01,-2.64E+02,-2.65E+02,-2.70E+02,-2.73E+02,-2.62E+02,-2.63E+02,-2.62E+02,-2.61E+02
5.05E+01,-2.65E+02,-2.60E+02,-2.60E+02,-2.61E+02,-2.70E+02,-2.73E+02,-2.75E+02,-2.62E+02
5.05E+01,-2.59E+02,-2.62E+02,-2.64E+02,-2.65E+02,-2.62E+02,-2.68E+02,-2.79E+02,-2.62E+02
5.05E+01,-2.69E+02,-2.61E+02,-2.71E+02,-2.61E+02,-2.61E+02,-2.61E+02,-2.58E+02,-2.64E+02
5.05E+01,-2.63E+02,-2.78E+02,-2.60E+02,-2.65E+02,-2.57E+02,-2.61E+02,-2.69E+02,-2.65E+02
5.06E+01,-2.71E+02,-2.60E+02,-2.71E+02,-2.66E+02,-2.60E+02,-2.60E+02,-2.71E+02,-2.55E+02
5.06E+01,-2.59E+02,-2.66E+02,-2.60E+02,-2.65E+02,-2.64E+02,-2.59E+02,-2.69E+02,-2.63E+02
5.06E+01,-2.61E+02,-2.58E+02,-2.58E+02,-2.71E+02,-2.65E+02,-2.67E+02,-2.62E+02,-2.60E+02
5.06E+01,-2.63E+02,-2.65E+02,-2.85E+02,-2.71E+02,-2.63E+02,-2.60E+02,-2.59E+02,-2.67E+02
5.06E+01,-2.57E+02,-2.62E+02,-2.67E+02,-2.62E+02,-2.60E+02,-2.69E+02,-2.80E+02,-2.57E+02
5.06E+01,-2.61E+02,-2.66E+02,-2.59E+02,-2.73E+02,-2.61E+02,-2.66E+02,-2.64E+02,-2.61E+02
5.07E+01,-2.72E+02,-2.58E+02,-2.73E+02,-2.79E+02,-2.61E+02,-2.57E+02,-2.71E+02,-2.57E+02
5.07E+01,-2.68E+02,-2.62E+02,-2.68E+02,-2.62E+02,-2.68E+02,-2.69E+02,-2.66E+02,-2.61E+02
5.07E+01,-2.65E+02,-2.67E+02,-2.61E+02,-2.67E+02,-2.66E+02,-2.71E+02,-2.56E+02,-2.62E+02
5.07E+01,-2.70E+02,-2.60E+02,-2.65E+02,-2.71E+02,-2.60E+02,-2.69E+02,-2.68E+02,-2.61E+02
5.07E+01,-2.65E+02,-2.60E+02,-2.60E+02,-2.65E+02,-2.62E+02,-2.72E+02,-2.69E+02,-2.71E+02
5.07E+01,-2.72E+02,-2.76E+02,-2.63E+02,-2.63E+02,-2.66E+02,-2.61E+02,-2.62E+02,-2.63E+02
5.07E+01,-2.66E+02,-2.58E+02,-2.64E+02,-2.63E+02,-2.58E+02,-2.60E+02,-2.63E+02,-2.69E+02
5.08E+01,-2.62E+02,-2.65E+02,-2.68E+02,-2.62E+02,-2.65E+02,-2.68E+02,-2.64E+02,-2.79E+02
5.08E+01,-2.62E+02,-2.65E+02,-2.70E+02,-2.63E+02,-2.68E+02,-2.61E+02,-2.74E+02,-2.59E+02
5.08E+01,-2.60E+02,-2.56E+02,-2.63E+02,-2.69E+02,-2.58E+02,-2.72E+02,-2.69E+02,-2.61E+02
5.08E+01,-2.70E+02,-2.80E+02,-2.62E+02,-2.64E+02,-2.60E+02,-2.61E+02,-2.60E+02,-2.67E+02
5.08E+01,-2.64E+02,-2.60E+02,-2.68E+02,-2.75E+02,-2.63E+02,-2.64E+02,-2.59E+02,-2.63E+02
5.08E+01,-2.66E+02,-2.71E+02,-2.71E+02,-2.60E+02,-2.59E+02,-2.68E+02,-2.58E+02,-2.58E+02
5.09E+01,-2.65E+02,-2.73E+02,-2.60E+02,-2.58E+02,-2.87E+02,-2.63E+02,-2.62E+02,-2.56E+02
5.09E+01,-2.57E+02,-2.66E+02,-2.65E+02,-2.59E+02,-2.79E+02,-2.64E+02,-2.66E+02,-2.74E+02
5.09E+01,-2.64E+02,-2.61E+02,-2.68E+02,-2.67E+02,-2.61E+02,-2.66E+02,-2.68E+02,-2.64E+02
5.09E+01,-2.72E+02,-2.65E+02,-2.58E+02,-2.74E+02,-2.74E+02,-2.68E+02,-2.67E+02,-2.57E+02
5.09E+01,-2.67E+02,-2.64E+02,-2.62E+02,-2.62E+02,-2.63E+02,-2.59E+02,-2.61E+02,-2.63E+02
5.09E+01,-2.63E+02,-2.64E+02,-2.72E+02,-2.80E+02,-2.59E+02,-2.63E+02,-2.62E+02,-2.61E+02
5.10E+01,-2.61E+02,-2.61E+02,-2.60E+02,-2.68E+02,-2.62E+02,-2.61E+02,-2.63E+02,-2.67E+02
5.10E+01,-2.63E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.76E+02,-2.91E+02,-2.72E+02,-2.59E+02
5.10E+01,-2.59E+02,-2.62E+02,-2.69E+02,-2.64E+02,-2.83E+02,-2.64E+02,-2.58E+02,-2.69E+02
5.10E+01,-2.64E+02,-2.63E+02,-2.67E+02,-2.64E+02,-2.64E+02,-2.67E+02,-2.65E+02,-2.58E+02
5.10E+01,-2.61E+02,-2.69E+02,-2.62E+02,-2.65E+02,-2.72E+02,-2.68E+02,-2.60E+02,-2.62E+02
5.10E+01,-2.63E+02,-2.59E+02,-2.65E+02,-2.79E+02,-2.67E+02,-2.65E+02,-2.59E+02,-2.74E+02
5.11E+01,-2.71E+02,-2.67E+02,-2.63E+02,-2.62E+02,-2.59E+02,-2.64E+02,-2.60E+02,-2.67E+02
5.11E+01,-2.70E+02,-2.65E+02,-2.58E+02,-2.61E+02,-2.74E+02,-2.66E+02,-2.65E+02,-2.74E+02
5.11E+01,-2.79E+02,-2.63E+02,-2.65E+02,-2.61E+02,-2.64E+02,-2.63E+02,-2.64E+02,-2.66E+02
5.11E+01,-2.72E+02,-2.69E+02,-2.73E+02,-2.66E+02,-2.68E+02,-2.55E+02,-2.67E+02,-2.76E+02
5.11E+01,-2.65E+02,-2.58E+02,-2.67E+02,-2.68E+02,-2.64E+02,-2.60E+02,-2.65E+02,-2.56E+02
5.11E+01,-2.59E+02,-2.61E+02,-2.61E+02,-2.67E+02,-2.63E+02,-2.69E+02,-2.67E+02,-2.69E+02
5.12E+01,-2.64E+02,-2.66E+02,-2.61E+02,-2.60E+02,-2.73E+02,-2.62E+02,-2.63E+02,-2.56E+02
5.12E+01,-2.55E+02,-2.63E+02,-2.64E+02,-2.65E+02,-2.61E+02,-2.65E+02,-2.81E+02,-2.63E+02
5.12E+01,-2.64E+02,-2.58E+02,-2.71E+02,-2.71E+02,-2.65E+02,-2.58E+02,-2.66E+02,-2.63E+02
5.12E+01,-2.67E+02,-2.73E+02,-2.61E+02,-2.58E+02,-2.64E+02,-2.63E+02,-2.61E+02,-2.63E+02
5.12E+01,-2.58E+02,-2.62E+02,-2.65E+02,-2.60E+02,-2.60E+02,-2.64E+02,-2.63E+02,-2.65E+02
5.12E+01,-2.67E+02,-2.59E+02,-2.69E+02,-2.70E+02,-2.69E+02,-2.58E+02,-2.59E+02,-2.62E+02
5.13E+01,-2.56E+02,-2.63E+02,-2.69E+02,-2.80E+02,-2.71E+02,-2.71E+02,-2.64E+02,-2.60E+02
5.13E+01,-2.62E+02,-2.62E+02,-2.59E+02,-2.64E+02,-2.67E+02,-2.60E+02,-2.67E+02,-2.62E+02
5.13E+01,-2.64E+02,-2.67E+02,-2.65E+02,-2.58E+02,-2.75E+02,-2.64E+02,-2.71E+02,-2.57E+02
5.13E+01,-2.61E+02,-2.63E+02,-2.59E+02,-2.75E+02,-2.70E+02,-2.62E+02,-2.58E+02,-2.69E+02
5.13E+01,-2.69E+02,-2.68E+02,-2.71E+02,-2.60E+02,-2.60E+02,-2.71E+02,-2.67E+02,-2.76E+02
5.13E+01,-2.71E+02,-2.62E+02,-2.57E+02,-2.69E+02,-2.81E+02,-2.63E+02,-2.65E+02,-2.67E+02
5.14E+01,-2.68E+02,-2.69E+02,-2.66E+02,-2.70E+02,-2.67E+02,-2.73E+02,-2.64E+02,-2.68E+02
5.14E+01,-2.59E+02,-2.66E+02,-2.66E+02,-2.63E+02,-2.65E+02,-2.64E+02,-2.67E+02,-2.59E+02
5.14E+01,-2.65E+02,-2.68E+02,-2.56E+02,-2.71E+02,-2.65E+02,-2.68E+02,-2.65E+02,-2.72E+02
5.14E+01,-2.67E+02,-2.60E+02,-2.69E+02,-2.62E+02,-2.80E+02,-2.72E+02,-2.72E+02,-2.62E+02
5.14E+01,-2.63E+02,-2.61E+02,-2.70E+02,-2.64E+02,-2.61E+02,-2.78E+02,-2.62E+02,-2.69E+02
5.14E+01,-2.58E+02,-2.68E+02,-2.61E+02,-2.65E+02,-2.58E+02,-2.64E+02,-2.65E+02,-2.58E+02
5.14E+01,-2.68E+02,-2.64E+02,-2.63E+02,-2.61E+02,-2.66E+02,-2.64E+02,-2.65E+02,-2.59E+02
5.15E+01,-2.61E+02,-2.60E+02,-2.55E+02,-2.60E+02,-2.67E+02,-2.66E+02,-2.63E+02,-2.69E+02
5.15E+01,-2.69E+02,-2.73E+02,-2.58E+02,-2.62E+02,-2.76E+02,-2.80E+02,-2.65E+02,-2.64E+02
5.15E+01,-2.61E+02,-2.63E+02,-2.65E+02,-2.60E+02,-2.65E+02,-2.78E+02,-2.71E+02,-2.61E+02
5.15E+01,-2.65E+02,-2.66E+02,-2.69E+02,-2.81E+02,-2.74E+02,-2.62E+02,-2.66E+02,-2.59E+02
5.15E+01,-2.62E+02,-2.69E+02,-2.64E+02,-2.61E+02,-2.60E+02,-2.64E+02,-2.72E+02,-2.71E+02
5.15E+01,-2.64E+02,-2.60E+02,-2.63E+02,-2.61E+02,-2.69E+02,-2.61E+02,-2.65E+02,-2.67E+02
5.16E+01,-2.62E+02,-2.68E+02,-2.66E+02,-2.60E+02,-2.74E+02,-2.70E+02,-2.67E+02,-2.68E+02
5.16E+01,-2.64E+02,-2.64E+02,-2.68E+02,-2.74E+02,-2.64E+02,-2.80E+02,-2.67E+02,-2.62E+02
5.16E+01,-2.69E+02,-2.58E+02,-2.61E+02,-2.59E+02,-2.64E+02,-2.60E+02,-2.70E+02,-2.76E+02
5.16E+01,-2.71E+02,-2.78E+02,-2.69E+02,-2.66E+02,-2.77E+02,-2.60E+02,-2.68E+02,-2.61E+02
5.16E+01,-2.63E+02,-2.70E+02,-2.67E+02,-2.70E+02,-2.60E+02,-2.71E+02,-2.68E+02,-2.62E+02
5.16E+01,-2.59E+02,-2.57E+02,-2.63E+02,-2.69E+02,-2.61E+02,-2.73E+02,-2.64E+02,-2.70E+02
5.17E+01,-2.67E+02,-2.62E+02,-2.60E+02,-2.65E+02,-2.69E+02,-2.79E+02,-2.65E+02,-2.61E+02
5.17E+01,-2.62E+02,-2.66E+02,-2.67E+02,-2.73E+02,-2.72E+02,-2.62E+02,-2.59E+02,-2.63E+02
5.17E+01,-2.63E+02,-2.69E+02,-2.66E+02,-2.63E+02,-2.59E+02,-2.65E+02,-2.63E+02,-2.62E+02
5.17E+01,-2.56E+02,-2.70E+02,-2.63E+02,-2.64E+02,-2.63E+02,-2.70E+02,-2.63E+02,-2.65E+02
5.17E+01,-2.73E+02,-2.64E+02,-2.69E+02,-2.63E+02,-2.57E+02,-2.65E+02,-2.61E+02,-2.62E+02
5.17E+01,-2.67E+02,-2.66E+02,-2.62E+02,-2.67E+02,-2.73E+02,-2.64E+02,-2.64E+02,-2.71E+02
5.18E+01,-2.60E+02,-2.66E+02,-2.64E+02,-2.59E+02,-2.67E+02,-2.64E+02,-2.57E+02,-2.64E+02
5.18E+01,-2.61E+02,-2.63E+02,-2.61E+02,-2.63E+02,-2.70E+02,-2.60E+02,-2.63E+02,-2.59E+02
5.18E+01,-2.58E+02,-2.62E+02,-2.65E+02,-2.59E+02,-2.77E+02,-2.65E+02,-2.72E+02,-2.58E+02
5.18E+01,-2.61E+02,-2.74E+02,-2.83E+02,-2.67E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.72E+02
5.18E+01,-2.64E+02,-2.62E+02,-2.60E+02,-2.69E+02,-2.70E+02,-2.58E+02,-2.59E+02,-2.71E+02
5.18E+01,-2.69E+02,-2.62E+02,-2.66E+02,-2.79E+02,-2.71E+02,-2.64E+02,-2.60E+02,-2.60E+02
5.19E+01,-2.65E+02,-2.61E+02,-2.66E+02,-2.59E+02,-2.65E+02,-2.62E+02,-2.61E+02,-2.64E+02
5.19E+01,-2.64E+02,-2.62E+02,-2.57E+02,-2.63E+02,-2.71E+02,-2.64E+02,-2.61E+02,-2.66E+02
5.19E+01,-2.57E+02,-2.71E+02,-2.62E+02,-2.71E+02,-2.60E+02,-2.66E+02,-2.65E+02,-2.59E+02
5.19E+01,-2.79E+02,-2.70E+02,-2.57E+02,-2.78E+02,-2.69E+02,-2.61E+02,-2.61E+02,-2.75E+02
5.19E+01,-2.69E+02,-2.66E+02,-2.62E+02,-2.66E+02,-2.67E+02,-2.70E+02,-2.74E+02,-2.68E+02
5.19E+01,-2.59E+02,-2.71E+02,-2.61E+02,-2.59E+02,-2.66E+02,-2.64E+02,-2.72E+02,-2.68E+02
5.20E+01,-2.68E+02,-2.61E+02,-2.61E+02,-2.69E+02,-2.74E+02,-2.69E+02,-2.64E+02,-2.64E+02
5.20E+01,-2.68E+02,-2.59E+02,-2.61E+02,-2.70E+02,-2.71E+02,-2.61E+02,-2.59E+02,-2.64E+02
5.20E+01,-2.60E+02,-2.70E+02,-2.58E+02,-2.64E+02,-2.63E+02,-2.59E+02,-2.60E+02,-2.81E+02
5.20E+01,-2.69E+02,-2.66E+02,-2.61E+02,-2.62E+02,-2.69E+02,-2.74E+02,-2.70E+02,-2.61E+02
5.20E+01,-2.60E+02,-2.77E+02,-2.72E+02,-2.62E+02,-2.60E+02,-2.72E+02,-2.64E+02,-2.67E+02
5.20E+01,-2.67E+02,-2.68E+02,-2.60E+02,-2.59E+02,-2.71E+02,-2.64E+02,-2.69E+02,-2.71E+02
5.21E+01,-2.57E+02,-2.62E+02,-2.80E+02,-2.66E+02,-2.66E+02,-2.72E+02,-2.60E+02,-2.73E+02
5.21E+01,-2.64E+02,-2.70E+02,-2.61E+02,-2.74E+02,-2.66E+02,-2.74E+02,-2.63E+02,-2.63E+02
5.21E+01,-2.61E+02,-2.64E+02,-2.65E+02,-2.62E+02,-2.64E+02,-2.70E+02,-2.68E+02,-2.69E+02
5.21E+01,-2.61E+02,-2.63E+02,-2.62E+02,-2.60E+02,-2.67E+02,-2.71E+02,-2.59E+02,-2.69E+02
5.21E+01,-2.57E+02,-2.79E+02,-2.63E+02,-2.61E+02,-2.60E+02,-2.64E+02,-2.73E+02,-2.70E+02
5.21E+01,-2.66E+02,-2.64E+02,-2.59E+02,-2.60E+02,-2.61E+02,-2.65E+02,-2.70E+02,-2.68E+02
5.21E+01,-2.66E+02,-2.75E+02,-2.60E+02,-2.63E+02,-2.60E+02,-2.65E+02,-2.69E+02,-2.61E+02
5.22E+01,-2.61E+02,-2.64E+02,-2.62E+02,-2.69E+02,-2.62E+02,-2.67E+02,-2.65E+02,-2.57E+02
5.22E+01,-2.67E+02,-2.60E+02,-2.61E+02,-2.61E+02,-2.75E+02,-2.59E+02,-2.70E+02,-2.66E+02
5.22E+01,-2.62E+02,-2.70E+02,-2.65E+02,-2.66E+02,-2.61E+02,-2.65E+02,-2.62E+02,-2.62E+02
5.22E+01,-2.69E+02,-2.64E+02,-2.60E+02,-2.62E+02,-2.63E+02,-2.66E+02,-2.62E+02,-2.62E+02
5.22E+01,-2.58E+02,-2.72E+02,-2.66E+02,-2.58E+02,-2.69E+02,-2.66E+02,-2.65E+02,-2.74E+02
5.22E+01,-2.69E+02,-2.72E+02,-2.66E+02,-2.66E+02,-2.67E+02,-2.68E+02,-2.67E+02,-2.60E+02
5.23E+01,-2.62E+02,-2.62E+02,-2.66E+02,-2.67E+02,-2.59E+02,-2.67E+02,-2.71E+02,-2.63E+02
5.23E+01,-2.63E+02,-2.67E+02,-2.64E+02,-2.66E+02,-2.58E+02,-2.76E+02,-2.63E+02,-2.70E+02
5.23E+01,-2.68E+02,-2.72E+02,-2.66E+02,-2.66E+02,-2.73E+02,-2.67E+02,-2.62E+02,-2.65E+02
5.23E+01,-2.64E+02,-2.57E+02,-2.65E+02,-2.66E+02,-2.60E+02,-2.70E+02,-2.64E+02,-2.65E+02
5.23E+01,-2.68E+02,-2.59E+02,-2.63E+02,-2.61E+02,-2.62E+02,-2.66E+02,-2.64E+02,-2.61E+02
5.23E+01,-2.61E+02,-2.65E+02,-2.64E+02,-2.70E+02,-2.63E+02,-2.64E+02,-2.68E+02,-2.62E+02
5.24E+01,-2.58E+02,-2.63E+02,-2.67E+02,-2.68E+02,-2.75E+02,-2.72E+02,-2.72E+02,-2.75E+02
5.24E+01,-2.67E+02,-2.65E+02,-2.65E+02,-2.63E+02,-2.64E+02,-2.64E+02,-2.62E+02,-2.65E+02
5.24E+01,-2.61E+02,-2.70E+02,-2.67E+02,-2.62E+02,-2.70E+02,-2.66E+02,-2.61E+02,-2.62E+02
5.24E+01,-2.59E+02,-2.59E+02,-2.60E+02,-2.73E+02,-2.56E+02,-2.61E+02,-2.69E+02,-2.70E+02
5.24E+01,-2.61E+02,-2.66E+02,-2.61E+02,-2.78E+02,-2.64E+02,-2.65E+02,-2.66E+02,-2.64E+02
5.24E+01,-2.77E+02,-2.72E+02,-2.58E+02,-2.65E+02,-2.59E+02,-2.65E+02,-2.67E+02,-2.65E+02
5.25E+01,-2.65E+02,-2.59E+02,-2.64E+02,-2.66E+02,-2.65E+02,-2.59E+02,-2.69E+02,-2.67E+02
5.25E+01,-2.70E+02,-2.77E+02,-2.58E+02,-2.66E+02,-2.63E+02,-2.66E+02,-2.62E+02,-2.63E+02
5.25E+01,-2.59E+02,-2.66E+02,-2.61E+02,-2.66E+02,-2.64E+02,-2.64E+02,-2.65E+02,-2.64E+02
5.25E+01,-2.59E+02,-2.70E+02,-2.62E+02,-2.61E+02,-2.72E+02,-2.62E+02,-2.66E+02,-2.62E+02
5.25E+01,-2.60E+02,-2.58E+02,-2.66E+02,-2.70E+02,-2.80E+02,-2.66E+02,-2.63E+02,-2.58E+02
5.25E+01,-2.64E+02,-2.61E+02,-2.68E+02,-2.69E+02,-2.66E+02,-2.59E+02,-2.65E+02,-2.92E+02
5.26E+01,-2.58E+02,-2.74E+02,-2.80E+02,-2.68E+02,-2.67E+02,-2.58E+02,-2.69E+02,-2.60E+02
5.26E+01,-2.61E+02,-2.71E+02,-2.63E+02,-2.70E+02,-2.73E+02,-2.65E+02,-2.61E+02,-2.62E+02
5.26E+01,-2.63E+02,-2.63E+02,-2.61E+02,-2.72E+02,-2.67E+02,-2.67E+02,-2.66E+02,-2.71E+02
5.26E+01,-2.66E+02,-2.71E+02,-2.70E+02,-2.71E+02,-2.60E+02,-2.61E+02,-2.63E+02,-2.63E+02
5.26E+01,-2.64E+02,-2.68E+02,-2.75E+02,-2.63E+02,-2.73E+02,-2.72E+02,-2.62E+02,-2.62E+02
5.26E+01,-2.70E+02,-2.66E+02,-2.66E+02,-2.75E+02,-2.59E+02,-2.65E+02,-2.68E+02,-2.60E+02
5.27E+01,-2.60E+02,-2.66E+02,-2.71E+02,-2.69E+02,-2.67E+02,-2.69E+02,-2.62E+02,-2.86E+02
5.27E+01,-2.62E+02,-2.59E+02,-2.64E+02,-2.58E+02,-2.59E+02,-2.66E+02,-2.58E+02,-2.65E+02
5.27E+01,-2.63E+02,-2.66E+02,-2.60E+02,-2.81E+02,-2.64E+02,-2.69E+02,-2.61E+02,-2.75E+02
5.27E+01,-2.61E+02,-2.63E+02,-2.68E+02,-2.67E+02,-2.63E+02,-2.59E+02,-2.62E+02,-2.73E+02
5.27E+01,-2.66E+02,-2.62E+02,-2.71E+02,-2.62E+02,-2.64E+02,-2.61E+02,-2.62E+02,-2.68E+02
5.27E+01,-2.91E+02,-2.64E+02,-2.65E+02,-2.66E+02,-2.61E+02,-2.75E+02,-2.67E+02,-2.63E+02
5.28E+01,-2.69E+02,-2.63E+02,-2.60E+02,-2.60E+02,-2.62E+02,-2.60E+02,-2.63E+02,-2.63E+02
5.28E+01,-2.71E+02,-2.67E+02,-2.67E+02,-2.61E+02,-2.62E+02,-2.71E+02,-2.63E+02,-2.82E+02
5.28E+01,-2.70E+02,-2.69E+02,-2.62E+02,-2.63E+02,-2.67E+02,-2.72E+02,-2.59E+02,-2.64E+02
5.28E+01,-2.62E+02,-2.72E+02,-2.63E+02,-2.70E+02,-2.61E+02,-2.61E+02,-2.63E+02,-2.65E+02
5.28E+01,-2.62E+02,-2.61E+02,-2.63E+02,-2.69E+02,-2.69E+02,-2.59E+02,-2.63E+02,-2.64E+02
5.28E+01,-2.60E+02,-2.57E+02,-2.57E+02,-2.70E+02,-2.71E+02,-2.66E+02,-2.61E+02,-2.61E+02
5.28E+01,-2.56E+02,-2.63E+02,-2.61E+02,-2.62E+02,-2.72E+02,-2.62E+02,-2.61E+02,-2.78E+02
5.29E+01,-2.73E+02,-2.64E+02,-2.65E+02,-2.63E+02,-2.65E+02,-2.61E+02,-2.64E+02,-2.56E+02
5.29E+01,-2.62E+02,-2.73E+02,-2.74E+02,-2.66E+02,-2.60E+02,-2.63E+02,-2.66E+02,-2.81E+02
5.29E+01,-2.65E+02,-2.64E+02,-2.66E+02,-2.66E+02,-2.69E+02,-2.68E+02,-2.64E+02,-2.61E+02
5.29E+01,-2.61E+02,-2.61E+02,-2.70E+02,-2.63E+02,-2.64E+02,-2.61E+02,-2.63E+02,-2.78E+02
5.29E+01,-2.64E+02,-2.65E+02,-2.58E+02,-2.63E+02,-2.61E+02,-2.60E+02,-2.73E+02,-2.77E+02
5.29E+01,-2.59E+02,-2.61E+02,-2.67E+02,-2.61E+02,-2.64E+02,-2.64E+02,-2.61E+02,-2.62E+02
5.30E+01,-2.65E+02,-2.59E+02,-2.65E+02,-2.66E+02,-2.61E+02,-2.59E+02,-2.73E+02,-2.64E+02
5.30E+01,-2.66E+02,-2.66E+02,-2.63E+02,-2.63E+02,-2.70E+02,-2.61E+02,-2.60E+02,-2.73E+02
5.30E+01,-2.65E+02,-2.58E+02,-2.65E+02,-2.73E+02,-2.64E+02,-2.76E+02,-2.62E+02,-2.63E+02
5.30E+01,-2.62E+02,-2.74E+02,-2.60E+02,-2.65E+02,-2.66E+02,-2.61E+02,-2.63E+02,-2.61E+02
5.30E+01,-2.69E+02,-2.69E+02,-2.77E+02,-2.65E+02,-2.67E+02,-2.71E+02,-2.64E+02,-2.68E+02
5.30E+01,-2.60E+02,-2.64E+02,-2.63E+02,-2.87E+02,-2.70E+02,-2.73E+02,-2.66E+02,-2.57E+02
5.31E+01,-2.58E+02,-2.57E+02,-2.63E+02,-2.64E+02,-2.75E+02,-2.66E+02,-2.64E+02,-2.63E+02
5.31E+01,-2.66E+02,-2.60E+02,-2.74E+02,-2.79E+02,-2.68E+02,-2.59E+02,-2.61E+02,-2.68E+02
5.31E+01,-2.72E+02,-2.64E+02,-2.61E+02,-2.67E+02,-2.63E+02,-2.64E+02,-2.64E+02,-2.61E+02
5.31E+01,-2.66E+02,-2.66E+02,-2.61E+02,-2.67E+02,-2.68E+02,-2.60E+02,-2.67E+02,-2.66E+02
5.31E+01,-2.69E+02,-2.65E+02,-2.60E+02,-2.63E+02,-2.64E+02,-2.71E+02,-2.62E+02,-2.59E+02
5.31E+01,-2.69E+02,-2.63E+02,-2.65E+02,-2.62E+02,-2.66E+02,-2.61E+02,-2.58E+02,-2.65E+02
5.32E+01,-2.57E+02,-2.67E+02,-2.61E+02,-2.68E+02,-2.80E+02,-2.66E+02,-2.60E+02,-2.63E+02
5.32E+01,-2.62E+02,-2.59E+02,-2.60E+02,-2.60E+02,-2.66E+02,-2.70E+02,-2.66E+02,-2.57E+02
5.32E+01,-2.67E+02,-2.60E+02,-2.63E+02,-2.60E+02,-2.64E+02,-2.68E+02,-2.69E+02,-2.60E+02
5.32E+01,-2.67E+02,-2.62E+02,-2.60E+02,-2.60E+02,-2.60E+02,-2.70E+02,-2.68E+02,-2.61E+02
5.32E+01,-2.60E+02,-2.68E+02,-2.58E+02,-2.62E+02,-2.64E+02,-2.63E+02,-2.67E+02,-2.60E+02
5.32E+01,-2.71E+02,-2.63E+02,-2.65E+02,-2.60E+02,-2.65E+02,-2.64E+02,-2.66E+02,-2.57E+02
5.33E+01,-2.62E+02,-2.73E+02,-2.64E+02,-2.68E+02,-2.72E+02,-2.63E+02,-2.63E+02,-2.61E+02
5.33E+01,-2.75E+02,-2.64E+02,-2.70E+02,-2.58E+02,-2.61E+02,-2.65E+02,-2.78E+02,-2.58E+02
5.33E+01,-2.69E+02,-2.66E+02,-2.64E+02,-2.57E+02,-2.72E+02,-2.61E+02,-2.62E+02,-2.63E+02
5.33E+01,-2.65E+02,-2.63E+02,-2.64E+02,-2.65E+02,-2.64E+02,-2.69E+02,-2.78E+02,-2.60E+02
5.33E+01,-2.59E+02,-2.62E+02,-2.63E+02,-2.65E+02,-2.64E+02,-2.61E+02,-2.61E+02,-2.59E+02
5.33E+01,-2.82E+02,-2.63E+02,-2.64E+02,-2.68E+02,-2.62E+02,-2.66E+02,-2.67E+02,-2.67E+02
5.34E+01,-2.63E+02,-2.63E+02,-2.69E+02,-2.74E+02,-2.65E+02,-2.61E+02,-2.80E+02,-2.58E+02
5.34E+01,-2.61E+02,-2.67E+02,-2.67E+02,-2.73E+02,-2.62E+02,-2.65E+02,-2.72E+02,-2.61E+02
5.34E+01,-2.59E+02,-2.64E+02,-2.64E+02,-2.58E+02,-2.72E+02,-2.60E+02,-2.62E+02,-2.66E+02
5.34E+01,-2.66E+02,-2.69E+02,-2.61E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.69E+02,-2.65E+02
5.34E+01,-2.65E+02,-2.67E+02,-2.71E+02,-2.59E+02,-2.63E+02,-2.74E+02,-2.60E+02,-2.67E+02
5.34E+01,-2.62E+02,-2.59E+02,-2.62E+02,-2.63E+02,-2.62E+02,-2.62E+02,-2.63E+02,-2.62E+02
5.35E+01,-2.60E+02,-2.81E+02,-2.75E+02,-2.58E+02,-2.66E+02,-2.70E+02,-2.62E+02,-2.61E+02
5.35E+01,-2.64E+02,-2.74E+02,-2.63E+02,-2.60E+02,-2.69E+02,-2.64E+02,-2.72E+02,-2.59E+02
5.35E+01,-2.65E+02,-2.66E+02,-2.57E+02,-2.79E+02,-2.67E+02,-2.59E+02,-2.68E+02,-2.68E+02
5.35E+01,-2.58E+02,-2.66E+02,-2.66E+02,-2.84E+02,-2.73E+02,-2.64E+02,-2.74E+02,-2.70E+02
5.35E+01,-2.58E+02,-2.70E+02,-2.62E+02,-2.61E+02,-2.76E+02,-2.57E+02,-2.64E+02,-2.60E+02
5.35E+01,-2.66E+02,-2.61E+02,-2.67E+02,-2.67E+02,-2.60E+02,-2.72E+02,-2.64E+02,-2.62E+02
5.35E+01,-2.61E+02,-2.69E+02,-2.59E+02,-2.61E+02,-2.63E+02,-2.64E+02,-2.77E+02,-2.64E+02
5.36E+01,-2.58E+02,-2.64E+02,-2.61E+02,-2.55E+02,-2.63E+02,-2.71E+02,-2.66E+02,-2.67E+02
5.36E+01,-2.59E+02,-2.66E+02,-2.61E+02,-2.74E+02,-2.63E+02,-2.60E+02,-2.64E+02,-2.58E+02
5.36E+01,-2.58E+02,-2.61E+02,-2.64E+02,-2.67E+02,-2.69E+02,-2.71E+02,-2.63E+02,-2.61E+02
5.36E+01,-2.56E+02,-2.67E+02,-2.67E+02,-2.65E+02,-2.59E+02,-2.64E+02,-2.64E+02,-2.65E+02
5.36E+01,-2.67E+02,-2.62E+02,-2.65E+02,-2.64E+02,-2.67E+02,-2.67E+02,-2.58E+02,-2.58E+02
5.36E+01,-2.68E+02,-2.63E+02,-2.62E+02,-2.67E+02,-2.61E+02,-2.66E+02,-2.68E+02,-2.65E+02
5.37E+01,-2.58E+02,-2.62E+02,-2.61E+02,-2.63E+02,-2.78E+02,-2.57E+02,-2.63E+02,-2.78E+02
5.37E+01,-2.65E+02,-2.62E+02,-2.60E+02,-2.65E+02,-2.61E+02,-2.61E+02,-2.61E+02,-2.61E+02
5.37E+01,-2.58E+02,-2.61E+02,-2.66E+02,-2.74E+02,-2.71E+02,-2.68E+02,-2.65E+02,-2.64E+02
5.37E+01,-2.65E+02,-2.58E+02,-2.66E+02,-2.64E+02,-2.77E+02,-2.75E+02,-2.63E+02,-2.70E+02
5.37E+01,-2.65E+02,-2.60E+02,-2.67E+02,-2.67E+02,-2.63E+02,-2.65E+02,-2.67E+02,-2.65E+02
5.37E+01,-2.64E+02,-2.59E+02,-2.63E+02,-2.63E+02,-2.65E+02,-2.63E+02,-2.79E+02,-2.61E+02
5.38E+01,-2.61E+02,-2.58E+02,-2.60E+02,-2.57E+02,-2.61E+02,-2.62E+02,-2.63E+02,-2.70E+02
5.38E+01,-2.66E+02,-2.64E+02,-2.63E+02,-2.62E+02,-2.64E+02,-2.67E+02,-2.65E+02,-2.70E+02
5.38E+01,-2.59E+02,-2.63E+02,-2.70E+02,-2.64E+02,-2.71E+02,-2.63E+02,-2.68E+02,-2.65E+02
5.38E+01,-2.64E+02,-2.63E+02,-2.58E+02,-2.59E+02,-2.59E+02,-2.62E+02,-2.73E+02,-2.63E+02
5.38E+01,-2.65E+02,-2.60E+02,-2.71E+02,-2.64E+02,-2.77E+02,-2.73E+02,-2.67E+02,-2.76E+02
5.38E+01,-2.58E+02,-2.65E+02,-2.76E+02,-2.58E+02,-2.73E+02,-2.61E+02,-2.55E+02,-2.67E+02
5.39E+01,-2.65E+02,-2.68E+02,-2.62E+02,-2.63E+02,-2.73E+02,-2.67E+02,-2.67E+02,-2.71E+02
5.39E+01,-2.55E+02,-2.66E+02,-2.69E+02,-2.69E+02,-2.67E+02,-2.63E+02,-2.65E+02,-2.61E+02
5.39E+01,-2.65E+02,-2.61E+02,-2.70E+02,-2.57E+02,-2.61E+02,-2.74E+02,-2.57E+02,-2.63E+02
5.39E+01,-2.61E+02,-2.68E+02,-2.62E+02,-2.64E+02,-2.72E+02,-2.59E+02,-2.65E+02,-2.61E+02
5.39E+01,-2.65E+02,-2.61E+02,-2.72E+02,-2.62E+02,-2.66E+02,-2.70E+02,-2.59E+02,-2.70E+02
5.39E+01,-2.65E+02,-2.65E+02,-2.64E+02,-2.58E+02,-2.62E+02,-2.64E+02,-2.60E+02,-2.62E+02
5.40E+01,-2.66E+02,-2.66E+02,-2.60E+02,-2.61E+02,-2.64E+02,-2.58E+02,-2.63E+02,-2.69E+02
5.40E+01,-2.74E+02,-2.61E+02,-2.63E+02,-2.60E+02,-2.63E+02,-2.69E+02,-2.61E+02,-2.58E+02
5.40E+01,-2.56E+02,-2.66E+02,-2.65E+02,-2.60E+02,-2.69E+02,-2.71E+02,-2.58E+02,-2.55E+02
5.40E+01,-2.64E+02,-2.68E+02,-2.84E+02,-2.71E+02,-2.66E+02,-2.68E+02,-2.63E+02,-2.66E+02
5.40E+01,-2.64E+02,-2.65E+02,-2.63E+02,-2.63E+02,-2.60E+02,-2.61E+02,-2.54E+02,-2.63E+02
5.40E+01,-2.59E+02,-2.70E+02,-2.76E+02,-2.63E+02,-2.64E+02,-2.59E+02,-2.69E+02,-2.66E+02
5.41E+01,-2.64E+02,-2.60E+02,-2.64E+02,-2.62E+02,-2.64E+02,-2.66E+02,-2.84E+02,-2.64E+02
5.41E+01,-2.62E+02,-2.71E+02,-2.72E+02,-2.63E+02,-2.64E+02,-2.80E+02,-2.65E+02,-2.62E+02
5.41E+01,-2.58E+02,-2.61E+02,-2.68E+02,-2.64E+02,-2.62E+02,-2.67E+02,-2.59E+02,-2.61E+02
5.41E+01,-2.71E+02,-2.62E+02,-2.62E+02,-2.62E+02,-2.63E+02,-2.75E+02,-2.58E+02,-2.68E+02
5.41E+01,-2.66E+02,-2.68E+02,-2.70E+02,-2.57E+02,-2.62E+02,-2.70E+02,-2.70E+02,-2.65E+02
5.41E+01,-2.80E+02,-2.66E+02,-2.64E+02,-2.60E+02,-2.63E+02,-2.69E+02,-2.68E+02,-2.64E+02
5.42E+01,-2.57E+02,-2.60E+02,-2.73E+02,-2.57E+02,-2.62E+02,-2.68E+02,-2.62E+02,-2.57E+02
5.42E+01,-2.63E+02,-2.69E+02,-2.63E+02,-2.73E+02,-2.62E+02,-2.65E+02,-2.69E+02,-2.61E+02
5.42E+01,-2.70E+02,-2.59E+02,-2.57E+02,-2.71E+02,-2.63E+02,-2.79E+02,-2.66E+02,-2.67E+02
5.42E+01,-2.59E+02,-2.67E+02,-2.64E+02,-2.73E+02,-2.71E+02,-2.69E+02,-2.59E+02,-2.69E+02
5.42E+01,-2.70E+02,-2.60E+02,-2.76E+02,-2.63E+02,-2.72E+02,-2.66E+02,-2.61E+02,-2.60E+02
5.42E+01,-2.61E+02,-2.61E+02,-2.62E+02,-2.74E+02,-2.61E+02,-2.69E+02,-2.66E+02,-2.60E+02
5.42E+01,-2.60E+02,-2.59E+02,-2.62E+02,-2.64E+02,-2.75E+02,-2.70E+02,-2.76E+02,-2.62E+02
5.43E+01,-2.59E+02,-2.65E+02,-2.66E+02,-2.68E+02,-2.64E+02,-2.63E+02,-2.62E+02,-2.64E+02
5.43E+01,-2.63E+02,-2.79E+02,-2.67E+02,-2.67E+02,-2.69E+02,-2.62E+02,-2.65E+02,-2.64E+02
5.43E+01,-2.68E+02,-2.61E+02,-2.84E+02,-2.68E+02,-2.65E+02,-2.66E+02,-2.60E+02,-2.61E+02
5.43E+01,-2.61E+02,-2.63E+02,-2.63E+02,-2.74E+02,-2.63E+02,-2.69E+02,-2.67E+02,-2.59E+02
5.43E+01,-2.63E+02,-2.77E+02,-2.67E+02,-2.62E+02,-2.72E+02,-2.65E+02,-2.62E+02,-2.71E+02
5.43E+01,-2.63E+02,-2.59E+02,-2.60E+02,-2.63E+02,-2.61E+02,-2.64E+02,-2.62E+02,-2.58E+02
5.44E+01,-2.64E+02,-2.65E+02,-2.59E+02,-2.72E+02,-2.71E+02,-2.63E+02,-2.65E+02,-2.62E+02
5.44E+01,-2.60E+02,-2.61E+02,-2.67E+02,-2.64E+02,-2.68E+02,-2.64E+02,-2.62E+02,-2.60E+02
5.44E+01,-2.63E+02,-2.60E+02,-2.65E+02,-2.66E+02,-2.64E+02,-2.74E+02,-2.66E+02,-2.64E+02
5.44E+01,-2.62E+02,-2.67E+02,-2.60E+02,-2.65E+02,-2.61E+02,-2.63E+02,-2.65E+02,-2.59E+02
5.44E+01,-2.61E+02,-2.66E+02,-2.67E+02,-2.58E+02,-2.63E+02,-2.59E+02,-2.65E+02,-2.61E+02
5.44E+01,-2.66E+02,-2.66E+02,-2.61E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.71E+02,-2.61E+02
5.45E+01,-2.68E+02,-2.88E+02,-2.61E+02,-2.63E+02,-2.67E+02,-2.65E+02,-2.69E+02,-2.65E+02
5.45E+01,-2.68E+02,-2.72E+02,-2.72E+02,-2.62E+02,-2.73E+02,-2.63E+02,-2.62E+02,-2.59E+02
5.45E+01,-2.63E+02,-2.74E+02,-2.67E+02,-2.77E+02,-2.67E+02,-2.67E+02,-2.62E+02,-2.60E+02
5.45E+01,-2.65E+02,-2.56E+02,-2.60E+02,-2.64E+02,-2.62E+02,-2.65E+02,-2.67E+02,-2.71E+02
5.45E+01,-2.72E+02,-2.66E+02,-2.64E+02,-2.57E+02,-2.58E+02,-2.72E+02,-2.68E+02,-2.61E+02
5.45E+01,-2.65E+02,-2.59E+02,-2.68E+02,-2.64E+02,-2.60E+02,-2.73E+02,-2.58E+02,-2.69E+02
5.46E+01,-2.60E+02,-2.65E+02,-2.67E+02,-2.58E+02,-2.66E+02,-2.71E+02,-2.59E+02,-2.60E+02
5.46E+01,-2.62E+02,-2.61E+02,-2.64E+02,-2.70E+02,-2.68E+02,-2.74E+02,-2.62E+02,-2.77E+02
5.46E+01,-2.63E+02,-2.65E+02,-2.72E+02,-2.65E+02,-2.66E+02,-2.62E+02,-2.61E+02,-2.66E+02
5.46E+01,-2.66E+02,-2.67E+02,-2.63E+02,-2.79E+02,-2.68E+02,-2.65E+02,-2.64E+02,-2.65E+02
5.46E+01,-2.74E+02,-2.65E+02,-2.60E+02,-2.68E+02,-2.70E+02,-2.68E+02,-2.76E+02,-2.63E+02
5.46E+01,-2.59E+02,-2.56E+02,-2.67E+02,-2.66E+02,-2.74E+02,-2.70E+02,-2.66E+02,-2.63E+02
5.47E+01,-2.63E+02,-2.62E+02,-2.69E+02,-2.62E+02,-2.65E+02,-2.82E+02,-2.88E+02,-2.70E+02
5.47E+01,-2.61E+02,-2.57E+02,-2.66E+02,-2.62E+02,-2.63E+02,-2.58E+02,-2.69E+02,-2.69E+02
5.47E+01,-2.73E+02,-2.67E+02,-2.71E+02,-2.73E+02,-2.69E+02,-2.72E+02,-2.62E+02,-2.63E+02
5.47E+01,-2.62E+02,-2.59E+02,-2.80E+02,-2.62E+02,-2.63E+02,-2.65E+02,-2.59E+02,-2.62E+02
5.47E+01,-2.62E+02,-2.71E+02,-2.68E+02,-2.62E+02,-2.61E+02,-2.68E+02,-2.59E+02,-2.64E+02
5.47E+01,-2.57E+02,-2.65E+02,-2.78E+02,-2.60E+02,-2.62E+02,-2.80E+02,-2.61E+02,-2.71E+02
5.48E+01,-2.61E+02,-2.64E+02,-2.64E+02,-2.66E+02,-2.72E+02,-2.79E+02,-2.68E+02,-2.65E+02
5.48E+01,-2.64E+02,-2.62E+02,-2.66E+02,-2.60E+02,-2.64E+02,-2.69E+02,-2.63E+02,-2.73E+02
5.48E+01,-2.68E+02,-2.68E+02,-2.68E+02,-2.68E+02,-2.62E+02,-2.65E+02,-2.66E+02,-2.62E+02
5.48E+01,-2.59E+02,-2.58E+02,-2.63E+02,-2.61E+02,-2.61E+02,-2.63E+02,-2.62E+02,-2.64E+02
5.48E+01,-2.63E+02,-2.63E+02,-2.61E+02,-2.65E+02,-2.57E+02,-2.71E+02,-2.72E+02,-2.67E+02
5.48E+01,-2.62E+02,-2.63E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.63E+02,-2.78E+02,-2.73E+02
5.49E+01,-2.56E+02,-2.57E+02,-2.64E+02,-2.77E+02,-2.87E+02,-2.72E+02,-2.61E+02,-2.66E+02
5.49E+01,-2.59E+02,-2.70E+02,-2.76E+02,-2.61E+02,-2.73E+02,-2.74E+02,-2.62E+02,-2.60E+02
5.49E+01,-2.61E+02,-2.57E+02,-2.66E+02,-2.59E+02,-2.60E+02,-2.65E+02,-2.79E+02,-2.67E+02
5.49E+01,-2.76E+02,-2.60E+02,-2.56E+02,-2.67E+02,-2.75E+02,-2.59E+02,-2.66E+02,-2.63E+02
5.49E+01,-2.64E+02,-2.65E+02,-2.66E+02,-2.69E+02,-2.79E+02,-2.60E+02,-2.60E+02,-2.68E+02
5.49E+01,-2.66E+02,-2.61E+02,-2.69E+02,-2.57E+02,-2.60E+02,-2.68E+02,-2.69E+02,-2.63E+02
5.49E+01,-2.68E+02,-2.59E+02,-2.62E+02,-2.72E+02,-2.68E+02,-2.70E+02,-2.60E+02,-2.67E+02
5.50E+01,-2.66E+02,-2.61E+02,-2.56E+02,-2.67E+02,-2.67E+02,-2.59E+02,-2.73E+02,-2.59E+02
5.50E+01,-2.60E+02,-2.56E+02,-2.63E+02,-2.64E+02,-2.72E+02,-2.61E+02,-2.67E+02,-2.62E+02
5.50E+01,-2.59E+02,-2.61E+02,-2.63E+02,-2.73E+02,-2.62E+02,-2.65E+02,-2.69E+02,-2.58E+02
5.50E+01,-2.57E+02,-2.56E+02,-2.60E+02,-2.76E+02,-2.58E+02,-2.67E+02,-2.58E+02,-2.65E+02
5.50E+01,-2.57E+02,-2.59E+02,-2.66E+02,-2.62E+02,-2.65E+02,-2.68E+02,-2.66E+02,-2.66E+02
5.50E+01,-2.59E+02,-2.64E+02,-2.63E+02,-2.63E+02,-2.62E+02,-2.64E+02,-2.63E+02,-2.67E+02
5.51E+01,-2.60E+02,-2.62E+02,-2.62E+02,-2.61E+02,-2.68E+02,-2.77E+02,-2.83E+02,-2.56E+02
5.51E+01,-2.60E+02,-2.65E+02,-2.78E+02,-2.63E+02,-2.60E+02,-2.71E+02,-2.66E+02,-2.65E+02
5.51E+01,-2.58E+02,-2.62E+02,-2.55E+02,-2.70E+02,-2.61E+02,-2.68E+02,-2.61E+02,-2.58E+02
5.51E+01,-2.62E+02,-2.65E+02,-2.68E+02,-2.67E+02,-2.62E+02,-2.67E+02,-2.61E+02,-2.63E+02
5.51E+01,-2.58E+02,-2.62E+02,-2.58E+02,-2.63E+02,-2.62E+02,-2.73E+02,-2.67E+02,-2.62E+02
5.51E+01,-2.66E+02,-2.59E+02,-2.66E+02,-2.63E+02,-2.70E+02,-2.75E+02,-2.65E+02,-2.62E+02
5.52E+01,-2.77E+02,-2.80E+02,-2.69E+02,-2.63E+02,-2.64E+02,-2.63E+02,-2.61E+02,-2.60E+02
5.52E+01,-2.60E+02,-2.66E+02,-2.63E+02,-2.71E+02,-2.63E+02,-2.71E+02,-2.60E+02,-2.62E+02
5.52E+01,-2.65E+02,-2.56E+02,-2.61E+02,-2.63E+02,-2.67E+02,-2.57E+02,-2.62E+02,-2.63E+02
5.52E+01,-2.66E+02,-2.57E+02,-2.63E+02,-2.60E+02,-2.57E+02,-2.63E+02,-2.62E+02,-2.69E+02
5.52E+01,-2.62E+02,-2.68E+02,-2.64E+02,-2.59E+02,-2.86E+02,-2.68E+02,-2.73E+02,-2.70E+02
5.52E+01,-2.63E+02,-2.60E+02,-2.62E+02,-2.67E+02,-2.69E+02,-2.62E+02,-2.62E+02,-2.64E+02
5.53E+01,-2.60E+02,-2.60E+02,-2.64E+02,-2.73E+02,-2.64E+02,-2.66E+02,-2.56E+02,-2.66E+02
5.53E+01,-2.57E+02,-2.64E+02,-2.65E+02,-2.63E+02,-2.70E+02,-2.66E+02,-2.73E+02,-2.66E+02
5.53E+01,-2.63E+02,-2.64E+02,-2.63E+02,-2.63E+02,-2.62E+02,-2.61E+02,-2.61E+02,-2.59E+02
5.53E+01,-2.71E+02,-2.64E+02,-2.60E+02,-2.75E+02,-2.63E+02,-2.64E+02,-2.61E+02,-2.57E+02
5.53E+01,-2.65E+02,-2.62E+02,-2.64E+02,-2.58E+02,-2.75E+02,-2.84E+02,-2.61E+02,-2.65E+02
5.53E+01,-2.66E+02,-2.69E+02,-2.72E+02,-2.61E+02,-2.67E+02,-2.63E+02,-2.69E+02,-2.63E+02
5.54E+01,-2.69E+02,-2.66E+02,-2.56E+02,-2.69E+02,-2.62E+02,-2.58E+02,-2.70E+02,-2.60E+02
5.54E+01,-2.79E+02,-2.60E+02,-2.69E+02,-2.63E+02,-2.63E+02,-2.65E+02,-2.71E+02,-2.62E+02
5.54E+01,-2.66E+02,-2.59E+02,-2.72E+02,-2.62E+02,-2.76E+02,-2.66E+02,-2.62E+02,-2.71E+02
5.54E+01,-2.59E+02,-2.60E+02,-2.62E+02,-2.73E+02,-2.65E+02,-2.68E+02,-2.64E+02,-2.58E+02
5.54E+01,-2.65E+02,-2.65E+02,-2.70E+02,-2.65E+02,-2.68E+02,-2.64E+02,-2.60E+02,-2.60E+02
5.54E+01,-2.72E+02,-2.61E+02,-2.70E+02,-2.72E+02,-2.61E+02,-2.61E+02,-2.64E+02,-2.58E+02
5.55E+01,-2.58E+02,-2.67E+02,-2.72E+02,-2.70E+02,-2.66E+02,-2.62E+02,-2.81E+02,-2.73E+02
5.55E+01,-2.60E+02,-2.60E+02,-2.58E+02,-2.66E+02,-2.69E+02,-2.74E+02,-2.61E+02,-2.64E+02
5.55E+01,-2.57E+02,-2.61E+02,-2.73E+02,-2.73E+02,-2.64E+02,-2.73E+02,-2.63E+02,-2.60E+02
5.55E+01,-2.57E+02,-2.67E+02,-2.59E+02,-2.64E+02,-2.63E+02,-2.58E+02,-2.63E+02,-2.65E+02
5.55E+01,-2.63E+02,-2.70E+02,-2.60E+02,-2.66E+02,-2.61E+02,-2.71E+02,-2.62E+02,-2.68E+02
5.55E+01,-2.64E+02,-2.60E+02,-2.74E+02,-2.64E+02,-2.71E+02,-2.72E+02,-2.60E+02,-2.72E+02
5.56E+01,-2.56E+02,-2.57E+02,-2.61E+02,-2.81E+02,-2.65E+02,-2.64E+02,-2.64E+02,-2.67E+02
5.56E+01,-2.92E+02,-2.69E+02,-2.59E+02,-2.66E+02,-2.67E+02,-2.69E+02,-2.66E+02,-2.57E+02
5.56E+01,-2.68E+02,-2.66E+02,-2.64E+02,-2.70E+02,-2.58E+02,-2.66E+02,-2.61E+02,-2.68E+02
5.56E+01,-2.64E+02,-2.65E+02,-2.61E+02,-2.70E+02,-2.69E+02,-2.66E+02,-2.71E+02,-2.66E+02
5.56E+01,-2.58E+02,-2.63E+02,-2.73E+02,-2.65E+02,-2.61E+02,-2.61E+02,-2.69E+02,-2.74E+02
5.56E+01,-2.72E+02,-2.70E+02,-2.64E+02,-2.66E+02,-2.63E+02,-2.56E+02,-2.69E+02,-2.61E+02
5.56E+01,-2.60E+02,-2.66E+02,-2.67E+02,-2.66E+02,-2.72E+02,-2.68E+02,-2.59E+02,-2.63E+02
5.57E+01,-2.62E+02,-2.63E+02,-2.62E+02,-2.59E+02,-2.63E+02,-2.63E+02,-2.67E+02,-2.66E+02
5.57E+01,-2.67E+02,-2.73E+02,-2.62E+02,-2.69E+02,-2.60E+02,-2.71E+02,-2.69E+02,-2.66E+02
5.57E+01,-2.70E+02,-2.61E+02,-2.62E+02,-2.69E+02,-2.63E+02,-2.64E+02,-2.72E+02,-2.59E+02
5.57E+01,-2.64E+02,-2.66E+02,-2.71E+02,-2.68E+02,-2.74E+02,-2.66E+02,-2.59E+02,-2.62E+02
5.57E+01,-2.66E+02,-2.59E+02,-2.59E+02,-2.63E+02,-2.69E+02,-2.78E+02,-2.67E+02,-2.67E+02
5.57E+01,-2.55E+02,-2.61E+02,-2.63E+02,-2.64E+02,-2.75E+02,-2.68E+02,-2.65E+02,-2.66E+02
5.58E+01,-2.60E+02,-2.67E+02,-2.60E+02,-2.67E+02,-2.67E+02,-2.74E+02,-2.65E+02,-2.60E+02
5.58E+01,-2.66E+02,-2.69E+02,-2.61E+02,-2.62E+02,-2.63E+02,-2.67E+02,-2.78E+02,-2.64E+02
5.58E+01,-2.60E+02,-2.62E+02,-2.62E+02,-2.61E+02,-2.62E+02,-2.65E+02,-2.62E+02,-2.65E+02
5.58E+01,-2.70E+02,-2.75E+02,-2.61E+02,-2.68E+02,-2.67E+02,-2.57E+02,-2.68E+02,-2.62E+02
5.58E+01,-2.65E+02,-2.70E+02,-2.62E+02,-2.61E+02,-2.67E+02,-2.93E+02,-2.58E+02,-2.59E+02
5.58E+01,-2.64E+02,-2.62E+02,-2.77E+02,-2.74E+02,-2.74E+02,-2.66E+02,-2.59E+02,-2.67E+02
5.59E+01,-2.62E+02,-2.60E+02,-2.62E+02,-2.59E+02,-2.68E+02,-2.58E+02,-2.73E+02,-2.61E+02
5.59E+01,-2.56E+02,-2.65E+02,-2.62E+02,-2.66E+02,-2.69E+02,-2.62E+02,-2.58E+02,-2.65E+02
5.59E+01,-2.64E+02,-2.58E+02,-2.62E+02,-2.78E+02,-2.72E+02,-2.69E+02,-2.60E+02,-2.63E+02
5.59E+01,-2.66E+02,-2.60E+02,-2.69E+02,-2.59E+02,-2.61E+02,-2.65E+02,-2.68E+02,-2.59E+02
5.59E+01,-2.69E+02,-2.60E+02,-2.66E+02,-2.65E+02,-2.65E+02,-2.70E+02,-2.61E+02,-2.58E+02
5.59E+01,-2.66E+02,-2.68E+02,-2.70E+02,-2.72E+02,-2.64E+02,-2.65E+02,-2.69E+02,-2.62E+02
5.60E+01,-2.60E+02,-2.60E+02,-2.63E+02,-2.61E+02,-2.65E+02,-2.59E+02,-2.58E+02,-2.63E+02
5.60E+01,-2.70E+02,-2.62E+02,-2.65E+02,-2.62E+02,-2.61E+02,-2.62E+02,-2.66E+02,-2.63E+02
5.60E+01,-2.60E+02,-2.71E+02,-2.66E+02,-2.60E+02,-2.78E+02,-2.63E+02,-2.71E+02,-2.64E+02
5.60E+01,-2.63E+02,-2.59E+02,-2.76E+02,-2.70E+02,-2.64E+02,-2.77E+02,-2.66E+02,-2.78E+02
5.60E+01,-2.58E+02,-2.70E+02,-2.65E+02,-2.65E+02,-2.60E+02,-2.72E+02,-2.64E+02,-2.56E+02
5.60E+01,-2.62E+02,-2.75E+02,-2.54E+02,-2.65E+02,-2.64E+02,-2.64E+02,-2.64E+02,-2.64E+02
5.61E+01,-2.58E+02,-2.61E+02,-2.59E+02,-2.71E+02,-2.62E+02,-2.53E+02,-2.58E+02,-2.65E+02
5.61E+01,-2.66E+02,-2.60E+02,-2.62E+02,-2.63E+02,-2.86E+02,-2.62E+02,-2.62E+02,-2.62E+02
5.61E+01,-2.57E+02,-2.63E+02,-2.64E+02,-2.60E+02,-2.58E+02,-2.64E+02,-2.63E+02,-2.74E+02
5.61E+01,-2.58E+02,-2.68E+02,-2.61E+02,-2.59E+02,-2.61E+02,-2.62E+02,-2.65E+02,-2.62E+02
5.61E+01,-2.68E+02,-2.61E+02,-2.64E+02,-2.67E+02,-2.63E+02,-2.69E+02,-2.62E+02,-2.61E+02
5.61E+01,-2.58E+02,-2.66E+02,-2.67E+02,-2.70E+02,-2.64E+02,-2.63E+02,-2.61E+02,-2.62E+02
5.62E+01,-2.63E+02,-2.63E+02,-2.65E+02,-2.74E+02,-2.58E+02,-2.61E+02,-2.63E+02,-2.68E+02
5.62E+01,-2.69E+02,-2.67E+02,-2.64E+02,-2.70E+02,-2.61E+02,-2.71E+02,-2.62E+02,-2.63E+02
5.62E+01,-2.69E+02,-2.72E+02,-2.59E+02,-2.65E+02,-2.66E+02,-2.62E+02,-2.66E+02,-2.68E+02
5.62E+01,-2.66E+02,-2.61E+02,-2.63E+02,-2.64E+02,-2.63E+02,-2.72E+02,-2.67E+02,-2.63E+02
5.62E+01,-2.63E+02,-2.69E+02,-2.60E+02,-2.60E+02,-2.68E+02,-2.61E+02,-2.67E+02,-2.63E+02
5.62E+01,-2.71E+02,-2.67E+02,-2.66E+02,-2.58E+02,-2.61E+02,-2.62E+02,-2.67E+02,-2.66E+02
5.63E+01,-2.70E+02,-2.61E+02,-2.59E+02,-2.62E+02,-2.61E+02,-2.63E+02,-2.67E+02,-2.67E+02
5.63E+01,-2.61E+02,-2.63E+02,-2.66E+02,-2.61E+02,-2.64E+02,-2.64E+02,-2.61E+02,-2.66E+02
5.63E+01,-2.65E+02,-2.58E+02,-2.57E+02,-2.65E+02,-2.62E+02,-2.65E+02,-2.61E+02,-2.61E+02
5.63E+01,-2.61E+02,-2.67E+02,-2.64E+02,-2.67E+02,-2.62E+02,-2.62E+02,-2.60E+02,-2.72E+02
5.63E+01,-2.58E+02,-2.66E+02,-2.66E+02,-2.69E+02,-2.71E+02,-2.63E+02,-2.91E+02,-2.73E+02
5.63E+01,-2.61E+02,-2.57E+02,-2.68E+02,-2.65E+02,-2.60E+02,-2.63E+02,-2.57E+02,-2.63E+02
5.63E+01,-2.71E+02,-2.58E+02,-2.70E+02,-2.58E+02,-2.65E+02,-2.60E+02,-2.73E+02,-2.64E+02
5.64E+01,-2.61E+02,-2.57E+02,-2.63E+02,-2.66E+02,-2.69E+02,-2.62E+02,-2.67E+02,-2.58E+02
5.64E+01,-2.74E+02,-2.67E+02,-2.60E+02,-2.66E+02,-2.60E+02,-2.67E+02,-2.69E+02,-2.62E+02
5.64E+01,-2.64E+02,-2.62E+02,-2.66E+02,-2.66E+02,-2.70E+02,-2.69E+02,-2.60E+02,-2.58E+02
5.64E+01,-2.71E+02,-2.59E+02,-2.62E+02,-2.61E+02,-2.70E+02,-2.62E+02,-2.62E+02,-2.71E+02
5.64E+01,-2.62E+02,-2.55E+02,-2.63E+02,-2.56E+02,-2.70E+02,-2.65E+02,-2.64E+02,-2.59E+02
5.64E+01,-2.65E+02,-2.65E+02,-2.63E+02,-2.67E+02,-2.63E+02,-2.59E+02,-2.65E+02,-2.82E+02
5.65E+01,-2.62E+02,-2.68E+02,-2.62E+02,-2.57E+02,-2.64E+02,-2.83E+02,-2.65E+02,-2.64E+02
5.65E+01,-2.66E+02,-2.65E+02,-2.62E+02,-2.70E+02,-2.66E+02,-2.66E+02,-2.61E+02,-2.64E+02
5.65E+01,-2.69E+02,-2.71E+02,-2.67E+02,-2.64E+02,-2.65E+02,-2.61E+02,-2.69E+02,-2.64E+02
5.65E+01,-2.63E+02,-2.59E+02,-2.63E+02,-2.57E+02,-2.58E+02,-2.69E+02,-2.66E+02,-2.59E+02
5.65E+01,-2.62E+02,-2.63E+02,-2.67E+02,-2.72E+02,-2.62E+02,-2.63E+02,-2.59E+02,-2.77E+02
5.65E+01,-2.72E+02,-2.63E+02,-2.65E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.73E+02,-2.63E+02
5.66E+01,-2.67E+02,-2.68E+02,-2.69E+02,-2.70E+02,-2.60E+02,-2.64E+02,-2.66E+02,-2.59E+02
5.66E+01,-2.59E+02,-2.68E+02,-2.59E+02,-2.62E+02,-2.61E+02,-2.77E+02,-2.62E+02,-2.68E+02
5.66E+01,-2.68E+02,-2.58E+02,-2.64E+02,-2.64E+02,-2.62E+02,-2.60E+02,-2.65E+02,-2.64E+02
5.66E+01,-2.67E+02,-2.62E+02,-2.60E+02,-2.63E+02,-2.60E+02,-2.72E+02,-2.58E+02,-2.63E+02
5.66E+01,-2.67E+02,-2.71E+02,-2.63E+02,-2.64E+02,-2.63E+02,-2.65E+02,-2.65E+02,-2.64E+02
5.66E+01,-2.78E+02,-2.58E+02,-2.68E+02,-2.73E+02,-2.59E+02,-2.65E+02,-2.58E+02,-2.64E+02
5.67E+01,-2.64E+02,-2.67E+02,-2.66E+02,-2.65E+02,-2.66E+02,-2.65E+02,-2.68E+02,-2.65E+02
5.67E+01,-2.61E+02,-2.60E+02,-2.62E+02,-2.65E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.58E+02
5.67E+01,-2.67E+02,-2.63E+02,-2.70E+02,-2.73E+02,-2.61E+02,-2.60E+02,-2.60E+02,-2.67E+02
5.67E+01,-2.62E+02,-2.60E+02,-2.66E+02,-2.59E+02,-2.66E+02,-2.64E+02,-2.69E+02,-2.62E+02
5.67E+01,-2.68E+02,-2.70E+02,-2.64E+02,-2.58E+02,-2.68E+02,-2.73E+02,-2.61E+02,-2.73E+02
5.67E+01,-2.68E+02,-2.59E+02,-2.70E+02,-2.63E+02,-2.76E+02,-2.70E+02,-2.66E+02,-2.73E+02
5.68E+01,-2.72E+02,-2.64E+02,-2.72E+02,-2.64E+02,-2.62E+02,-2.69E+02,-2.64E+02,-2.66E+02
5.68E+01,-2.62E+02,-2.63E+02,-2.66E+02,-2.58E+02,-2.60E+02,-2.59E+02,-2.65E+02,-2.65E+02
5.68E+01,-2.60E+02,-2.69E+02,-2.73E+02,-2.63E+02,-2.66E+02,-2.58E+02,-2.55E+02,-2.60E+02
5.68E+01,-2.57E+02,-2.63E+02,-2.69E+02,-2.57E+02,-2.62E+02,-2.68E+02,-2.59E+02,-2.65E+02
5.68E+01,-2.79E+02,-2.62E+02,-2.63E+02,-2.72E+02,-2.65E+02,-2.59E+02,-2.68E+02,-2.67E+02
5.68E+01,-2.70E+02,-2.64E+02,-2.67E+02,-2.61E+02,-2.61E+02,-2.62E+02,-2.72E+02,-2.62E+02
5.69E+01,-2.59E+02,-2.66E+02,-2.69E+02,-2.61E+02,-2.66E+02,-2.60E+02,-2.68E+02,-2.59E+02
5.69E+01,-2.60E+02,-2.63E+02,-2.67E+02,-2.72E+02,-2.68E+02,-2.61E+02,-2.62E+02,-2.58E+02
5.69E+01,-2.63E+02,-2.60E+02,-2.65E+02,-2.63E+02,-2.59E+02,-2.59E+02,-2.73E+02,-2.57E+02
5.69E+01,-2.74E+02,-2.62E+02,-2.64E+02,-2.57E+02,-2.59E+02,-2.67E+02,-2.58E+02,-2.71E+02
5.69E+01,-2.56E+02,-2.63E+02,-2.64E+02,-2.65E+02,-2.61E+02,-2.63E+02,-2.72E+02,-2.66E+02
5.69E+01,-2.67E+02,-2.67E+02,-2.61E+02,-2.66E+02,-2.60E+02,-2.69E+02,-2.65E+02,-2.60E+02
5.69E+01,-2.63E+02,-2.70E+02,-2.62E+02,-2.65E+02,-2.64E+02,-2.66E+02,-2.64E+02,-2.65E+02
5.70E+01,-2.66E+02,-2.65E+02,-2.64E+02,-2.67E+02,-2.70E+02,-2.59E+02,-2.60E+02,-2.68E+02
5.70E+01,-2.66E+02,-2.61E+02,-2.66E+02,-2.68E+02,-2.68E+02,-2.62E+02,-2.65E+02,-2.77E+02
5.70E+01,-2.66E+02,-2.65E+02,-2.62E+02,-2.62E+02,-2.60E+02,-2.60E+02,-2.72E+02,-2.60E+02
5.70E+01,-2.65E+02,-2.71E+02,-2.67E+02,-2.59E+02,-2.72E+02,-2.61E+02,-2.56E+02,-2.56E+02
5.70E+01,-2.58E+02,-2.70E+02,-2.62E+02,-2.63E+02,-2.57E+02,-2.69E+02,-2.59E+02,-2.60E+02
5.70E+01,-2.67E+02,-2.81E+02,-2.63E+02,-2.61E+02,-2.68E+02,-2.70E+02,-2.64E+02,-2.67E+02
5.71E+01,-2.66E+02,-2.60E+02,-2.66E+02,-2.60E+02,-2.66E+02,-2.63E+02,-2.73E+02,-2.55E+02
5.71E+01,-2.59E+02,-2.58E+02,-2.69E+02,-2.66E+02,-2.70E+02,-2.66E+02,-2.65E+02,-2.69E+02
5.71E+01,-2.61E+02,-2.66E+02,-2.58E+02,-2.67E+02,-2.65E+02,-2.63E+02,-2.59E+02,-2.61E+02
5.71E+01,-2.62E+02,-2.60E+02,-2.61E+02,-2.64E+02,-2.65E+02,-2.70E+02,-2.61E+02,-2.58E+02
5.71E+01,-2.64E+02,-2.62E+02,-2.64E+02,-2.63E+02,-2.65E+02,-2.68E+02,-2.61E+02,-2.63E+02
5.71E+01,-2.62E+02,-2.65E+02,-2.63E+02,-2.62E+02,-2.66E+02,-2.56E+02,-2.60E+02,-2.62E+02
5.72E+01,-2.67E+02,-2.65E+02,-2.73E+02,-2.60E+02,-2.66E+02,-2.66E+02,-2.67E+02,-2.63E+02
5.72E+01,-2.66E+02,-2.65E+02,-2.63E+02,-2.58E+02,-2.67E+02,-2.64E+02,-2.65E+02,-2.59E+02
5.72E+01,-2.67E+02,-2.62E+02,-2.64E+02,-2.62E+02,-2.62E+02,-2.71E+02,-2.63E+02,-2.77E+02
5.72E+01,-2.77E+02,-2.60E+02,-2.68E+02,-2.61E+02,-2.62E+02,-2.70E+02,-2.66E+02,-2.76E+02
5.72E+01,-2.64E+02,-2.63E+02,-2.63E+02,-2.76E+02,-2.67E+02,-2.61E+02,-2.67E+02,-2.64E+02
5.72E+01,-2.65E+02,-2.59E+02,-2.62E+02,-2.63E+02,-2.71E+02,-2.66E+02,-2.62E+02,-2.68E+02
5.73E+01,-2.58E+02,-2.59E+02,-2.70E+02,-2.72E+02,-2.79E+02,-2.57E+02,-2.67E+02,-2.64E+02
5.73E+01,-2.59E+02,-2.74E+02,-2.69E+02,-2.71E+02,-2.63E+02,-2.63E+02,-2.58E+02,-2.58E+02
5.73E+01,-2.64E+02,-2.71E+02,-2.64E+02,-2.66E+02,-2.70E+02,-2.73E+02,-2.60E+02,-2.59E+02
5.73E+01,-2.70E+02,-2.59E+02,-2.59E+02,-2.63E+02,-2.62E+02,-2.60E+02,-2.79E+02,-2.58E+02
5.73E+01,-2.63E+02,-2.67E+02,-2.71E+02,-2.71E+02,-2.61E+02,-2.68E+02,-2.75E+02,-2.62E+02
5.73E+01,-2.57E+02,-2.61E+02,-2.67E+02,-2.92E+02,-2.60E+02,-2.63E+02,-2.61E+02,-2.85E+02
5.74E+01,-2.71E+02,-2.71E+02,-2.59E+02,-2.63E+02,-2.65E+02,-2.74E+02,-2.57E+02,-2.60E+02
5.74E+01,-2.65E+02,-2.62E+02,-2.61E+02,-2.61E+02,-2.70E+02,-2.64E+02,-2.59E+02,-2.60E+02
5.74E+01,-2.73E+02,-2.60E+02,-2.58E+02,-2.64E+02,-2.61E+02,-2.59E+02,-2.59E+02,-2.64E+02
5.74E+01,-2.69E+02,-2.62E+02,-2.62E+02,-2.63E+02,-2.64E+02,-2.64E+02,-2.83E+02,-2.63E+02
5.74E+01,-2.64E+02,-2.61E+02,-2.66E+02,-2.64E+02,-2.61E+02,-2.58E+02,-2.81E+02,-2.65E+02
5.74E+01,-2.66E+02,-2.63E+02,-2.65E+02,-2.60E+02,-2.64E+02,-2.63E+02,-2.64E+02,-2.62E+02
5.75E+01,-2.58E+02,-2.60E+02,-2.61E+02,-2.61E+02,-2.63E+02,-2.60E+02,-2.62E+02,-2.61E+02
5.75E+01,-2.64E+02,-2.61E+02,-2.57E+02,-2.55E+02,-2.74E+02,-2.64E+02,-2.63E+02,-2.77E+02
5.75E+01,-2.66E+02,-2.60E+02,-2.62E+02,-2.63E+02,-2.63E+02,-2.67E+02,-2.65E+02,-2.62E+02
5.75E+01,-2.58E+02,-2.65E+02,-2.59E+02,-2.60E+02,-2.64E+02,-2.67E+02,-2.65E+02,-2.60E+02
5.75E+01,-2.64E+02,-2.58E+02,-2.56E+02,-2.65E+02,-2.61E+02,-2.62E+02,-2.64E+02,-2.64E+02
5.75E+01,-2.67E+02,-2.68E+02,-2.61E+02,-2.63E+02,-2.80E+02,-2.60E+02,-2.61E+02,-2.63E+02
5.76E+01,-2.61E+02,-2.58E+02,-2.59E+02,-2.72E+02,-2.73E+02,-2.74E+02,-2.70E+02,-2.59E+02
5.76E+01,-2.56E+02,-2.69E+02,-2.70E+02,-2.76E+02,-2.61E+02,-2.63E+02,-2.63E+02,-2.68E+02
5.76E+01,-2.79E+02,-2.67E+02,-2.72E+02,-2.68E+02,-2.62E+02,-2.60E+02,-2.61E+02,-2.79E+02
5.76E+01,-2.74E+02,-2.59E+02,-2.79E+02,-2.61E+02,-2.66E+02,-2.61E+02,-2.71E+02,-2.56E+02
5.76E+01,-2.64E+02,-2.63E+02,-2.55E+02,-2.65E+02,-2.62E+02,-2.66E+02,-2.67E+02,-2.60E+02
5.76E+01,-2.60E+02,-2.74E+02,-2.68E+02,-2.57E+02,-2.72E+02,-2.77E+02,-2.71E+02,-2.64E+02
5.76E+01,-2.62E+02,-2.67E+02,-2.65E+02,-2.73E+02,-2.63E+02,-2.70E+02,-2.67E+02,-2.54E+02
5.77E+01,-2.73E+02,-2.62E+02,-2.61E+02,-2.64E+02,-2.59E+02,-2.57E+02,-2.64E+02,-2.57E+02
5.77E+01,-2.62E+02,-2.60E+02,-2.63E+02,-2.64E+02,-2.58E+02,-2.69E+02,-2.68E+02,-2.79E+02
5.77E+01,-2.64E+02,-2.61E+02,-2.68E+02,-2.66E+02,-2.74E+02,-2.63E+02,-2.62E+02,-2.58E+02
5.77E+01,-2.64E+02,-2.58E+02,-2.70E+02,-2.72E+02,-2.71E+02,-2.66E+02,-2.60E+02,-2.71E+02
5.77E+01,-2.60E+02,-2.63E+02,-2.66E+02,-2.66E+02,-2.70E+02,-2.68E+02,-2.67E+02,-2.58E+02
5.77E+01,-2.71E+02,-2.59E+02,-2.70E+02,-2.70E+02,-2.69E+02,-2.63E+02,-2.60E+02,-2.77E+02
5.78E+01,-2.58E+02,-2.73E+02,-2.65E+02,-2.67E+02,-2.64E+02,-2.63E+02,-2.75E+02,-2.77E+02
5.78E+01,-2.68E+02,-2.66E+02,-2.71E+02,-2.62E+02,-2.71E+02,-2.77E+02,-2.75E+02,-2.59E+02
5.78E+01,-2.61E+02,-2.74E+02,-2.63E+02,-2.62E+02,-2.64E+02,-2.61E+02,-2.60E+02,-2.63E+02
5.78E+01,-2.63E+02,-2.63E+02,-2.66E+02,-2.65E+02,-2.62E+02,-2.67E+02,-2.60E+02,-2.60E+02
5.78E+01,-2.64E+02,-2.60E+02,-2.62E+02,-2.61E+02,-2.58E+02,-2.71E+02,-2.57E+02,-2.58E+02
5.78E+01,-2.80E+02,-2.61E+02,-2.67E+02,-2.67E+02,-2.57E+02,-2.76E+02,-2.67E+02,-2.72E+02
5.79E+01,-2.74E+02,-2.63E+02,-2.64E+02,-2.64E+02,-2.67E+02,-2.59E+02,-2.89E+02,-2.60E+02
5.79E+01,-2.62E+02,-2.64E+02,-2.73E+02,-2.69E+02,-2.58E+02,-2.64E+02,-2.72E+02,-2.64E+02
5.79E+01,-2.64E+02,-2.65E+02,-2.65E+02,-2.71E+02,-2.62E+02,-2.68E+02,-2.68E+02,-2.56E+02
5.79E+01,-2.65E+02,-2.63E+02,-2.68E+02,-2.58E+02,-2.60E+02,-2.60E+02,-2.64E+02,-2.68E+02
5.79E+01,-2.67E+02,-2.69E+02,-2.71E+02,-2.62E+02,-2.62E+02,-2.70E+02,-2.65E+02,-2.67E+02
5.79E+01,-2.67E+02,-2.65E+02,-2.67E+02,-2.59E+02,-2.76E+02,-2.58E+02,-2.65E+02,-2.67E+02
5.80E+01,-2.84E+02,-2.69E+02,-2.72E+02,-2.68E+02,-2.66E+02,-2.58E+02,-2.60E+02,-2.58E+02
5.80E+01,-2.59E+02,-2.60E+02,-2.59E+02,-2.66E+02,-2.62E+02,-2.72E+02,-2.67E+02,-2.65E+02
5.80E+01,-2.64E+02,-2.60E+02,-2.64E+02,-2.59E+02,-2.66E+02,-2.64E+02,-2.59E+02,-2.62E+02
5.80E+01,-2.59E+02,-2.65E+02,-2.63E+02,-2.59E+02,-2.66E+02,-2.61E+02,-2.70E+02,-2.63E+02
5.80E+01,-2.60E+02,-2.57E+02,-2.65E+02,-2.57E+02,-2.67E+02,-2.60E+02,-2.69E+02,-2.72E+02
5.80E+01,-2.68E+02,-2.60E+02,-2.64E+02,-2.56E+02,-2.62E+02,-2.59E+02,-2.68E+02,-2.63E+02
5.81E+01,-2.61E+02,-2.66E+02,-2.57E+02,-2.71E+02,-2.62E+02,-2.70E+02,-2.74E+02,-2.74E+02
5.81E+01,-2.61E+02,-2.62E+02,-2.66E+02,-2.64E+02,-2.63E+02,-2.69E+02,-2.66E+02,-2.67E+02
5.81E+01,-2.60E+02,-2.77E+02,-2.71E+02,-2.66E+02,-2.61E+02,-2.64E+02,-2.61E+02,-2.66E+02
5.81E+01,-2.59E+02,-2.57E+02,-2.61E+02,-2.64E+02,-2.65E+02,-2.62E+02,-2.68E+02,-2.66E+02
5.81E+01,-2.61E+02,-2.55E+02,-2.68E+02,-2.61E+02,-2.70E+02,-2.63E+02,-2.72E+02,-2.61E+02
5.81E+01,-2.63E+02,-2.67E+02,-2.63E+02,-2.60E+02,-2.70E+02,-2.67E+02,-2.60E+02,-2.62E+02
5.82E+01,-2.59E+02,-2.67E+02,-2.65E+02,-2.55E+02,-2.65E+02,-2.67E+02,-2.63E+02,-2.66E+02
5.82E+01,-2.65E+02,-2.67E+02,-2.67E+02,-2.61E+02,-2.70E+02,-2.66E+02,-2.63E+02,-2.59E+02
5.82E+01,-2.63E+02,-2.72E+02,-2.62E+02,-2.62E+02,-2.64E+02,-2.67E+02,-2.72E+02,-2.68E+02
5.82E+01,-2.80E+02,-2.62E+02,-2.59E+02,-2.65E+02,-2.69E+02,-2.65E+02,-2.64E+02,-2.64E+02
5.82E+01,-2.57E+02,-2.70E+02,-2.65E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.59E+02,-2.64E+02
5.82E+01,-2.63E+02,-2.67E+02,-2.70E+02,-2.62E+02,-2.76E+02,-2.62E+02,-2.62E+02,-2.60E+02
5.83E+01,-2.59E+02,-2.63E+02,-2.58E+02,-2.67E+02,-2.67E+02,-2.60E+02,-2.65E+02,-2.63E+02
5.83E+01,-2.62E+02,-2.64E+02,-2.61E+02,-2.67E+02,-2.67E+02,-2.69E+02,-2.69E+02,-2.65E+02
5.83E+01,-2.63E+02,-2.62E+02,-2.62E+02,-2.64E+02,-2.75E+02,-2.67E+02,-2.70E+02,-2.63E+02
5.83E+01,-2.63E+02,-2.60E+02,-2.56E+02,-2.65E+02,-2.57E+02,-2.63E+02,-2.64E+02,-2.64E+02
5.83E+01,-2.66E+02,-2.59E+02,-2.67E+02,-2.57E+02,-2.65E+02,-2.70E+02,-2.72E+02,-2.66E+02
5.83E+01,-2.58E+02,-2.57E+02,-2.65E+02,-2.63E+02,-2.60E+02,-2.64E+02,-2.58E+02,-2.63E+02
5.83E+01,-2.69E+02,-2.63E+02,-2.64E+02,-2.60E+02,-2.62E+02,-2.58E+02,-2.68E+02,-2.62E+02
5.84E+01,-2.72E+02,-2.64E+02,-2.70E+02,-2.65E+02,-2.73E+02,-2.58E+02,-2.63E+02,-2.67E+02
5.84E+01,-2.62E+02,-2.70E+02,-2.71E+02,-2.75E+02,-2.64E+02,-2.63E+02,-2.65E+02,-2.73E+02
5.84E+01,-2.60E+02,-2.65E+02,-2.65E+02,-2.68E+02,-2.64E+02,-2.59E+02,-2.63E+02,-2.67E+02
5.84E+01,-2.58E+02,-2.65E+02,-2.69E+02,-2.62E+02,-2.82E+02,-2.68E+02,-2.72E+02,-2.61E+02
5.84E+01,-2.62E+02,-2.69E+02,-2.72E+02,-2.59E+02,-2.68E+02,-2.66E+02,-2.66E+02,-2.62E+02
5.84E+01,-2.69E+02,-2.65E+02,-2.68E+02,-2.59E+02,-2.67E+02,-2.75E+02,-2.71E+02,-2.68E+02
5.85E+01,-2.75E+02,-2.58E+02,-2.69E+02,-2.67E+02,-2.63E+02,-2.70E+02,-2.85E+02,-2.60E+02
5.85E+01,-2.83E+02,-2.64E+02,-2.63E+02,-2.66E+02,-2.73E+02,-2.62E+02,-2.58E+02,-2.71E+02
5.85E+01,-2.75E+02,-2.56E+02,-2.60E+02,-2.67E+02,-2.63E+02,-2.62E+02,-2.65E+02,-2.63E+02
5.85E+01,-2.78E+02,-2.67E+02,-2.62E+02,-2.59E+02,-2.71E+02,-2.58E+02,-2.63E+02,-2.60E+02
5.85E+01,-2.74E+02,-2.74E+02,-2.67E+02,-2.62E+02,-2.74E+02,-2.63E+02,-2.60E+02,-2.66E+02
5.85E+01,-2.60E+02,-2.75E+02,-2.63E+02,-2.69E+02,-2.59E+02,-2.66E+02,-2.62E+02,-2.63E+02
5.86E+01,-2.67E+02,-2.66E+02,-2.64E+02,-2.72E+02,-2.63E+02,-2.61E+02,-2.69E+02,-2.65E+02
5.86E+01,-2.58E+02,-2.60E+02,-2.69E+02,-2.70E+02,-2.63E+02,-2.70E+02,-2.61E+02,-2.63E+02
5.86E+01,-2.70E+02,-2.62E+02,-2.62E+02,-2.61E+02,-2.69E+02,-2.69E+02,-2.59E+02,-2.65E+02
5.86E+01,-2.66E+02,-2.64E+02,-2.63E+02,-2.57E+02,-2.65E+02,-2.61E+02,-2.69E+02,-2.62E+02
5.86E+01,-2.62E+02,-2.58E+02,-2.72E+02,-2.71E+02,-2.57E+02,-2.64E+02,-2.62E+02,-2.65E+02
5.86E+01,-2.62E+02,-2.63E+02,-2.74E+02,-2.68E+02,-2.61E+02,-2.65E+02,-2.63E+02,-2.62E+02
5.87E+01,-2.64E+02,-2.63E+02,-2.60E+02,-2.62E+02,-2.76E+02,-2.72E+02,-2.64E+02,-2.69E+02
5.87E+01,-2.65E+02,-2.64E+02,-2.55E+02,-2.81E+02,-2.62E+02,-2.65E+02,-2.60E+02,-2.68E+02
5.87E+01,-2.62E+02,-2.56E+02,-2.66E+02,-2.74E+02,-2.64E+02,-2.66E+02,-2.71E+02,-2.74E+02
5.87E+01,-2.58E+02,-2.66E+02,-2.61E+02,-2.72E+02,-2.64E+02,-2.75E+02,-2.69E+02,-2.61E+02
5.87E+01,-2.63E+02,-2.57E+02,-2.64E+02,-2.62E+02,-2.62E+02,-2.63E+02,-2.58E+02,-2.75E+02
5.87E+01,-2.74E+02,-2.61E+02,-2.62E+02,-2.74E+02,-2.60E+02,-2.61E+02,-2.60E+02,-2.68E+02
5.88E+01,-2.66E+02,-2.59E+02,-2.66E+02,-2.73E+02,-2.64E+02,-2.65E+02,-2.59E+02,-2.65E+02
5.88E+01,-2.71E+02,-2.66E+02,-2.59E+02,-2.62E+02,-2.66E+02,-2.57E+02,-2.65E+02,-2.65E+02
5.88E+01,-2.64E+02,-2.62E+02,-2.74E+02,-2.68E+02,-2.75E+02,-2.64E+02,-2.60E+02,-2.59E+02
5.88E+01,-2.58E+02,-2.78E+02,-2.75E+02,-2.66E+02,-2.67E+02,-2.63E+02,-2.62E+02,-2.61E+02
5.88E+01,-2.69E+02,-2.54E+02,-2.70E+02,-2.67E+02,-2.63E+02,-2.59E+02,-2.63E+02,-2.60E+02
5.88E+01,-2.64E+02,-2.63E+02,-2.59E+02,-2.61E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.58E+02
5.89E+01,-2.60E+02,-2.79E+02,-2.66E+02,-2.65E+02,-2.61E+02,-2.70E+02,-2.65E+02,-2.60E+02
5.89E+01,-2.63E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.66E+02,-2.66E+02,-2.60E+02,-2.65E+02
5.89E+01,-2.68E+02,-2.73E+02,-2.59E+02,-2.59E+02,-2.59E+02,-2.71E+02,-2.62E+02,-2.70E+02
5.89E+01,-2.73E+02,-2.57E+02,-2.62E+02,-2.72E+02,-2.65E+02,-2.66E+02,-2.62E+02,-2.59E+02
5.89E+01,-2.66E+02,-2.69E+02,-2.73E+02,-2.71E+02,-2.60E+02,-2.61E+02,-2.64E+02,-2.60E+02
5.89E+01,-2.64E+02,-2.68E+02,-2.62E+02,-2.61E+02,-2.76E+02,-2.77E+02,-2.76E+02,-2.61E+02
5.90E+01,-2.61E+02,-2.56E+02,-2.61E+02,-2.59E+02,-2.61E+02,-2.64E+02,-2.60E+02,-2.62E+02
5.90E+01,-2.60E+02,-2.67E+02,-2.65E+02,-2.76E+02,-2.59E+02,-2.66E+02,-2.71E+02,-2.62E+02
5.90E+01,-2.61E+02,-2.66E+02,-2.62E+02,-2.61E+02,-2.60E+02,-2.65E+02,-2.70E+02,-2.68E+02
5.90E+01,-2.65E+02,-2.60E+02,-2.62E+02,-2.67E+02,-2.68E+02,-2.73E+02,-2.57E+02,-2.72E+02
5.90E+01,-2.63E+02,-2.61E+02,-2.61E+02,-2.59E+02,-2.60E+02,-2.63E+02,-2.67E+02,-2.61E+02
5.90E+01,-2.70E+02,-2.57E+02,-2.67E+02,-2.60E+02,-2.67E+02,-2.62E+02,-2.63E+02,-2.81E+02
5.90E+01,-2.60E+02,-2.64E+02,-2.62E+02,-2.69E+02,-2.61E+02,-2.61E+02,-2.62E+02,-2.60E+02
5.91E+01,-2.70E+02,-2.67E+02,-2.60E+02,-2.62E+02,-2.70E+02,-2.67E+02,-2.61E+02,-2.66E+02
5.91E+01,-2.63E+02,-2.63E+02,-2.59E+02,-2.64E+02,-2.58E+02,-2.64E+02,-2.68E+02,-2.65E+02
5.91E+01,-2.56E+02,-2.59E+02,-2.78E+02,-2.76E+02,-2.64E+02,-2.61E+02,-2.73E+02,-2.61E+02
5.91E+01,-2.64E+02,-2.64E+02,-2.60E+02,-2.65E+02,-2.68E+02,-2.57E+02,-2.69E+02,-2.61E+02
5.91E+01,-2.67E+02,-2.62E+02,-2.62E+02,-2.72E+02,-2.58E+02,-2.60E+02,-2.72E+02,-2.62E+02
5.91E+01,-2.75E+02,-2.63E+02,-2.62E+02,-2.65E+02,-2.66E+02,-2.63E+02,-2.73E+02,-2.63E+02
5.92E+01,-2.58E+02,-2.64E+02,-2.68E+02,-2.65E+02,-2.83E+02,-2.74E+02,-2.62E+02,-2.74E+02
5.92E+01,-2.63E+02,-2.71E+02,-2.72E+02,-2.60E+02,-2.63E+02,-2.66E+02,-2.61E+02,-2.59E+02
5.92E+01,-2.67E+02,-2.65E+02,-2.63E+02,-2.62E+02,-2.79E+02,-2.56E+02,-2.69E+02,-2.74E+02
5.92E+01,-2.58E+02,-2.59E+02,-2.67E+02,-2.68E+02,-2.64E+02,-2.58E+02,-2.59E+02,-2.58E+02
5.92E+01,-2.63E+02,-2.67E+02,-2.65E+02,-2.56E+02,-2.61E+02,-2.62E+02,-2.66E+02,-2.59E+02
5.92E+01,-2.59E+02,-2.64E+02,-2.68E+02,-2.65E+02,-2.61E+02,-2.67E+02,-2.68E+02,-2.60E+02
5.93E+01,-2.60E+02,-2.67E+02,-2.58E+02,-2.60E+02,-2.63E+02,-2.77E+02,-2.65E+02,-2.69E+02
5.93E+01,-2.66E+02,-2.68E+02,-2.63E+02,-2.70E+02,-2.70E+02,-2.58E+02,-2.64E+02,-2.69E+02
5.93E+01,-2.68E+02,-2.72E+02,-2.66E+02,-2.64E+02,-2.65E+02,-2.63E+02,-2.63E+02,-2.70E+02
5.93E+01,-2.65E+02,-2.58E+02,-2.64E+02,-2.62E+02,-2.64E+02,-2.74E+02,-2.76E+02,-2.65E+02
5.93E+01,-2.59E+02,-2.64E+02,-2.63E+02,-2.62E+02,-2.88E+02,-2.61E+02,-2.64E+02,-2.63E+02
5.93E+01,-2.66E+02,-2.71E+02,-2.62E+02,-2.71E+02,-2.67E+02,-2.69E+02,-2.62E+02,-2.74E+02
5.94E+01,-2.63E+02,-2.68E+02,-2.68E+02,-2.66E+02,-2.66E+02,-2.63E+02,-2.65E+02,-2.61E+02
5.94E+01,-2.62E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.63E+02,-2.70E+02,-2.59E+02,-2.67E+02
5.94E+01,-2.57E+02,-2.58E+02,-2.59E+02,-2.69E+02,-2.82E+02,-2.69E+02,-2.59E+02,-2.63E+02
5.94E+01,-2.72E+02,-2.65E+02,-2.65E+02,-2.62E+02,-2.68E+02,-2.66E+02,-2.59E+02,-2.62E+02
5.94E+01,-2.57E+02,-2.59E+02,-2.69E+02,-2.63E+02,-2.62E+02,-2.62E+02,-2.70E+02,-2.55E+02
5.94E+01,-2.60E+02,-2.58E+02,-2.59E+02,-2.66E+02,-2.67E+02,-2.69E+02,-2.71E+02,-2.66E+02
5.95E+01,-2.65E+02,-2.69E+02,-2.66E+02,-2.60E+02,-2.77E+02,-2.64E+02,-2.63E+02,-2.60E+02
5.95E+01,-2.58E+02,-2.68E+02,-2.65E+02,-2.64E+02,-2.66E+02,-2.63E+02,-2.74E+02,-2.91E+02
5.95E+01,-2.65E+02,-2.65E+02,-2.63E+02,-2.66E+02,-2.67E+02,-2.69E+02,-2.62E+02,-2.59E+02
5.95E+01,-2.65E+02,-2.81E+02,-2.66E+02,-2.71E+02,-2.73E+02,-2.73E+02,-2.64E+02,-2.71E+02
5.95E+01,-2.73E+02,-2.59E+02,-2.60E+02,-2.60E+02,-2.63E+02,-2.66E+02,-2.71E+02,-2.62E+02
5.95E+01,-2.71E+02,-2.61E+02,-2.69E+02,-2.71E+02,-2.61E+02,-2.59E+02,-2.60E+02,-2.63E+02
5.96E+01,-2.67E+02,-2.59E+02,-2.60E+02,-2.60E+02,-2.60E+02,-2.71E+02,-2.64E+02,-2.65E+02
5.96E+01,-2.61E+02,-2.61E+02,-2.70E+02,-2.65E+02,-2.63E+02,-2.62E+02,-2.65E+02,-2.70E+02
5.96E+01,-2.63E+02,-2.69E+02,-2.66E+02,-2.64E+02,-2.58E+02,-2.80E+02,-2.63E+02,-2.62E+02
5.96E+01,-2.65E+02,-2.64E+02,-2.67E+02,-2.69E+02,-2.63E+02,-2.64E+02,-2.65E+02,-2.61E+02
5.96E+01,-2.71E+02,-2.79E+02,-2.60E+02,-2.69E+02,-2.62E+02,-2.68E+02,-2.65E+02,-2.67E+02
5.96E+01,-2.59E+02,-2.57E+02,-2.61E+02,-2.62E+02,-2.66E+02,-2.75E+02,-2.82E+02,-2.61E+02
5.97E+01,-2.65E+02,-2.66E+02,-2.67E+02,-2.58E+02,-2.57E+02,-2.70E+02,-2.67E+02,-2.66E+02
5.97E+01,-2.64E+02,-2.66E+02,-2.70E+02,-2.60E+02,-2.64E+02,-2.67E+02,-2.64E+02,-2.73E+02
5.97E+01,-2.61E+02,-2.69E+02,-2.65E+02,-2.70E+02,-2.60E+02,-2.69E+02,-2.72E+02,-2.62E+02
5.97E+01,-2.64E+02,-2.63E+02,-2.67E+02,-2.69E+02,-2.62E+02,-2.68E+02,-2.70E+02,-2.71E+02
5.97E+01,-2.71E+02,-2.65E+02,-2.61E+02,-2.63E+02,-2.67E+02,-2.69E+02,-2.61E+02,-2.60E+02
5.97E+01,-2.65E+02,-2.71E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.62E+02,-2.64E+02,-2.58E+02
5.97E+01,-2.61E+02,-2.68E+02,-2.65E+02,-2.61E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.65E+02
5.98E+01,-2.65E+02,-2.60E+02,-2.65E+02,-2.68E+02,-2.58E+02,-2.62E+02,-2.75E+02,-2.63E+02
5.98E+01,-2.64E+02,-2.63E+02,-2.67E+02,-2.62E+02,-2.63E+02,-2.59E+02,-2.73E+02,-2.66E+02
5.98E+01,-2.62E+02,-2.63E+02,-2.61E+02,-2.66E+02,-2.66E+02,-2.64E+02,-2.76E+02,-2.61E+02
5.98E+01,-2.60E+02,-2.57E+02,-2.65E+02,-2.79E+02,-2.75E+02,-2.65E+02,-2.62E+02,-2.76E+02
5.98E+01,-2.63E+02,-2.67E+02,-2.63E+02,-2.63E+02,-2.65E+02,-2.72E+02,-2.63E+02,-2.65E+02
5.98E+01,-2.57E+02,-2.61E+02,-2.68E+02,-2.55E+02,-2.68E+02,-2.69E+02,-2.63E+02,-2.62E+02
5.99E+01,-2.64E+02,-2.63E+02,-2.73E+02,-2.73E+02,-2.69E+02,-2.66E+02,-2.69E+02,-2.64E+02
5.99E+01,-2.65E+02,-2.65E+02,-2.62E+02,-2.62E+02,-2.64E+02,-2.65E+02,-2.62E+02,-2.62E+02
5.99E+01,-2.58E+02,-2.68E+02,-2.75E+02,-2.70E+02,-2.67E+02,-2.66E+02,-2.59E+02,-2.66E+02
5.99E+01,-2.61E+02,-2.80E+02,-2.64E+02,-2.72E+02,-2.65E+02,-2.63E+02,-2.59E+02,-2.76E+02
5.99E+01,-2.61E+02,-2.57E+02,-2.63E+02,-2.72E+02,-2.67E+02,-2.61E+02,-2.63E+02,-2.62E+02
5.99E+01,-2.74E+02,-2.65E+02,-2.61E+02,-2.59E+02,-2.62E+02,-2.68E+02,-2.64E+02,-2.61E+02
6.00E+01,-2.63E+02,-2.67E+02,-2.61E+02,-2.65E+02,-2.63E+02,-2.63E+02,-2.72E+02,-2.66E+02
6.00E+01,-2.72E+02,-2.62E+02,-2.68E+02,-2.60E+02,-2.60E+02,-2.67E+02,-2.62E+02,-2.61E+02
6.00E+01,-2.64E+02,-2.55E+02,-2.71E+02,-2.70E+02,-2.57E+02,-2.67E+02,-2.67E+02,-2.72E+02
6.00E+01,-2.67E+02,-2.60E+02,-2.59E+02,-2.65E+02,-2.64E+02,-2.61E+02,-2.61E+02,-2.65E+02
6.00E+01,-2.57E+02,-2.64E+02,-2.71E+02,-2.70E+02,-2.62E+02,-2.62E+02,-2.59E+02,-2.64E+02
6.00E+01,-2.65E+02,-2.69E+02,-2.64E+02,-2.67E+02,-2.69E+02,-2.74E+02,-2.77E+02,-2.63E+02
6.01E+01,-2.67E+02,-2.60E+02,-2.73E+02,-2.72E+02,-2.64E+02,-2.67E+02,-2.70E+02,-2.72E+02
6.01E+01,-2.56E+02,-2.65E+02,-2.61E+02,-2.75E+02,-2.65E+02,-2.78E+02,-2.64E+02,-2.74E+02
6.01E+01,-2.71E+02,-2.61E+02,-2.61E+02,-2.76E+02,-2.78E+02,-2.63E+02,-2.58E+02,-2.59E+02
6.01E+01,-2.69E+02,-2.60E+02,-2.61E+02,-2.64E+02,-2.59E+02,-2.62E+02,-2.66E+02,-2.58E+02
6.01E+01,-2.65E+02,-2.65E+02,-2.70E+02,-2.63E+02,-2.58E+02,-2.58E+02,-2.66E+02,-2.69E+02
6.01E+01,-2.63E+02,-2.70E+02,-2.62E+02,-2.62E+02,-2.59E+02,-2.65E+02,-2.66E+02,-2.61E+02
6.02E+01,-2.59E+02,-2.67E+02,-2.64E+02,-2.63E+02,-2.74E+02,-2.62E+02,-2.67E+02,-2.74E+02
6.02E+01,-2.61E+02,-2.62E+02,-2.60E+02,-2.65E+02,-2.63E+02,-2.64E+02,-2.65E+02,-2.63E+02
6.02E+01,-2.57E+02,-2.67E+02,-2.63E+02,-2.71E+02,-2.67E+02,-2.64E+02,-2.67E+02,-2.64E+02
6.02E+01,-2.64E+02,-2.58E+02,-2.62E+02,-2.77E+02,-2.71E+02,-2.60E+02,-2.75E+02,-2.64E+02
6.02E+01,-2.64E+02,-2.62E+02,-2.61E+02,-2.57E+02,-2.63E+02,-2.75E+02,-2.60E+02,-2.61E+02
6.02E+01,-2.64E+02,-2.67E+02,-2.63E+02,-2.60E+02,-2.86E+02,-2.78E+02,-2.61E+02,-2.74E+02
6.03E+01,-2.64E+02,-2.72E+02,-2.84E+02,-2.66E+02,-2.70E+02,-2.73E+02,-2.72E+02,-2.68E+02
6.03E+01,-2.67E+02,-2.74E+02,-2.63E+02,-2.64E+02,-2.74E+02,-2.61E+02,-2.61E+02,-2.59E+02
6.03E+01,-2.61E+02,-2.67E+02,-2.67E+02,-2.67E+02,-2.73E+02,-2.66E+02,-2.65E+02,-2.63E+02
6.03E+01,-2.74E+02,-2.68E+02,-2.61E+02,-2.63E+02,-2.66E+02,-2.66E+02,-2.59E+02,-2.64E+02
6.03E+01,-2.59E+02,-2.64E+02,-2.69E+02,-2.60E+02,-2.63E+02,-2.89E+02,-2.58E+02,-2.59E+02
6.03E+01,-2.60E+02,-2.60E+02,-2.65E+02,-2.62E+02,-2.66E+02,-2.62E+02,-2.66E+02,-2.64E+02
6.04E+01,-2.66E+02,-2.62E+02,-2.72E+02,-2.62E+02,-2.56E+02,-2.71E+02,-2.62E+02,-2.59E+02
6.04E+01,-2.58E+02,-2.72E+02,-2.67E+02,-2.73E+02,-2.58E+02,-2.68E+02,-2.63E+02,-2.65E+02
6.04E+01,-2.60E+02,-2.69E+02,-2.83E+02,-2.71E+02,-2.61E+02,-2.67E+02,-2.74E+02,-2.71E+02
6.04E+01,-2.62E+02,-2.58E+02,-2.63E+02,-2.72E+02,-2.68E+02,-2.62E+02,-2.63E+02,-2.59E+02
6.04E+01,-2.64E+02,-2.69E+02,-2.64E+02,-2.67E+02,-2.68E+02,-2.63E+02,-2.63E+02,-2.68E+02
6.04E+01,-2.61E+02,-2.68E+02,-2.74E+02,-2.68E+02,-2.76E+02,-2.60E+02,-2.59E+02,-2.63E+02
6.04E+01,-2.58E+02,-2.66E+02,-2.64E+02,-2.70E+02,-2.69E+02,-2.67E+02,-2.62E+02,-2.66E+02
6.05E+01,-2.68E+02,-2.71E+02,-2.59E+02,-2.71E+02,-2.70E+02,-2.60E+02,-2.65E+02,-2.59E+02
6.05E+01,-2.66E+02,-2.62E+02,-2.58E+02,-2.64E+02,-2.58E+02,-2.64E+02,-2.67E+02,-2.63E+02
6.05E+01,-2.63E+02,-2.64E+02,-2.67E+02,-2.60E+02,-2.71E+02,-2.71E+02,-2.62E+02,-2.67E+02
6.05E+01,-2.55E+02,-2.62E+02,-2.66E+02,-2.64E+02,-2.71E+02,-2.67E+02,-2.61E+02,-2.61E+02
6.05E+01,-2.67E+02,-2.60E+02,-2.60E+02,-2.65E+02,-2.66E+02,-2.65E+02,-2.63E+02,-2.66E+02
6.05E+01,-2.58E+02,-2.62E+02,-2.59E+02,-2.61E+02,-2.69E+02,-2.68E+02,-2.61E+02,-2.70E+02
6.06E+01,-2.64E+02,-2.75E+02,-2.67E+02,-2.76E+02,-2.62E+02,-2.59E+02,-2.66E+02,-2.75E+02
6.06E+01,-2.66E+02,-2.63E+02,-2.56E+02,-2.63E+02,-2.62E+02,-2.60E+02,-2.59E+02,-2.63E+02
6.06E+01,-2.64E+02,-2.73E+02,-2.59E+02,-2.65E+02,-2.62E+02,-2.66E+02,-2.63E+02,-2.73E+02
6.06E+01,-2.57E+02,-2.66E+02,-2.80E+02,-2.69E+02,-2.60E+02,-2.65E+02,-2.69E+02,-2.67E+02
6.06E+01,-2.68E+02,-2.72E+02,-2.60E+02,-2.71E+02,-2.66E+02,-2.60E+02,-2.62E+02,-2.65E+02
6.06E+01,-2.67E+02,-2.57E+02,-2.63E+02,-2.67E+02,-2.66E+02,-2.58E+02,-2.64E+02,-2.61E+02
6.07E+01,-2.58E+02,-2.60E+02,-2.69E+02,-2.71E+02,-2.64E+02,-2.67E+02,-2.58E+02,-2.69E+02
6.07E+01,-2.61E+02,-2.67E+02,-2.70E+02,-2.57E+02,-2.66E+02,-2.68E+02,-2.69E+02,-2.59E+02
6.07E+01,-2.60E+02,-2.80E+02,-2.64E+02,-2.59E+02,-2.63E+02,-2.68E+02,-2.59E+02,-2.74E+02
6.07E+01,-2.67E+02,-2.67E+02,-2.61E+02,-2.72E+02,-2.59E+02,-2.68E+02,-2.69E+02,-2.59E+02
6.07E+01,-2.58E+02,-2.60E+02,-2.66E+02,-2.63E+02,-2.71E+02,-2.62E+02,-2.71E+02,-2.68E+02
6.07E+01,-2.69E+02,-2.60E+02,-2.74E+02,-2.71E+02,-2.73E+02,-2.72E+02,-2.62E+02,-2.76E+02
6.08E+01,-2.59E+02,-2.62E+02,-2.63E+02,-2.68E+02,-2.61E+02,-2.61E+02,-2.58E+02,-2.80E+02
6.08E+01,-2.61E+02,-2.69E+02,-2.72E+02,-2.65E+02,-2.64E+02,-2.61E+02,-2.68E+02,-2.60E+02
6.08E+01,-2.66E+02,-2.58E+02,-2.62E+02,-2.76E+02,-2.65E+02,-2.62E+02,-2.66E+02,-2.59E+02
6.08E+01,-2.65E+02,-2.67E+02,-2.60E+02,-2.69E+02,-2.67E+02,-2.65E+02,-2.68E+02,-2.62E+02
6.08E+01,-2.63E+02,-2.64E+02,-2.76E+02,-2.67E+02,-2.79E+02,-2.71E+02,-2.73E+02,-2.65E+02
6.08E+01,-2.63E+02,-2.65E+02,-2.67E+02,-2.71E+02,-2.62E+02,-2.75E+02,-2.62E+02,-2.60E+02
6.09E+01,-2.60E+02,-2.70E+02,-2.53E+02,-2.60E+02,-2.65E+02,-2.73E+02,-2.79E+02,-2.68E+02
6.09E+01,-2.58E+02,-2.61E+02,-2.66E+02,-2.63E+02,-2.60E+02,-2.63E+02,-2.60E+02,-2.60E+02
6.09E+01,-2.62E+02,-2.68E+02,-2.67E+02,-2.64E+02,-2.73E+02,-2.69E+02,-2.59E+02,-2.65E+02
6.09E+01,-2.63E+02,-2.64E+02,-2.61E+02,-2.70E+02,-2.76E+02,-2.68E+02,-2.68E+02,-2.64E+02
6.09E+01,-2.60E+02,-2.62E+02,-2.63E+02,-2.59E+02,-2.61E+02,-2.61E+02,-2.60E+02,-2.71E+02
6.09E+01,-2.62E+02,-2.62E+02,-2.69E+02,-2.70E+02,-2.58E+02,-2.61E+02,-2.71E+02,-2.68E+02
6.10E+01,-2.61E+02,-2.63E+02,-2.62E+02,-2.64E+02,-2.63E+02,-2.64E+02,-2.77E+02,-2.71E+02
6.10E+01,-2.62E+02,-2.66E+02,-2.68E+02,-2.71E+02,-2.60E+02,-2.63E+02,-2.63E+02,-2.63E+02
6.10E+01,-2.65E+02,-2.66E+02,-2.70E+02,-2.68E+02,-2.65E+02,-2.67E+02,-2.63E+02,-2.77E+02
6.10E+01,-2.57E+02,-2.61E+02,-2.66E+02,-2.61E+02,-2.68E+02,-2.68E+02,-2.66E+02,-2.69E+02
6.10E+01,-2.55E+02,-2.79E+02,-2.73E+02,-2.67E+02,-2.61E+02,-2.67E+02,-2.67E+02,-2.61E+02
6.10E+01,-2.74E+02,-2.66E+02,-2.64E+02,-2.63E+02,-2.64E+02,-2.67E+02,-2.61E+02,-2.56E+02
6.11E+01,-2.65E+02,-2.65E+02,-2.68E+02,-2.65E+02,-2.60E+02,-2.73E+02,-2.66E+02,-2.65E+02
6.11E+01,-2.59E+02,-2.58E+02,-2.71E+02,-2.73E+02,-2.61E+02,-2.67E+02,-2.59E+02,-2.62E+02
6.11E+01,-2.60E+02,-2.64E+02,-2.64E+02,-2.62E+02,-2.62E+02,-2.55E+02,-2.60E+02,-2.68E+02
6.11E+01,-2.65E+02,-2.66E+02,-2.68E+02,-2.62E+02,-2.65E+02,-2.60E+02,-2.65E+02,-2.65E+02
6.11E+01,-2.59E+02,-2.60E+02,-2.61E+02,-2.59E+02,-2.60E+02,-2.60E+02,-2.59E+02,-2.75E+02
6.11E+01,-2.63E+02,-2.64E+02,-2.68E+02,-2.65E+02,-2.66E+02,-2.67E+02,-2.75E+02,-2.71E+02
6.11E+01,-2.61E+02,-2.59E+02,-2.61E+02,-2.63E+02,-2.60E+02,-2.65E+02,-2.61E+02,-2.62E+02
6.12E+01,-2.60E+02,-2.61E+02,-2.69E+02,-2.74E+02,-2.64E+02,-2.64E+02,-2.79E+02,-2.58E+02
6.12E+01,-2.67E+02,-2.75E+02,-2.60E+02,-2.64E+02,-2.77E+02,-2.74E+02,-2.61E+02,-2.59E+02
6.12E+01,-2.60E+02,-2.61E+02,-2.58E+02,-2.65E+02,-2.61E+02,-2.68E+02,-2.71E+02,-2.65E+02
6.12E+01,-2.63E+02,-2.69E+02,-2.72E+02,-2.64E+02,-2.61E+02,-2.58E+02,-2.73E+02,-2.60E+02
6.12E+01,-2.69E+02,-2.71E+02,-2.62E+02,-2.66E+02,-2.66E+02,-2.64E+02,-2.65E+02,-2.58E+02
6.12E+01,-2.60E+02,-2.92E+02,-2.63E+02,-2.61E+02,-2.74E+02,-2.61E+02,-2.61E+02,-2.61E+02
6.13E+01,-2.57E+02,-2.62E+02,-2.65E+02,-2.62E+02,-2.66E+02,-2.63E+02,-2.63E+02,-2.68E+02
6.13E+01,-2.64E+02,-2.65E+02,-2.72E+02,-2.58E+02,-2.72E+02,-2.61E+02,-2.78E+02,-2.72E+02
6.13E+01,-2.74E+02,-2.73E+02,-2.57E+02,-2.69E+02,-2.68E+02,-2.64E+02,-2.63E+02,-2.64E+02
6.13E+01,-2.65E+02,-2.62E+02,-2.63E+02,-2.73E+02,-2.77E+02,-2.65E+02,-2.61E+02,-2.57E+02
6.13E+01,-2.62E+02,-2.62E+02,-2.75E+02,-2.82E+02,-2.60E+02,-2.69E+02,-2.65E+02,-2.66E+02
6.13E+01,-2.67E+02,-2.63E+02,-2.67E+02,-2.67E+02,-2.61E+02,-2.68E+02,-2.68E+02,-2.55E+02
6.14E+01,-2.73E+02,-2.59E+02,-2.72E+02,-2.70E+02,-2.61E+02,-2.69E+02,-2.72E+02,-2.57E+02
6.14E+01,-2.70E+02,-2.68E+02,-2.68E+02,-2.66E+02,-2.58E+02,-2.71E+02,-2.61E+02,-2.63E+02
6.14E+01,-2.62E+02,-2.61E+02,-2.77E+02,-2.72E+02,-2.64E+02,-2.61E+02,-2.64E+02,-2.68E+02
6.14E+01,-2.59E+02,-2.65E+02,-2.67E+02,-2.68E+02,-2.72E+02,-2.65E+02,-2.70E+02,-2.59E+02
6.14E+01,-2.62E+02,-2.66E+02,-2.66E+02,-2.65E+02,-2.65E+02,-2.67E+02,-2.63E+02,-2.72E+02
6.14E+01,-2.64E+02,-2.60E+02,-2.65E+02,-2.64E+02,-2.64E+02,-2.66E+02,-2.58E+02,-2.64E+02
6.15E+01,-2.61E+02,-2.65E+02,-2.69E+02,-2.60E+02,-2.66E+02,-2.62E+02,-2.65E+02,-2.54E+02
6.15E+01,-2.67E+02,-2.63E+02,-2.59E+02,-2.63E+02,-2.72E+02,-2.58E+02,-2.66E+02,-2.64E+02
6.15E+01,-2.67E+02,-2.69E+02,-2.71E+02,-2.65E+02,-2.59E+02,-2.68E+02,-2.64E+02,-2.74E+02
6.15E+01,-2.71E+02,-2.64E+02,-2.66E+02,-2.63E+02,-2.59E+02,-2.61E+02,-2.65E+02,-2.68E+02
6.15E+01,-2.66E+02,-2.66E+02,-2.71E+02,-2.64E+02,-2.69E+02,-2.63E+02,-2.68E+02,-2.58E+02
6.15E+01,-2.65E+02,-2.60E+02,-2.70E+02,-2.72E+02,-2.64E+02,-2.77E+02,-2.58E+02,-2.73E+02
6.16E+01,-2.72E+02,-2.61E+02,-2.61E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.61E+02,-2.60E+02
6.16E+01,-2.67E+02,-2.57E+02,-2.61E+02,-2.59E+02,-2.61E+02,-2.58E+02,-2.67E+02,-2.62E+02
6.16E+01,-2.62E+02,-2.59E+02,-2.69E+02,-2.66E+02,-2.64E+02,-2.63E+02,-2.67E+02,-2.68E+02
6.16E+01,-2.57E+02,-2.64E+02,-2.65E+02,-2.68E+02,-2.54E+02,-2.65E+02,-2.62E+02,-2.67E+02
6.16E+01,-2.56E+02,-2.60E+02,-2.66E+02,-2.62E+02,-2.64E+02,-2.62E+02,-2.71E+02,-2.60E+02
6.16E+01,-2.68E+02,-2.62E+02,-2.70E+02,-2.67E+02,-2.57E+02,-2.63E+02,-2.66E+02,-2.70E+02
6.17E+01,-2.57E+02,-2.62E+02,-2.66E+02,-2.71E+02,-2.73E+02,-2.62E+02,-2.71E+02,-2.71E+02
6.17E+01,-2.71E+02,-2.58E+02,-2.73E+02,-2.71E+02,-2.59E+02,-2.68E+02,-2.62E+02,-2.73E+02
6.17E+01,-2.63E+02,-2.67E+02,-2.66E+02,-2.65E+02,-2.64E+02,-2.60E+02,-2.71E+02,-2.67E+02
6.17E+01,-2.68E+02,-2.65E+02,-2.70E+02,-2.62E+02,-2.68E+02,-2.65E+02,-2.62E+02,-2.64E+02
6.17E+01,-2.67E+02,-2.61E+02,-2.70E+02,-2.63E+02,-2.61E+02,-2.62E+02,-2.64E+02,-2.61E+02
6.17E+01,-2.58E+02,-2.63E+02,-2.58E+02,-2.60E+02,-2.73E+02,-2.67E+02,-2.67E+02,-2.64E+02
6.18E+01,-2.66E+02,-2.58E+02,-2.57E+02,-2.64E+02,-2.64E+02,-2.72E+02,-2.70E+02,-2.61E+02
6.18E+01,-2.62E+02,-2.65E+02,-2.65E+02,-2.62E+02,-2.72E+02,-2.61E+02,-2.65E+02,-2.58E+02
6.18E+01,-2.69E+02,-2.62E+02,-2.66E+02,-2.65E+02,-2.59E+02,-2.68E+02,-2.64E+02,-2.69E+02
6.18E+01,-2.63E+02,-2.59E+02,-2.58E+02,-2.73E+02,-2.65E+02,-2.67E+02,-2.71E+02,-2.63E+02
6.18E+01,-2.66E+02,-2.64E+02,-2.60E+02,-2.68E+02,-2.68E+02,-2.56E+02,-2.74E+02,-2.59E+02
6.18E+01,-2.64E+02,-2.62E+02,-2.64E+02,-2.77E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.71E+02
6.18E+01,-2.58E+02,-2.63E+02,-2.61E+02,-2.65E+02,-2.64E+02,-2.64E+02,-2.69E+02,-2.67E+02
6.19E+01,-2.85E+02,-2.63E+02,-2.59E+02,-2.61E+02,-2.67E+02,-2.70E+02,-2.65E+02,-2.63E+02
6.19E+01,-2.69E+02,-2.59E+02,-2.57E+02,-2.66E+02,-2.61E+02,-2.60E+02,-2.63E+02,-2.61E+02
6.19E+01,-2.68E+02,-2.69E+02,-2.74E+02,-2.64E+02,-2.69E+02,-2.60E+02,-2.74E+02,-2.58E+02
6.19E+01,-2.63E+02,-2.56E+02,-2.67E+02,-2.63E+02,-2.65E+02,-2.57E+02,-2.74E+02,-2.56E+02
6.19E+01,-2.73E+02,-2.71E+02,-2.60E+02,-2.71E+02,-2.60E+02,-2.62E+02,-2.61E+02,-2.69E+02
6.19E+01,-2.60E+02,-2.59E+02,-2.79E+02,-2.62E+02,-2.61E+02,-2.58E+02,-2.66E+02,-2.68E+02
6.20E+01,-2.67E+02,-2.67E+02,-2.65E+02,-2.59E+02,-2.68E+02,-2.62E+02,-2.58E+02,-2.61E+02
6.20E+01,-2.59E+02,-2.65E+02,-2.61E+02,-2.60E+02,-2.61E+02,-2.62E+02,-2.70E+02,-2.70E+02
6.20E+01,-2.68E+02,-2.61E+02,-2.65E+02,-2.73E+02,-2.61E+02,-2.73E+02,-2.60E+02,-2.59E+02
6.20E+01,-2.61E+02,-2.62E+02,-2.63E+02,-2.71E+02,-2.65E+02,-2.66E+02,-2.57E+02,-2.62E+02
6.20E+01,-2.69E+02,-2.63E+02,-2.61E+02,-2.60E+02,-2.57E+02,-2.59E+02,-2.65E+02,-2.71E+02
6.20E+01,-2.66E+02,-2.66E+02,-2.59E+02,-2.62E+02,-2.70E+02,-2.61E+02,-2.80E+02,-2.67E+02
6.21E+01,-2.68E+02,-2.60E+02,-2.58E+02,-2.66E+02,-2.59E+02,-2.81E+02,-2.70E+02,-2.69E+02
6.21E+01,-2.57E+02,-2.72E+02,-2.70E+02,-2.61E+02,-2.64E+02,-2.64E+02,-2.65E+02,-2.70E+02
6.21E+01,-2.64E+02,-2.67E+02,-2.68E+02,-2.63E+02,-2.59E+02,-2.60E+02,-2.59E+02,-2.61E+02
6.21E+01,-2.64E+02,-2.74E+02,-2.63E+02,-2.68E+02,-2.64E+02,-2.74E+02,-2.60E+02,-2.66E+02
6.21E+01,-2.56E+02,-2.66E+02,-2.61E+02,-2.73E+02,-2.61E+02,-2.66E+02,-2.55E+02,-2.75E+02
6.21E+01,-2.62E+02,-2.60E+02,-2.61E+02,-2.74E+02,-2.63E+02,-2.78E+02,-2.66E+02,-2.71E+02
6.22E+01,-2.63E+02,-2.75E+02,-2.65E+02,-2.66E+02,-2.63E+02,-2.57E+02,-2.61E+02,-2.56E+02
6.22E+01,-2.60E+02,-2.68E+02,-2.65E+02,-2.64E+02,-2.57E+02,-2.74E+02,-2.59E+02,-2.69E+02
6.22E+01,-2.59E+02,-2.60E+02,-2.59E+02,-2.59E+02,-2.62E+02,-2.67E+02,-2.59E+02,-2.68E+02
6.22E+01,-2.56E+02,-2.59E+02,-2.62E+02,-2.73E+02,-2.63E+02,-2.69E+02,-2.74E+02,-2.62E+02
6.22E+01,-2.59E+02,-2.61E+02,-2.58E+02,-2.67E+02,-2.68E+02,-2.60E+02,-2.60E+02,-2.65E+02
6.22E+01,-2.62E+02,-2.83E+02,-2.57E+02,-2.74E+02,-2.70E+02,-2.68E+02,-2.88E+02,-2.64E+02
6.23E+01,-2.60E+02,-2.63E+02,-2.63E+02,-2.81E+02,-2.56E+02,-2.58E+02,-2.60E+02,-2.66E+02
6.23E+01,-2.61E+02,-2.74E+02,-2.80E+02,-2.61E+02,-2.63E+02,-2.65E+02,-2.64E+02,-2.64E+02
6.23E+01,-2.68E+02,-2.60E+02,-2.63E+02,-2.61E+02,-2.63E+02,-2.66E+02,-2.59E+02,-2.67E+02
6.23E+01,-2.58E+02,-2.63E+02,-2.60E+02,-2.65E+02,-2.68E+02,-2.63E+02,-2.66E+02,-2.63E+02
6.23E+01,-2.65E+02,-2.70E+02,-2.65E+02,-2.58E+02,-2.75E+02,-2.64E+02,-2.66E+02,-2.64E+02
6.23E+01,-2.58E+02,-2.71E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.67E+02,-2.56E+02,-2.64E+02
6.24E+01,-2.67E+02,-2.67E+02,-2.66E+02,-2.65E+02,-2.69E+02,-2.60E+02,-2.61E+02,-2.57E+02
6.24E+01,-2.62E+02,-2.63E+02,-2.56E+02,-2.68E+02,-2.61E+02,-2.70E+02,-2.61E+02,-2.71E+02
6.24E+01,-2.67E+02,-2.58E+02,-2.63E+02,-2.62E+02,-2.67E+02,-2.61E+02,-2.69E+02,-2.67E+02
6.24E+01,-2.63E+02,-2.65E+02,-2.68E+02,-2.60E+02,-2.65E+02,-2.58E+02,-2.68E+02,-2.60E+02
6.24E+01,-2.78E+02,-2.66E+02,-2.62E+02,-2.67E+02,-2.67E+02,-2.62E+02,-2.63E+02,-2.68E+02
6.24E+01,-2.67E+02,-2.61E+02,-2.61E+02,-2.64E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.60E+02
6.25E+01,-2.60E+02,-2.57E+02,-2.64E+02,-2.68E+02,-2.69E+02,-2.67E+02,-2.63E+02,-2.67E+02
6.25E+01,-2.64E+02,-2.64E+02,-2.82E+02,-2.60E+02,-2.64E+02,-2.66E+02,-2.72E+02,-2.59E+02
6.25E+01,-2.59E+02,-2.63E+02,-2.59E+02,-2.66E+02,-2.66E+02,-2.62E+02,-2.60E+02,-2.78E+02
6.25E+01,-2.58E+02,-2.65E+02,-2.65E+02,-2.75E+02,-2.68E+02,-2.63E+02,-2.65E+02,-2.67E+02
6.25E+01,-2.61E+02,-2.60E+02,-2.63E+02,-2.63E+02,-2.73E+02,-2.72E+02,-2.66E+02,-2.68E+02
6.25E+01,-2.58E+02,-2.75E+02,-2.66E+02,-2.63E+02,-2.67E+02,-2.65E+02,-2.62E+02,-2.64E+02
6.25E+01,-2.62E+02,-2.62E+02,-2.66E+02,-2.61E+02,-2.55E+02,-2.76E+02,-2.63E+02,-2.62E+02
6.26E+01,-2.63E+02,-2.64E+02,-2.66E+02,-2.74E+02,-2.61E+02,-2.61E+02,-2.63E+02,-2.54E+02
6.26E+01,-2.70E+02,-2.61E+02,-2.63E+02,-2.63E+02,-2.70E+02,-2.79E+02,-2.78E+02,-2.61E+02
6.26E+01,-2.57E+02,-2.71E+02,-2.83E+02,-2.62E+02,-2.69E+02,-2.68E+02,-2.60E+02,-2.70E+02
6.26E+01,-2.62E+02,-2.57E+02,-2.62E+02,-2.68E+02,-2.57E+02,-2.68E+02,-2.61E+02,-2.68E+02
6.26E+01,-2.63E+02,-2.59E+02,-2.64E+02,-2.69E+02,-2.82E+02,-2.64E+02,-2.62E+02,-2.63E+02
6.26E+01,-2.64E+02,-2.70E+02,-2.61E+02,-2.62E+02,-2.73E+02,-2.81E+02,-2.66E+02,-2.62E+02
6.27E+01,-2.62E+02,-2.60E+02,-2.64E+02,-2.64E+02,-2.67E+02,-2.61E+02,-2.74E+02,-2.69E+02
6.27E+01,-2.69E+02,-2.66E+02,-2.65E+02,-2.72E+02,-2.63E+02,-2.60E+02,-2.77E+02,-2.66E+02
6.27E+01,-2.66E+02,-2.64E+02,-2.58E+02,-2.68E+02,-2.63E+02,-2.73E+02,-2.65E+02,-2.65E+02
6.27E+01,-2.64E+02,-2.57E+02,-2.62E+02,-2.69E+02,-2.62E+02,-2.63E+02,-2.62E+02,-2.63E+02
6.27E+01,-2.66E+02,-2.67E+02,-2.61E+02,-2.57E+02,-2.68E+02,-2.76E+02,-2.72E+02,-2.69E+02
6.27E+01,-2.75E+02,-2.72E+02,-2.78E+02,-2.67E+02,-2.65E+02,-2.58E+02,-2.63E+02,-2.59E+02
6.28E+01,-2.58E+02,-2.59E+02,-2.66E+02,-2.62E+02,-2.59E+02,-2.64E+02,-2.61E+02,-2.70E+02
6.28E+01,-2.57E+02,-2.67E+02,-2.68E+02,-2.61E+02,-2.82E+02,-2.58E+02,-2.61E+02,-2.62E+02
6.28E+01,-2.68E+02,-2.63E+02,-2.77E+02,-2.63E+02,-2.63E+02,-2.68E+02,-2.66E+02,-2.58E+02
6.28E+01,-2.63E+02,-2.59E+02,-2.58E+02,-2.62E+02,-2.78E+02,-2.61E+02,-2.67E+02,-2.64E+02
6.28E+01,-2.72E+02,-2.65E+02,-2.77E+02,-2.63E+02,-2.61E+02,-2.87E+02,-2.81E+02,-2.65E+02
6.28E+01,-2.60E+02,-2.60E+02,-2.75E+02,-2.66E+02,-2.60E+02,-2.71E+02,-2.67E+02,-2.64E+02
6.29E+01,-2.66E+02,-2.59E+02,-2.77E+02,-2.61E+02,-2.76E+02,-2.70E+02,-2.65E+02,-2.57E+02
6.29E+01,-2.71E+02,-2.78E+02,-2.76E+02,-2.72E+02,-2.63E+02,-2.66E+02,-2.63E+02,-2.66E+02
6.29E+01,-2.65E+02,-2.71E+02,-2.59E+02,-2.72E+02,-2.63E+02,-2.72E+02,-2.63E+02,-2.66E+02
6.29E+01,-2.70E+02,-2.59E+02,-2.62E+02,-2.61E+02,-2.69E+02,-2.68E+02,-2.61E+02,-2.61E+02
6.29E+01,-2.65E+02,-2.58E+02,-2.65E+02,-2.70E+02,-2.60E+02,-2.62E+02,-2.63E+02,-2.70E+02
6.29E+01,-2.77E+02,-2.69E+02,-2.66E+02,-2.60E+02,-2.68E+02,-2.64E+02,-2.75E+02,-2.62E+02
6.30E+01,-2.60E+02,-2.61E+02,-2.61E+02,-2.58E+02,-2.77E+02,-2.72E+02,-2.58E+02,-2.81E+02
6.30E+01,-2.59E+02,-2.63E+02,-2.62E+02,-2.81E+02,-2.61E+02,-2.68E+02,-2.59E+02,-2.66E+02
6.30E+01,-2.69E+02,-2.72E+02,-2.66E+02,-2.66E+02,-2.61E+02,-2.60E+02,-2.65E+02,-2.59E+02
6.30E+01,-2.64E+02,-2.66E+02,-2.67E+02,-2.64E+02,-2.65E+02,-2.63E+02,-2.69E+02,-2.63E+02
6.30E+01,-2.62E+02,-2.57E+02,-2.62E+02,-2.65E+02,-2.67E+02,-2.66E+02,-2.62E+02,-2.63E+02
6.30E+01,-2.60E+02,-2.65E+02,-2.63E+02,-2.63E+02,-2.59E+02,-2.72E+02,-2.70E+02,-2.61E+02
6.31E+01,-2.68E+02,-2.63E+02,-2.61E+02,-2.66E+02,-2.61E+02,-2.79E+02,-2.68E+02,-2.67E+02
6.31E+01,-2.69E+02,-2.66E+02,-2.63E+02,-2.68E+02,-2.68E+02,-2.68E+02,-2.57E+02,-2.65E+02
6.31E+01,-2.59E+02,-2.62E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.70E+02
6.31E+01,-2.70E+02,-2.58E+02,-2.57E+02,-2.61E+02,-2.59E+02,-2.72E+02,-2.74E+02,-2.82E+02
6.31E+01,-2.60E+02,-2.59E+02,-2.64E+02,-2.63E+02,-2.66E+02,-2.70E+02,-2.60E+02,-2.64E+02
6.31E+01,-2.67E+02,-2.60E+02,-2.62E+02,-2.67E+02,-2.62E+02,-2.70E+02,-2.62E+02,-2.70E+02
6.32E+01,-2.60E+02,-2.68E+02,-2.76E+02,-2.66E+02,-2.58E+02,-2.68E+02,-2.59E+02,-2.61E+02
6.32E+01,-2.62E+02,-2.63E+02,-2.73E+02,-2.72E+02,-2.63E+02,-2.66E+02,-2.74E+02,-2.71E+02
6.32E+01,-2.65E+02,-2.64E+02,-2.59E+02,-2.69E+02,-2.62E+02,-2.63E+02,-2.63E+02,-2.60E+02
6.32E+01,-2.59E+02,-2.70E+02,-2.67E+02,-2.67E+02,-2.70E+02,-2.66E+02,-2.63E+02,-2.66E+02
6.32E+01,-2.67E+02,-2.64E+02,-2.76E+02,-2.70E+02,-2.63E+02,-2.65E+02,-2.65E+02,-2.62E+02
6.32E+01,-2.72E+02,-2.77E+02,-2.72E+02,-2.64E+02,-2.65E+02,-2.54E+02,-2.61E+02,-2.66E+02
6.32E+01,-2.63E+02,-2.72E+02,-2.60E+02,-2.65E+02,-2.64E+02,-2.65E+02,-2.62E+02,-2.65E+02
6.33E+01,-2.65E+02,-2.73E+02,-2.60E+02,-2.73E+02,-2.63E+02,-2.70E+02,-2.68E+02,-2.61E+02
6.33E+01,-2.60E+02,-2.66E+02,-2.60E+02,-2.61E+02,-2.68E+02,-2.63E+02,-2.70E+02,-2.69E+02
6.33E+01,-2.59E+02,-2.62E+02,-2.77E+02,-2.66E+02,-2.61E+02,-2.69E+02,-2.65E+02,-2.75E+02
6.33E+01,-2.59E+02,-2.63E+02,-2.61E+02,-2.61E+02,-2.66E+02,-2.65E+02,-2.64E+02,-2.62E+02
6.33E+01,-2.72E+02,-2.60E+02,-2.67E+02,-2.60E+02,-2.64E+02,-2.65E+02,-2.62E+02,-2.60E+02
6.33E+01,-2.66E+02,-2.61E+02,-2.61E+02,-2.61E+02,-2.64E+02,-2.71E+02,-2.62E+02,-2.66E+02
6.34E+01,-2.70E+02,-2.55E+02,-2.68E+02,-2.62E+02,-2.61E+02,-2.64E+02,-2.68E+02,-2.61E+02
6.34E+01,-2.65E+02,-2.71E+02,-2.75E+02,-2.64E+02,-2.60E+02,-2.66E+02,-2.66E+02,-2.66E+02
6.34E+01,-2.62E+02,-2.64E+02,-2.68E+02,-2.63E+02,-2.66E+02,-2.81E+02,-2.63E+02,-2.60E+02
6.34E+01,-2.63E+02,-2.56E+02,-2.82E+02,-2.62E+02,-2.66E+02,-2.63E+02,-2.77E+02,-2.66E+02
6.34E+01,-2.58E+02,-2.60E+02,-2.64E+02,-2.66E+02,-2.69E+02,-2.74E+02,-2.76E+02,-2.63E+02
6.34E+01,-2.58E+02,-2.65E+02,-2.61E+02,-2.66E+02,-2.76E+02,-2.64E+02,-2.62E+02,-2.64E+02
6.35E+01,-2.59E+02,-2.72E+02,-2.62E+02,-2.58E+02,-2.69E+02,-2.69E+02,-2.63E+02,-2.62E+02
6.35E+01,-2.70E+02,-2.67E+02,-2.54E+02,-2.68E+02,-2.66E+02,-2.66E+02,-2.74E+02,-2.62E+02
6.35E+01,-2.65E+02,-2.77E+02,-2.67E+02,-2.63E+02,-2.67E+02,-2.65E+02,-2.61E+02,-2.73E+02
6.35E+01,-2.64E+02,-2.71E+02,-2.60E+02,-2.74E+02,-2.58E+02,-2.62E+02,-2.66E+02,-2.93E+02
6.35E+01,-2.70E+02,-2.65E+02,-2.65E+02,-2.68E+02,-2.60E+02,-2.65E+02,-2.62E+02,-2.72E+02
6.35E+01,-2.70E+02,-2.59E+02,-2.67E+02,-2.60E+02,-2.65E+02,-2.77E+02,-2.63E+02,-2.72E+02
6.36E+01,-2.61E+02,-2.71E+02,-2.73E+02,-2.68E+02,-2.60E+02,-2.64E+02,-2.70E+02,-2.67E+02
6.36E+01,-2.66E+02,-2.64E+02,-2.60E+02,-2.59E+02,-2.70E+02,-2.61E+02,-2.64E+02,-2.69E+02
6.36E+01,-2.81E+02,-2.69E+02,-2.64E+02,-2.64E+02,-2.72E+02,-2.62E+02,-2.69E+02,-2.61E+02
6.36E+01,-2.69E+02,-2.63E+02,-2.61E+02,-2.59E+02,-2.58E+02,-2.80E+02,-2.68E+02,-2.71E+02
6.36E+01,-2.60E+02,-2.67E+02,-2.67E+02,-2.64E+02,-2.71E+02,-2.63E+02,-2.65E+02,-2.60E+02
6.36E+01,-2.60E+02,-2.66E+02,-2.61E+02,-2.63E+02,-2.64E+02,-2.60E+02,-2.66E+02,-2.64E+02
6.37E+01,-2.64E+02,-2.60E+02,-2.60E+02,-2.70E+02,-2.65E+02,-2.56E+02,-2.61E+02,-2.73E+02
6.37E+01,-2.72E+02,-2.63E+02,-2.63E+02,-2.75E+02,-2.73E+02,-2.68E+02,-2.66E+02,-2.55E+02
6.37E+01,-2.63E+02,-2.66E+02,-2.61E+02,-2.65E+02,-2.70E+02,-2.73E+02,-2.68E+02,-2.62E+02
6.37E+01,-2.75E+02,-2.63E+02,-2.67E+02,-2.60E+02,-2.69E+02,-2.60E+02,-2.66E+02,-2.62E+02
6.37E+01,-2.68E+02,-2.61E+02,-2.69E+02,-2.63E+02,-2.69E+02,-2.64E+02,-2.60E+02,-2.74E+02
6.37E+01,-2.61E+02,-2.70E+02,-2.63E+02,-2.70E+02,-2.58E+02,-2.81E+02,-2.61E+02,-2.69E+02
6.38E+01,-2.66E+02,-2.59E+02,-2.66E+02,-2.67E+02,-2.62E+02,-2.65E+02,-2.62E+02,-2.63E+02
6.38E+01,-2.60E+02,-2.72E+02,-2.64E+02,-2.61E+02,-2.70E+02,-2.60E+02,-2.72E+02,-2.62E+02
6.38E+01,-2.60E+02,-2.64E+02,-2.63E+02,-2.70E+02,-2.59E+02,-2.62E+02,-2.66E+02,-2.70E+02
6.38E+01,-2.59E+02,-2.60E+02,-2.62E+02,-2.63E+02,-2.57E+02,-2.60E+02,-2.65E+02,-2.71E+02
6.38E+01,-2.59E+02,-2.63E+02,-2.61E+02,-2.61E+02,-2.61E+02,-2.57E+02,-2.60E+02,-2.63E+02
6.38E+01,-2.62E+02,-2.64E+02,-2.60E+02,-2.65E+02,-2.72E+02,-2.68E+02,-2.60E+02,-2.57E+02
6.39E+01,-2.64E+02,-2.64E+02,-2.66E+02,-2.70E+02,-2.70E+02,-2.60E+02,-2.59E+02,-2.61E+02
6.39E+01,-2.60E+02,-2.69E+02,-2.64E+02,-2.64E+02,-2.69E+02,-2.63E+02,-2.61E+02,-2.57E+02
6.39E+01,-2.76E+02,-2.72E+02,-2.58E+02,-2.67E+02,-2.62E+02,-2.60E+02,-2.61E+02,-2.61E+02
6.39E+01,-2.61E+02,-2.76E+02,-2.62E+02,-2.66E+02,-2.63E+02,-2.65E+02,-2.65E+02,-2.62E+02
6.39E+01,-2.57E+02,-2.70E+02,-2.61E+02,-2.65E+02,-2.69E+02,-2.65E+02,-2.72E+02,-2.61E+02
6.39E+01,-2.68E+02,-2.61E+02,-2.67E+02,-2.60E+02,-2.79E+02,-2.59E+02,-2.62E+02,-2.77E+02
6.39E+01,-2.69E+02,-2.68E+02,-2.70E+02,-2.69E+02,-2.61E+02,-2.71E+02,-2.66E+02,-2.65E+02
6.40E+01,-2.66E+02,-2.60E+02,-2.68E+02,-2.66E+02,-2.66E+02,-2.62E+02,-2.71E+02,-2.57E+02
6.40E+01,-2.65E+02,-2.68E+02,-2.65E+02,-2.65E+02,-2.71E+02,-2.73E+02,-2.64E+02,-2.66E+02
6.40E+01,-2.68E+02,-2.76E+02,-2.63E+02,-2.74E+02,-2.68E+02,-2.70E+02,-2.65E+02,-2.66E+02
6.40E+01,-2.75E+02,-2.65E+02,-2.66E+02,-2.61E+02,-2.61E+02,-2.64E+02,-2.69E+02,-2.61E+02
6.40E+01,-2.68E+02,-2.61E+02,-2.62E+02,-2.68E+02,-2.60E+02,-2.69E+02,-2.67E+02,-2.71E+02
6.40E+01,-2.68E+02,-2.61E+02,-2.62E+02,-2.60E+02,-2.67E+02,-2.65E+02,-2.63E+02,-2.62E+02
6.41E+01,-2.70E+02,-2.71E+02,-2.80E+02,-2.72E+02,-2.66E+02,-2.57E+02,-2.62E+02,-2.68E+02
6.41E+01,-2.74E+02,-2.79E+02,-2.67E+02,-2.68E+02,-2.66E+02,-2.67E+02,-2.61E+02,-2.58E+02
6.41E+01,-2.75E+02,-2.64E+02,-2.60E+02,-2.62E+02,-2.58E+02,-2.70E+02,-2.74E+02,-2.63E+02
6.41E+01,-2.58E+02,-2.64E+02,-2.58E+02,-2.75E+02,-2.63E+02,-2.63E+02,-2.65E+02,-2.64E+02
6.41E+01,-2.60E+02,-2.67E+02,-2.66E+02,-2.66E+02,-2.60E+02,-2.69E+02,-2.71E+02,-2.61E+02
6.41E+01,-2.59E+02,-2.61E+02,-2.70E+02,-2.63E+02,-2.59E+02,-2.61E+02,-2.71E+02,-2.63E+02
6.42E+01,-2.68E+02,-2.75E+02,-2.60E+02,-2.73E+02,-2.75E+02,-2.64E+02,-2.73E+02,-2.66E+02
6.42E+01,-2.76E+02,-2.67E+02,-2.69E+02,-2.62E+02,-2.64E+02,-2.66E+02,-2.63E+02,-2.64E+02
6.42E+01,-2.66E+02,-2.72E+02,-2.64E+02,-2.65E+02,-2.64E+02,-2.58E+02,-2.64E+02,-2.71E+02
6.42E+01,-2.58E+02,-2.65E+02,-2.62E+02,-2.62E+02,-2.62E+02,-2.62E+02,-2.90E+02,-2.59E+02
6.42E+01,-2.64E+02,-2.63E+02,-2.67E+02,-2.61E+02,-2.63E+02,-2.68E+02,-2.70E+02,-2.67E+02
6.42E+01,-2.58E+02,-2.61E+02,-2.59E+02,-2.71E+02,-2.71E+02,-2.69E+02,-2.58E+02,-2.65E+02
6.43E+01,-2.64E+02,-2.63E+02,-2.69E+02,-2.61E+02,-2.63E+02,-2.75E+02,-2.63E+02,-2.75E+02
6.43E+01,-2.67E+02,-2.61E+02,-2.70E+02,-2.67E+02,-2.72E+02,-2.66E+02,-2.57E+02,-2.66E+02
6.43E+01,-2.62E+02,-2.60E+02,-2.61E+02,-2.56E+02,-2.65E+02,-2.80E+02,-2.63E+02,-2.72E+02
6.43E+01,-2.65E+02,-2.64E+02,-2.64E+02,-2.64E+02,-2.60E+02,-2.73E+02,-2.59E+02,-2.67E+02
6.43E+01,-2.66E+02,-2.62E+02,-2.61E+02,-2.69E+02,-2.64E+02,-2.63E+02,-2.62E+02,-2.65E+02
6.43E+01,-2.63E+02,-2.68E+02,-2.62E+02,-2.61E+02,-2.62E+02,-2.64E+02,-2.59E+02,-2.64E+02
6.44E+01,-2.64E+02,-2.65E+02,-2.71E+02,-2.66E+02,-2.62E+02,-2.59E+02,-2.58E+02,-2.68E+02
6.44E+01,-2.65E+02,-2.69E+02,-2.58E+02,-2.68E+02,-2.63E+02,-2.64E+02,-2.63E+02,-2.61E+02
6.44E+01,-2.64E+02,-2.59E+02,-2.69E+02,-2.66E+02,-2.65E+02,-2.67E+02,-2.64E+02,-2.67E+02
6.44E+01,-2.62E+02,-2.69E+02,-2.65E+02,-2.66E+02,-2.60E+02,-2.62E+02,-2.58E+02,-2.68E+02
6.44E+01,-2.74E+02,-2.58E+02,-2.66E+02,-2.71E+02,-2.64E+02,-2.62E+02,-2.61E+02,-2.60E+02
6.44E+01,-2.67E+02,-2.64E+02,-2.65E+02,-2.63E+02,-2.69E+02,-2.72E+02,-2.75E+02,-2.65E+02
6.45E+01,-2.72E+02,-2.59E+02,-2.63E+02,-2.71E+02,-2.64E+02,-2.60E+02,-2.60E+02,-2.61E+02
6.45E+01,-2.67E+02,-2.61E+02,-2.71E+02,-2.67E+02,-2.58E+02,-2.65E+02,-2.64E+02,-2.62E+02
6.45E+01,-2.73E+02,-2.63E+02,-2.82E+02,-2.71E+02,-2.70E+02,-2.71E+02,-2.61E+02,-2.72E+02
6.45E+01,-2.61E+02,-2.83E+02,-2.62E+02,-2.86E+02,-2.59E+02,-2.67E+02,-2.63E+02,-2.60E+02
6.45E+01,-2.64E+02,-2.68E+02,-2.65E+02,-2.66E+02,-2.62E+02,-2.68E+02,-2.63E+02,-2.59E+02
6.45E+01,-2.74E+02,-2.69E+02,-2.61E+02,-2.65E+02,-2.76E+02,-2.64E+02,-2.69E+02,-2.60E+02
6.46E+01,-2.59E+02,-2.58E+02,-2.61E+02,-2.64E+02,-2.74E+02,-2.62E+02,-2.68E+02,-2.62E+02
6.46E+01,-2.59E+02,-2.63E+02,-2.62E+02,-2.60E+02,-2.59E+02,-2.78E+02,-2.82E+02,-2.67E+02
6.46E+01,-2.58E+02,-2.58E+02,-2.79E+02,-2.67E+02,-2.61E+02,-2.56E+02,-2.66E+02,-2.79E+02
6.46E+01,-2.72E+02,-2.64E+02,-2.67E+02,-2.65E+02,-2.62E+02,-2.66E+02,-2.65E+02,-2.64E+02
6.46E+01,-2.60E+02,-2.87E+02,-2.61E+02,-2.72E+02,-2.67E+02,-2.57E+02,-2.77E+02,-2.64E+02
6.46E+01,-2.78E+02,-2.58E+02,-2.70E+02,-2.64E+02,-2.61E+02,-2.67E+02,-2.64E+02,-2.58E+02
6.46E+01,-2.62E+02,-2.58E+02,-2.62E+02,-2.59E+02,-2.67E+02,-2.66E+02,-2.63E+02,-2.60E+02
6.47E+01,-2.62E+02,-2.64E+02,-2.68E+02,-2.62E+02,-2.67E+02,-2.61E+02,-2.65E+02,-2.72E+02
6.47E+01,-2.60E+02,-2.68E+02,-2.62E+02,-2.60E+02,-2.73E+02,-2.73E+02,-2.65E+02,-2.65E+02
6.47E+01,-2.59E+02,-2.70E+02,-2.59E+02,-2.63E+02,-2.74E+02,-2.65E+02,-2.63E+02,-2.55E+02
6.47E+01,-2.63E+02,-2.67E+02,-2.62E+02,-2.58E+02,-2.64E+02,-2.64E+02,-2.70E+02,-2.65E+02
6.47E+01,-2.65E+02,-2.65E+02,-2.56E+02,-2.70E+02,-2.69E+02,-2.64E+02,-2.62E+02,-2.64E+02
6.47E+01,-2.62E+02,-2.66E+02,-2.57E+02,-2.62E+02,-2.64E+02,-2.69E+02,-2.62E+02,-2.68E+02
6.48E+01,-2.70E+02,-2.58E+02,-2.63E+02,-2.62E+02,-2.65E+02,-2.63E+02,-2.67E+02,-2.62E+02
6.48E+01,-2.62E+02,-2.59E+02,-2.66E+02,-2.66E+02,-2.66E+02,-2.70E+02,-2.76E+02,-2.73E+02
6.48E+01,-2.70E+02,-2.54E+02,-2.69E+02,-2.61E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.61E+02
6.48E+01,-2.62E+02,-2.62E+02,-2.63E+02,-2.60E+02,-2.66E+02,-2.66E+02,-2.63E+02,-2.68E+02
6.48E+01,-2.79E+02,-2.73E+02,-2.75E+02,-2.70E+02,-2.79E+02,-2.55E+02,-2.60E+02,-2.59E+02
6.48E+01,-2.70E+02,-2.63E+02,-2.59E+02,-2.60E+02,-2.69E+02,-2.76E+02,-2.70E+02,-2.63E+02
6.49E+01,-2.69E+02,-2.69E+02,-2.67E+02,-2.61E+02,-2.62E+02,-2.62E+02,-2.68E+02,-2.59E+02
6.49E+01,-2.55E+02,-2.68E+02,-2.60E+02,-2.66E+02,-2.64E+02,-2.61E+02,-2.66E+02,-2.61E+02
6.49E+01,-2.65E+02,-2.66E+02,-2.65E+02,-2.70E+02,-2.62E+02,-2.62E+02,-2.75E+02,-2.60E+02
6.49E+01,-2.66E+02,-2.59E+02,-2.62E+02,-2.63E+02,-2.72E+02,-2.65E+02,-2.73E+02,-2.67E+02
6.49E+01,-2.60E+02,-2.70E+02,-2.74E+02,-2.66E+02,-2.55E+02,-2.63E+02,-2.63E+02,-2.64E+02
6.49E+01,-2.61E+02,-2.62E+02,-2.64E+02,-2.60E+02,-2.65E+02,-2.59E+02,-2.62E+02,-2.58E+02
6.50E+01,-2.62E+02,-2.56E+02,-2.64E+02,-2.66E+02,-2.69E+02,-2.70E+02,-2.60E+02,-2.67E+02
6.50E+01,-2.71E+02,-2.58E+02,-2.63E+02,-2.72E+02,-2.69E+02,-2.66E+02,-2.66E+02,-2.61E+02
6.50E+01,-2.64E+02,-2.65E+02,-2.58E+02,-2.68E+02,-2.69E+02,-2.64E+02,-2.68E+02,-2.70E+02
6.50E+01,-2.59E+02,-2.67E+02,-2.66E+02,-2.66E+02,-2.68E+02,-2.73E+02,-2.66E+02,-2.66E+02
6.50E+01,-2.62E+02,-2.64E+02,-2.69E+02,-2.63E+02,-2.74E+02,-2.64E+02,-2.56E+02,-2.58E+02
6.50E+01,-2.62E+02,-2.64E+02,-2.69E+02,-2.61E+02,-2.66E+02,-2.65E+02,-2.63E+02,-2.70E+02
6.51E+01,-2.72E+02,-2.67E+02,-2.68E+02,-2.72E+02,-2.60E+02,-2.59E+02,-2.61E+02,-2.70E+02
6.51E+01,-2.59E+02,-2.60E+02,-2.62E+02,-2.67E+02,-2.62E+02,-2.65E+02,-2.61E+02,-2.65E+02
6.51E+01,-2.59E+02,-2.63E+02,-2.61E+02,-2.69E+02,-2.60E+02,-2.61E+02,-2.63E+02,-2.57E+02
6.51E+01,-2.65E+02,-2.64E+02,-2.70E+02,-2.59E+02,-2.60E+02,-2.73E+02,-2.77E+02,-2.74E+02
6.51E+01,-2.58E+02,-2.63E+02,-2.66E+02,-2.64E+02,-2.66E+02,-2.60E+02,-2.71E+02,-2.72E+02
6.51E+01,-2.60E+02,-2.64E+02,-2.71E+02,-2.66E+02,-2.63E+02,-2.69E+02,-2.69E+02,-2.64E+02
6.52E+01,-2.64E+02,-2.58E+02,-2.59E+02,-2.60E+02,-2.69E+02,-2.69E+02,-2.61E+02,-2.63E+02
6.52E+01,-2.59E+02,-2.59E+02,-2.59E+02,-2.65E+02,-2.58E+02,-2.67E+02,-2.72E+02,-2.66E+02
6.52E+01,-2.62E+02,-2.65E+02,-2.69E+02,-2.61E+02,-2.61E+02,-2.70E+02,-2.60E+02,-2.65E+02
6.52E+01,-2.59E+02,-2.56E+02,-2.58E+02,-2.62E+02,-2.62E+02,-2.63E+02,-2.67E+02,-2.82E+02
6.52E+01,-2.59E+02,-2.70E+02,-2.59E+02,-2.64E+02,-2.59E+02,-2.62E+02,-2.63E+02,-2.66E+02
6.52E+01,-2.80E+02,-2.61E+02,-2.67E+02,-2.59E+02,-2.68E+02,-2.64E+02,-2.59E+02,-2.66E+02
6.53E+01,-2.61E+02,-2.63E+02,-2.64E+02,-2.70E+02,-2.72E+02,-2.62E+02,-2.65E+02,-2.64E+02
6.53E+01,-2.65E+02,-2.63E+02,-2.64E+02,-2.70E+02,-2.63E+02,-2.75E+02,-2.61E+02,-2.78E+02
6.53E+01,-2.68E+02,-2.73E+02,-2.63E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.62E+02,-2.66E+02
6.53E+01,-2.61E+02,-2.69E+02,-2.66E+02,-2.64E+02,-2.69E+02,-2.77E+02,-2.60E+02,-2.56E+02
6.53E+01,-2.61E+02,-2.68E+02,-2.61E+02,-2.66E+02,-2.69E+02,-2.72E+02,-2.65E+02,-2.66E+02
6.53E+01,-2.66E+02,-2.60E+02,-2.72E+02,-2.69E+02,-2.65E+02,-2.67E+02,-2.66E+02,-2.72E+02
6.53E+01,-2.60E+02,-2.60E+02,-2.72E+02,-2.62E+02,-2.70E+02,-2.58E+02,-2.70E+02,-2.58E+02
6.54E+01,-2.61E+02,-2.61E+02,-2.60E+02,-2.58E+02,-2.69E+02,-2.65E+02,-2.61E+02,-2.68E+02
6.54E+01,-2.66E+02,-2.63E+02,-2.60E+02,-2.77E+02,-2.59E+02,-2.60E+02,-2.61E+02,-2.72E+02
6.54E+01,-2.62E+02,-2.65E+02,-2.71E+02,-2.64E+02,-2.67E+02,-2.64E+02,-2.62E+02,-2.60E+02
6.54E+01,-2.69E+02,-2.64E+02,-2.72E+02,-2.65E+02,-2.65E+02,-2.63E+02,-2.69E+02,-2.63E+02
6.54E+01,-2.56E+02,-2.64E+02,-2.72E+02,-2.64E+02,-2.60E+02,-2.60E+02,-2.63E+02,-3.02E+02
6.54E+01,-2.59E+02,-2.62E+02,-2.75E+02,-2.70E+02,-2.63E+02,-2.72E+02,-2.66E+02,-2.62E+02
6.55E+01,-2.69E+02,-2.61E+02,-2.63E+02,-2.62E+02,-2.73E+02,-2.60E+02,-2.59E+02,-2.64E+02
6.55E+01,-2.60E+02,-2.59E+02,-2.65E+02,-2.66E+02,-2.60E+02,-2.64E+02,-2.59E+02,-2.67E+02
6.55E+01,-2.65E+02,-2.59E+02,-2.61E+02,-2.67E+02,-2.65E+02,-2.62E+02,-2.70E+02,-2.65E+02
6.55E+01,-2.65E+02,-2.59E+02,-2.59E+02,-2.78E+02,-2.66E+02,-2.68E+02,-2.67E+02,-2.61E+02
6.55E+01,-2.58E+02,-2.63E+02,-2.62E+02,-2.71E+02,-2.72E+02,-2.71E+02,-2.63E+02,-2.62E+02
6.55E+01,-2.60E+02,-2.64E+02,-2.71E+02,-2.70E+02,-2.70E+02,-2.77E+02,-2.69E+02,-2.72E+02
6.56E+01,-2.62E+02,-2.65E+02,-2.75E+02,-2.61E+02,-2.66E+02,-2.69E+02,-2.61E+02,-2.56E+02
6.56E+01,-2.61E+02,-2.68E+02,-2.63E+02,-2.65E+02,-2.61E+02,-2.64E+02,-2.68E+02,-2.65E+02
6.56E+01,-2.58E+02,-2.58E+02,-2.63E+02,-2.66E+02,-2.62E+02,-2.66E+02,-2.61E+02,-2.67E+02
6.56E+01,-2.64E+02,-2.58E+02,-2.68E+02,-2.64E+02,-2.65E+02,-2.65E+02,-2.75E+02,-2.61E+02
6.56E+01,-2.66E+02,-2.66E+02,-2.68E+02,-2.61E+02,-2.61E+02,-2.71E+02,-2.82E+02,-2.78E+02
6.56E+01,-2.78E+02,-2.65E+02,-2.62E+02,-2.64E+02,-2.67E+02,-2.56E+02,-2.65E+02,-2.61E+02
6.57E+01,-2.69E+02,-2.64E+02,-2.66E+02,-2.61E+02,-2.70E+02,-2.62E+02,-2.61E+02,-2.65E+02
6.57E+01,-2.60E+02,-2.72E+02,-2.70E+02,-2.72E+02,-2.62E+02,-2.72E+02,-2.59E+02,-2.64E+02
6.57E+01,-2.74E+02,-2.63E+02,-2.61E+02,-2.68E+02,-2.64E+02,-2.72E+02,-2.59E+02,-2.64E+02
6.57E+01,-2.74E+02,-2.66E+02,-2.69E+02,-2.63E+02,-2.62E+02,-2.65E+02,-2.71E+02,-2.59E+02
6.57E+01,-2.70E+02,-2.67E+02,-2.67E+02,-2.77E+02,-2.61E+02,-2.61E+02,-2.65E+02,-2.57E+02
6.57E+01,-2.64E+02,-2.58E+02,-2.67E+02,-2.67E+02,-2.58E+02,-2.72E+02,-2.61E+02,-2.64E+02
6.58E+01,-2.61E+02,-2.70E+02,-2.60E+02,-2.65E+02,-2.61E+02,-2.62E+02,-2.61E+02,-2.65E+02
6.58E+01,-2.57E+02,-2.63E+02,-2.68E+02,-2.66E+02,-2.71E+02,-2.69E+02,-2.67E+02,-2.64E+02
6.58E+01,-2.66E+02,-2.67E+02,-2.65E+02,-2.67E+02,-2.73E+02,-2.58E+02,-2.72E+02,-2.65E+02
6.58E+01,-2.61E+02,-2.77E+02,-2.72E+02,-2.71E+02,-2.69E+02,-2.62E+02,-2.74E+02,-2.59E+02
6.58E+01,-2.61E+02,-2.74E+02,-2.61E+02,-2.65E+02,-2.77E+02,-2.79E+02,-2.74E+02,-2.58E+02
6.58E+01,-2.82E+02,-2.71E+02,-2.66E+02,-2.62E+02,-2.64E+02,-2.63E+02,-2.65E+02,-2.63E+02
6.59E+01,-2.64E+02,-2.59E+02,-2.67E+02,-2.61E+02,-2.76E+02,-2.63E+02,-2.65E+02,-2.66E+02
6.59E+01,-2.55E+02,-2.60E+02,-2.61E+02,-2.73E+02,-2.58E+02,-2.63E+02,-2.58E+02,-2.60E+02
6.59E+01,-2.63E+02,-2.59E+02,-2.67E+02,-2.58E+02,-2.74E+02,-2.64E+02,-2.67E+02,-2.59E+02
6.59E+01,-2.84E+02,-2.64E+02,-2.62E+02,-2.62E+02,-2.59E+02,-2.64E+02,-2.67E+02,-2.60E+02
6.59E+01,-2.61E+02,-2.69E+02,-2.64E+02,-2.67E+02,-2.77E+02,-2.63E+02,-2.59E+02,-2.66E+02
6.59E+01,-2.62E+02,-2.61E+02,-2.68E+02,-2.59E+02,-2.60E+02,-2.63E+02,-2.63E+02,-2.59E+02
6.60E+01,-2.63E+02,-2.67E+02,-2.72E+02,-2.70E+02,-2.62E+02,-2.63E+02,-2.70E+02,-2.76E+02
6.60E+01,-2.65E+02,-2.65E+02,-2.62E+02,-2.64E+02,-2.59E+02,-2.68E+02,-2.60E+02,-2.70E+02
6.60E+01,-2.70E+02,-2.64E+02,-2.63E+02,-2.70E+02,-2.64E+02,-2.70E+02,-2.65E+02,-2.60E+02
6.60E+01,-2.61E+02,-2.65E+02,-2.65E+02,-2.69E+02,-2.68E+02,-2.58E+02,-2.64E+02,-2.62E+02
6.60E+01,-2.57E+02,-2.72E+02,-2.66E+02,-2.69E+02,-2.64E+02,-2.68E+02,-2.59E+02,-2.58E+02
6.60E+01,-2.75E+02,-2.68E+02,-2.61E+02,-2.73E+02,-2.65E+02,-2.83E+02,-2.61E+02,-2.54E+02
6.60E+01,-2.65E+02,-2.59E+02,-2.65E+02,-2.65E+02,-2.62E+02,-2.62E+02,-2.66E+02,-2.67E+02
6.61E+01,-2.67E+02,-2.63E+02,-2.70E+02,-2.69E+02,-2.61E+02,-2.65E+02,-2.60E+02,-2.56E+02
6.61E+01,-2.62E+02,-2.76E+02,-2.71E+02,-2.57E+02,-2.58E+02,-2.73E+02,-2.62E+02,-2.61E+02
6.61E+01,-2.60E+02,-2.62E+02,-2.57E+02,-2.66E+02,-2.61E+02,-2.61E+02,-2.76E+02,-2.70E+02
6.61E+01,-2.62E+02,-2.88E+02,-2.77E+02,-2.59E+02,-2.64E+02,-2.70E+02,-2.66E+02,-2.63E+02
6.61E+01,-2.61E+02,-2.71E+02,-2.71E+02,-2.63E+02,-2.62E+02,-2.62E+02,-2.63E+02,-2.64E+02
6.61E+01,-2.66E+02,-2.62E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.75E+02,-2.61E+02,-2.61E+02
6.62E+01,-2.56E+02,-2.62E+02,-2.63E+02,-2.68E+02,-2.61E+02,-2.66E+02,-2.65E+02,-2.57E+02
6.62E+01,-2.60E+02,-2.61E+02,-2.69E+02,-2.62E+02,-2.60E+02,-2.59E+02,-2.73E+02,-2.59E+02
6.62E+01,-2.63E+02,-2.66E+02,-2.66E+02,-2.59E+02,-2.77E+02,-2.66E+02,-2.70E+02,-2.61E+02
6.62E+01,-2.71E+02,-2.60E+02,-2.61E+02,-2.58E+02,-2.62E+02,-2.78E+02,-2.63E+02,-2.67E+02
6.62E+01,-2.60E+02,-2.65E+02,-2.60E+02,-2.58E+02,-2.68E+02,-2.67E+02,-2.63E+02,-2.58E+02
6.62E+01,-2.83E+02,-2.72E+02,-2.65E+02,-2.68E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.70E+02
6.63E+01,-2.63E+02,-2.61E+02,-2.61E+02,-2.68E+02,-2.65E+02,-2.62E+02,-2.72E+02,-2.58E+02
6.63E+01,-2.68E+02,-2.62E+02,-2.66E+02,-2.73E+02,-2.60E+02,-2.62E+02,-2.57E+02,-2.79E+02
6.63E+01,-2.61E+02,-2.61E+02,-2.67E+02,-2.70E+02,-2.65E+02,-2.67E+02,-2.68E+02,-2.59E+02
6.63E+01,-2.62E+02,-2.62E+02,-2.80E+02,-2.60E+02,-2.67E+02,-2.67E+02,-2.65E+02,-2.59E+02
6.63E+01,-2.59E+02,-2.63E+02,-2.57E+02,-2.65E+02,-2.66E+02,-2.68E+02,-2.58E+02,-2.75E+02
6.63E+01,-2.71E+02,-2.61E+02,-2.73E+02,-2.71E+02,-2.60E+02,-2.60E+02,-2.77E+02,-2.77E+02
6.64E+01,-2.62E+02,-2.65E+02,-2.68E+02,-2.67E+02,-2.72E+02,-2.67E+02,-2.59E+02,-2.61E+02
6.64E+01,-2.63E+02,-2.60E+02,-2.63E+02,-2.70E+02,-2.75E+02,-2.64E+02,-2.60E+02,-2.59E+02
6.64E+01,-2.58E+02,-2.60E+02,-2.63E+02,-2.68E+02,-2.65E+02,-2.81E+02,-2.68E+02,-2.58E+02
6.64E+01,-2.59E+02,-2.68E+02,-2.58E+02,-2.58E+02,-2.75E+02,-2.78E+02,-2.68E+02,-2.63E+02
6.64E+01,-2.66E+02,-2.75E+02,-2.61E+02,-2.70E+02,-2.63E+02,-2.56E+02,-2.73E+02,-2.54E+02
6.64E+01,-2.63E+02,-2.66E+02,-2.61E+02,-2.60E+02,-2.68E+02,-2.67E+02,-2.58E+02,-2.59E+02
6.65E+01,-2.58E+02,-2.63E+02,-2.61E+02,-2.66E+02,-2.59E+02,-2.62E+02,-2.58E+02,-2.62E+02
6.65E+01,-2.63E+02,-2.62E+02,-2.61E+02,-2.66E+02,-2.57E+02,-2.67E+02,-2.61E+02,-2.76E+02
6.65E+01,-2.62E+02,-2.61E+02,-2.62E+02,-2.65E+02,-2.71E+02,-2.63E+02,-2.73E+02,-2.73E+02
6.65E+01,-2.54E+02,-2.71E+02,-2.66E+02,-2.65E+02,-2.63E+02,-2.63E+02,-2.56E+02,-2.58E+02
6.65E+01,-2.63E+02,-2.82E+02,-2.70E+02,-2.63E+02,-2.61E+02,-2.63E+02,-2.59E+02,-2.76E+02
6.65E+01,-2.70E+02,-2.60E+02,-2.71E+02,-2.67E+02,-2.60E+02,-2.61E+02,-2.61E+02,-2.58E+02
6.66E+01,-2.62E+02,-2.60E+02,-2.73E+02,-2.63E+02,-2.68E+02,-2.62E+02,-2.66E+02,-2.61E+02
6.66E+01,-2.67E+02,-2.57E+02,-2.64E+02,-2.73E+02,-2.63E+02,-2.61E+02,-2.65E+02,-2.61E+02
6.66E+01,-2.62E+02,-2.65E+02,-2.66E+02,-2.76E+02,-2.67E+02,-2.63E+02,-2.60E+02,-2.59E+02
6.66E+01,-2.62E+02,-2.61E+02,-2.69E+02,-2.63E+02,-2.80E+02,-2.63E+02,-2.71E+02,-2.75E+02
6.66E+01,-2.64E+02,-2.68E+02,-2.71E+02,-2.67E+02,-2.56E+02,-2.65E+02,-2.61E+02,-2.58E+02
6.66E+01,-2.70E+02,-2.64E+02,-2.74E+02,-2.55E+02,-2.64E+02,-2.69E+02,-2.73E+02,-2.60E+02
6.67E+01,-2.62E+02,-2.59E+02,-2.63E+02,-2.70E+02,-2.65E+02,-2.65E+02,-2.70E+02,-2.65E+02
6.67E+01,-2.61E+02,-2.63E+02,-2.62E+02,-2.59E+02,-2.64E+02,-2.60E+02,-2.62E+02,-2.67E+02
6.67E+01,-2.67E+02,-2.59E+02,-2.67E+02,-2.66E+02,-2.65E+02,-2.62E+02,-2.62E+02,-2.60E+02
6.67E+01,-2.74E+02,-2.63E+02,-2.72E+02,-2.64E+02,-2.64E+02,-2.58E+02,-2.61E+02,-2.60E+02
6.67E+01,-2.56E+02,-2.64E+02,-2.68E+02,-2.68E+02,-2.66E+02,-2.61E+02,-2.61E+02,-2.83E+02
6.67E+01,-2.60E+02,-2.66E+02,-2.76E+02,-2.60E+02,-2.73E+02,-2.63E+02,-2.63E+02,-2.67E+02
6.67E+01,-2.54E+02,-2.73E+02,-2.75E+02,-2.67E+02,-2.68E+02,-2.63E+02,-2.65E+02,-2.64E+02
6.68E+01,-2.61E+02,-2.61E+02,-2.62E+02,-2.74E+02,-2.66E+02,-2.63E+02,-2.62E+02,-2.68E+02
6.68E+01,-2.68E+02,-2.63E+02,-2.71E+02,-2.63E+02,-2.65E+02,-2.62E+02,-2.75E+02,-2.65E+02
6.68E+01,-2.60E+02,-2.69E+02,-2.70E+02,-2.60E+02,-2.69E+02,-2.60E+02,-2.71E+02,-2.65E+02
6.68E+01,-2.65E+02,-2.61E+02,-2.63E+02,-2.59E+02,-2.74E+02,-2.59E+02,-2.62E+02,-2.76E+02
6.68E+01,-2.70E+02,-2.64E+02,-2.64E+02,-2.65E+02,-2.58E+02,-2.64E+02,-2.58E+02,-2.72E+02
6.68E+01,-2.87E+02,-2.66E+02,-2.59E+02,-2.72E+02,-2.65E+02,-2.62E+02,-2.65E+02,-2.73E+02
6.69E+01,-2.65E+02,-2.63E+02,-2.65E+02,-2.59E+02,-2.61E+02,-2.66E+02,-2.59E+02,-2.57E+02
6.69E+01,-2.58E+02,-2.63E+02,-2.73E+02,-2.71E+02,-2.66E+02,-2.68E+02,-2.70E+02,-2.62E+02
6.69E+01,-2.63E+02,-2.65E+02,-2.60E+02,-2.61E+02,-2.56E+02,-2.65E+02,-2.70E+02,-2.78E+02
6.69E+01,-2.61E+02,-2.64E+02,-2.62E+02,-2.68E+02,-2.62E+02,-2.68E+02,-2.67E+02,-2.61E+02
6.69E+01,-2.65E+02,-2.63E+02,-2.69E+02,-2.60E+02,-2.66E+02,-2.70E+02,-2.66E+02,-2.64E+02
6.69E+01,-2.60E+02,-2.65E+02,-2.67E+02,-2.65E+02,-2.70E+02,-2.75E+02,-2.60E+02,-2.61E+02
6.70E+01,-2.59E+02,-2.66E+02,-2.71E+02,-2.63E+02,-2.63E+02,-2.66E+02,-2.68E+02,-2.62E+02
6.70E+01,-2.58E+02,-2.54E+02,-2.61E+02,-2.70E+02,-2.61E+02,-2.65E+02,-2.63E+02,-2.58E+02
6.70E+01,-2.58E+02,-2.68E+02,-2.64E+02,-2.63E+02,-2.57E+02,-2.74E+02,-2.68E+02,-2.71E+02
6.70E+01,-2.64E+02,-2.64E+02,-2.67E+02,-2.67E+02,-2.61E+02,-2.60E+02,-2.56E+02,-2.58E+02
6.70E+01,-2.62E+02,-2.78E+02,-2.65E+02,-2.63E+02,-2.65E+02,-2.63E+02,-2.63E+02,-2.60E+02
6.70E+01,-2.60E+02,-2.68E+02,-2.67E+02,-2.62E+02,-2.66E+02,-2.63E+02,-2.56E+02,-2.68E+02
6.71E+01,-2.62E+02,-2.68E+02,-2.63E+02,-2.66E+02,-2.63E+02,-2.59E+02,-2.62E+02,-2.63E+02
6.71E+01,-2.65E+02,-2.64E+02,-2.66E+02,-2.67E+02,-2.62E+02,-2.61E+02,-2.65E+02,-2.70E+02
6.71E+01,-2.66E+02,-2.61E+02,-2.60E+02,-2.68E+02,-2.62E+02,-2.70E+02,-2.73E+02,-2.65E+02
6.71E+01,-2.56E+02,-2.70E+02,-2.77E+02,-2.65E+02,-2.64E+02,-2.64E+02,-2.65E+02,-2.62E+02
6.71E+01,-2.62E+02,-2.67E+02,-2.63E+02,-2.68E+02,-2.63E+02,-2.67E+02,-2.69E+02,-2.61E+02
6.71E+01,-2.63E+02,-2.62E+02,-2.63E+02,-2.65E+02,-2.73E+02,-2.62E+02,-2.67E+02,-2.67E+02
6.72E+01,-2.62E+02,-2.63E+02,-2.69E+02,-2.65E+02,-2.59E+02,-2.59E+02,-2.64E+02,-2.59E+02
6.72E+01,-2.59E+02,-2.63E+02,-2.72E+02,-2.63E+02,-2.68E+02,-2.64E+02,-2.62E+02,-2.62E+02
6.72E+01,-2.62E+02,-2.61E+02,-2.66E+02,-2.57E+02,-2.64E+02,-2.68E+02,-2.65E+02,-2.58E+02
6.72E+01,-2.64E+02,-2.68E+02,-2.64E+02,-2.65E+02,-2.62E+02,-2.67E+02,-2.58E+02,-2.73E+02
6.72E+01,-2.62E+02,-2.61E+02,-2.65E+02,-2.67E+02,-2.70E+02,-2.64E+02,-2.62E+02,-2.70E+02
6.72E+01,-2.66E+02,-2.57E+02,-2.68E+02,-2.72E+02,-2.58E+02,-2.60E+02,-2.73E+02,-2.61E+02
6.73E+01,-2.66E+02,-2.63E+02,-2.69E+02,-2.71E+02,-2.66E+02,-2.68E+02,-2.66E+02,-2.65E+02
6.73E+01,-2.71E+02,-2.56E+02,-2.65E+02,-2.72E+02,-2.65E+02,-2.61E+02,-2.71E+02,-2.62E+02
6.73E+01,-2.63E+02,-2.67E+02,-2.58E+02,-2.62E+02,-2.62E+02,-2.70E+02,-2.60E+02,-2.67E+02
6.73E+01,-2.63E+02,-2.69E+02,-2.64E+02,-2.59E+02,-2.69E+02,-2.63E+02,-2.67E+02,-2.64E+02
6.73E+01,-2.61E+02,-2.74E+02,-2.66E+02,-2.65E+02,-2.67E+02,-2.71E+02,-2.74E+02,-2.67E+02
6.73E+01,-2.66E+02,-2.62E+02,-2.65E+02,-2.63E+02,-2.64E+02,-2.63E+02,-2.73E+02,-2.58E+02
6.74E+01,-2.63E+02,-2.65E+02,-2.66E+02,-2.62E+02,-2.63E+02,-2.69E+02,-2.63E+02,-2.72E+02
6.74E+01,-2.58E+02,-2.65E+02,-2.70E+02,-2.62E+02,-2.67E+02,-2.59E+02,-2.64E+02,-2.63E+02
6.74E+01,-2.64E+02,-2.64E+02,-2.58E+02,-2.66E+02,-2.71E+02,-2.61E+02,-2.72E+02,-2.69E+02
6.74E+01,-2.61E+02,-2.60E+02,-2.74E+02,-2.85E+02,-2.69E+02,-2.68E+02,-2.62E+02,-2.74E+02
6.74E+01,-2.63E+02,-2.63E+02,-2.64E+02,-2.64E+02,-2.68E+02,-2.67E+02,-2.66E+02,-2.61E+02
6.74E+01,-2.60E+02,-2.71E+02,-2.61E+02,-2.66E+02,-2.58E+02,-2.70E+02,-2.65E+02,-2.55E+02
6.74E+01,-2.79E+02,-2.58E+02,-2.61E+02,-2.62E+02,-2.72E+02,-2.68E+02,-2.59E+02,-2.64E+02
6.75E+01,-2.57E+02,-2.66E+02,-2.56E+02,-2.63E+02,-2.63E+02,-2.67E+02,-2.63E+02,-2.59E+02
6.75E+01,-2.67E+02,-2.62E+02,-2.60E+02,-2.65E+02,-2.62E+02,-2.63E+02,-2.61E+02,-2.57E+02
6.75E+01,-2.68E+02,-2.65E+02,-2.58E+02,-2.65E+02,-2.75E+02,-2.72E+02,-2.63E+02,-2.63E+02
6.75E+01,-2.68E+02,-2.64E+02,-2.69E+02,-2.66E+02,-2.63E+02,-2.61E+02,-2.60E+02,-2.59E+02
6.75E+01,-2.59E+02,-2.61E+02,-2.68E+02,-2.72E+02,-2.60E+02,-2.59E+02,-2.71E+02,-2.59E+02
6.75E+01,-2.67E+02,-2.61E+02,-2.61E+02,-2.61E+02,-2.65E+02,-2.60E+02,-2.60E+02,-2.62E+02
6.76E+01,-2.62E+02,-2.71E+02,-2.63E+02,-2.64E+02,-2.72E+02,-2.60E+02,-2.57E+02,-2.67E+02
6.76E+01,-2.70E+02,-2.71E+02,-2.61E+02,-2.61E+02,-2.62E+02,-2.58E+02,-2.71E+02,-2.69E+02
6.76E+01,-2.74E+02,-2.60E+02,-2.73E+02,-2.61E+02,-2.69E+02,-2.65E+02,-2.64E+02,-2.64E+02
6.76E+01,-2.75E+02,-2.70E+02,-2.56E+02,-2.63E+02,-2.64E+02,-2.61E+02,-2.69E+02,-2.64E+02
6.76E+01,-2.75E+02,-2.66E+02,-2.75E+02,-2.61E+02,-2.70E+02,-2.63E+02,-2.78E+02,-2.64E+02
6.76E+01,-2.60E+02,-2.59E+02,-2.93E+02,-2.65E+02,-2.59E+02,-2.60E+02,-2.63E+02,-2.70E+02
6.77E+01,-2.67E+02,-2.64E+02,-2.61E+02,-2.71E+02,-2.69E+02,-2.62E+02,-2.67E+02,-2.61E+02
6.77E+01,-2.63E+02,-2.65E+02,-2.61E+02,-2.68E+02,-2.63E+02,-2.68E+02,-2.65E+02,-2.69E+02
6.77E+01,-2.73E+02,-2.59E+02,-2.60E+02,-2.64E+02,-2.72E+02,-2.79E+02,-2.69E+02,-2.61E+02
6.77E+01,-2.64E+02,-2.63E+02,-2.67E+02,-2.67E+02,-2.57E+02,-2.62E+02,-2.64E+02,-2.65E+02
6.77E+01,-2.61E+02,-2.64E+02,-2.70E+02,-2.67E+02,-2.66E+02,-2.66E+02,-2.67E+02,-2.60E+02
6.77E+01,-2.73E+02,-2.67E+02,-2.63E+02,-2.62E+02,-2.67E+02,-2.61E+02,-2.66E+02,-2.80E+02
6.78E+01,-2.59E+02,-2.69E+02,-2.61E+02,-2.60E+02,-2.70E+02,-2.63E+02,-2.63E+02,-2.61E+02
6.78E+01,-2.61E+02,-2.62E+02,-2.62E+02,-2.64E+02,-2.73E+02,-2.60E+02,-2.65E+02,-2.59E+02
6.78E+01,-2.79E+02,-2.72E+02,-2.63E+02,-2.59E+02,-2.64E+02,-2.61E+02,-2.56E+02,-2.62E+02
6.78E+01,-2.63E+02,-2.67E+02,-2.59E+02,-2.66E+02,-2.63E+02,-2.60E+02,-2.58E+02,-2.68E+02
6.78E+01,-2.61E+02,-2.60E+02,-2.62E+02,-2.68E+02,-2.62E+02,-2.60E+02,-2.66E+02,-2.65E+02
6.78E+01,-2.64E+02,-2.69E+02,-2.65E+02,-2.66E+02,-2.70E+02,-2.66E+02,-2.61E+02,-2.61E+02
6.79E+01,-2.76E+02,-2.61E+02,-2.67E+02,-2.65E+02,-2.57E+02,-2.72E+02,-2.75E+02,-2.61E+02
6.79E+01,-2.69E+02,-2.67E+02,-2.66E+02,-2.70E+02,-2.63E+02,-2.70E+02,-2.62E+02,-2.63E+02
6.79E+01,-2.59E+02,-2.65E+02,-2.64E+02,-2.62E+02,-2.65E+02,-2.60E+02,-2.67E+02,-2.61E+02
6.79E+01,-2.70E+02,-2.69E+02,-2.58E+02,-2.63E+02,-2.60E+02,-2.67E+02,-2.66E+02,-2.64E+02
6.79E+01,-2.60E+02,-2.61E+02,-2.60E+02,-2.61E+02,-2.63E+02,-2.71E+02,-2.70E+02,-2.59E+02
6.79E+01,-2.59E+02,-2.67E+02,-2.62E+02,-2.59E+02,-2.64E+02,-2.65E+02,-2.62E+02,-2.67E+02
6.80E+01,-2.68E+02,-2.59E+02,-2.63E+02,-2.65E+02,-2.63E+02,-2.77E+02,-2.60E+02,-2.66E+02
6.80E+01,-2.63E+02,-2.59E+02,-2.59E+02,-2.58E+02,-2.58E+02,-2.67E+02,-2.66E+02,-2.67E+02
6.80E+01,-2.63E+02,-2.89E+02,-2.65E+02,-2.70E+02,-2.58E+02,-2.66E+02,-2.66E+02,-2.59E+02
6.80E+01,-2.61E+02,-2.63E+02,-2.63E+02,-2.66E+02,-2.62E+02,-2.68E+02,-2.56E+02,-2.67E+02
6.80E+01,-2.65E+02,-2.55E+02,-2.63E+02,-2.81E+02,-2.73E+02,-2.62E+02,-2.62E+02,-2.63E+02
6.80E+01,-2.67E+02,-2.62E+02,-2.57E+02,-2.58E+02,-2.67E+02,-2.82E+02,-2.70E+02,-2.59E+02
6.81E+01,-2.61E+02,-2.74E+02,-2.76E+02,-2.63E+02,-2.69E+02,-2.67E+02,-2.60E+02,-2.72E+02
6.81E+01,-2.61E+02,-2.57E+02,-2.73E+02,-2.64E+02,-2.72E+02,-2.64E+02,-2.62E+02,-2.65E+02
6.81E+01,-2.67E+02,-2.82E+02,-2.70E+02,-2.67E+02,-2.68E+02,-2.65E+02,-2.70E+02,-2.57E+02
6.81E+01,-2.74E+02,-2.63E+02,-2.60E+02,-2.70E+02,-2.82E+02,-2.79E+02,-2.59E+02,-2.72E+02
6.81E+01,-2.61E+02,-2.58E+02,-2.57E+02,-2.64E+02,-2.62E+02,-2.64E+02,-2.57E+02,-2.66E+02
6.81E+01,-2.70E+02,-2.63E+02,-2.73E+02,-2.63E+02,-2.60E+02,-2.59E+02,-2.63E+02,-2.62E+02
6.81E+01,-2.65E+02,-2.68E+02,-2.66E+02,-2.64E+02,-2.67E+02,-2.59E+02,-2.66E+02,-2.61E+02
6.82E+01,-2.62E+02,-2.68E+02,-2.56E+02,-2.61E+02,-2.72E+02,-2.74E+02,-2.59E+02,-2.65E+02
6.82E+01,-2.64E+02,-2.68E+02,-2.61E+02,-2.57E+02,-2.66E+02,-2.70E+02,-2.77E+02,-2.65E+02
6.82E+01,-2.62E+02,-2.76E+02,-2.61E+02,-2.63E+02,-2.61E+02,-2.57E+02,-2.65E+02,-2.70E+02
6.82E+01,-2.58E+02,-2.68E+02,-2.63E+02,-2.63E+02,-2.63E+02,-2.65E+02,-2.63E+02,-2.63E+02
6.82E+01,-2.69E+02,-2.68E+02,-2.68E+02,-2.68E+02,-2.62E+02,-2.66E+02,-2.72E+02,-2.68E+02
6.82E+01,-2.58E+02,-2.61E+02,-2.60E+02,-2.67E+02,-2.68E+02,-2.68E+02,-2.63E+02,-2.66E+02
6.83E+01,-2.61E+02,-2.70E+02,-2.65E+02,-2.60E+02,-2.59E+02,-2.61E+02,-2.64E+02,-2.63E+02
6.83E+01,-2.67E+02,-2.71E+02,-2.59E+02,-2.62E+02,-2.57E+02,-2.65E+02,-2.65E+02,-2.65E+02
6.83E+01,-2.63E+02,-2.61E+02,-2.61E+02,-2.65E+02,-2.67E+02,-2.63E+02,-2.65E+02,-2.65E+02
6.83E+01,-2.61E+02,-2.66E+02,-2.59E+02,-2.65E+02,-2.66E+02,-2.61E+02,-2.73E+02,-2.61E+02
6.83E+01,-2.62E+02,-2.59E+02,-2.59E+02,-2.71E+02,-2.67E+02,-2.66E+02,-2.73E+02,-2.78E+02
6.83E+01,-2.63E+02,-2.62E+02,-2.79E+02,-2.60E+02,-2.67E+02,-2.72E+02,-2.67E+02,-2.69E+02
6.84E+01,-2.68E+02,-2.81E+02,-2.57E+02,-2.61E+02,-2.65E+02,-2.60E+02,-2.65E+02,-2.70E+02
6.84E+01,-2.67E+02,-2.64E+02,-2.56E+02,-2.62E+02,-2.60E+02,-2.62E+02,-2.64E+02,-2.61E+02
6.84E+01,-2.67E+02,-2.77E+02,-2.68E+02,-2.69E+02,-2.61E+02,-2.80E+02,-2.78E+02,-2.69E+02
6.84E+01,-2.61E+02,-2.63E+02,-2.61E+02,-2.58E+02,-2.67E+02,-2.65E+02,-2.67E+02,-2.67E+02
6.84E+01,-2.63E+02,-2.66E+02,-2.71E+02,-2.65E+02,-2.80E+02,-2.61E+02,-2.84E+02,-2.65E+02
6.84E+01,-2.62E+02,-2.60E+02,-2.62E+02,-2.67E+02,-2.70E+02,-2.65E+02,-2.60E+02,-2.63E+02
6.85E+01,-2.65E+02,-2.58E+02,-2.63E+02,-2.60E+02,-2.61E+02,-2.66E+02,-2.62E+02,-2.62E+02
6.85E+01,-2.63E+02,-2.65E+02,-2.63E+02,-2.65E+02,-2.59E+02,-2.66E+02,-2.63E+02,-2.64E+02
6.85E+01,-2.76E+02,-2.69E+02,-2.66E+02,-2.64E+02,-2.61E+02,-2.66E+02,-2.78E+02,-2.66E+02
6.85E+01,-2.58E+02,-2.68E+02,-2.61E+02,-2.62E+02,-2.69E+02,-2.63E+02,-2.67E+02,-2.68E+02
6.85E+01,-2.72E+02,-2.67E+02,-2.65E+02,-2.59E+02,-2.58E+02,-2.69E+02,-2.59E+02,-2.56E+02
6.85E+01,-2.64E+02,-2.66E+02,-2.66E+02,-2.69E+02,-2.69E+02,-2.66E+02,-2.78E+02,-2.63E+02
6.86E+01,-2.63E+02,-2.58E+02,-2.66E+02,-2.56E+02,-2.64E+02,-2.58E+02,-2.59E+02,-2.62E+02
6.86E+01,-2.66E+02,-2.61E+02,-2.69E+02,-2.59E+02,-2.65E+02,-2.64E+02,-2.74E+02,-2.68E+02
6.86E+01,-2.64E+02,-2.59E+02,-2.59E+02,-2.66E+02,-2.65E+02,-2.75E+02,-2.63E+02,-2.64E+02
6.86E+01,-2.69E+02,-2.70E+02,-2.67E+02,-2.71E+02,-2.65E+02,-2.64E+02,-2.59E+02,-2.67E+02
6.86E+01,-2.77E+02,-2.74E+02,-2.63E+02,-2.65E+02,-2.77E+02,-2.62E+02,-2.64E+02,-2.67E+02
6.86E+01,-2.55E+02,-2.61E+02,-2.70E+02,-2.60E+02,-2.62E+02,-2.59E+02,-2.60E+02,-2.64E+02
6.87E+01,-2.94E+02,-2.62E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.73E+02,-2.65E+02,-2.63E+02
6.87E+01,-2.61E+02,-2.65E+02,-2.60E+02,-2.66E+02,-2.62E+02,-2.61E+02,-2.61E+02,-2.65E+02
6.87E+01,-2.63E+02,-2.59E+02,-2.60E+02,-2.61E+02,-2.73E+02,-2.70E+02,-2.73E+02,-2.68E+02
6.87E+01,-2.74E+02,-2.60E+02,-2.65E+02,-2.60E+02,-2.62E+02,-2.61E+02,-2.69E+02,-2.63E+02
6.87E+01,-2.58E+02,-2.64E+02,-2.63E+02,-2.60E+02,-2.62E+02,-2.62E+02,-2.63E+02,-2.75E+02
6.87E+01,-2.57E+02,-2.61E+02,-2.71E+02,-2.56E+02,-2.70E+02,-2.65E+02,-2.64E+02,-2.63E+02
6.88E+01,-2.58E+02,-2.64E+02,-2.63E+02,-2.67E+02,-2.62E+02,-2.64E+02,-2.65E+02,-2.61E+02
6.88E+01,-2.57E+02,-2.70E+02,-2.62E+02,-2.63E+02,-2.64E+02,-2.66E+02,-2.62E+02,-2.70E+02
6.88E+01,-2.56E+02,-2.58E+02,-2.63E+02,-2.61E+02,-2.67E+02,-2.70E+02,-2.65E+02,-2.73E+02
6.88E+01,-2.61E+02,-2.63E+02,-2.78E+02,-2.64E+02,-2.57E+02,-2.59E+02,-2.58E+02,-2.62E+02
6.88E+01,-2.67E+02,-2.68E+02,-2.69E+02,-2.68E+02,-2.62E+02,-2.65E+02,-2.60E+02,-2.72E+02
6.88E+01,-2.69E+02,-2.58E+02,-2.67E+02,-2.72E+02,-2.68E+02,-2.58E+02,-2.59E+02,-2.60E+02
6.88E+01,-2.65E+02,-2.65E+02,-2.58E+02,-2.67E+02,-2.66E+02,-2.69E+02,-2.67E+02,-2.57E+02
6.89E+01,-2.77E+02,-2.69E+02,-2.73E+02,-2.62E+02,-2.64E+02,-2.79E+02,-2.55E+02,-2.70E+02
6.89E+01,-2.63E+02,-2.67E+02,-2.67E+02,-2.63E+02,-2.62E+02,-2.71E+02,-2.75E+02,-2.57E+02
6.89E+01,-2.66E+02,-2.63E+02,-2.72E+02,-2.64E+02,-2.69E+02,-2.76E+02,-2.59E+02,-2.61E+02
6.89E+01,-2.65E+02,-2.63E+02,-2.63E+02,-2.85E+02,-2.73E+02,-2.58E+02,-2.60E+02,-2.65E+02
6.89E+01,-2.63E+02,-2.63E+02,-2.65E+02,-2.61E+02,-2.66E+02,-2.62E+02,-2.73E+02,-2.63E+02
6.89E+01,-2.64E+02,-2.59E+02,-2.68E+02,-2.69E+02,-2.65E+02,-2.68E+02,-2.68E+02,-2.64E+02
6.90E+01,-2.62E+02,-2.71E+02,-2.66E+02,-2.66E+02,-2.65E+02,-2.61E+02,-2.67E+02,-2.60E+02
6.90E+01,-2.65E+02,-2.61E+02,-2.57E+02,-2.61E+02,-2.57E+02,-2.69E+02,-2.60E+02,-2.59E+02
6.90E+01,-2.72E+02,-2.60E+02,-2.62E+02,-2.63E+02,-2.61E+02,-2.64E+02,-2.66E+02,-2.60E+02
6.90E+01,-2.61E+02,-2.63E+02,-2.68E+02,-2.63E+02,-2.63E+02,-2.60E+02,-2.65E+02,-2.58E+02
6.90E+01,-2.72E+02,-2.59E+02,-2.66E+02,-2.73E+02,-2.68E+02,-2.66E+02,-2.68E+02,-2.61E+02
6.90E+01,-2.68E+02,-2.63E+02,-2.81E+02,-2.62E+02,-2.60E+02,-2.73E+02,-2.61E+02,-2.80E+02
6.91E+01,-2.69E+02,-2.56E+02,-2.75E+02,-2.62E+02,-2.69E+02,-2.70E+02,-2.63E+02,-2.58E+02
6.91E+01,-2.72E+02,-2.61E+02,-2.59E+02,-2.62E+02,-2.55E+02,-2.67E+02,-2.60E+02,-2.61E+02
6.91E+01,-2.62E+02,-2.59E+02,-2.74E+02,-2.65E+02,-2.67E+02,-2.63E+02,-2.69E+02,-2.63E+02
6.91E+01,-2.69E+02,-2.58E+02,-2.57E+02,-2.74E+02,-2.63E+02,-2.60E+02,-2.66E+02,-2.69E+02
6.91E+01,-2.64E+02,-2.58E+02,-2.58E+02,-2.64E+02,-2.63E+02,-2.61E+02,-2.59E+02,-2.69E+02
6.91E+01,-2.76E+02,-2.61E+02,-2.74E+02,-2.72E+02,-2.63E+02,-2.67E+02,-2.67E+02,-2.71E+02
6.92E+01,-2.66E+02,-2.64E+02,-2.63E+02,-2.62E+02,-2.63E+02,-2.70E+02,-2.70E+02,-2.67E+02
6.92E+01,-2.69E+02,-2.74E+02,-2.64E+02,-2.67E+02,-2.65E+02,-2.60E+02,-2.69E+02,-2.69E+02
6.92E+01,-2.59E+02,-2.70E+02,-2.65E+02,-2.61E+02,-2.61E+02,-2.65E+02,-2.64E+02,-2.69E+02
6.92E+01,-2.62E+02,-2.58E+02,-2.64E+02,-2.67E+02,-2.62E+02,-2.66E+02,-2.61E+02,-2.59E+02
6.92E+01,-2.67E+02,-2.70E+02,-2.63E+02,-2.66E+02,-2.62E+02,-2.61E+02,-2.65E+02,-2.63E+02
6.92E+01,-2.63E+02,-2.74E+02,-2.74E+02,-2.65E+02,-2.75E+02,-2.74E+02,-2.75E+02,-2.60E+02
6.93E+01,-2.82E+02,-2.65E+02,-2.72E+02,-2.79E+02,-2.62E+02,-2.73E+02,-2.60E+02,-2.62E+02
6.93E+01,-2.71E+02,-2.69E+02,-2.61E+02,-2.64E+02,-2.63E+02,-2.59E+02,-2.64E+02,-2.85E+02
6.93E+01,-2.62E+02,-2.62E+02,-2.62E+02,-2.66E+02,-2.72E+02,-2.64E+02,-2.75E+02,-2.82E+02
6.93E+01,-2.58E+02,-2.69E+02,-2.65E+02,-2.64E+02,-2.57E+02,-2.76E+02,-2.64E+02,-2.64E+02
6.93E+01,-2.66E+02,-2.63E+02,-2.62E+02,-2.66E+02,-2.59E+02,-2.66E+02,-2.71E+02,-2.70E+02
6.93E+01,-2.60E+02,-2.65E+02,-2.64E+02,-2.67E+02,-2.66E+02,-2.57E+02,-2.62E+02,-2.60E+02
6.94E+01,-2.58E+02,-2.68E+02,-2.65E+02,-2.64E+02,-2.62E+02,-2.63E+02,-2.61E+02,-2.61E+02
6.94E+01,-2.74E+02,-2.62E+02,-2.64E+02,-2.61E+02,-2.67E+02,-2.64E+02,-2.64E+02,-2.67E+02
6.94E+01,-2.68E+02,-2.61E+02,-2.63E+02,-2.68E+02,-2.59E+02,-2.80E+02,-2.70E+02,-2.63E+02
6.94E+01,-2.73E+02,-2.59E+02,-2.59E+02,-2.62E+02,-2.78E+02,-2.71E+02,-2.62E+02,-2.66E+02
6.94E+01,-2.62E+02,-2.63E+02,-2.72E+02,-2.75E+02,-2.70E+02,-2.76E+02,-2.65E+02,-2.58E+02
6.94E+01,-2.69E+02,-2.76E+02,-2.69E+02,-2.61E+02,-2.65E+02,-2.83E+02,-2.58E+02,-2.59E+02
6.94E+01,-2.64E+02,-2.60E+02,-2.67E+02,-2.65E+02,-2.68E+02,-2.68E+02,-2.63E+02,-2.60E+02
6.95E+01,-2.64E+02,-2.63E+02,-2.67E+02,-2.63E+02,-2.73E+02,-2.60E+02,-2.66E+02,-2.72E+02
6.95E+01,-2.68E+02,-2.62E+02,-2.59E+02,-2.68E+02,-2.66E+02,-2.60E+02,-2.61E+02,-2.62E+02
6.95E+01,-2.66E+02,-2.63E+02,-2.67E+02,-2.68E+02,-2.64E+02,-2.70E+02,-2.59E+02,-2.58E+02
6.95E+01,-2.58E+02,-2.68E+02,-2.65E+02,-2.64E+02,-2.59E+02,-2.63E+02,-2.61E+02,-2.66E+02
6.95E+01,-2.66E+02,-2.61E+02,-2.69E+02,-2.71E+02,-2.66E+02,-2.83E+02,-2.80E+02,-2.69E+02
6.95E+01,-2.56E+02,-2.59E+02,-2.72E+02,-2.60E+02,-2.65E+02,-2.62E+02,-2.60E+02,-2.62E+02
6.96E+01,-2.62E+02,-2.65E+02,-2.64E+02,-2.71E+02,-2.64E+02,-2.68E+02,-2.58E+02,-2.60E+02
6.96E+01,-2.61E+02,-2.60E+02,-2.67E+02,-2.63E+02,-2.72E+02,-2.65E+02,-2.68E+02,-2.62E+02
6.96E+01,-2.63E+02,-2.62E+02,-2.64E+02,-2.65E+02,-2.66E+02,-2.71E+02,-2.70E+02,-2.60E+02
6.96E+01,-2.65E+02,-2.69E+02,-2.64E+02,-2.62E+02,-2.63E+02,-2.66E+02,-2.62E+02,-2.65E+02
6.96E+01,-2.61E+02,-2.60E+02,-2.71E+02,-2.74E+02,-2.65E+02,-2.64E+02,-2.67E+02,-2.66E+02
6.96E+01,-2.55E+02,-2.62E+02,-2.64E+02,-2.65E+02,-2.59E+02,-2.63E+02,-2.67E+02,-2.71E+02
6.97E+01,-2.58E+02,-2.56E+02,-2.81E+02,-2.65E+02,-2.76E+02,-2.69E+02,-2.67E+02,-2.57E+02
6.97E+01,-2.60E+02,-2.63E+02,-2.80E+02,-2.65E+02,-2.69E+02,-2.65E+02,-2.60E+02,-2.69E+02
6.97E+01,-2.72E+02,-2.63E+02,-2.70E+02,-2.66E+02,-2.58E+02,-2.57E+02,-2.68E+02,-2.59E+02
6.97E+01,-2.59E+02,-2.61E+02,-2.62E+02,-2.78E+02,-2.66E+02,-2.60E+02,-2.76E+02,-2.69E+02
6.97E+01,-2.61E+02,-2.79E+02,-2.69E+02,-2.57E+02,-2.66E+02,-2.64E+02,-2.65E+02,-2.80E+02
6.97E+01,-2.56E+02,-2.57E+02,-2.59E+02,-2.57E+02,-2.68E+02,-2.61E+02,-2.72E+02,-2.59E+02
6.98E+01,-2.66E+02,-2.66E+02,-2.60E+02,-2.57E+02,-2.70E+02,-2.64E+02,-2.71E+02,-2.59E+02
6.98E+01,-2.65E+02,-2.64E+02,-2.64E+02,-2.57E+02,-2.66E+02,-2.60E+02,-2.62E+02,-2.72E+02
6.98E+01,-2.78E+02,-2.64E+02,-2.62E+02,-2.64E+02,-2.71E+02,-2.62E+02,-2.65E+02,-2.56E+02
6.98E+01,-2.82E+02,-2.64E+02,-2.58E+02,-2.70E+02,-2.63E+02,-2.64E+02,-2.60E+02,-2.59E+02
6.98E+01,-2.58E+02,-2.79E+02,-2.56E+02,-2.65E+02,-2.68E+02,-2.72E+02,-2.62E+02,-2.59E+02
6.98E+01,-2.72E+02,-2.63E+02,-2.57E+02,-2.64E+02,-2.68E+02,-2.57E+02,-2.63E+02,-2.63E+02
6.99E+01,-2.61E+02,-2.58E+02,-2.67E+02,-2.65E+02,-2.62E+02,-2.67E+02,-2.67E+02,-2.65E+02
6.99E+01,-2.69E+02,-2.68E+02,-2.61E+02,-2.65E+02,-2.68E+02,-2.72E+02,-2.63E+02,-2.66E+02
6.99E+01,-2.64E+02,-2.65E+02,-2.60E+02,-2.60E+02,-2.63E+02,-2.84E+02,-2.70E+02,-2.64E+02
6.99E+01,-2.66E+02,-2.63E+02,-2.57E+02,-2.58E+02,-2.60E+02,-2.61E+02,-2.58E+02,-2.65E+02
6.99E+01,-2.57E+02,-2.70E+02,-2.58E+02,-2.63E+02,-2.63E+02,-2.75E+02,-2.58E+02,-2.62E+02
6.99E+01,-2.61E+02,-2.60E+02,-2.69E+02,-2.64E+02,-2.62E+02,-2.80E+02,-2.68E+02,-2.69E+02
7.00E+01,-2.59E+02,-2.61E+02,-2.72E+02,-2.64E+02,-2.61E+02,-2.65E+02,-2.67E+02,-2.81E+02
7.00E+01,-2.64E+02,-2.68E+02,-2.64E+02,-2.59E+02,-2.56E+02,-2.62E+02,-2.61E+02,-2.61E+02
7.00E+01,-2.60E+02,-2.63E+02,-2.77E+02,-2.60E+02,-2.68E+02,-2.61E+02,-2.63E+02,-2.67E+02
7.00E+01,-2.62E+02,-2.64E+02,-2.67E+02,-2.72E+02,-2.74E+02,-2.63E+02,-2.63E+02,-2.68E+02
7.00E+01,-2.61E+02,-2.60E+02,-2.65E+02,-2.75E+02,-2.68E+02,-2.59E+02,-2.66E+02,-2.63E+02
7.00E+01,-2.81E+02,-2.56E+02,-2.64E+02,-2.64E+02,-2.61E+02,-2.74E+02,-2.69E+02,-2.64E+02
7.01E+01,-2.60E+02,-2.66E+02,-2.78E+02,-2.61E+02,-2.71E+02,-2.64E+02,-2.75E+02,-2.72E+02
7.01E+01,-2.63E+02,-2.64E+02,-2.68E+02,-2.69E+02,-2.72E+02,-2.62E+02,-2.60E+02,-2.68E+02
7.01E+01,-2.80E+02,-2.78E+02,-2.59E+02,-2.64E+02,-2.59E+02,-2.66E+02,-2.58E+02,-2.62E+02
7.01E+01,-2.59E+02,-2.70E+02,-2.62E+02,-2.68E+02,-2.62E+02,-2.70E+02,-2.66E+02,-2.64E+02
7.01E+01,-2.73E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.64E+02,-2.65E+02,-2.71E+02,-2.63E+02
7.01E+01,-2.67E+02,-2.57E+02,-2.62E+02,-2.64E+02,-2.70E+02,-2.64E+02,-2.59E+02,-2.62E+02
7.01E+01,-2.60E+02,-2.61E+02,-2.66E+02,-2.61E+02,-2.60E+02,-2.57E+02,-2.73E+02,-2.66E+02
7.02E+01,-2.76E+02,-2.66E+02,-2.57E+02,-2.67E+02,-2.62E+02,-2.67E+02,-2.59E+02,-2.63E+02
7.02E+01,-2.60E+02,-2.66E+02,-2.80E+02,-2.60E+02,-2.73E+02,-2.70E+02,-2.77E+02,-2.65E+02
7.02E+01,-2.64E+02,-2.61E+02,-2.64E+02,-2.63E+02,-2.62E+02,-2.64E+02,-2.60E+02,-2.62E+02
7.02E+01,-2.74E+02,-2.81E+02,-2.70E+02,-2.77E+02,-2.64E+02,-2.88E+02,-2.60E+02,-2.65E+02
7.02E+01,-2.59E+02,-2.58E+02,-2.60E+02,-2.58E+02,-2.67E+02,-2.64E+02,-2.67E+02,-2.68E+02
7.02E+01,-2.58E+02,-2.64E+02,-2.61E+02,-2.65E+02,-2.70E+02,-2.66E+02,-2.72E+02,-2.65E+02
7.03E+01,-2.63E+02,-2.57E+02,-2.65E+02,-2.57E+02,-2.63E+02,-2.67E+02,-2.65E+02,-2.59E+02
7.03E+01,-2.62E+02,-2.66E+02,-2.67E+02,-2.61E+02,-2.70E+02,-2.63E+02,-2.61E+02,-2.72E+02
7.03E+01,-2.58E+02,-2.66E+02,-2.74E+02,-2.64E+02,-2.67E+02,-2.62E+02,-2.83E+02,-2.61E+02
7.03E+01,-2.62E+02,-2.66E+02,-2.62E+02,-2.67E+02,-2.64E+02,-2.58E+02,-2.62E+02,-2.65E+02
7.03E+01,-2.64E+02,-2.65E+02,-2.65E+02,-2.63E+02,-2.58E+02,-2.65E+02,-2.66E+02,-2.60E+02
7.03E+01,-2.65E+02,-2.61E+02,-2.61E+02,-2.70E+02,-2.76E+02,-2.69E+02,-2.60E+02,-2.61E+02
7.04E+01,-2.80E+02,-2.63E+02,-2.62E+02,-2.64E+02,-2.62E+02,-2.63E+02,-2.63E+02,-2.58E+02
7.04E+01,-2.72E+02,-2.67E+02,-2.57E+02,-2.67E+02,-2.64E+02,-2.59E+02,-2.76E+02,-2.65E+02
7.04E+01,-2.55E+02,-2.90E+02,-2.62E+02,-2.58E+02,-2.62E+02,-2.61E+02,-2.64E+02,-2.62E+02
7.04E+01,-2.74E+02,-2.57E+02,-2.72E+02,-2.67E+02,-2.65E+02,-2.71E+02,-2.71E+02,-2.65E+02
7.04E+01,-2.61E+02,-2.79E+02,-2.63E+02,-2.64E+02,-2.74E+02,-2.70E+02,-2.67E+02,-2.65E+02
7.04E+01,-2.66E+02,-2.74E+02,-2.65E+02,-2.71E+02,-2.59E+02,-2.61E+02,-2.59E+02,-2.72E+02
7.05E+01,-2.61E+02,-2.66E+02,-2.69E+02,-2.74E+02,-2.63E+02,-2.75E+02,-2.69E+02,-2.69E+02
7.05E+01,-2.67E+02,-2.66E+02,-2.71E+02,-2.74E+02,-2.64E+02,-2.65E+02,-2.83E+02,-2.66E+02
7.05E+01,-2.66E+02,-2.63E+02,-2.63E+02,-2.67E+02,-2.72E+02,-2.65E+02,-2.64E+02,-2.58E+02
7.05E+01,-2.62E+02,-2.59E+02,-2.61E+02,-2.65E+02,-2.64E+02,-2.63E+02,-2.63E+02,-2.66E+02
7.05E+01,-2.59E+02,-2.65E+02,-2.67E+02,-2.68E+02,-2.62E+02,-2.64E+02,-2.68E+02,-2.62E+02
7.05E+01,-2.63E+02,-2.72E+02,-2.67E+02,-2.67E+02,-2.74E+02,-2.86E+02,-2.61E+02,-2.63E+02
7.06E+01,-2.64E+02,-2.69E+02,-2.61E+02,-2.71E+02,-2.61E+02,-2.60E+02,-2.60E+02,-2.59E+02
7.06E+01,-2.70E+02,-2.73E+02,-2.63E+02,-2.60E+02,-2.65E+02,-2.61E+02,-2.66E+02,-2.61E+02
7.06E+01,-2.69E+02,-2.63E+02,-2.60E+02,-2.79E+02,-2.59E+02,-2.62E+02,-2.60E+02,-2.63E+02
7.06E+01,-2.58E+02,-2.56E+02,-2.63E+02,-2.65E+02,-2.62E+02,-2.61E+02,-2.72E+02,-2.68E+02
7.06E+01,-2.64E+02,-2.58E+02,-2.63E+02,-2.78E+02,-2.63E+02,-2.63E+02,-2.62E+02,-2.70E+02
7.06E+01,-2.67E+02,-2.62E+02,-2.65E+02,-2.59E+02,-2.70E+02,-2.70E+02,-2.65E+02,-2.58E+02
7.07E+01,-2.58E+02,-2.78E+02,-2.61E+02,-2.69E+02,-2.62E+02,-2.62E+02,-2.60E+02,-2.72E+02
7.07E+01,-2.69E+02,-2.64E+02,-2.67E+02,-2.58E+02,-2.62E+02,-2.64E+02,-2.72E+02,-2.57E+02
7.07E+01,-2.60E+02,-2.59E+02,-2.72E+02,-2.70E+02,-2.60E+02,-2.70E+02,-2.63E+02,-2.67E+02
7.07E+01,-2.66E+02,-2.66E+02,-2.81E+02,-2.63E+02,-2.62E+02,-2.60E+02,-2.63E+02,-2.56E+02
7.07E+01,-2.68E+02,-2.68E+02,-2.62E+02,-2.73E+02,-2.74E+02,-2.62E+02,-2.55E+02,-2.67E+02
7.07E+01,-2.66E+02,-2.66E+02,-2.68E+02,-2.59E+02,-2.63E+02,-2.62E+02,-2.64E+02,-2.58E+02
7.08E+01,-2.67E+02,-2.61E+02,-2.62E+02,-2.66E+02,-2.66E+02,-2.64E+02,-2.76E+02,-2.66E+02
7.08E+01,-2.63E+02,-2.72E+02,-2.70E+02,-2.65E+02,-2.76E+02,-2.63E+02,-2.58E+02,-2.59E+02
7.08E+01,-2.61E+02,-2.66E+02,-2.67E+02,-2.65E+02,-2.71E+02,-2.78E+02,-2.60E+02,-2.57E+02
7.08E+01,-2.70E+02,-2.67E+02,-2.67E+02,-2.69E+02,-2.60E+02,-2.66E+02,-2.63E+02,-2.62E+02
7.08E+01,-2.65E+02,-2.68E+02,-2.66E+02,-2.62E+02,-2.64E+02,-2.78E+02,-2.68E+02,-2.62E+02
7.08E+01,-2.71E+02,-2.61E+02,-2.62E+02,-2.78E+02,-2.59E+02,-2.67E+02,-2.60E+02,-2.64E+02
7.08E+01,-2.66E+02,-2.59E+02,-2.59E+02,-2.71E+02,-2.66E+02,-2.64E+02,-2.58E+02,-2.58E+02
7.09E+01,-2.58E+02,-2.66E+02,-2.72E+02,-2.67E+02,-2.61E+02,-2.61E+02,-2.63E+02,-2.62E+02
7.09E+01,-2.68E+02,-2.60E+02,-2.62E+02,-2.61E+02,-2.66E+02,-2.70E+02,-2.60E+02,-2.63E+02
7.09E+01,-2.71E+02,-2.60E+02,-2.73E+02,-2.63E+02,-2.58E+02,-2.62E+02,-2.61E+02,-2.57E+02
7.09E+01,-2.63E+02,-2.62E+02,-2.64E+02,-2.62E+02,-2.60E+02,-2.65E+02,-2.69E+02,-2.69E+02
7.09E+01,-2.71E+02,-2.63E+02,-2.63E+02,-2.60E+02,-2.65E+02,-2.56E+02,-2.71E+02,-2.66E+02
7.09E+01,-2.66E+02,-2.71E+02,-2.58E+02,-2.70E+02,-2.70E+02,-2.83E+02,-2.61E+02,-2.60E+02
7.10E+01,-2.68E+02,-2.70E+02,-2.60E+02,-2.68E+02,-2.70E+02,-2.72E+02,-2.69E+02,-2.78E+02
7.10E+01,-2.59E+02,-2.66E+02,-2.60E+02,-2.67E+02,-2.70E+02,-2.63E+02,-2.62E+02,-2.60E+02
7.10E+01,-2.63E+02,-2.73E+02,-2.68E+02,-2.64E+02,-2.63E+02,-2.65E+02,-2.59E+02,-2.65E+02
7.10E+01,-2.61E+02,-2.67E+02,-2.61E+02,-2.66E+02,-2.64E+02,-2.64E+02,-2.72E+02,-2.60E+02
7.10E+01,-2.61E+02,-2.57E+02,-2.66E+02,-2.66E+02,-2.62E+02,-2.58E+02,-2.60E+02,-2.72E+02
7.10E+01,-2.61E+02,-2.67E+02,-2.71E+02,-2.68E+02,-2.64E+02,-2.68E+02,-2.65E+02,-2.59E+02
7.11E+01,-2.61E+02,-2.58E+02,-2.67E+02,-2.61E+02,-2.61E+02,-2.75E+02,-2.65E+02,-2.61E+02
7.11E+01,-2.64E+02,-2.63E+02,-2.67E+02,-2.57E+02,-2.67E+02,-2.59E+02,-2.66E+02,-2.66E+02
7.11E+01,-2.55E+02,-2.71E+02,-2.62E+02,-2.60E+02,-2.68E+02,-2.71E+02,-2.68E+02,-2.59E+02
7.11E+01,-2.59E+02,-2.62E+02,-2.71E+02,-2.61E+02,-2.65E+02,-2.65E+02,-2.57E+02,-2.59E+02
7.11E+01,-2.66E+02,-2.66E+02,-2.67E+02,-2.57E+02,-2.68E+02,-2.70E+02,-2.71E+02,-2.71E+02
7.11E+01,-2.66E+02,-2.58E+02,-2.85E+02,-2.66E+02,-2.68E+02,-2.69E+02,-2.62E+02,-2.57E+02
7.12E+01,-2.61E+02,-2.59E+02,-2.73E+02,-2.69E+02,-2.62E+02,-2.57E+02,-2.66E+02,-2.69E+02
7.12E+01,-2.69E+02,-2.62E+02,-2.66E+02,-2.62E+02,-2.60E+02,-2.58E+02,-2.71E+02,-2.63E+02
7.12E+01,-2.61E+02,-2.66E+02,-2.63E+02,-2.64E+02,-2.62E+02,-2.56E+02,-2.67E+02,-2.61E+02
7.12E+01,-2.63E+02,-2.56E+02,-2.66E+02,-2.60E+02,-2.63E+02,-2.64E+02,-2.70E+02,-2.68E+02
7.12E+01,-2.65E+02,-2.63E+02,-2.66E+02,-2.62E+02,-2.60E+02,-2.70E+02,-2.63E+02,-2.64E+02
7.12E+01,-2.64E+02,-2.61E+02,-2.59E+02,-2.72E+02,-2.68E+02,-2.64E+02,-2.83E+02,-2.61E+02
7.13E+01,-2.64E+02,-2.68E+02,-2.77E+02,-2.62E+02,-2.64E+02,-2.61E+02,-2.70E+02,-2.60E+02
7.13E+01,-2.61E+02,-2.58E+02,-2.61E+02,-2.64E+02,-2.62E+02,-2.72E+02,-2.62E+02,-2.57E+02
7.13E+01,-2.65E+02,-2.62E+02,-2.67E+02,-2.66E+02,-2.65E+02,-2.62E+02,-2.68E+02,-2.60E+02
7.13E+01,-2.58E+02,-2.70E+02,-2.66E+02,-2.67E+02,-2.57E+02,-2.63E+02,-2.68E+02,-2.66E+02
7.13E+01,-2.60E+02,-2.57E+02,-2.65E+02,-2.60E+02,-2.63E+02,-2.60E+02,-2.72E+02,-2.65E+02
7.13E+01,-2.63E+02,-2.64E+02,-2.78E+02,-2.63E+02,-2.65E+02,-2.71E+02,-2.58E+02,-2.63E+02
7.14E+01,-2.67E+02,-2.72E+02,-2.66E+02,-2.61E+02,-2.66E+02,-2.67E+02,-2.66E+02,-2.57E+02
7.14E+01,-2.61E+02,-2.70E+02,-2.76E+02,-2.72E+02,-2.64E+02,-2.62E+02,-2.59E+02,-2.61E+02
7.14E+01,-2.78E+02,-2.56E+02,-2.66E+02,-2.64E+02,-2.61E+02,-2.63E+02,-2.77E+02,-2.78E+02
7.14E+01,-2.63E+02,-2.65E+02,-2.75E+02,-2.75E+02,-2.62E+02,-2.54E+02,-2.57E+02,-2.61E+02
7.14E+01,-2.81E+02,-2.60E+02,-2.65E+02,-2.61E+02,-2.61E+02,-2.61E+02,-2.63E+02,-2.62E+02
7.14E+01,-2.65E+02,-2.67E+02,-2.66E+02,-2.63E+02,-2.72E+02,-2.77E+02,-2.67E+02,-2.64E+02
7.15E+01,-2.62E+02,-2.67E+02,-2.66E+02,-2.62E+02,-2.66E+02,-2.66E+02,-2.61E+02,-2.75E+02
7.15E+01,-2.60E+02,-2.61E+02,-2.66E+02,-2.61E+02,-2.62E+02,-2.63E+02,-2.59E+02,-2.59E+02
7.15E+01,-2.65E+02,-2.77E+02,-2.68E+02,-2.61E+02,-2.65E+02,-2.81E+02,-2.61E+02,-2.63E+02
7.15E+01,-2.60E+02,-2.67E+02,-2.61E+02,-2.62E+02,-2.66E+02,-2.65E+02,-2.66E+02,-2.63E+02
7.15E+01,-2.67E+02,-2.68E+02,-2.78E+02,-2.68E+02,-2.59E+02,-2.62E+02,-2.67E+02,-2.60E+02
7.15E+01,-2.70E+02,-2.65E+02,-2.65E+02,-2.72E+02,-2.66E+02,-2.95E+02,-2.63E+02,-2.62E+02
7.15E+01,-2.64E+02,-2.56E+02,-2.65E+02,-2.63E+02,-2.66E+02,-2.65E+02,-2.65E+02,-2.64E+02
7.16E+01,-2.61E+02,-2.74E+02,-2.66E+02,-2.70E+02,-2.62E+02,-2.57E+02,-2.59E+02,-2.59E+02
7.16E+01,-2.65E+02,-2.61E+02,-2.57E+02,-2.67E+02,-2.68E+02,-2.63E+02,-2.68E+02,-2.66E+02
7.16E+01,-2.69E+02,-2.70E+02,-2.67E+02,-2.58E+02,-2.63E+02,-2.61E+02,-2.71E+02,-2.59E+02
7.16E+01,-2.62E+02,-2.59E+02,-2.80E+02,-2.71E+02,-2.63E+02,-2.65E+02,-2.68E+02,-2.61E+02
7.16E+01,-2.62E+02,-2.59E+02,-2.64E+02,-2.70E+02,-2.61E+02,-2.72E+02,-2.77E+02,-2.66E+02
7.16E+01,-2.63E+02,-2.65E+02,-2.69E+02,-2.61E+02,-2.67E+02,-2.62E+02,-2.61E+02,-2.66E+02
7.17E+01,-2.61E+02,-2.77E+02,-2.62E+02,-2.73E+02,-2.67E+02,-2.69E+02,-2.61E+02,-2.66E+02
7.17E+01,-2.63E+02,-2.65E+02,-2.77E+02,-2.61E+02,-2.64E+02,-2.67E+02,-2.62E+02,-2.62E+02
7.17E+01,-2.60E+02,-2.68E+02,-2.58E+02,-2.67E+02,-2.71E+02,-2.69E+02,-2.60E+02,-2.64E+02
7.17E+01,-2.67E+02,-2.64E+02,-2.75E+02,-2.65E+02,-2.83E+02,-2.69E+02,-2.60E+02,-2.64E+02
7.17E+01,-2.73E+02,-2.60E+02,-2.69E+02,-2.62E+02,-2.65E+02,-2.61E+02,-2.72E+02,-2.64E+02
7.17E+01,-2.66E+02,-2.73E+02,-2.74E+02,-2.65E+02,-2.72E+02,-2.64E+02,-2.63E+02,-2.66E+02
7.18E+01,-2.66E+02,-2.71E+02,-2.65E+02,-2.65E+02,-2.64E+02,-2.62E+02,-2.61E+02,-2.63E+02
7.18E+01,-2.68E+02,-2.62E+02,-2.65E+02,-2.62E+02,-2.75E+02,-2.63E+02,-2.59E+02,-2.58E+02
7.18E+01,-2.59E+02,-2.66E+02,-2.64E+02,-2.62E+02,-2.62E+02,-2.62E+02,-2.61E+02,-2.74E+02
7.18E+01,-2.64E+02,-2.67E+02,-2.78E+02,-2.64E+02,-2.64E+02,-2.65E+02,-2.63E+02,-2.67E+02
7.18E+01,-2.58E+02,-2.68E+02,-2.61E+02,-2.58E+02,-2.65E+02,-2.62E+02,-2.74E+02,-2.61E+02
7.18E+01,-2.62E+02,-2.67E+02,-2.69E+02,-2.59E+02,-2.64E+02,-2.63E+02,-2.59E+02,-2.62E+02
7.19E+01,-2.73E+02,-2.64E+02,-2.67E+02,-2.69E+02,-2.59E+02,-2.69E+02,-2.62E+02,-2.57E+02
7.19E+01,-2.60E+02,-2.59E+02,-2.77E+02,-2.64E+02,-2.59E+02,-2.74E+02,-2.59E+02,-2.64E+02
7.19E+01,-2.60E+02,-2.60E+02,-2.65E+02,-2.59E+02,-2.67E+02,-2.69E+02,-2.67E+02,-2.69E+02
7.19E+01,-2.73E+02,-2.66E+02,-2.63E+02,-2.71E+02,-2.63E+02,-2.68E+02,-2.61E+02,-2.65E+02
7.19E+01,-2.65E+02,-2.68E+02,-2.67E+02,-2.62E+02,-2.68E+02,-2.63E+02,-2.59E+02,-2.70E+02
7.19E+01,-2.62E+02,-2.56E+02,-2.68E+02,-2.66E+02,-2.68E+02,-2.61E+02,-2.71E+02,-2.68E+02
7.20E+01,-2.65E+02,-2.56E+02,-2.61E+02,-2.60E+02,-2.69E+02,-2.60E+02,-2.61E+02,-2.77E+02
7.20E+01,-2.58E+02,-2.62E+02,-2.64E+02,-2.88E+02,-2.62E+02,-2.74E+02,-2.58E+02,-2.67E+02
7.20E+01,-2.63E+02,-2.66E+02,-2.66E+02,-2.71E+02,-2.65E+02,-2.61E+02,-2.68E+02,-2.70E+02
7.20E+01,-2.57E+02,-2.68E+02,-2.72E+02,-2.64E+02,-2.59E+02,-2.63E+02,-2.59E+02,-2.68E+02
7.20E+01,-2.68E+02,-2.67E+02,-2.66E+02,-2.65E+02,-2.58E+02,-2.81E+02,-2.75E+02,-2.63E+02
7.20E+01,-2.57E+02,-2.61E+02,-2.71E+02,-2.71E+02,-2.63E+02,-2.66E+02,-2.67E+02,-2.60E+02
7.21E+01,-2.73E+02,-2.70E+02,-2.65E+02,-2.62E+02,-2.70E+02,-2.57E+02,-2.62E+02,-2.63E+02
7.21E+01,-2.72E+02,-2.63E+02,-2.69E+02,-2.72E+02,-2.72E+02,-2.69E+02,-2.67E+02,-2.69E+02
7.21E+01,-2.65E+02,-2.70E+02,-2.61E+02,-2.66E+02,-2.65E+02,-2.61E+02,-2.71E+02,-2.69E+02
7.21E+01,-2.59E+02,-2.64E+02,-2.66E+02,-2.66E+02,-2.73E+02,-2.67E+02,-2.67E+02,-2.65E+02
7.21E+01,-2.65E+02,-2.70E+02,-2.66E+02,-2.61E+02,-2.62E+02,-2.65E+02,-2.68E+02,-2.62E+02
7.21E+01,-2.63E+02,-2.59E+02,-2.73E+02,-2.68E+02,-2.60E+02,-2.62E+02,-2.63E+02,-2.76E+02
7.22E+01,-2.64E+02,-2.60E+02,-2.57E+02,-2.68E+02,-2.65E+02,-2.65E+02,-2.74E+02,-2.57E+02
7.22E+01,-2.58E+02,-2.56E+02,-2.66E+02,-2.70E+02,-2.65E+02,-2.63E+02,-2.64E+02,-2.62E+02
7.22E+01,-2.58E+02,-2.62E+02,-2.59E+02,-2.58E+02,-2.63E+02,-2.60E+02,-2.62E+02,-2.66E+02
7.22E+01,-2.59E+02,-2.60E+02,-2.60E+02,-2.74E+02,-2.65E+02,-2.75E+02,-2.60E+02,-2.62E+02
7.22E+01,-2.77E+02,-2.58E+02,-2.57E+02,-2.63E+02,-2.63E+02,-2.73E+02,-2.66E+02,-2.65E+02
7.22E+01,-2.63E+02,-2.60E+02,-2.71E+02,-2.64E+02,-2.57E+02,-2.59E+02,-2.64E+02,-2.69E+02
7.22E+01,-2.62E+02,-2.67E+02,-2.70E+02,-2.74E+02,-2.61E+02,-2.72E+02,-2.61E+02,-2.62E+02
7.23E+01,-2.67E+02,-2.70E+02,-2.57E+02,-2.60E+02,-2.70E+02,-2.66E+02,-2.62E+02,-2.63E+02
7.23E+01,-2.59E+02,-2.65E+02,-2.59E+02,-2.75E+02,-2.64E+02,-2.60E+02,-2.72E+02,-2.65E+02
7.23E+01,-2.66E+02,-2.62E+02,-2.63E+02,-2.61E+02,-2.68E+02,-2.73E+02,-2.68E+02,-2.60E+02
7.23E+01,-2.66E+02,-2.65E+02,-2.78E+02,-2.69E+02,-2.82E+02,-2.64E+02,-2.67E+02,-2.63E+02
7.23E+01,-2.72E+02,-2.70E+02,-2.63E+02,-2.59E+02,-2.67E+02,-2.60E+02,-2.69E+02,-2.67E+02
7.23E+01,-2.65E+02,-2.66E+02,-2.67E+02,-2.63E+02,-2.63E+02,-2.69E+02,-2.59E+02,-2.65E+02
7.24E+01,-2.61E+02,-2.60E+02,-2.69E+02,-2.70E+02,-2.60E+02,-2.66E+02,-2.65E+02,-2.66E+02
7.24E+01,-2.64E+02,-2.65E+02,-2.62E+02,-2.61E+02,-2.64E+02,-2.62E+02,-2.67E+02,-2.63E+02
7.24E+01,-2.58E+02,-2.75E+02,-2.69E+02,-2.66E+02,-2.60E+02,-2.66E+02,-2.62E+02,-2.68E+02
7.24E+01,-2.64E+02,-2.72E+02,-2.68E+02,-2.72E+02,-2.61E+02,-2.80E+02,-2.62E+02,-2.65E+02
7.24E+01,-2.71E+02,-2.61E+02,-2.65E+02,-2.68E+02,-2.80E+02,-2.64E+02,-2.66E+02,-2.70E+02
7.24E+01,-2.71E+02,-2.66E+02,-2.76E+02,-2.68E+02,-2.66E+02,-2.61E+02,-2.60E+02,-2.63E+02
7.25E+01,-2.56E+02,-2.70E+02,-2.63E+02,-2.66E+02,-2.67E+02,-2.60E+02,-2.62E+02,-2.65E+02
7.25E+01,-2.67E+02,-2.74E+02,-2.63E+02,-2.63E+02,-2.60E+02,-2.69E+02,-2.63E+02,-2.80E+02
7.25E+01,-2.71E+02,-2.78E+02,-2.61E+02,-2.71E+02,-2.60E+02,-2.64E+02,-2.67E+02,-2.62E+02
7.25E+01,-2.62E+02,-2.72E+02,-2.63E+02,-2.73E+02,-2.63E+02,-2.72E+02,-2.62E+02,-2.74E+02
7.25E+01,-2.61E+02,-2.81E+02,-2.69E+02,-2.60E+02,-2.62E+02,-2.72E+02,-2.65E+02,-2.58E+02
7.25E+01,-2.61E+02,-2.73E+02,-2.74E+02,-2.71E+02,-2.80E+02,-2.60E+02,-2.68E+02,-2.73E+02
7.26E+01,-2.66E+02,-2.58E+02,-2.67E+02,-2.68E+02,-2.66E+02,-2.62E+02,-2.61E+02,-2.71E+02
7.26E+01,-2.59E+02,-2.67E+02,-2.77E+02,-2.87E+02,-2.65E+02,-2.59E+02,-2.60E+02,-2.66E+02
7.26E+01,-2.65E+02,-2.72E+02,-2.67E+02,-2.64E+02,-2.64E+02,-2.61E+02,-2.55E+02,-2.60E+02
7.26E+01,-2.63E+02,-2.64E+02,-2.70E+02,-2.67E+02,-2.64E+02,-2.65E+02,-2.69E+02,-2.63E+02
7.26E+01,-2.78E+02,-2.60E+02,-2.64E+02,-2.64E+02,-2.66E+02,-2.67E+02,-2.68E+02,-2.58E+02
7.26E+01,-2.56E+02,-2.61E+02,-2.63E+02,-2.67E+02,-2.72E+02,-2.62E+02,-2.58E+02,-2.66E+02
7.27E+01,-2.64E+02,-2.71E+02,-2.64E+02,-2.66E+02,-2.57E+02,-2.67E+02,-2.66E+02,-2.65E+02
7.27E+01,-2.60E+02,-2.58E+02,-2.65E+02,-2.68E+02,-2.69E+02,-2.60E+02,-2.58E+02,-2.61E+02
7.27E+01,-2.68E+02,-2.57E+02,-2.62E+02,-2.70E+02,-2.64E+02,-2.65E+02,-2.81E+02,-2.63E+02
7.27E+01,-2.65E+02,-2.61E+02,-2.60E+02,-2.65E+02,-2.74E+02,-2.63E+02,-2.62E+02,-2.61E+02
7.27E+01,-2.65E+02,-2.62E+02,-2.78E+02,-2.58E+02,-2.67E+02,-2.64E+02,-2.69E+02,-2.65E+02
7.27E+01,-2.71E+02,-2.77E+02,-2.81E+02,-2.64E+02,-2.60E+02,-2.74E+02,-2.62E+02,-2.63E+02
7.28E+01,-2.67E+02,-2.64E+02,-2.56E+02,-2.63E+02,-2.64E+02,-2.58E+02,-2.71E+02,-2.60E+02
7.28E+01,-2.64E+02,-2.72E+02,-2.72E+02,-2.64E+02,-2.63E+02,-2.65E+02,-2.60E+02,-2.60E+02
7.28E+01,-2.67E+02,-2.71E+02,-2.63E+02,-2.63E+02,-2.63E+02,-2.74E+02,-2.62E+02,-2.59E+02
7.28E+01,-2.62E+02,-2.64E+02,-2.61E+02,-2.74E+02,-2.64E+02,-2.62E+02,-2.65E+02,-2.63E+02
7.28E+01,-2.68E+02,-2.73E+02,-2.69E+02,-2.69E+02,-2.57E+02,-2.65E+02,-2.80E+02,-2.64E+02
7.28E+01,-2.69E+02,-2.78E+02,-2.70E+02,-2.73E+02,-2.63E+02,-2.63E+02,-2.69E+02,-2.59E+02
7.29E+01,-2.78E+02,-2.65E+02,-2.65E+02,-2.64E+02,-2.66E+02,-2.70E+02,-2.61E+02,-2.61E+02
7.29E+01,-2.59E+02,-2.77E+02,-2.59E+02,-2.63E+02,-2.76E+02,-2.63E+02,-2.62E+02,-2.69E+02
7.29E+01,-2.61E+02,-2.59E+02,-2.67E+02,-2.66E+02,-2.57E+02,-2.70E+02,-2.58E+02,-2.57E+02
7.29E+01,-2.61E+02,-2.63E+02,-2.57E+02,-2.62E+02,-2.68E+02,-2.69E+02,-2.62E+02,-2.69E+02
7.29E+01,-2.74E+02,-2.69E+02,-2.64E+02,-2.71E+02,-2.66E+02,-2.61E+02,-2.66E+02,-2.65E+02
7.29E+01,-2.58E+02,-2.63E+02,-2.62E+02,-2.66E+02,-2.69E+02,-2.68E+02,-2.65E+02,-2.60E+02
7.29E+01,-2.65E+02,-2.57E+02,-2.64E+02,-2.66E+02,-2.63E+02,-2.65E+02,-2.66E+02,-2.70E+02
7.30E+01,-2.68E+02,-2.89E+02,-2.58E+02,-2.66E+02,-2.64E+02,-2.65E+02,-2.57E+02,-2.64E+02
7.30E+01,-2.64E+02,-2.64E+02,-2.63E+02,-2.63E+02,-2.66E+02,-2.75E+02,-2.59E+02,-2.57E+02
7.30E+01,-2.73E+02,-2.65E+02,-2.62E+02,-2.57E+02,-2.62E+02,-2.62E+02,-2.65E+02,-2.66E+02
7.30E+01,-2.60E+02,-2.66E+02,-2.73E+02,-2.76E+02,-2.66E+02,-2.58E+02,-2.65E+02,-2.62E+02
7.30E+01,-2.65E+02,-2.63E+02,-2.67E+02,-2.64E+02,-2.65E+02,-2.71E+02,-2.60E+02,-2.59E+02
7.30E+01,-2.66E+02,-2.71E+02,-2.70E+02,-2.71E+02,-2.57E+02,-2.57E+02,-2.72E+02,-2.75E+02
7.31E+01,-2.72E+02,-2.59E+02,-2.68E+02,-2.60E+02,-2.61E+02,-2.61E+02,-2.65E+02,-2.70E+02
7.31E+01,-2.58E+02,-2.68E+02,-2.68E+02,-2.59E+02,-2.68E+02,-2.68E+02,-2.68E+02,-2.69E+02
7.31E+01,-2.58E+02,-2.67E+02,-2.70E+02,-2.62E+02,-2.59E+02,-2.67E+02,-2.64E+02,-2.65E+02
7.31E+01,-2.63E+02,-2.65E+02,-2.75E+02,-2.63E+02,-2.75E+02,-2.65E+02,-2.69E+02,-2.61E+02
7.31E+01,-2.59E+02,-2.63E+02,-2.66E+02,-2.78E+02,-2.66E+02,-2.65E+02,-2.57E+02,-2.76E+02
7.31E+01,-2.62E+02,-2.64E+02,-2.61E+02,-2.62E+02,-2.60E+02,-2.68E+02,-2.65E+02,-2.67E+02
7.32E+01,-2.76E+02,-2.63E+02,-2.62E+02,-2.61E+02,-2.70E+02,-2.71E+02,-2.66E+02,-2.60E+02
7.32E+01,-2.76E+02,-2.65E+02,-2.61E+02,-2.67E+02,-2.63E+02,-2.64E+02,-2.63E+02,-2.58E+02
7.32E+01,-2.60E+02,-2.63E+02,-2.63E+02,-2.61E+02,-2.71E+02,-2.65E+02,-2.61E+02,-2.60E+02
7.32E+01,-2.68E+02,-2.62E+02,-2.70E+02,-2.66E+02,-2.63E+02,-2.71E+02,-2.61E+02,-2.68E+02
7.32E+01,-2.64E+02,-2.66E+02,-2.66E+02,-2.64E+02,-2.56E+02,-2.75E+02,-2.56E+02,-2.79E+02
7.32E+01,-2.61E+02,-2.63E+02,-2.58E+02,-2.66E+02,-2.69E+02,-2.64E+02,-2.64E+02,-2.64E+02
7.33E+01,-2.73E+02,-2.62E+02,-2.56E+02,-2.60E+02,-2.64E+02,-2.56E+02,-2.72E+02,-2.71E+02
7.33E+01,-2.65E+02,-2.71E+02,-2.58E+02,-2.69E+02,-2.65E+02,-2.62E+02,-2.57E+02,-2.59E+02
7.33E+01,-2.60E+02,-2.60E+02,-2.72E+02,-2.59E+02,-2.62E+02,-2.65E+02,-2.60E+02,-2.64E+02
7.33E+01,-2.61E+02,-2.73E+02,-2.74E+02,-2.64E+02,-2.63E+02,-2.65E+02,-2.74E+02,-2.59E+02
7.33E+01,-2.66E+02,-2.58E+02,-2.62E+02,-2.64E+02,-2.84E+02,-2.84E+02,-2.62E+02,-2.60E+02
7.33E+01,-2.70E+02,-2.59E+02,-2.60E+02,-2.69E+02,-2.66E+02,-2.64E+02,-2.62E+02,-2.65E+02
7.34E+01,-2.60E+02,-2.63E+02,-2.57E+02,-2.57E+02,-2.75E+02,-2.68E+02,-2.63E+02,-2.64E+02
7.34E+01,-2.67E+02,-2.69E+02,-2.63E+02,-2.61E+02,-2.62E+02,-2.65E+02,-2.59E+02,-2.66E+02
7.34E+01,-2.57E+02,-2.62E+02,-2.61E+02,-2.61E+02,-2.62E+02,-2.61E+02,-2.68E+02,-2.66E+02
7.34E+01,-2.61E+02,-2.64E+02,-2.63E+02,-2.76E+02,-2.67E+02,-2.63E+02,-2.64E+02,-2.58E+02
7.34E+01,-2.66E+02,-2.64E+02,-2.66E+02,-2.57E+02,-2.61E+02,-2.67E+02,-2.65E+02,-2.63E+02
7.34E+01,-2.58E+02,-2.57E+02,-2.63E+02,-2.66E+02,-2.61E+02,-2.63E+02,-2.71E+02,-2.67E+02
7.35E+01,-2.63E+02,-2.60E+02,-2.59E+02,-2.71E+02,-2.67E+02,-2.69E+02,-2.66E+02,-2.65E+02
7.35E+01,-2.65E+02,-2.63E+02,-2.66E+02,-2.56E+02,-2.56E+02,-2.65E+02,-2.72E+02,-2.58E+02
7.35E+01,-2.67E+02,-2.63E+02,-2.62E+02,-2.67E+02,-2.65E+02,-2.59E+02,-2.67E+02,-2.60E+02
7.35E+01,-2.67E+02,-2.63E+02,-2.81E+02,-2.62E+02,-2.61E+02,-2.65E+02,-2.70E+02,-2.65E+02
7.35E+01,-2.57E+02,-2.61E+02,-2.58E+02,-2.72E+02,-2.70E+02,-2.65E+02,-2.61E+02,-2.66E+02
7.35E+01,-2.60E+02,-2.75E+02,-2.71E+02,-2.68E+02,-2.63E+02,-2.55E+02,-2.67E+02,-2.62E+02
7.36E+01,-2.69E+02,-2.64E+02,-2.64E+02,-2.64E+02,-2.64E+02,-2.67E+02,-2.64E+02,-2.69E+02
7.36E+01,-2.59E+02,-2.57E+02,-2.68E+02,-2.68E+02,-2.79E+02,-2.58E+02,-2.65E+02,-2.60E+02
7.36E+01,-2.57E+02,-2.65E+02,-2.62E+02,-2.62E+02,-2.57E+02,-2.63E+02,-2.67E+02,-2.64E+02
7.36E+01,-2.71E+02,-2.64E+02,-2.80E+02,-2.63E+02,-2.69E+02,-2.71E+02,-2.66E+02,-2.65E+02
7.36E+01,-2.75E+02,-2.67E+02,-2.63E+02,-2.69E+02,-2.69E+02,-2.68E+02,-2.59E+02,-2.58E+02
7.36E+01,-2.62E+02,-2.64E+02,-2.58E+02,-2.64E+02,-2.67E+02,-2.65E+02,-2.57E+02,-2.62E+02
7.36E+01,-2.70E+02,-2.74E+02,-2.64E+02,-2.63E+02,-2.68E+02,-2.68E+02,-2.73E+02,-2.64E+02
7.37E+01,-2.71E+02,-2.65E+02,-2.70E+02,-2.64E+02,-2.71E+02,-2.68E+02,-2.59E+02,-2.60E+02
7.37E+01,-2.68E+02,-2.72E+02,-2.70E+02,-2.60E+02,-2.62E+02,-2.66E+02,-2.62E+02,-2.69E+02
7.37E+01,-2.59E+02,-2.56E+02,-2.65E+02,-2.85E+02,-2.71E+02,-2.67E+02,-2.67E+02,-2.59E+02
7.37E+01,-2.67E+02,-2.66E+02,-2.71E+02,-2.62E+02,-2.68E+02,-2.61E+02,-2.81E+02,-2.58E+02
7.37E+01,-2.59E+02,-2.57E+02,-2.73E+02,-2.71E+02,-2.70E+02,-2.62E+02,-2.70E+02,-2.66E+02
7.37E+01,-2.63E+02,-2.71E+02,-2.60E+02,-2.62E+02,-2.57E+02,-2.70E+02,-2.70E+02,-2.65E+02
7.38E+01,-2.76E+02,-2.90E+02,-2.74E+02,-2.68E+02,-2.64E+02,-2.60E+02,-2.59E+02,-2.58E+02
7.38E+01,-2.57E+02,-2.62E+02,-2.62E+02,-2.56E+02,-2.76E+02,-2.58E+02,-2.61E+02,-2.61E+02
7.38E+01,-2.63E+02,-2.58E+02,-2.66E+02,-2.65E+02,-2.58E+02,-2.65E+02,-2.61E+02,-2.64E+02
7.38E+01,-2.78E+02,-2.61E+02,-2.70E+02,-2.61E+02,-2.61E+02,-2.62E+02,-2.60E+02,-2.65E+02
7.38E+01,-2.68E+02,-2.74E+02,-2.67E+02,-2.58E+02,-2.72E+02,-2.64E+02,-2.68E+02,-2.65E+02
7.38E+01,-2.60E+02,-2.54E+02,-2.67E+02,-2.67E+02,-2.59E+02,-2.73E+02,-2.64E+02,-2.71E+02
7.39E+01,-2.73E+02,-2.79E+02,-2.63E+02,-2.71E+02,-2.72E+02,-2.70E+02,-2.63E+02,-2.67E+02
7.39E+01,-2.57E+02,-2.79E+02,-2.67E+02,-2.64E+02,-2.57E+02,-2.71E+02,-2.66E+02,-2.72E+02
7.39E+01,-2.57E+02,-2.72E+02,-2.63E+02,-2.64E+02,-2.63E+02,-2.60E+02,-2.65E+02,-2.65E+02
7.39E+01,-2.60E+02,-2.57E+02,-2.71E+02,-2.67E+02,-2.64E+02,-2.67E+02,-2.68E+02,-2.72E+02
7.39E+01,-2.61E+02,-2.71E+02,-2.62E+02,-2.62E+02,-2.65E+02,-2.65E+02,-2.65E+02,-2.78E+02
7.39E+01,-2.67E+02,-2.58E+02,-2.71E+02,-2.79E+02,-2.64E+02,-2.68E+02,-2.56E+02,-2.66E+02
7.40E+01,-2.66E+02,-2.62E+02,-2.62E+02,-2.64E+02,-2.66E+02,-2.61E+02,-2.69E+02,-2.67E+02
7.40E+01,-2.59E+02,-2.59E+02,-2.60E+02,-2.66E+02,-2.80E+02,-2.64E+02,-2.62E+02,-2.70E+02
7.40E+01,-2.61E+02,-2.62E+02,-2.67E+02,-2.61E+02,-2.69E+02,-2.74E+02,-2.63E+02,-2.63E+02
7.40E+01,-2.71E+02,-2.63E+02,-2.64E+02,-2.65E+02,-2.65E+02,-2.58E+02,-2.66E+02,-2.63E+02
7.40E+01,-2.61E+02,-2.64E+02,-2.69E+02,-2.71E+02,-2.76E+02,-2.62E+02,-2.62E+02,-2.60E+02
7.40E+01,-2.62E+02,-2.61E+02,-2.64E+02,-2.68E+02,-2.65E+02,-2.64E+02,-2.58E+02,-2.81E+02
7.41E+01,-2.62E+02,-2.62E+02,-2.68E+02,-2.66E+02,-2.71E+02,-2.62E+02,-2.64E+02,-2.60E+02
7.41E+01,-2.65E+02,-2.62E+02,-2.72E+02,-2.60E+02,-2.62E+02,-2.64E+02,-2.62E+02,-2.90E+02
7.41E+01,-2.56E+02,-2.58E+02,-2.67E+02,-2.61E+02,-2.63E+02,-2.68E+02,-2.60E+02,-2.59E+02
7.41E+01,-2.64E+02,-2.64E+02,-2.58E+02,-2.63E+02,-2.71E+02,-2.56E+02,-2.70E+02,-2.69E+02
7.41E+01,-2.57E+02,-2.60E+02,-2.61E+02,-2.69E+02,-2.67E+02,-2.64E+02,-2.58E+02,-2.59E+02
7.41E+01,-2.79E+02,-2.62E+02,-2.60E+02,-2.63E+02,-2.65E+02,-2.67E+02,-2.58E+02,-2.71E+02
7.42E+01,-2.70E+02,-2.65E+02,-2.69E+02,-2.69E+02,-2.64E+02,-2.78E+02,-2.62E+02,-2.60E+02
7.42E+01,-2.62E+02,-2.58E+02,-2.69E+02,-2.56E+02,-2.74E+02,-2.58E+02,-2.68E+02,-2.60E+02
7.42E+01,-2.66E+02,-2.63E+02,-2.63E+02,-2.69E+02,-2.70E+02,-2.69E+02,-2.63E+02,-2.69E+02
7.42E+01,-2.58E+02,-2.70E+02,-2.62E+02,-2.65E+02,-2.59E+02,-2.72E+02,-2.69E+02,-2.62E+02
7.42E+01,-2.58E+02,-2.69E+02,-2.66E+02,-2.60E+02,-2.60E+02,-2.63E+02,-2.62E+02,-2.58E+02
7.42E+01,-2.97E+02,-2.65E+02,-2.62E+02,-2.65E+02,-2.68E+02,-2.64E+02,-2.71E+02,-2.65E+02
7.43E+01,-2.59E+02,-2.63E+02,-2.60E+02,-2.61E+02,-2.68E+02,-2.58E+02,-2.60E+02,-2.66E+02
7.43E+01,-2.72E+02,-2.63E+02,-2.62E+02,-2.65E+02,-2.73E+02,-2.80E+02,-2.66E+02,-2.59E+02
7.43E+01,-2.68E+02,-2.74E+02,-2.63E+02,-2.75E+02,-2.67E+02,-2.61E+02,-2.58E+02,-2.66E+02
7.43E+01,-2.58E+02,-2.60E+02,-2.75E+02,-2.67E+02,-2.61E+02,-2.88E+02,-2.65E+02,-2.64E+02
7.43E+01,-2.61E+02,-2.74E+02,-2.67E+02,-2.71E+02,-2.60E+02,-2.65E+02,-2.65E+02,-2.74E+02
7.43E+01,-2.63E+02,-2.61E+02,-2.67E+02,-2.67E+02,-2.66E+02,-2.66E+02,-2.62E+02,-2.67E+02
7.43E+01,-2.60E+02,-2.64E+02,-2.67E+02,-2.57E+02,-2.64E+02,-2.62E+02,-2.64E+02,-2.65E+02
7.44E+01,-2.61E+02,-2.66E+02,-2.57E+02,-2.81E+02,-2.62E+02,-2.63E+02,-2.61E+02,-2.65E+02
7.44E+01,-2.66E+02,-2.62E+02,-2.57E+02,-2.59E+02,-2.65E+02,-2.61E+02,-2.62E+02,-2.57E+02
7.44E+01,-2.64E+02,-2.66E+02,-2.67E+02,-2.74E+02,-2.68E+02,-2.63E+02,-2.62E+02,-2.69E+02
7.44E+01,-2.75E+02,-2.65E+02,-2.63E+02,-2.63E+02,-2.58E+02,-2.72E+02,-2.60E+02,-2.67E+02
7.44E+01,-2.61E+02,-2.86E+02,-2.61E+02,-2.61E+02,-2.61E+02,-2.62E+02,-2.64E+02,-2.65E+02
7.44E+01,-2.64E+02,-2.61E+02,-2.60E+02,-2.74E+02,-2.60E+02,-2.59E+02,-2.68E+02,-2.60E+02
7.45E+01,-2.61E+02,-2.67E+02,-2.70E+02,-2.62E+02,-2.66E+02,-2.60E+02,-2.76E+02,-2.59E+02
7.45E+01,-2.73E+02,-2.60E+02,-2.66E+02,-2.64E+02,-2.61E+02,-2.62E+02,-2.82E+02,-2.62E+02
7.45E+01,-2.62E+02,-2.66E+02,-2.60E+02,-2.74E+02,-2.60E+02,-2.60E+02,-2.66E+02,-2.67E+02
7.45E+01,-2.59E+02,-2.69E+02,-2.66E+02,-2.62E+02,-2.69E+02,-2.61E+02,-2.62E+02,-2.64E+02
7.45E+01,-2.65E+02,-2.78E+02,-2.65E+02,-2.64E+02,-2.64E+02,-2.61E+02,-2.64E+02,-2.73E+02
7.45E+01,-2.56E+02,-2.66E+02,-2.65E+02,-2.73E+02,-2.71E+02,-2.68E+02,-2.65E+02,-2.74E+02
7.46E+01,-2.63E+02,-2.72E+02,-2.73E+02,-2.65E+02,-2.64E+02,-2.68E+02,-2.64E+02,-2.69E+02
7.46E+01,-2.65E+02,-2.61E+02,-2.63E+02,-2.59E+02,-2.66E+02,-2.56E+02,-2.65E+02,-2.63E+02
7.46E+01,-2.66E+02,-2.61E+02,-2.59E+02,-2.61E+02,-2.63E+02,-2.71E+02,-2.59E+02,-2.60E+02
7.46E+01,-2.72E+02,-2.59E+02,-2.58E+02,-2.65E+02,-2.59E+02,-2.69E+02,-2.59E+02,-2.70E+02
7.46E+01,-2.60E+02,-2.62E+02,-2.65E+02,-2.60E+02,-2.61E+02,-2.65E+02,-2.64E+02,-2.62E+02
7.46E+01,-2.66E+02,-2.65E+02,-2.73E+02,-2.64E+02,-2.61E+02,-2.63E+02,-2.67E+02,-2.71E+02
7.47E+01,-2.60E+02,-2.57E+02,-2.62E+02,-2.64E+02,-2.69E+02,-2.74E+02,-2.69E+02,-2.63E+02
7.47E+01,-2.61E+02,-2.64E+02,-2.64E+02,-2.66E+02,-2.66E+02,-2.63E+02,-2.68E+02,-2.73E+02
7.47E+01,-2.59E+02,-2.62E+02,-2.69E+02,-2.63E+02,-2.64E+02,-2.65E+02,-2.68E+02,-2.60E+02
7.47E+01,-2.60E+02,-2.63E+02,-2.67E+02,-2.64E+02,-2.66E+02,-2.72E+02,-2.67E+02,-2.58E+02
7.47E+01,-2.67E+02,-2.78E+02,-2.60E+02,-2.58E+02,-2.62E+02,-2.70E+02,-2.73E+02,-2.68E+02
7.47E+01,-2.68E+02,-2.62E+02,-2.62E+02,-2.75E+02,-2.67E+02,-2.59E+02,-2.68E+02,-2.68E+02
7.48E+01,-2.64E+02,-2.69E+02,-2.71E+02,-2.62E+02,-2.64E+02,-2.85E+02,-2.67E+02,-2.74E+02
7.48E+01,-2.75E+02,-2.61E+02,-2.66E+02,-2.58E+02,-2.72E+02,-2.60E+02,-2.63E+02,-2.57E+02
7.48E+01,-2.62E+02,-2.73E+02,-2.70E+02,-2.60E+02,-2.65E+02,-2.63E+02,-2.62E+02,-2.60E+02
7.48E+01,-2.66E+02,-2.66E+02,-2.79E+02,-2.65E+02,-2.79E+02,-2.57E+02,-2.63E+02,-2.67E+02
7.48E+01,-2.62E+02,-2.57E+02,-2.66E+02,-2.60E+02,-2.63E+02,-2.72E+02,-2.61E+02,-2.69E+02
7.48E+01,-2.71E+02,-2.61E+02,-2.72E+02,-2.66E+02,-2.62E+02,-2.63E+02,-2.58E+02,-2.64E+02
7.49E+01,-2.64E+02,-2.76E+02,-2.58E+02,-2.65E+02,-2.60E+02,-2.65E+02,-2.68E+02,-2.62E+02
7.49E+01,-2.61E+02,-2.71E+02,-2.59E+02,-2.61E+02,-2.61E+02,-2.69E+02,-2.56E+02,-2.66E+02
7.49E+01,-2.72E+02,-2.69E+02,-2.58E+02,-2.90E+02,-2.61E+02,-2.59E+02,-2.67E+02,-2.64E+02
7.49E+01,-2.72E+02,-2.66E+02,-2.58E+02,-2.70E+02,-2.69E+02,-2.63E+02,-2.61E+02,-2.61E+02
7.49E+01,-2.58E+02,-2.58E+02,-2.69E+02,-2.68E+02,-2.64E+02,-2.77E+02,-2.58E+02,-2.64E+02
7.49E+01,-2.62E+02,-2.63E+02,-2.68E+02,-2.59E+02,-2.66E+02,-2.64E+02,-2.65E+02,-2.66E+02
7.50E+01,-2.66E+02,-2.67E+02,-2.67E+02,-2.65E+02,-2.79E+02,-2.65E+02,-2.84E+02,-2.56E+02
7.50E+01,-2.59E+02,-2.65E+02,-2.65E+02,-2.66E+02,-2.58E+02,-2.59E+02,-2.60E+02,-2.66E+02
7.50E+01,-2.71E+02,-2.80E+02,-2.71E+02,-2.65E+02,-2.75E+02,-2.60E+02,-2.76E+02,-2.67E+02


==> data/SymbolRate_v_SNR_2026-01-20_new.csv <==
GBd,6_location,6,6_NGMI,6error100fs,6power,6power2,8_location,8,8_NGMI,8error100fs,8power,8power2,8power_measured,10_location,10,10_NGMI,10error50fs,10power,10power2,10power_measured,x
100,69,15.2,0.98199,,7.3,9.15,58,16.7,0.99361,,3.9,5.75,7.76,45,18.4,0.9991,18.7,1.8,3.65,5.26,3.46
120,70,14,0.95669,,8.5,10.35,60,15.9,0.98782,,5.2,7.05,9.12,204,16.8,0.99539,,2.7,4.55,5.18,2.48
140,73,12.9,0.91654,,9.3,11.15,61,14.9,0.97237,,5.9,7.75,9.84,205,15.9,0.9892,,3.6,5.45,6.82,3.22
160,75,10.4,0.77636,,10.6,12.45,64,13.4,0.9393,,6.7,8.55,11.07,52,14.8,0.97339,,4.4,6.25,8.31,3.91
180,,,,,,,66,12,0.87367,,7.5,9.35,11.65,206,13.7,0.94933,,5.2,7.05,8.56,3.36
200,,,,,,,68,10.7,0.79838,,8.7,10.55,13.6,56,12.7,0.90699,,6.2,8.05,10.05,3.85
220,,,,,,,,,,,,,,209,11.8,0.86095,13.2,6.8,8.65,10.36,3.56


==> data/expected_stage_10_220GBd.csv <==
freqs,PSD
-255.916524763596,-313.703667574435
-255.731024238252,-313.560501002206
-255.545523712909,-313.03827654702
-255.360023187566,-312.706913525879
-255.174522662222,-312.717796175164
-254.989022136879,-313.087239961531
-254.803521611536,-312.875867540105
-254.618021086193,-311.582918521797
-254.432520560849,-312.060354159238
-254.247020035506,-310.25809429255
-254.061519510163,-312.042128866445
-253.876018984819,-311.613347768081
-253.690518459476,-309.612933443152
-253.505017934133,-312.530440016155
-253.31951740879,-311.683976187058
-253.134016883446,-317.226805794762
-252.948516358103,-312.299667738454
-252.76301583276,-313.252679844817
-252.577515307416,-312.866722485262
-252.392014782073,-313.923355001279
-252.20651425673,-311.556182563047
-252.021013731387,-312.884390987078
-251.835513206043,-311.450237648864
-251.6500126807,-311.469740836265
-251.464512155357,-311.542377317825
-251.279011630013,-311.76849130057
-251.09351110467,-314.227826890047
-250.908010579327,-312.898688787747
-250.722510053984,-313.30150594226
-250.53700952864,-314.222998946471
-250.351509003297,-312.502294671018
-250.166008477954,-312.017500216509
-249.98050795261,-312.061095608868
-249.795007427267,-312.620248286349
-249.609506901924,-313.540294251313
-249.424006376581,-315.04196561333
-249.238505851237,-311.790891107011
-249.053005325894,-313.547314183638
-248.867504800551,-313.21235613467
-248.682004275207,-310.733295406033
-248.496503749864,-313.715557032336
-248.311003224521,-314.739115121198
-248.125502699178,-312.57717687463
-247.940002173834,-312.415545312799
-247.754501648491,-312.80863334846
-247.569001123148,-311.38160290036
-247.383500597804,-313.656827888012
-247.198000072461,-311.325104630766
-247.012499547118,-310.809926263946
-246.826999021775,-310.704782067732
-246.641498496431,-314.261275934651
-246.455997971088,-310.418194486545
-246.270497445745,-311.442537039563
-246.084996920401,-312.491807551724
-245.899496395058,-313.84589977176
-245.713995869715,-309.93072281332
-245.528495344372,-310.802265930484
-245.342994819028,-311.69927243376
-245.157494293685,-313.014832464479
-244.971993768342,-314.13923509379
-244.786493242998,-312.959228105077
-244.600992717655,-314.185520032594
-244.415492192312,-311.144244687014
-244.229991666969,-312.320851623395
-244.044491141625,-312.852001320798
-243.858990616282,-311.157303603435
-243.673490090939,-313.562106613727
-243.487989565595,-311.447714617623
-243.302489040252,-311.061547844099
-243.116988514909,-312.078800211812
-242.931487989566,-310.342456627998
-242.745987464222,-313.55919782733
-242.560486938879,-313.741154517631
-242.374986413536,-312.887497994132
-242.189485888192,-312.600665198442
-242.003985362849,-309.183932238044
-241.818484837506,-315.037400391502
-241.632984312163,-312.412853810986
-241.447483786819,-311.600230930036
-241.261983261476,-311.345036687299
-241.076482736133,-315.47041612903
-240.890982210789,-312.288850946631
-240.705481685446,-310.902377160244
-240.519981160103,-314.062562981808
-240.33448063476,-312.881319528688
-240.148980109416,-311.378749414866
-239.963479584073,-312.353404856845
-239.77797905873,-312.24946668502
-239.592478533387,-314.390743304645
-239.406978008043,-312.474435174057
-239.2214774827,-311.690027088447
-239.035976957357,-313.257344246948
-238.850476432013,-311.872234901979
-238.66497590667,-311.956986030072
-238.479475381327,-312.803904092967
-238.293974855983,-313.295269580749
-238.10847433064,-311.570626546926
-237.922973805297,-310.685115691503
-237.737473279954,-311.375555664735
-237.55197275461,-313.218661539453
-237.366472229267,-313.043582408419
-237.180971703924,-313.348394688087
-236.99547117858,-310.536308203291
-236.809970653237,-310.739762348521
-236.624470127894,-312.209708108937
-236.438969602551,-311.286227043225
-236.253469077207,-310.455660287702
-236.067968551864,-312.936180040811
-235.882468026521,-311.161484141284
-235.696967501178,-313.47547199819
-235.511466975834,-313.973128079628
-235.325966450491,-311.542585111639
-235.140465925148,-315.295034774729
-234.954965399804,-312.584451749218
-234.769464874461,-311.974012230275
-234.583964349118,-310.0045271675
-234.398463823775,-312.474731444385
-234.212963298431,-309.083277069846
-234.027462773088,-311.463839788391
-233.841962247745,-312.766953698478
-233.656461722401,-310.685236289668
-233.470961197058,-311.24108128833
-233.285460671715,-311.905343527438
-233.099960146372,-311.746946728743
-232.914459621028,-311.944181690127
-232.728959095685,-311.163040856476
-232.543458570342,-311.463047747078
-232.357958044998,-311.816627723756
-232.172457519655,-312.231546003468
-231.986956994312,-310.495283759377
-231.801456468969,-308.091201429745
-231.615955943625,-313.708879340399
-231.430455418282,-310.970940117339
-231.244954892939,-312.079970391308
-231.059454367595,-312.15107471488
-230.873953842252,-311.501799736483
-230.688453316909,-312.837775207541
-230.502952791566,-313.820897348814
-230.317452266222,-311.622118802559
-230.131951740879,-313.285161424913
-229.946451215536,-311.448924049189
-229.760950690192,-310.746669842224
-229.575450164849,-310.905220075769
-229.389949639506,-311.657356539741
-229.204449114163,-311.201518817446
-229.018948588819,-311.327656289591
-228.833448063476,-312.737040383164
-228.647947538133,-313.735308311625
-228.462447012789,-314.78014943818
-228.276946487446,-310.640760466596
-228.091445962103,-311.18604551642
-227.90594543676,-311.081967398827
-227.720444911416,-310.853519258768
-227.534944386073,-312.373102134382
-227.34944386073,-312.636054769932
-227.163943335386,-309.777324632692
-226.978442810043,-311.122965629668
-226.7929422847,-311.117538153948
-226.607441759357,-311.39381575373
-226.421941234013,-311.108488840264
-226.23644070867,-312.879779735969
-226.050940183327,-312.158872480411
-225.865439657983,-311.738121323601
-225.67993913264,-311.372341382754
-225.494438607297,-311.622356903329
-225.308938081954,-312.908846969256
-225.12343755661,-312.256731589104
-224.937937031267,-310.001397600975
-224.752436505924,-310.490455026382
-224.56693598058,-313.495717056463
-224.381435455237,-312.099710656684
-224.195934929894,-311.718359919683
-224.010434404551,-314.563497927651
-223.824933879207,-308.93155450815
-223.639433353864,-313.022640460532
-223.453932828521,-312.354851042665
-223.268432303177,-313.980058326813
-223.082931777834,-312.297011874047
-222.897431252491,-312.482382953678
-222.711930727148,-311.716063725456
-222.526430201804,-313.574892113533
-222.340929676461,-312.652736943189
-222.155429151118,-309.262953655087
-221.969928625774,-312.496747284355
-221.784428100431,-310.564206294878
-221.598927575088,-311.059542872887
-221.413427049745,-310.823392418218
-221.227926524401,-311.169716980295
-221.042425999058,-313.146427352978
-220.856925473715,-309.171649822065
-220.671424948371,-312.159866876551
-220.485924423028,-310.074029854077
-220.300423897685,-310.581667294037
-220.114923372342,-313.606593064011
-219.929422846998,-312.406670831293
-219.743922321655,-311.209948520518
-219.558421796312,-312.602546985249
-219.372921270968,-310.985371987946
-219.187420745625,-314.590359150368
-219.001920220282,-311.854247436458
-218.816419694939,-312.843269412998
-218.630919169595,-312.808559470808
-218.445418644252,-312.997730756194
-218.259918118909,-312.513468774453
-218.074417593565,-314.047511820251
-217.888917068222,-310.713907107281
-217.703416542879,-312.065655999297
-217.517916017536,-311.939203728058
-217.332415492192,-313.884525264286
-217.146914966849,-311.236730156834
-216.961414441506,-313.422238762067
-216.775913916162,-311.643183828533
-216.590413390819,-310.756948592129
-216.404912865476,-312.081874826717
-216.219412340133,-314.042081427306
-216.033911814789,-310.604582068235
-215.848411289446,-315.825918243725
-215.662910764103,-313.300371023357
-215.477410238759,-309.045139493943
-215.291909713416,-313.915194417605
-215.106409188073,-314.40227333287
-214.92090866273,-311.565111132312
-214.735408137386,-312.910243808181
-214.549907612043,-312.786592524117
-214.3644070867,-312.091089649457
-214.178906561356,-309.717949089116
-213.993406036013,-309.104133333394
-213.80790551067,-309.549436309598
-213.622404985327,-312.203989918308
-213.436904459983,-311.228973730464
-213.25140393464,-311.152842008606
-213.065903409297,-313.635138765041
-212.880402883953,-312.86674762654
-212.69490235861,-312.531921264314
-212.509401833267,-312.892779991225
-212.323901307924,-314.887234792649
-212.13840078258,-313.034808014207
-211.952900257237,-311.696667264381
-211.767399731894,-310.675794457999
-211.58189920655,-310.616250745626
-211.396398681207,-311.642844901565
-211.210898155864,-311.072568936895
-211.025397630521,-311.154627358548
-210.839897105177,-312.361797854244
-210.654396579834,-311.938382236937
-210.468896054491,-312.557535165831
-210.283395529147,-312.96094218524
-210.097895003804,-311.48702628021
-209.912394478461,-311.521403754513
-209.726893953118,-312.845839209136
-209.541393427774,-312.416898099608
-209.355892902431,-312.008783685017
-209.170392377088,-311.531969513078
-208.984891851744,-312.126347534096
-208.799391326401,-311.208360904976
-208.613890801058,-310.817715536681
-208.428390275715,-312.199161308536
-208.242889750371,-309.90846842426
-208.057389225028,-311.005403643934
-207.871888699685,-312.220948034314
-207.686388174341,-311.712604122938
-207.500887648998,-311.913688380664
-207.315387123655,-311.842821032016
-207.129886598312,-312.641738494961
-206.944386072968,-312.359898640765
-206.758885547625,-311.128702437201
-206.573385022282,-312.795167837735
-206.387884496939,-313.076885555092
-206.202383971595,-312.999026886041
-206.016883446252,-311.91573387882
-205.831382920909,-312.425617185224
-205.645882395565,-311.875187100238
-205.460381870222,-311.307738039141
-205.274881344879,-312.325608357917
-205.089380819535,-312.743567631211
-204.903880294192,-310.419070611229
-204.718379768849,-311.070453418236
-204.532879243506,-311.607508875666
-204.347378718162,-310.481824562523
-204.161878192819,-313.102722663354
-203.976377667476,-311.901265687468
-203.790877142133,-308.928310209112
-203.605376616789,-310.618893975616
-203.419876091446,-312.041755510903
-203.234375566103,-310.895723820062
-203.048875040759,-312.658022115249
-202.863374515416,-311.981903048933
-202.677873990073,-313.810467272196
-202.49237346473,-314.292595904882
-202.306872939386,-310.597172722869
-202.121372414043,-311.01564498876
-201.9358718887,-312.003277486315
-201.750371363356,-312.556678220272
-201.564870838013,-313.134404419061
-201.37937031267,-309.940925760931
-201.193869787327,-311.162213844024
-201.008369261983,-312.816732740794
-200.82286873664,-309.736904435349
-200.637368211297,-311.433852474624
-200.451867685953,-310.463647045452
-200.26636716061,-313.520595937261
-200.080866635267,-311.579164112564
-199.895366109924,-312.106705549023
-199.70986558458,-310.53202505007
-199.524365059237,-311.356378156374
-199.338864533894,-310.83084897733
-199.15336400855,-311.978669305649
-198.967863483207,-312.239733991982
-198.782362957864,-309.00706391632
-198.596862432521,-312.840468150296
-198.411361907177,-313.56296284426
-198.225861381834,-314.082808189559
-198.040360856491,-311.703016630394
-197.854860331147,-312.665725167975
-197.669359805804,-309.763103079662
-197.483859280461,-311.83334749499
-197.298358755118,-311.467092461345
-197.112858229774,-312.515280864079
-196.927357704431,-314.727972186402
-196.741857179088,-310.75021512962
-196.556356653744,-312.84545873743
-196.370856128401,-310.546178366132
-196.185355603058,-313.411063847711
-195.999855077715,-312.382972555719
-195.814354552371,-313.285843678723
-195.628854027028,-310.816114699153
-195.443353501685,-312.154877972565
-195.257852976341,-313.056013577165
-195.072352450998,-308.391855999673
-194.886851925655,-313.854817074249
-194.701351400312,-310.932922152789
-194.515850874968,-312.879354152491
-194.330350349625,-311.251248720795
-194.144849824282,-312.324096700923
-193.959349298938,-311.733286434444
-193.773848773595,-313.829837628967
-193.588348248252,-312.642017300276
-193.402847722909,-310.552687768904
-193.217347197565,-310.39700279742
-193.031846672222,-312.494868284214
-192.846346146879,-312.186906626793
-192.660845621535,-315.383569739541
-192.475345096192,-311.204455148759
-192.289844570849,-313.011539145354
-192.104344045506,-310.307880604665
-191.918843520162,-311.070300641682
-191.733342994819,-311.025639098035
-191.547842469476,-312.305197679758
-191.362341944132,-313.035744145885
-191.176841418789,-312.185588956202
-190.991340893446,-312.367340990652
-190.805840368103,-312.382576598708
-190.620339842759,-312.467304630243
-190.434839317416,-313.10252756289
-190.249338792073,-314.497072468873
-190.063838266729,-313.80959140045
-189.878337741386,-311.912642624281
-189.692837216043,-315.024211835748
-189.5073366907,-311.193597254511
-189.321836165356,-311.89411604068
-189.136335640013,-311.769548418748
-188.95083511467,-312.214975715422
-188.765334589326,-312.265208105916
-188.579834063983,-313.29627188608
-188.39433353864,-311.294952750518
-188.208833013297,-312.34628910517
-188.023332487953,-314.988928520708
-187.83783196261,-313.20553208934
-187.652331437267,-310.784160009267
-187.466830911923,-311.378960468962
-187.28133038658,-313.290841787603
-187.095829861237,-313.235556245077
-186.910329335894,-311.459143644264
-186.72482881055,-313.027155095157
-186.539328285207,-314.116803522617
-186.353827759864,-311.550052803427
-186.16832723452,-310.043354080739
-185.982826709177,-310.845137388004
-185.797326183834,-310.450956507934
-185.611825658491,-310.949387666776
-185.426325133147,-311.175011484356
-185.240824607804,-310.224493223189
-185.055324082461,-310.911580770063
-184.869823557117,-312.559471958453
-184.684323031774,-311.195426167845
-184.498822506431,-312.080694596697
-184.313321981088,-312.308706230434
-184.127821455744,-312.270690635706
-183.942320930401,-311.855527876795
-183.756820405058,-313.935966764092
-183.571319879715,-313.857543615732
-183.385819354371,-312.550573634847
-183.200318829028,-314.062738932003
-183.014818303685,-313.546969031664
-182.829317778341,-310.494079898339
-182.643817252998,-310.81420782851
-182.458316727655,-314.068299293403
-182.272816202312,-311.018289675588
-182.087315676968,-313.21221301313
-181.901815151625,-312.702368965427
-181.716314626282,-313.986380252521
-181.530814100938,-313.424706023142
-181.345313575595,-311.120667889276
-181.159813050252,-312.81748457813
-180.974312524908,-309.687031814327
-180.788811999565,-309.353526715588
-180.603311474222,-312.646011756951
-180.417810948879,-311.914756718496
-180.232310423535,-309.811404509694
-180.046809898192,-314.001595293481
-179.861309372849,-312.198119674135
-179.675808847506,-315.328966679762
-179.490308322162,-313.986938609371
-179.304807796819,-313.233630834622
-179.119307271476,-311.658547426965
-178.933806746132,-312.209686694687
-178.748306220789,-313.687877916658
-178.562805695446,-311.884028110577
-178.377305170103,-311.683873882057
-178.191804644759,-313.006064362972
-178.006304119416,-312.340142515127
-177.820803594073,-313.54469579418
-177.635303068729,-312.496726089575
-177.449802543386,-312.418710161106
-177.264302018043,-313.385254174783
-177.0788014927,-310.888375116069
-176.893300967356,-312.544029348392
-176.707800442013,-313.086359839569
-176.52229991667,-310.458279624777
-176.336799391326,-312.189059502986
-176.151298865983,-311.052327729238
-175.96579834064,-312.291986503405
-175.780297815297,-313.208542497049
-175.594797289953,-311.092768242341
-175.40929676461,-313.02972910288
-175.223796239267,-310.915111580501
-175.038295713923,-310.645662943078
-174.85279518858,-310.022600934502
-174.667294663237,-311.291084044769
-174.481794137894,-311.192860762248
-174.29629361255,-309.198571565685
-174.110793087207,-311.240540628835
-173.925292561864,-313.966293026518
-173.73979203652,-314.268422489191
-173.554291511177,-309.130310294167
-173.368790985834,-312.581945232279
-173.183290460491,-312.869145708985
-172.997789935147,-311.890270209919
-172.812289409804,-312.307549574841
-172.626788884461,-311.813944307164
-172.441288359117,-310.549931337272
-172.255787833774,-310.829853692666
-172.070287308431,-311.109837229317
-171.884786783088,-313.735208121108
-171.699286257744,-312.637780693524
-171.513785732401,-312.289107992842
-171.328285207058,-311.923965103505
-171.142784681714,-310.738121862469
-170.957284156371,-311.172819765092
-170.771783631028,-311.256282609032
-170.586283105685,-312.501991779456
-170.400782580341,-311.906727982198
-170.215282054998,-310.447134682957
-170.029781529655,-310.506748464364
-169.844281004311,-314.73764562455
-169.658780478968,-311.813702811857
-169.473279953625,-310.320193582538
-169.287779428282,-313.317100921279
-169.102278902938,-309.878096305885
-168.916778377595,-311.746133985264
-168.731277852252,-311.506858494434
-168.545777326908,-313.83906538955
-168.360276801565,-313.586973381159
-168.174776276222,-311.592657372375
-167.989275750879,-312.675893227138
-167.803775225535,-314.03082132045
-167.618274700192,-312.377965504967
-167.432774174849,-310.47007291493
-167.247273649505,-314.091449311175
-167.061773124162,-313.621502249947
-166.876272598819,-310.616158934979
-166.690772073476,-312.724485146933
-166.505271548132,-312.061666386856
-166.319771022789,-310.998080241456
-166.134270497446,-310.343944486088
-165.948769972102,-307.710741754347
-165.763269446759,-313.866062909837
-165.577768921416,-311.435761283186
-165.392268396073,-311.117791357297
-165.206767870729,-310.846842896957
-165.021267345386,-311.574523617472
-164.835766820043,-311.403601181045
-164.650266294699,-312.267200661774
-164.464765769356,-311.65386303253
-164.279265244013,-312.299448072152
-164.09376471867,-311.671596767174
-163.908264193326,-311.745026562268
-163.722763667983,-310.108601700676
-163.53726314264,-309.931843382123
-163.351762617296,-312.416460676086
-163.166262091953,-310.810687341467
-162.98076156661,-312.609325911381
-162.795261041267,-313.133399471058
-162.609760515923,-313.169615464698
-162.42425999058,-311.033700263321
-162.238759465237,-310.595822253336
-162.053258939893,-312.034307252763
-161.86775841455,-309.738934718414
-161.682257889207,-315.969684783802
-161.496757363864,-314.226768491101
-161.31125683852,-313.263676649057
-161.125756313177,-312.673186000817
-160.940255787834,-312.841977278278
-160.754755262491,-310.301516170231
-160.569254737147,-311.406746258848
-160.383754211804,-311.650495331562
-160.198253686461,-310.450924206211
-160.012753161117,-310.940988976485
-159.827252635774,-311.145309023573
-159.641752110431,-314.19347760896
-159.456251585088,-312.71125497424
-159.270751059744,-311.467991857633
-159.085250534401,-311.539959135243
-158.899750009058,-313.276930893311
-158.714249483714,-312.848962728101
-158.528748958371,-313.568616604581
-158.343248433028,-311.879617327144
-158.157747907684,-311.85765347353
-157.972247382341,-312.244234243149
-157.786746856998,-312.351319631023
-157.601246331655,-311.171758851345
-157.415745806311,-311.731518258277
-157.230245280968,-313.181091177632
-157.044744755625,-309.057767205567
-156.859244230282,-309.449217414963
-156.673743704938,-311.121365257869
-156.488243179595,-311.465166280436
-156.302742654252,-310.794005524837
-156.117242128908,-312.85013472032
-155.931741603565,-309.912046216102
-155.746241078222,-312.007772264497
-155.560740552879,-308.688167974816
-155.375240027535,-312.018818475198
-155.189739502192,-311.6677900154
-155.004238976849,-312.43886702682
-154.818738451505,-313.614899261526
-154.633237926162,-310.812801689917
-154.447737400819,-312.681030133671
-154.262236875476,-311.113851694008
-154.076736350132,-312.707471802624
-153.891235824789,-311.010449964903
-153.705735299446,-311.815174888928
-153.520234774102,-311.557051193274
-153.334734248759,-312.179470498203
-153.149233723416,-310.862686663831
-152.963733198073,-314.134801672576
-152.778232672729,-311.403681762024
-152.592732147386,-311.903600789311
-152.407231622043,-314.633353600169
-152.221731096699,-314.040986832144
-152.036230571356,-313.129777476069
-151.850730046013,-311.432559648983
-151.66522952067,-310.337540141127
-151.479728995326,-312.112846037677
-151.294228469983,-311.647727005736
-151.10872794464,-311.260769010878
-150.923227419296,-310.104371890802
-150.737726893953,-312.044728940757
-150.55222636861,-311.89832743053
-150.366725843267,-312.23616989273
-150.181225317923,-312.055248694342
-149.99572479258,-310.186127878636
-149.810224267237,-311.514951555993
-149.624723741893,-311.016895212853
-149.43922321655,-310.488892071862
-149.253722691207,-312.126778579988
-149.068222165864,-311.796064793691
-148.88272164052,-313.887150186506
-148.697221115177,-312.948778738305
-148.511720589834,-309.733979297047
-148.32622006449,-314.082230330189
-148.140719539147,-313.306372205398
-147.955219013804,-314.395658928446
-147.769718488461,-311.11819327432
-147.584217963117,-310.761512674214
-147.398717437774,-308.18311603429
-147.213216912431,-311.752099674104
-147.027716387087,-311.463155772886
-146.842215861744,-312.205108757632
-146.656715336401,-312.041369440391
-146.471214811058,-310.916650771169
-146.285714285714,-310.522347083211
-146.100213760371,-313.911929208639
-145.914713235028,-311.297056643152
-145.729212709684,-312.853120760749
-145.543712184341,-311.075809696308
-145.358211658998,-313.319265968787
-145.172711133655,-312.900978064802
-144.987210608311,-312.36401833805
-144.801710082968,-311.869850663999
-144.616209557625,-313.188461033866
-144.430709032281,-310.467676710853
-144.245208506938,-311.374123393259
-144.059707981595,-314.44341362663
-143.874207456252,-310.937891495735
-143.688706930908,-313.065510202009
-143.503206405565,-310.546887394747
-143.317705880222,-314.21012718774
-143.132205354878,-311.558328395196
-142.946704829535,-312.216629178445
-142.761204304192,-312.697483027743
-142.575703778849,-312.250251287857
-142.390203253505,-310.695630743739
-142.204702728162,-314.880856690691
-142.019202202819,-311.22600895767
-141.833701677475,-312.174995019069
-141.648201152132,-311.701211761493
-141.462700626789,-312.480327488079
-141.277200101446,-309.450453707234
-141.091699576102,-309.801377954155
-140.906199050759,-312.038640609322
-140.720698525416,-310.832511416039
-140.535198000072,-310.867101065764
-140.349697474729,-312.293307711643
-140.164196949386,-314.37981031061
-139.978696424043,-312.827174263414
-139.793195898699,-310.494425069534
-139.607695373356,-312.501913331234
-139.422194848013,-312.734914760247
-139.236694322669,-311.828450563846
-139.051193797326,-311.5832982782
-138.865693271983,-315.950588393352
-138.68019274664,-311.170678754298
-138.494692221296,-310.81571014754
-138.309191695953,-310.243668527038
-138.12369117061,-311.291094258682
-137.938190645266,-311.70839301436
-137.752690119923,-312.001080440621
-137.56718959458,-310.899431681763
-137.381689069237,-311.747984431305
-137.196188543893,-310.298824241504
-137.01068801855,-312.00713742328
-136.825187493207,-310.703751547138
-136.639686967863,-313.49763836653
-136.45418644252,-312.506101875491
-136.268685917177,-310.403248329307
-136.083185391834,-310.672992138076
-135.89768486649,-314.405811346388
-135.712184341147,-310.532750641945
-135.526683815804,-308.890409771304
-135.34118329046,-314.348122147851
-135.155682765117,-311.775991611137
-134.970182239774,-310.264627196223
-134.784681714431,-310.651465164967
-134.599181189087,-311.974480821318
-134.413680663744,-312.425302394927
-134.228180138401,-312.050114213137
-134.042679613057,-314.946489397511
-133.857179087714,-309.996489098939
-133.671678562371,-311.999876347498
-133.486178037028,-312.1868217328
-133.300677511684,-308.865518724881
-133.115176986341,-311.964726751395
-132.929676460998,-311.579554874018
-132.744175935654,-314.520780064901
-132.558675410311,-313.152255900393
-132.373174884968,-312.919447444192
-132.187674359625,-312.888387778727
-132.002173834281,-311.22760860657
-131.816673308938,-311.00070395072
-131.631172783595,-311.63727730034
-131.445672258252,-310.618961318307
-131.260171732908,-313.493931640382
-131.074671207565,-311.271403617265
-130.889170682222,-311.257448741441
-130.703670156878,-311.255293294689
-130.518169631535,-310.637997124833
-130.332669106192,-310.705373325576
-130.147168580849,-312.162785772057
-129.961668055505,-309.832387460935
-129.776167530162,-312.85197676769
-129.590667004819,-312.232584609138
-129.405166479475,-313.584598838919
-129.219665954132,-310.607434745235
-129.034165428789,-310.149891101466
-128.848664903446,-309.607950410232
-128.663164378102,-309.905147076294
-128.477663852759,-310.742836203442
-128.292163327416,-312.297712390559
-128.106662802072,-311.006654271093
-127.921162276729,-309.900812909444
-127.735661751386,-313.507740914719
-127.550161226043,-311.144079048251
-127.364660700699,-310.908273691454
-127.179160175356,-309.252402211941
-126.993659650013,-309.324740574379
-126.808159124669,-309.421960861183
-126.622658599326,-311.842649971872
-126.437158073983,-312.045846225207
-126.25165754864,-310.350072388115
-126.066157023296,-312.432997943194
-125.880656497953,-310.043950450068
-125.69515597261,-311.042065751289
-125.509655447266,-311.598369472883
-125.324154921923,-311.726208589415
-125.13865439658,-310.627032746817
-124.953153871237,-311.660573220186
-124.767653345893,-311.107071114183
-124.58215282055,-309.369158511229
-124.396652295207,-311.44359903776
-124.211151769863,-310.170887893572
-124.02565124452,-312.778641166437
-123.840150719177,-310.63768604584
-123.654650193834,-311.4292658707
-123.46914966849,-310.574153885407
-123.283649143147,-310.842294825421
-123.098148617804,-315.380366373025
-122.91264809246,-310.886444030857
-122.727147567117,-310.641188289022
-122.541647041774,-309.534790508094
-122.356146516431,-313.72698200974
-122.170645991087,-309.437811279727
-121.985145465744,-311.370362459442
-121.799644940401,-311.013148973032
-121.614144415057,-310.907784443591
-121.428643889714,-316.036349745538
-121.243143364371,-315.217945250077
-121.057642839028,-311.013408139248
-120.872142313684,-310.885687115394
-120.686641788341,-310.871863491443
-120.501141262998,-309.183004383989
-120.315640737654,-311.114455752992
-120.130140212311,-313.976042610862
-119.944639686968,-26.8018307175693
-119.759139161625,-27.2843775039924
-119.573638636281,-28.3393906178016
-119.388138110938,-25.1759336463742
-119.202637585595,-25.5784114123101
-119.017137060251,-27.8371255358749
-118.831636534908,-25.5870354943753
-118.646136009565,-27.244919462151
-118.460635484222,-26.1284368708618
-118.275134958878,-27.3030667896351
-118.089634433535,-24.8582544080953
-117.904133908192,-26.7973690042022
-117.718633382848,-25.0438389382649
-117.533132857505,-24.8297365426568
-117.347632332162,-27.6009494580841
-117.162131806819,-26.6670541986174
-116.976631281475,-27.5245692700116
-116.791130756132,-25.6716269930868
-116.605630230789,-26.6675698670166
-116.420129705445,-25.3622128768414
-116.234629180102,-25.1078988544663
-116.049128654759,-26.0617127001716
-115.863628129416,-25.2954768770129
-115.678127604072,-24.4522433924683
-115.492627078729,-24.9711609081585
-115.307126553386,-26.802516295757
-115.121626028042,-23.3218961181776
-114.936125502699,-26.5759830017299
-114.750624977356,-26.9644724545838
-114.565124452013,-23.9065300049049
-114.379623926669,-26.4974698167044
-114.194123401326,-26.6614817034646
-114.008622875983,-24.9590833465044
-113.823122350639,-26.1334641184664
-113.637621825296,-26.300496309355
-113.452121299953,-25.6695484518337
-113.26662077461,-25.4463000999453
-113.081120249266,-27.3318095845349
-112.895619723923,-26.316811261345
-112.71011919858,-24.8684939466255
-112.524618673236,-23.3388943674122
-112.339118147893,-26.6031068542644
-112.15361762255,-27.9212626833067
-111.968117097207,-24.1329741342911
-111.782616571863,-23.6721102868446
-111.59711604652,-24.2477587970434
-111.411615521177,-24.90152859572
-111.226114995833,-25.270883752643
-111.04061447049,-23.9188977657438
-110.855113945147,-17.361916279852
-110.669613419804,-14.4385992657953
-110.48411289446,-13.9191375524367
-110.298612369117,-7.85837816458226
-110.113111843774,-6.70182027846182
-109.92761131843,-7.96367606240503
-109.742110793087,-7.57614869357469
-109.556610267744,-5.1452884899071
-109.371109742401,-5.36407325153293
-109.185609217057,-6.94936579894588
-109.000108691714,-2.19234462824348
-108.814608166371,-7.01971509152148
-108.629107641028,-8.25450696857276
-108.443607115684,-2.59013582448175
-108.258106590341,-4.73290238422148
-108.072606064998,-3.52720204113307
-107.887105539654,-3.9580991288846
-107.701605014311,-2.42058721748184
-107.516104488968,-5.83307711750832
-107.330603963624,-7.53205975237047
-107.145103438281,-4.72241775283098
-106.959602912938,-3.64555064285129
-106.774102387595,-5.38518461960942
-106.588601862251,-4.15628501064522
-106.403101336908,-4.80276182606013
-106.217600811565,-4.63104724942647
-106.032100286221,-4.77011567419397
-105.846599760878,-4.05680765395407
-105.661099235535,-2.5785556633431
-105.475598710192,-5.23229078332409
-105.290098184848,-4.36590229673905
-105.104597659505,-4.51108591752154
-104.919097134162,-2.73995043421549
-104.733596608819,-4.72508656055427
-104.548096083475,-3.05828377446221
-104.362595558132,-5.5755287826277
-104.177095032789,-3.96758726182179
-103.991594507445,-4.34563288502547
-103.806093982102,-5.36543084776335
-103.620593456759,-4.01202586926092
-103.435092931415,-5.22639514284897
-103.249592406072,-6.21596306762997
-103.064091880729,-5.9600479130841
-102.878591355386,-7.08685708179651
-102.693090830042,-4.30592116223441
-102.507590304699,-3.90889939624721
-102.322089779356,-5.00755943949569
-102.136589254013,-4.19864187380055
-101.951088728669,-4.71504296829134
-101.765588203326,-1.87481443411075
-101.580087677983,-5.24406830853667
-101.394587152639,-4.39759155172364
-101.209086627296,-4.74356035952698
-101.023586101953,-7.92260880205016
-100.83808557661,-6.12285099836099
-100.652585051266,-5.45721586620701
-100.467084525923,-9.42552007354112
-100.28158400058,-5.57422411275554
-100.096083475236,-7.34294514624311
-99.9105829498931,-4.96098014433709
-99.7250824245498,-4.97953220377173
-99.5395818992065,-3.46451139067695
-99.3540813738633,-4.84669669013361
-99.16858084852,-4.27697305173197
-98.9830803231767,-1.0243371656657
-98.7975797978334,-2.05974178551604
-98.6120792724901,-5.28795017063483
-98.4265787471468,-1.6084698285682
-98.2410782218036,-5.98163260358405
-98.0555776964603,-2.05439634445028
-97.870077171117,-7.40301395882203
-97.6845766457737,-3.77863629661901
-97.4990761204304,-4.967749159131
-97.3135755950871,-5.01676576675858
-97.1280750697438,-2.65680550081463
-96.9425745444005,-5.13124939383879
-96.7570740190573,-6.0690223723284
-96.571573493714,-6.33008669150634
-96.3860729683707,-6.32237538720442
-96.2005724430274,-6.16839267989711
-96.0150719176841,-5.11056458694354
-95.8295713923409,-5.08329983622104
-95.6440708669976,-6.17401591689863
-95.4585703416543,-5.57264011151143
-95.273069816311,-4.11797711648488
-95.0875692909677,-3.80549163258294
-94.9020687656244,-3.25175810715605
-94.7165682402812,-3.58489813405986
-94.5310677149378,-3.60920306118174
-94.3455671895946,-4.46596572229674
-94.1600666642513,-5.97144428767028
-93.974566138908,-4.81078555989374
-93.7890656135647,-3.16871997318999
-93.6035650882214,-5.05620868480193
-93.4180645628781,-7.52221552121543
-93.2325640375349,-5.02462358683725
-93.0470635121916,-5.78496129668042
-92.8615629868483,-4.02171856371866
-92.676062461505,-2.7695418476341
-92.4905619361617,-4.07165398912967
-92.3050614108184,-3.84868447681345
-92.1195608854751,-6.93831779967566
-91.9340603601319,-3.53034361967497
-91.7485598347886,-5.04189687273136
-91.5630593094453,-3.35766084954672
-91.377558784102,-4.95470721800615
-91.1920582587587,-3.72050198528385
-91.0065577334154,-5.7425490005481
-90.8210572080722,-6.3382897824528
-90.6355566827289,-3.55100526904722
-90.4500561573856,-3.97146309728838
-90.2645556320423,-4.65790977632876
-90.079055106699,-6.2319240374576
-89.8935545813557,-5.15460809897934
-89.7080540560125,-5.13529888505148
-89.5225535306692,-3.66049236490703
-89.3370530053259,-4.78703842132489
-89.1515524799826,-6.46515837392243
-88.9660519546393,-3.83993231721192
-88.780551429296,-4.57281074507016
-88.5950509039527,-4.59492444118418
-88.4095503786095,-6.08311408980153
-88.2240498532662,-2.72382899837532
-88.0385493279229,-1.76317622486847
-87.8530488025796,-3.07323366455407
-87.6675482772363,-2.87788158234092
-87.482047751893,-4.67192221506001
-87.2965472265497,-7.5028155359074
-87.1110467012064,-4.2570768086912
-86.9255461758632,-6.17473869358139
-86.7400456505199,-6.09218129046307
-86.5545451251766,-4.84513573539677
-86.3690445998333,-3.46552081980296
-86.18354407449,-4.19034785806817
-85.9980435491468,-6.56121829398252
-85.8125430238035,-6.39895259000909
-85.6270424984602,-3.79968493517261
-85.4415419731169,-4.55128351453897
-85.2560414477736,-8.11312096440264
-85.0705409224303,-7.92753199258202
-84.8850403970871,-6.04595419712832
-84.6995398717438,-4.22257923539307
-84.5140393464005,-6.21212771580225
-84.3285388210572,-4.22888589549524
-84.1430382957139,-3.72344256230932
-83.9575377703706,-6.81199880483415
-83.7720372450273,-6.76805270817017
-83.586536719684,-2.93523604634954
-83.4010361943408,-5.75990828766805
-83.2155356689975,-6.11535865020159
-83.0300351436542,-4.36770922121187
-82.8445346183109,-6.34228087925175
-82.6590340929676,-5.70384865234901
-82.4735335676243,-6.41528691810517
-82.2880330422811,-4.99931025412506
-82.1025325169378,-7.31032820548934
-81.9170319915945,-5.22199004662201
-81.7315314662512,-5.45303359324927
-81.5460309409079,-4.66277873746303
-81.3605304155646,-4.6425957573795
-81.1750298902213,-1.56316063961214
-80.9895293648781,-7.4770457262767
-80.8040288395348,-3.89931696130283
-80.6185283141915,-3.32453767744057
-80.4330277888482,-3.89712940049471
-80.2475272635049,-6.61925862610401
-80.0620267381616,-3.95794570206193
-79.8765262128184,-5.35518540727509
-79.6910256874751,-5.54232177446735
-79.5055251621318,-3.43634152186738
-79.3200246367885,-6.23830790381669
-79.1345241114452,-3.4779348883786
-78.949023586102,-5.12576445839692
-78.7635230607587,-4.13947085109039
-78.5780225354154,-8.46897552717694
-78.3925220100721,-3.29441892793282
-78.2070214847288,-2.6310627555325
-78.0215209593855,-3.9211367514775
-77.8360204340422,-3.18988295955297
-77.6505199086989,-4.19703113834296
-77.4650193833557,-4.84224833716387
-77.2795188580124,-5.95348527002848
-77.0940183326691,-6.03141177744892
-76.9085178073258,-4.86741943012457
-76.7230172819825,-5.97439455344586
-76.5375167566392,-3.49029272412487
-76.3520162312959,-5.26566574537559
-76.1665157059527,-4.66786935698701
-75.9810151806094,-6.33999884216203
-75.7955146552661,-3.69684810347295
-75.6100141299228,-4.80647604422424
-75.4245136045795,-5.14816741754069
-75.2390130792362,-3.88419098008139
-75.053512553893,-5.2721462409831
-74.8680120285497,-4.54934491406779
-74.6825115032064,-3.10590711941897
-74.4970109778631,-3.84532571518393
-74.3115104525198,-4.11609264156496
-74.1260099271765,-4.18398731436611
-73.9405094018333,-4.22032570189482
-73.75500887649,-5.85223957663766
-73.5695083511467,-6.06814441814178
-73.3840078258034,-4.98002986899563
-73.1985073004601,-7.09862685861177
-73.0130067751168,-5.76245116604282
-72.8275062497735,-1.91491802802815
-72.6420057244303,-6.54562889996483
-72.456505199087,-4.60712518150723
-72.2710046737437,-4.56422364909646
-72.0855041484004,-5.00255961329326
-71.9000036230571,-4.5740206136358
-71.7145030977138,-3.93505023359012
-71.5290025723705,-3.81198531873601
-71.3435020470273,-3.00451571028286
-71.158001521684,-5.85249688993508
-70.9725009963407,-4.08102188025417
-70.7870004709974,-4.71107751652237
-70.6014999456541,-4.81798232841312
-70.4159994203108,-3.29864722970048
-70.2304988949676,-5.48011733232339
-70.0449983696243,-4.92287687197363
-69.859497844281,-7.09560088548717
-69.6739973189377,-5.29925503610471
-69.4884967935944,-5.8818109087259
-69.3029962682511,-5.58646653827732
-69.1174957429079,-6.76041863994564
-68.9319952175646,-2.71909225448543
-68.7464946922213,-4.99385512675919
-68.560994166878,-5.35971641847483
-68.3754936415347,-5.10215123240145
-68.1899931161914,-4.52685169580714
-68.0044925908481,-4.70278429513016
-67.8189920655049,-4.04058240696192
-67.6334915401616,-3.79267446056633
-67.4479910148183,-3.7346227457423
-67.262490489475,-6.45186281277805
-67.0769899641317,-2.49841603126306
-66.8914894387884,-4.02131513464185
-66.7059889134452,-5.46711519235809
-66.5204883881019,-4.23382226288574
-66.3349878627586,-5.37324628306881
-66.1494873374153,-4.09497129128268
-65.963986812072,-3.87825230829344
-65.7784862867287,-2.98088951596269
-65.5929857613854,-3.4403313299899
-65.4074852360422,-2.97828222144757
-65.2219847106989,-3.99865917210865
-65.0364841853556,-2.96636053892625
-64.8509836600123,-5.28596598811173
-64.665483134669,-3.84993676075855
-64.4799826093257,-4.91216959745424
-64.2944820839824,-6.15867812812623
-64.1089815586392,-2.25967099900448
-63.9234810332959,-3.80755535836451
-63.7379805079526,-4.50096030915456
-63.5524799826093,-2.59243668268908
-63.366979457266,-4.45542752027563
-63.1814789319227,-3.67331370947024
-62.9959784065795,-4.74857127272139
-62.8104778812362,-4.85136699926746
-62.6249773558929,-2.63650987077364
-62.4394768305496,-2.10741125304446
-62.2539763052063,-3.83178301195886
-62.068475779863,-5.36507343080707
-61.8829752545197,-2.83326839429452
-61.6974747291765,-5.12875434204355
-61.5119742038332,-5.62357493782413
-61.3264736784899,-3.13430532650531
-61.1409731531466,-5.80401982164618
-60.9554726278033,-5.68559113690627
-60.76997210246,-2.45867406944377
-60.5844715771167,-4.51467429587241
-60.3989710517735,-4.15512265035467
-60.2134705264302,-4.28766068133783
-60.0279700010869,-3.44621613668524
-59.8424694757436,-3.48947456064545
-59.6569689504003,-3.24206126628964
-59.4714684250571,-3.53212168364034
-59.2859678997138,-4.09051482178153
-59.1004673743705,-4.31033321426658
-58.9149668490272,-7.43438345844893
-58.7294663236839,-3.37645522767185
-58.5439657983406,-3.28578741972696
-58.3584652729973,-4.03579938442384
-58.172964747654,-4.81108913060399
-57.9874642223108,-4.69202568020968
-57.8019636969675,-7.37660975860747
-57.6164631716242,-3.50473046553716
-57.4309626462809,-7.07328500237999
-57.2454621209376,-6.31871252088425
-57.0599615955943,-5.88180374413649
-56.8744610702511,-4.30888280772893
-56.6889605449078,-4.6828212037601
-56.5034600195645,-6.3061334610167
-56.3179594942212,-4.63361151710799
-56.1324589688779,-2.7452559791161
-55.9469584435346,-2.69435604568785
-55.7614579181914,-5.77928744133654
-55.5759573928481,-6.07670140836531
-55.3904568675048,-4.6102972360255
-55.2049563421615,-2.58248658509179
-55.0194558168182,-4.70653025404492
-54.8339552914749,-5.50400813828524
-54.6484547661316,-6.05913977028401
-54.4629542407884,-6.693306207384
-54.2774537154451,-7.83106657163745
-54.0919531901018,-6.03726480337743
-53.9064526647585,-5.89298980180224
-53.7209521394152,-3.744784571238
-53.5354516140719,-5.148663448059
-53.3499510887286,-4.42338991724969
-53.1644505633854,-4.17255066716639
-52.9789500380421,-8.10100405632248
-52.7934495126988,-6.16477507257476
-52.6079489873555,-5.04135770005685
-52.4224484620122,-1.66204346321109
-52.2369479366689,-3.42927493072938
-52.0514474113257,-3.39655199908366
-51.8659468859824,-3.75564061799039
-51.6804463606391,-6.32997436286685
-51.4949458352958,-4.39268665008647
-51.3094453099525,-3.99996580804482
-51.1239447846092,-4.85639165756234
-50.9384442592659,-6.08876109295828
-50.7529437339227,-4.8487337304792
-50.5674432085794,-4.16712399864899
-50.3819426832361,-5.83410755897505
-50.1964421578928,-5.58604592319605
-50.0109416325495,-5.0436014229863
-49.8254411072063,-5.07088549883395
-49.639940581863,-4.30268889058263
-49.4544400565197,-4.46185884129902
-49.2689395311764,-3.03828647960144
-49.0834390058331,-4.53869056801098
-48.8979384804898,-4.28321537635861
-48.7124379551465,-3.05259912520357
-48.5269374298033,-5.85549316588308
-48.34143690446,-4.65743058739226
-48.1559363791167,-3.73821274840154
-47.9704358537734,-5.08539264389053
-47.7849353284301,-5.17916163399475
-47.5994348030868,-5.98942392526875
-47.4139342777435,-2.85525290374351
-47.2284337524003,-4.07347389740318
-47.042933227057,-0.876125684079469
-46.8574327017137,-5.90525711429289
-46.6719321763704,-4.04279440483685
-46.4864316510271,-6.25399259481993
-46.3009311256838,-2.17353999420403
-46.1154306003406,-3.56910105877549
-45.9299300749973,-4.5192258349163
-45.744429549654,-4.52713514872138
-45.5589290243107,-2.64827631371561
-45.3734284989674,-3.4267857374446
-45.1879279736241,-5.76466808658533
-45.0024274482808,-5.07144517890087
-44.8169269229376,-3.80380747863451
-44.6314263975943,-5.85119993795148
-44.445925872251,-6.38977795784608
-44.2604253469077,-3.83548494333628
-44.0749248215644,-5.41978561720886
-43.8894242962211,-5.21594172739206
-43.7039237708778,-3.73190944155762
-43.5184232455346,-3.80040498787162
-43.3329227201913,-4.7717179326709
-43.147422194848,-3.40785973954361
-42.9619216695047,-3.78791412746077
-42.7764211441614,-4.23291896774064
-42.5909206188181,-2.28779427138154
-42.4054200934749,-3.91832208946012
-42.2199195681316,-4.96814248625947
-42.0344190427883,-3.7497608906581
-41.848918517445,-5.18032515933949
-41.6634179921017,-3.75047332426838
-41.4779174667584,-5.6142458555691
-41.2924169414151,-4.26943139397551
-41.1069164160719,-6.02420049424526
-40.9214158907286,-4.9083968211696
-40.7359153653853,-7.18580365235242
-40.550414840042,-5.5645327769564
-40.3649143146987,-4.94777757527245
-40.1794137893554,-5.56498202152663
-39.9939132640122,-5.34966800245395
-39.8084127386689,-2.77885965340256
-39.6229122133256,-5.41240313230723
-39.4374116879823,-3.67707250250547
-39.251911162639,-4.20418538722392
-39.0664106372957,-4.50190415985881
-38.8809101119524,-3.6032580566476
-38.6954095866092,-4.81946376595396
-38.5099090612659,-4.3911586693531
-38.3244085359226,-3.89410988815202
-38.1389080105793,-4.33698554225425
-37.953407485236,-4.07086043323166
-37.7679069598927,-5.81486269605263
-37.5824064345495,-5.90854609975834
-37.3969059092062,-2.91604491271315
-37.2114053838629,-3.52668376516436
-37.0259048585196,-3.25435173422234
-36.8404043331763,-5.14716834943499
-36.654903807833,-1.96425591260217
-36.4694032824897,-3.16992323946342
-36.2839027571465,-4.33233139261461
-36.0984022318032,-4.1808862534523
-35.9129017064599,-5.72502037574672
-35.7274011811166,-2.52590687719761
-35.5419006557733,-6.37404696654906
-35.35640013043,-4.33159181654661
-35.1708996050868,-3.92516470904876
-34.9853990797435,-3.90037724293497
-34.7998985544002,-5.41254687322966
-34.6143980290569,-2.76972634210793
-34.4288975037136,-2.79546188818772
-34.2433969783703,-6.5804902067939
-34.057896453027,-2.64328372917625
-33.8723959276838,-3.10141237146931
-33.6868954023405,-7.74330466333556
-33.5013948769972,-2.32391999091536
-33.3158943516539,-1.83134934363957
-33.1303938263106,-1.25078646838966
-32.9448933009673,-3.54774404502537
-32.759392775624,-4.8366442033816
-32.5738922502808,-7.61216333778198
-32.3883917249375,-6.82770658437731
-32.2028911995942,-3.62802382617404
-32.0173906742509,-5.7970759269304
-31.8318901489076,-5.15952461261159
-31.6463896235643,-4.6709210477826
-31.4608890982211,-3.7467806810749
-31.2753885728778,-5.40242455421357
-31.0898880475345,-5.13880172161022
-30.9043875221912,-5.55540501069552
-30.7188869968479,-4.92333190141552
-30.5333864715046,-7.02716856754188
-30.3478859461614,-6.0205395518345
-30.1623854208181,-5.37773353441034
-29.9768848954748,-4.16641686858014
-29.7913843701315,-3.67758332060414
-29.6058838447882,-2.86111873768617
-29.4203833194449,-4.34686170111934
-29.2348827941016,-3.6040784568484
-29.0493822687584,-1.63168865099327
-28.8638817434151,-3.08766625062954
-28.6783812180718,-5.06633753576276
-28.4928806927285,-2.7295846349557
-28.3073801673852,-7.63770331799097
-28.1218796420419,-4.60461091408457
-27.9363791166986,-4.91444441014853
-27.7508785913554,-5.67165088743918
-27.5653780660121,-5.38529091567534
-27.3798775406688,-3.11215944667836
-27.1943770153255,-3.47570251224137
-27.0088764899822,-6.41558931806514
-26.8233759646389,-3.5894760387793
-26.6378754392957,-5.8674230675297
-26.4523749139524,-3.5501069535769
-26.2668743886091,-4.64689101592441
-26.0813738632658,-4.56653452203032
-25.8958733379225,-4.18700993011328
-25.7103728125792,-8.1686962445263
-25.5248722872359,-5.81881375017818
-25.3393717618927,-3.87969488447887
-25.1538712365494,-6.56017788275997
-24.9683707112061,-4.27794449577105
-24.7828701858628,-5.59665708782869
-24.5973696605195,-4.83332070419071
-24.4118691351762,-5.56262620222236
-24.226368609833,-7.04244495525046
-24.0408680844897,-3.60614823001464
-23.8553675591464,-3.08887307736536
-23.6698670338031,-4.08158037632346
-23.4843665084598,-5.30739461758505
-23.2988659831165,-5.66625434454478
-23.1133654577732,-4.82107215116372
-22.92786493243,-3.54094865285334
-22.7423644070867,-6.13752653715568
-22.5568638817434,-5.60230109065172
-22.3713633564001,-4.13155424734266
-22.1858628310568,-6.11306965516295
-22.0003623057135,-5.70671150803456
-21.8148617803703,-4.69122662822517
-21.629361255027,-3.25532187742135
-21.4438607296837,-4.633147830627
-21.2583602043404,-5.64260783022904
-21.0728596789971,-3.16128603464804
-20.8873591536538,-2.77522607354929
-20.7018586283105,-6.74804795269459
-20.5163581029673,-3.45167290845664
-20.330857577624,-4.66648231640239
-20.1453570522807,-6.15434582114945
-19.9598565269374,-4.8334706296563
-19.7743560015941,-4.80284232706479
-19.5888554762508,-7.48645457285528
-19.4033549509076,-6.01261243827285
-19.2178544255643,-4.38518324683835
-19.032353900221,-5.20376842962656
-18.8468533748777,-7.06194019212781
-18.6613528495344,-4.55853354265764
-18.4758523241911,-2.17083251024864
-18.2903517988478,-2.31955519150655
-18.1048512735046,-4.30707941051504
-17.9193507481613,-4.70451167467972
-17.733850222818,-5.50274413273962
-17.5483496974747,-4.99719540558466
-17.3628491721314,-5.32156399372558
-17.1773486467881,-3.80072336681179
-16.9918481214448,-5.53484076974367
-16.8063475961016,-4.4313954413593
-16.6208470707583,-5.01342094648497
-16.435346545415,-3.22781570389502
-16.2498460200717,-5.48683713222003
-16.0643454947284,-2.91091636586476
-15.8788449693851,-4.47228165218836
-15.6933444440419,-5.51749640618605
-15.5078439186986,-3.53741237251941
-15.3223433933553,-2.27077706229367
-15.136842868012,-6.06582487364425
-14.9513423426687,-3.58767326518391
-14.7658418173254,-6.23961449899402
-14.5803412919822,-3.87362406872955
-14.3948407666389,-3.62452643320454
-14.2093402412956,-3.66622465217252
-14.0238397159523,-3.2016706812017
-13.838339190609,-4.74669473622819
-13.6528386652657,-3.87267810472119
-13.4673381399224,-4.67895515342069
-13.2818376145792,-7.3203987677221
-13.0963370892359,-5.62758852127773
-12.9108365638926,-2.78046263149325
-12.7253360385493,-5.19174288019859
-12.539835513206,-3.87367080293708
-12.3543349878627,-4.74083272693167
-12.1688344625194,-3.63385349222619
-11.9833339371762,-4.19109004487611
-11.7978334118329,-4.08890186913548
-11.6123328864896,-5.42320100363678
-11.4268323611463,-4.26826675542002
-11.241331835803,-5.86505246869358
-11.0558313104597,-3.02144695941081
-10.8703307851165,-3.53301301900372
-10.6848302597732,-4.76716852588588
-10.4993297344299,-6.5502805993407
-10.3138292090866,-4.20932288650533
-10.1283286837433,-6.13607261190215
-9.94282815840003,-3.86749351597106
-9.75732763305675,-3.97238204518973
-9.57182710771347,-1.74427140998634
-9.38632658237018,-5.2690070337121
-9.2008260570269,-5.64843698606701
-9.01532553168361,-3.66015045845707
-8.82982500634033,-7.01173327268023
-8.64432448099704,-4.80297090779511
-8.45882395565375,-4.7378734088536
-8.27332343031047,-5.63077014845138
-8.08782290496719,-5.25281804502943
-7.9023223796239,-5.58751073551552
-7.71682185428061,-4.4295552177971
-7.53132132893733,-5.67550592121481
-7.34582080359405,-5.20830607615157
-7.16032027825076,-4.17847697392691
-6.97481975290748,-4.53436346599449
-6.78931922756419,-5.87871145093885
-6.60381870222091,-4.86606295719344
-6.41831817687762,-6.56226097201822
-6.23281765153434,-4.17782359756622
-6.04731712619106,-4.31528304244127
-5.86181660084777,-2.86516786038142
-5.67631607550449,-4.90785166868798
-5.4908155501612,-4.0630473911839
-5.30531502481792,-3.17995372262025
-5.11981449947463,-3.75790156302381
-4.93431397413135,-5.27013264645745
-4.74881344878806,-4.36016950703555
-4.56331292344478,-4.14698267727626
-4.3778123981015,-2.11055036483752
-4.19231187275821,-3.8291801900872
-4.00681134741492,-8.13565292454332
-3.82131082207164,-6.34134393533854
-3.63581029672836,-1.61604354115973
-3.45030977138507,-4.70920047371119
-3.26480924604178,-3.74122435555135
-3.0793087206985,-7.01869576381426
-2.89380819535522,-2.10591985837151
-2.70830767001193,-4.0131028522044
-2.52280714466865,-3.86181133767214
-2.33730661932536,-5.01534249842183
-2.15180609398208,-5.70470878546898
-1.96630556863879,-4.50400706117712
-1.78080504329551,-4.73560095038658
-1.59530451795222,-3.46260370305235
-1.40980399260894,-4.27788172472604
-1.22430346726566,-2.3351862066454
-1.03880294192237,-3.74093226772057
-0.853302416579086,-3.53367767823231
-0.667801891235803,-3.72205590444541
-0.482301365892517,-6.30865957059937
-0.296800840549231,-3.05527943955443
-0.111300315205948,-5.62245273827403
0.074200210137291,-5.34185327332717
0.259700735480569,-5.72865107515172
0.445201260823856,-2.2412057149087
0.630701786167142,-5.52298565815228
0.816202311510428,-4.39652726083993
1.00170283685371,-5.99539499995218
1.18720336219699,-4.52875276084677
1.37270388754028,-4.23796128723633
1.55820441288357,-4.10210428111601
1.74370493822685,-3.66236255188265
1.92920546357013,-5.78785856913129
2.11470598891342,-4.51891835112733
2.3002065142567,-3.26240325915391
2.48570703959998,-2.33387425201481
2.67120756494327,-4.953765558987
2.85670809028656,-4.31165684464192
3.04220861562984,-6.55742570055814
3.22770914097312,-6.84833621420323
3.41320966631641,-3.4792114537879
3.5987101916597,-4.83958331456643
3.78421071700298,-2.45740139633416
3.96971124234626,-4.98983573283361
4.15521176768955,-4.75986992034633
4.34071229303283,-3.97824536849635
4.52621281837612,-4.56162336136234
4.7117133437194,-3.68747018374722
4.89721386906269,-4.14715874178721
5.08271439440597,-3.63909560646137
5.26821491974926,-2.76091630095729
5.45371544509254,-4.73250806086443
5.63921597043582,-4.49813698261126
5.82471649577911,-5.58768354635035
6.0102170211224,-4.61338069676383
6.19571754646568,-3.54662151108282
6.38121807180896,-5.16994727651773
6.56671859715225,-3.69400508160547
6.75221912249553,-3.40176232213594
6.93771964783882,-5.01681188193085
7.1232201731821,-3.98948000896391
7.30872069852539,-2.88824461451993
7.49422122386867,-3.32757305198875
7.67972174921195,-5.88206486635616
7.86522227455524,-3.09950646214909
8.05072279989853,-4.14801028407955
8.23622332524181,-5.51966313471007
8.42172385058509,-3.22552683082161
8.60722437592838,-4.6884463730843
8.79272490127166,-4.04919732501286
8.97822542661495,-6.17985711309963
9.16372595195824,-2.20765162400228
9.34922647730152,-2.81561744753506
9.53472700264481,-6.47571555108345
9.72022752798809,-4.10548262881393
9.90572805333137,-3.33309867307635
10.0912285786747,-4.98261050063392
10.2767291040179,-2.12934006348507
10.4622296293612,-4.41308468871138
10.6477301547045,-3.6703405761712
10.8332306800478,-2.91019548759469
11.0187312053911,-4.2087073896613
11.2042317307344,-5.14073938928362
11.3897322560777,-5.40892810079147
11.5752327814209,-2.91322368457344
11.7607333067642,-4.80853367732664
11.9462338321075,-4.0482774931554
12.1317343574508,-3.993417910682
12.3172348827941,-5.07540394991987
12.5027354081374,-1.22697864706878
12.6882359334806,-5.61808706155234
12.8737364588239,-4.1672916838494
13.0592369841672,-3.41420443867834
13.2447375095105,-6.70867615048294
13.4302380348538,-4.23169303012834
13.6157385601971,-7.61048429469912
13.8012390855404,-6.62892281456634
13.9867396108836,-4.06272318423505
14.1722401362269,-5.08687351560499
14.3577406615702,-3.19485627265091
14.5432411869135,-3.70219764190715
14.7287417122568,-5.49722640989674
14.9142422376001,-5.73134986293456
15.0997427629433,-5.11660218029812
15.2852432882866,-4.65359918940545
15.4707438136299,-4.46073471952234
15.6562443389732,-9.00940826629039
15.8417448643165,-2.26503875957205
16.0272453896598,-2.89363117671239
16.2127459150031,-6.30361607414929
16.3982464403463,-5.18516879810798
16.5837469656896,-3.64444436686993
16.7692474910329,-4.35934205894614
16.9547480163762,-5.69158014069075
17.1402485417195,-3.3559085588266
17.3257490670628,-1.77554233063759
17.511249592406,-3.2521222750957
17.6967501177493,-3.45160725740422
17.8822506430926,-5.08763779764696
18.0677511684359,-3.30690135739131
18.2532516937792,-5.38853657172936
18.4387522191225,-3.74712971637832
18.6242527444658,-5.54315412562381
18.809753269809,-4.91061133541679
18.9952537951523,-3.36168137437625
19.1807543204956,-3.58454663391389
19.3662548458389,-3.35355522046986
19.5517553711822,-7.35626091841931
19.7372558965255,-4.25161190396064
19.9227564218687,-4.51347651335382
20.108256947212,-5.19685196238898
20.2937574725553,-1.57297350087963
20.4792579978986,-3.73039442122882
20.6647585232419,-2.48191632369767
20.8502590485852,-5.9831447516197
21.0357595739285,-3.79150369361463
21.2212600992717,-4.39396061102941
21.406760624615,-5.905755538465
21.5922611499583,-3.13489470793
21.7777616753016,-4.09533241786164
21.9632622006449,-5.75911181444775
22.1487627259882,-1.88103645835321
22.3342632513314,-3.73348032784791
22.5197637766747,-5.35664779016663
22.705264302018,-6.49699822939219
22.8907648273613,-5.22395134239747
23.0762653527046,-1.42284279894643
23.2617658780479,-6.25581329808975
23.4472664033912,-9.79523402628908
23.6327669287344,-4.4897783867912
23.8182674540777,-1.76114767538409
24.003767979421,-5.25702109840168
24.1892685047643,-3.74862019773548
24.3747690301076,-4.78208018519533
24.5602695554509,-3.60614590109429
24.7457700807942,-4.04179492541165
24.9312706061374,-5.55110242907311
25.1167711314807,-3.11966177394827
25.302271656824,-4.68444656528479
25.4877721821673,-1.25165439947874
25.6732727075106,-4.90292219116758
25.8587732328539,-6.5505527400332
26.0442737581971,-4.46191706206086
26.2297742835404,-5.82457574596152
26.4152748088837,-4.16038258502141
26.600775334227,-7.47719832708084
26.7862758595703,-2.77952945027511
26.9717763849136,-2.3620608294582
27.1572769102568,-4.85051739659535
27.3427774356001,-4.97132048401322
27.5282779609434,-2.77038329776026
27.7137784862867,-3.06174277278161
27.89927901163,-2.12797053681466
28.0847795369733,-4.81359773003702
28.2702800623166,-2.88013528521589
28.4557805876598,-6.3567078630719
28.6412811130031,-5.08933347990951
28.8267816383464,-3.28698114099937
29.0122821636897,-4.77435958093483
29.197782689033,-2.43198080073199
29.3832832143763,-5.04485581937141
29.5687837397195,-5.26502459199615
29.7542842650628,-3.92470522818864
29.9397847904061,-4.50187525768968
30.1252853157494,-4.85852952246086
30.3107858410927,0
30.496286366436,-6.23708506989915
30.6817868917793,-4.20532885100444
30.8672874171225,-4.21373803240961
31.0527879424658,-4.95087106830013
31.2382884678091,-3.2715691013111
31.4237889931524,-4.44266400351741
31.6092895184957,-5.53352433576667
31.794790043839,-3.82807394681183
31.9802905691823,-5.5327043477357
32.1657910945255,-4.80366029379178
32.3512916198688,-5.48661480549998
32.5367921452121,-5.38585222965546
32.7222926705554,-3.54729065789786
32.9077931958987,-6.0745697916137
33.093293721242,-4.60141943739002
33.2787942465852,-5.78522703867451
33.4642947719285,-3.43326275971354
33.6497952972718,-1.92489424657479
33.8352958226151,-3.06372208864703
34.0207963479584,-1.63350829063492
34.2062968733017,-3.53495635510797
34.391797398645,-4.14637372852833
34.5772979239882,-3.11233974386475
34.7627984493315,-4.93979424985584
34.9482989746748,-3.01414557740959
35.1337995000181,-2.5547324575502
35.3193000253614,-5.55133010494124
35.5048005507047,-2.53369044065707
35.6903010760479,-3.37731602604805
35.8758016013912,-4.98401855359776
36.0613021267345,-4.80972721125369
36.2468026520778,-6.32766071988873
36.4323031774211,-4.70253039908268
36.6178037027644,-2.26992258384458
36.8033042281076,-4.7121078902437
36.9888047534509,-6.25271647825443
37.1743052787942,-4.70047593464756
37.3598058041375,-3.93871408425575
37.5453063294808,-6.71312024664881
37.7308068548241,-4.66618926021144
37.9163073801674,-2.07529574522007
38.1018079055106,-3.41867440159504
38.2873084308539,-5.39770762294823
38.4728089561972,-5.84985317729797
38.6583094815405,-5.44840763412107
38.8438100068838,-5.04722161055255
39.0293105322271,-2.93050335536633
39.2148110575704,-3.08034671780707
39.4003115829136,-3.97561461938504
39.5858121082569,-4.1130205297675
39.7713126336002,-6.95545287626595
39.9568131589435,-9.68401506575897
40.1423136842868,-1.53501005562151
40.3278142096301,-5.85345155585884
40.5133147349733,-4.90602128921746
40.6988152603166,-1.45834980371291
40.8843157856599,-3.88968374757563
41.0698163110032,-3.20455319173612
41.2553168363465,-5.12962954768422
41.4408173616898,-5.81825165932612
41.6263178870331,-2.37320122138811
41.8118184123763,-6.80507313099527
41.9973189377196,-5.09124348657936
42.1828194630629,-5.52853738403664
42.3683199884062,-2.69875912103494
42.5538205137495,-5.00209016804165
42.7393210390928,-4.14682643179005
42.924821564436,-4.10751922119208
43.1103220897793,-2.68481207344779
43.2958226151226,-7.28853204063647
43.4813231404659,-4.3219888339172
43.6668236658092,-6.12079030199286
43.8523241911525,-4.73694759059943
44.0378247164957,-3.25073177882017
44.223325241839,-2.18078758028263
44.4088257671823,-3.22920785696097
44.5943262925256,-4.73132614548476
44.7798268178689,-5.21476943338025
44.9653273432122,-3.88806950802589
45.1508278685555,-3.28529031065447
45.3363283938987,-5.14373059593713
45.521828919242,-3.04552602978342
45.7073294445853,-4.51212415014703
45.8928299699286,-2.96196923073882
46.0783304952719,-5.03596510617926
46.2638310206152,-4.70285150339258
46.4493315459585,-1.83365140546617
46.6348320713017,-5.2033712090129
46.820332596645,-3.37956368858374
47.0058331219883,-4.91771407974386
47.1913336473316,-8.97447078379244
47.3768341726749,-6.71607857032147
47.5623346980182,-4.25648885066209
47.7478352233614,-4.91343094295942
47.9333357487047,-3.79203995537695
48.118836274048,-5.68553492351286
48.3043367993913,-2.73998696542317
48.4898373247346,-2.12653158174805
48.6753378500779,-4.23013682180409
48.8608383754212,-4.43325055408594
49.0463389007644,-2.23566189504852
49.2318394261077,-4.88744053695295
49.417339951451,-4.0628847959515
49.6028404767943,-4.2648935788044
49.7883410021376,-3.76522377040757
49.9738415274809,-3.36862951439926
50.1593420528241,-7.31058859063766
50.3448425781674,-6.42533844306028
50.5303431035107,-5.9058870230789
50.715843628854,-1.80848503547196
50.9013441541973,-3.13936693443439
51.0868446795406,-7.17904987954329
51.2723452048839,-3.27082664028102
51.4578457302271,-2.37490309117133
51.6433462555704,-4.1877970198736
51.8288467809137,-8.88178657039033
52.014347306257,-3.3164829604378
52.1998478316003,-6.77458996930842
52.3853483569436,-4.79682325071202
52.5708488822868,-6.56181624616111
52.7563494076301,-4.90635733051796
52.9418499329734,-6.5685086819076
53.1273504583167,-4.23315333869927
53.31285098366,-1.53574800474723
53.4983515090033,-6.37654294803455
53.6838520343466,-4.55222820651059
53.8693525596898,-3.0241374806198
54.0548530850331,-4.85493540899218
54.2403536103764,-5.53374149733997
54.4258541357197,-5.30359456530998
54.611354661063,-5.1943513165012
54.7968551864063,-3.00238211402133
54.9823557117495,-7.70491392581208
55.1678562370928,-4.33960099885101
55.3533567624361,-3.98908085321355
55.5388572877794,-3.56459544083408
55.7243578131227,-4.628869441779
55.909858338466,-5.82390989909383
56.0953588638093,-6.64241689760131
56.2808593891525,-6.71344863812985
56.4663599144958,-4.21407815227235
56.6518604398391,-4.2050061464641
56.8373609651824,-6.38014891368262
57.0228614905257,-3.1686329297778
57.208362015869,-3.81002267639019
57.3938625412123,-5.25115132396165
57.5793630665555,-2.49604969935415
57.7648635918988,-6.15005206486093
57.9503641172421,-4.29590048206397
58.1358646425854,-2.96939588319579
58.3213651679287,-4.81618586413917
58.5068656932719,-3.69334637271749
58.6923662186152,-3.95744423826905
58.8778667439585,-3.03325862246602
59.0633672693018,-5.28479891830015
59.2488677946451,-3.40658784454881
59.4343683199884,-5.23577050314508
59.6198688453317,-4.83875326324539
59.805369370675,-6.1181594584671
59.9908698960182,-3.08798008858885
60.1763704213615,-4.93543619360105
60.3618709467048,-2.61683187971769
60.5473714720481,-6.08343560412654
60.7328719973914,-6.98950133086686
60.9183725227347,-4.43898765573454
61.1038730480779,-1.58823375203723
61.2893735734212,-1.69500498359115
61.4748740987645,-5.97483553235354
61.6603746241078,-6.1900960995177
61.8458751494511,-5.16553909554845
62.0313756747944,-5.45960871883948
62.2168762001376,-6.56879087710068
62.4023767254809,-5.80768142297657
62.5878772508242,-5.04893244582406
62.7733777761675,-5.18672688944935
62.9588783015108,-6.54241669121535
63.1443788268541,-6.24170533925944
63.3298793521974,-3.45974277943941
63.5153798775407,-4.7567038790225
63.7008804028839,-6.09082969950337
63.8863809282272,-5.56113505246641
64.0718814535705,-7.91826113798525
64.2573819789138,-4.9498427103029
64.4428825042571,-4.23184313750311
64.6283830296003,-4.91344403172688
64.8138835549436,-3.53444808314197
64.9993840802869,-4.07903205653271
65.1848846056302,-5.31205791422389
65.3703851309735,-6.00207919804667
65.5558856563168,-4.72204358152609
65.7413861816601,-3.04252086778776
65.9268867070033,-5.28862071022176
66.1123872323466,-1.75933683646308
66.2978877576899,-3.10428117733464
66.4833882830332,-5.32141372185826
66.6688888083765,-4.26630410130893
66.8543893337198,-5.38084432623738
67.0398898590631,-4.1696933637151
67.2253903844063,-4.63329401322406
67.4108909097496,-3.78463072513129
67.5963914350929,-3.42450787789532
67.7818919604362,-6.14502386411439
67.9673924857795,-5.23772033529089
68.1528930111228,-2.38035984166412
68.338393536466,-3.92117352986971
68.5238940618093,-3.83340327366521
68.7093945871526,-7.10685381157013
68.8948951124959,-3.43006606861856
69.0803956378392,-3.72071534594251
69.2658961631825,-5.90033160135279
69.4513966885258,-4.37125104515214
69.636897213869,-4.68737047256819
69.8223977392123,-6.07988688488113
70.0078982645556,-2.7030368350547
70.1933987898989,-5.59597257222636
70.3788993152422,-2.48530858908423
70.5643998405855,-4.11104605585621
70.7499003659287,-3.94744213642331
70.935400891272,-1.70800680636222
71.1209014166153,-7.03577608783534
71.3064019419586,-4.35078512820965
71.4919024673019,-6.769299043771
71.6774029926452,-7.34194918326753
71.8629035179885,-7.20967549214137
72.0484040433317,-6.71271927246097
72.233904568675,-5.67483704434451
72.4194050940183,-6.06732733513887
72.6049056193616,-5.61984391183854
72.7904061447049,-4.95378173465173
72.9759066700482,-3.51458830946459
73.1614071953914,-3.72017808437904
73.3469077207347,-3.18589568587636
73.532408246078,-5.56275677085016
73.7179087714213,-0.606649783866786
73.9034092967646,-4.48773497405794
74.0889098221079,-5.53832418864999
74.2744103474511,-4.60332423707044
74.4599108727944,-5.06570980732242
74.6454113981377,-6.01366867026418
74.830911923481,-5.72462735596142
75.0164124488243,-3.65292539910359
75.2019129741676,-3.61809318278706
75.3874134995109,-3.13426428694227
75.5729140248542,-4.97239833363334
75.7584145501974,-2.8262586565299
75.9439150755407,-7.76457419502742
76.129415600884,-5.96406146796676
76.3149161262273,-4.95818726370227
76.5004166515706,-3.50369112507971
76.6859171769138,-4.18237781406199
76.8714177022571,-3.6068391277572
77.0569182276004,-4.20750002441248
77.2424187529437,-4.03461256837302
77.427919278287,-4.66766445304738
77.6134198036303,-4.15134540166126
77.7989203289736,-7.24304666640894
77.9844208543169,-4.17713930826032
78.1699213796601,-5.22915048346046
78.3554219050034,-2.5436121250688
78.5409224303467,-5.73389679161686
78.72642295569,-4.44915143663566
78.9119234810333,-3.97647190576033
79.0974240063766,-1.74064690381796
79.2829245317198,-4.67012865821421
79.4684250570631,-5.37340931411713
79.6539255824064,-2.97459274711555
79.8394261077497,-3.59108245987061
80.024926633093,-3.72584361841167
80.2104271584362,-4.31131885115725
80.3959276837795,-3.55947003390312
80.5814282091228,-6.98300481921076
80.7669287344661,-4.23720982221424
80.9524292598094,-2.16441783371634
81.1379297851527,-4.98991659976643
81.323430310496,-4.72545590731181
81.5089308358393,-3.99645051738007
81.6944313611826,-4.22365190477531
81.8799318865258,-4.40843247431279
82.0654324118691,-4.72307338533031
82.2509329372124,-3.48272584077756
82.4364334625557,-3.62354212405613
82.621933987899,-3.71310580290891
82.8074345132422,-4.07441856440778
82.9929350385855,-4.96162107055733
83.1784355639288,-4.32523634662671
83.3639360892721,-4.76912671907047
83.5494366146154,-4.93949265048376
83.7349371399587,-4.16679476958552
83.920437665302,-3.84047146944945
84.1059381906452,-5.06114636897713
84.2914387159885,-4.03975777621605
84.4769392413318,-2.80970534485506
84.6624397666751,-4.14541398792616
84.8479402920184,-4.42566882575164
85.0334408173617,-4.26407556591315
85.218941342705,-2.78991637014063
85.4044418680482,-5.23114165675848
85.5899423933915,-1.60798704147199
85.7754429187348,-6.37455420019954
85.9609434440781,-3.61563365604775
86.1464439694214,-3.33813064470277
86.3319444947647,-3.58623490487652
86.5174450201079,-3.455282926001
86.7029455454512,-3.87909242458282
86.8884460707945,-3.52992874184696
87.0739465961378,-4.29872385270338
87.2594471214811,-4.37758572278855
87.4449476468244,-5.31883976931533
87.6304481721677,-4.95172999712027
87.8159486975109,-5.57025774894406
88.0014492228542,-5.03436323394693
88.1869497481975,-3.65807259963205
88.3724502735408,-4.01802177119076
88.5579507988841,-4.01821181823573
88.7434513242274,-5.43305785049365
88.9289518495707,-2.4553990581189
89.1144523749139,-3.38310004050543
89.2999529002572,-6.09665527394738
89.4854534256005,-3.22453046033718
89.6709539509438,-4.10588403981572
89.8564544762871,-7.83586458045136
90.0419550016303,-2.46404231561594
90.2274555269736,-3.2194049362457
90.4129560523169,-4.21807990552166
90.5984565776602,-3.73174411205031
90.7839571030035,-5.15916902017288
90.9694576283468,-5.29917839608645
91.1549581536901,-2.35960611456598
91.3404586790333,-4.19975699873369
91.5259592043766,-3.08962518272968
91.7114597297199,-2.90177676802489
91.8969602550632,-5.17716421053613
92.0824607804065,-5.55582801418866
92.2679613057498,-5.48399586772503
92.4534618310931,-3.38195170407161
92.6389623564363,-5.68232682555342
92.8244628817796,-5.76404106389656
93.0099634071229,-5.82203916818391
93.1954639324662,-5.10627565049255
93.3809644578095,-3.94889662522533
93.5664649831528,-5.97044324725077
93.751965508496,-4.96795388478087
93.9374660338393,-3.85191586492552
94.1229665591826,-6.0198544997324
94.3084670845259,-5.1452511664161
94.4939676098692,-2.81486073917408
94.6794681352125,-5.00807810846071
94.8649686605558,-4.51928479168562
95.050469185899,-3.53324509710635
95.2359697112423,-4.49544614892899
95.4214702365856,-2.21851650384203
95.6069707619289,-5.04355555925308
95.7924712872722,-1.78616590474219
95.9779718126155,-2.97585659120661
96.1634723379587,-3.87663752062277
96.348972863302,-7.35351323508205
96.5344733886453,-4.56404444739779
96.7199739139886,-5.29521107940207
96.9054744393319,-3.97989842980918
97.0909749646752,-3.40280460804786
97.2764754900185,-6.93761635056801
97.4619760153618,-4.02789405538333
97.647476540705,-3.37563909919263
97.8329770660483,-6.47891103582178
98.0184775913916,-4.36455512601971
98.2039781167349,-6.58565790944751
98.3894786420782,-3.1147653852139
98.5749791674214,-4.32958643214
98.7604796927647,-5.34304165762241
98.945980218108,-4.56824813082103
99.1314807434513,-6.44320757452034
99.3169812687946,-4.95534497927234
99.5024817941379,-6.46299348297718
99.6879823194812,-2.66534684175606
99.8734828448244,-3.06230969073613
100.058983370168,-4.16865343066068
100.244483895511,-2.64928292591806
100.429984420854,-5.8831546524455
100.615484946198,-5.58573825525963
100.800985471541,-8.35997921008658
100.986485996884,-3.74353880841511
101.171986522227,-4.57759868061795
101.357487047571,-4.10194774576945
101.542987572914,-5.99835220992001
101.728488098257,-5.39526593418528
101.913988623601,-4.54208142380487
102.099489148944,-5.15758123224859
102.284989674287,-3.57596203540133
102.47049019963,-6.31265968334587
102.655990724974,-5.18042573665862
102.841491250317,-5.07388916959179
103.02699177566,-4.7793370944848
103.212492301004,-4.7310876768542
103.397992826347,-5.80439113441784
103.58349335169,-5.25297447592909
103.768993877033,-5.23658420286455
103.954494402377,-3.15413888922416
104.13999492772,-4.78280458914979
104.325495453063,-4.6529892429145
104.510995978407,-6.27643867142575
104.69649650375,-5.41080576993842
104.881997029093,-6.63947137213515
105.067497554436,-5.716961039563
105.25299807978,-5.46059794786517
105.438498605123,-5.07155114559065
105.623999130466,-3.13532525085151
105.80949965581,-4.46353448245293
105.995000181153,-4.66983354317669
106.180500706496,-6.58663489798977
106.366001231839,-6.46796141599729
106.551501757183,-5.84627586472202
106.737002282526,-6.60174082941541
106.922502807869,-4.86338797110766
107.108003333213,-5.01403152497733
107.293503858556,-3.92368170754669
107.479004383899,-6.69070227162635
107.664504909242,-5.99273288109767
107.850005434586,-7.41263301602386
108.035505959929,-8.94431640528846
108.221006485272,-4.65301378377735
108.406507010616,-3.07271653782796
108.592007535959,-5.44490643087629
108.777508061302,-6.24794055568007
108.963008586645,-7.20446417966583
109.148509111989,-4.58202786863397
109.334009637332,-4.2512156936246
109.519510162675,-6.08811310673578
109.705010688019,-4.83244540611753
109.890511213362,-5.67163072419844
110.076011738705,-8.19353788532122
110.261512264048,-10.6264359135815
110.447012789392,-10.1864162340194
110.632513314735,-14.341197117991
110.818013840078,-20.4974914522713
111.003514365422,-21.5099510475964
111.189014890765,-26.87989555356
111.374515416108,-25.9853865306841
111.560015941451,-25.1888511137143
111.745516466795,-24.1228124017069
111.931016992138,-25.0175579258918
112.116517517481,-25.1804092092779
112.302018042825,-23.4585709580533
112.487518568168,-25.684071913488
112.673019093511,-23.1226888220533
112.858519618854,-23.4909359334397
113.044020144198,-24.7229633775773
113.229520669541,-23.7913045089543
113.415021194884,-26.5825459363028
113.600521720228,-24.6220089997998
113.786022245571,-26.8481576574581
113.971522770914,-22.7755147144737
114.157023296257,-23.381485368327
114.342523821601,-24.7693052146618
114.528024346944,-25.5833481286535
114.713524872287,-23.4864984208082
114.89902539763,-24.749468537538
115.084525922974,-27.0318307744314
115.270026448317,-25.9441613158882
115.45552697366,-25.8149656744139
115.641027499004,-24.8846025929664
115.826528024347,-25.3578153941932
116.01202854969,-25.3514897478782
116.197529075033,-24.5317696065028
116.383029600377,-26.2651623275595
116.56853012572,-25.8024979605222
116.754030651063,-26.7133809135574
116.939531176407,-25.2848449353822
117.12503170175,-23.7392845465883
117.310532227093,-23.9570018118161
117.496032752436,-26.1107706934682
117.68153327778,-27.7320320093033
117.867033803123,-26.3148303146803
118.052534328466,-26.4765358860878
118.23803485381,-25.3031648476387
118.423535379153,-26.8513401247108
118.609035904496,-25.4360034763037
118.794536429839,-27.3747966896519
118.980036955183,-25.9651872897503
119.165537480526,-25.8228159200234
119.351038005869,-27.2767313810992
119.536538531213,-26.5183295196605
119.722039056556,-26.9488153602855
119.907539581899,-25.4122937581605
120.093040107242,-312.202063467567
120.278540632586,-311.027532829067
120.464041157929,-310.682458495713
120.649541683272,-310.753436611487
120.835042208616,-309.843172060427
121.020542733959,-310.212752213694
121.206043259302,-309.809789481551
121.391543784645,-311.640889388716
121.577044309989,-311.717226317809
121.762544835332,-311.252518541169
121.948045360675,-309.986971609921
122.133545886019,-308.96112159094
122.319046411362,-308.946771800635
122.504546936705,-312.052762017904
122.690047462048,-311.273398982462
122.875547987392,-312.876317748879
123.061048512735,-311.135761299215
123.246549038078,-312.611123298941
123.432049563422,-311.06671272704
123.617550088765,-311.670749651456
123.803050614108,-310.694065482094
123.988551139451,-311.079114888214
124.174051664795,-311.680605862784
124.359552190138,-310.45506752106
124.545052715481,-312.684019591813
124.730553240825,-312.019702613893
124.916053766168,-309.138635445549
125.101554291511,-309.762915232789
125.287054816854,-315.439262429999
125.472555342198,-311.035530101366
125.658055867541,-308.524484558303
125.843556392884,-312.04684562267
126.029056918228,-309.965360730191
126.214557443571,-314.055710339342
126.400057968914,-309.658139930459
126.585558494257,-309.933418174791
126.771059019601,-312.459310187543
126.956559544944,-312.23589614765
127.142060070287,-312.152042656065
127.327560595631,-308.587929743204
127.513061120974,-312.002689212622
127.698561646317,-311.324906986112
127.88406217166,-310.098581114596
128.069562697004,-310.499074800914
128.255063222347,-311.615703816431
128.44056374769,-309.086070771853
128.626064273034,-309.624045578821
128.811564798377,-314.322034459031
128.99706532372,-310.199716749884
129.182565849063,-314.134251252912
129.368066374407,-311.975666869464
129.55356689975,-311.092489172973
129.739067425093,-311.769749124957
129.924567950437,-311.12911225329
130.11006847578,-311.750523501095
130.295569001123,-310.481597372553
130.481069526466,-311.767815432799
130.66657005181,-310.613348719535
130.852070577153,-312.179065724214
131.037571102496,-311.817893659526
131.22307162784,-313.922490057032
131.408572153183,-310.645314783267
131.594072678526,-312.864093364355
131.779573203869,-310.912549561138
131.965073729213,-310.658885042157
132.150574254556,-311.091334055572
132.336074779899,-309.372610215397
132.521575305243,-311.895782078593
132.707075830586,-312.721976745434
132.892576355929,-310.654592143149
133.078076881272,-311.08272718415
133.263577406616,-309.771752088374
133.449077931959,-313.885148864488
133.634578457302,-310.60362883126
133.820078982646,-310.963867144774
134.005579507989,-312.214982659986
134.191080033332,-310.242123168951
134.376580558675,-310.998317026794
134.562081084019,-310.989434965722
134.747581609362,-311.005747948946
134.933082134705,-310.401290623067
135.118582660049,-312.168132313156
135.304083185392,-312.547105297051
135.489583710735,-311.221143690012
135.675084236078,-311.105372361902
135.860584761422,-312.070090421163
136.046085286765,-312.673042783717
136.231585812108,-313.729735448774
136.417086337452,-310.171741467723
136.602586862795,-312.644382289062
136.788087388138,-313.078907674308
136.973587913481,-310.036017378902
137.159088438825,-311.546857910787
137.344588964168,-314.152088851135
137.530089489511,-312.215144393337
137.715590014855,-312.59114838677
137.901090540198,-312.312790552235
138.086591065541,-311.460168171301
138.272091590884,-312.500178489213
138.457592116228,-311.00385078499
138.643092641571,-312.80459365137
138.828593166914,-311.933664515432
139.014093692258,-311.556966494183
139.199594217601,-310.708953828081
139.385094742944,-310.425430618053
139.570595268287,-312.06009083161
139.756095793631,-312.66801352409
139.941596318974,-313.443020274462
140.127096844317,-309.839356597259
140.31259736966,-312.522037724892
140.498097895004,-312.79719006141
140.683598420347,-310.217548511109
140.86909894569,-310.663691343103
141.054599471034,-308.215477581277
141.240099996377,-310.814333466666
141.42560052172,-313.643940490321
141.611101047063,-309.085815048208
141.796601572407,-310.1304137732
141.98210209775,-309.281204438822
142.167602623093,-310.834176362464
142.353103148437,-311.778369995626
142.53860367378,-310.571939320266
142.724104199123,-311.807132296548
142.909604724467,-313.598777928716
143.09510524981,-310.513397205874
143.280605775153,-310.412115662262
143.466106300496,-311.483371849753
143.65160682584,-311.433371181908
143.837107351183,-310.909195750642
144.022607876526,-311.921856857286
144.208108401869,-309.155792898955
144.393608927213,-314.609446211077
144.579109452556,-311.18141252317
144.764609977899,-312.73039114822
144.950110503243,-311.488833002489
145.135611028586,-309.695213593807
145.321111553929,-313.785275608272
145.506612079272,-310.890676721028
145.692112604616,-311.064864373635
145.877613129959,-315.301804352102
146.063113655302,-311.093113688702
146.248614180646,-311.127506664373
146.434114705989,-309.823696860333
146.619615231332,-311.736999671476
146.805115756675,-312.199146201478
146.990616282019,-309.513472123617
147.176116807362,-313.282616852371
147.361617332705,-311.698097670661
147.547117858049,-311.390882120503
147.732618383392,-311.867638608313
147.918118908735,-311.90847962913
148.103619434078,-313.095192113288
148.289119959422,-314.382764141425
148.474620484765,-310.994436521314
148.660121010108,-312.556783647196
148.845621535452,-313.271667731936
149.031122060795,-309.768001707742
149.216622586138,-313.834061986832
149.402123111481,-312.871964744728
149.587623636825,-311.337480337451
149.773124162168,-312.047757218396
149.958624687511,-309.197123338644
150.144125212855,-313.024342887212
150.329625738198,-311.48361233155
150.515126263541,-309.743559813237
150.700626788884,-311.185603384691
150.886127314228,-312.565080924769
151.071627839571,-312.498729607444
151.257128364914,-313.027122846145
151.442628890258,-311.53462678771
151.628129415601,-311.118320874805
151.813629940944,-313.203524298545
151.999130466287,-315.359895484768
152.184630991631,-310.968532071356
152.370131516974,-312.009988028396
152.555632042317,-313.995052200834
152.741132567661,-311.431832669589
152.926633093004,-315.559515774454
153.112133618347,-310.829063873638
153.29763414369,-314.256744283108
153.483134669034,-316.354301074497
153.668635194377,-312.335568113212
153.85413571972,-311.100592284583
154.039636245064,-311.87700620332
154.225136770407,-313.519132736817
154.41063729575,-313.093423022233
154.596137821093,-314.056528919253
154.781638346437,-312.591863155899
154.96713887178,-312.518499783498
155.152639397123,-314.794935150055
155.338139922467,-312.913229836831
155.52364044781,-313.580394325734
155.709140973153,-312.82177252897
155.894641498496,-313.356784914877
156.08014202384,-309.32683875253
156.265642549183,-312.71658418676
156.451143074526,-309.651825905296
156.63664359987,-313.423325878135
156.822144125213,-310.680787479958
157.007644650556,-319.33719785427
157.193145175899,-312.230820644869
157.378645701243,-310.742121907637
157.564146226586,-312.857759633246
157.749646751929,-312.163636655836
157.935147277273,-312.701893675414
158.120647802616,-314.066800078009
158.306148327959,-313.379540747393
158.491648853302,-312.462318291957
158.677149378646,-310.408773285422
158.862649903989,-312.517600169219
159.048150429332,-311.696265831497
159.233650954676,-310.098152608148
159.419151480019,-313.413883814836
159.604652005362,-309.446440633524
159.790152530705,-313.017069053274
159.975653056049,-310.582544060376
160.161153581392,-312.503793356988
160.346654106735,-311.359325343642
160.532154632079,-313.203202678712
160.717655157422,-313.166983504411
160.903155682765,-311.391682341358
161.088656208108,-311.28100947935
161.274156733452,-315.652272973595
161.459657258795,-309.236481555535
161.645157784138,-311.056330303818
161.830658309481,-312.408091300368
162.016158834825,-313.288133730927
162.201659360168,-312.330876377649
162.387159885511,-312.274367864155
162.572660410855,-311.068681103861
162.758160936198,-311.026181731424
162.943661461541,-313.545979858201
163.129161986884,-311.106980280682
163.314662512228,-314.136019478246
163.500163037571,-313.471788999893
163.685663562914,-309.338888718057
163.871164088258,-311.571743627491
164.056664613601,-313.747129744438
164.242165138944,-313.983057721085
164.427665664288,-314.016559631519
164.613166189631,-311.09346892209
164.798666714974,-313.127199354065
164.984167240317,-312.351055545666
165.169667765661,-311.769642122216
165.355168291004,-311.862373614291
165.540668816347,-311.495323841693
165.72616934169,-311.070671216027
165.911669867034,-313.581685379317
166.097170392377,-310.476324480096
166.28267091772,-312.987025581083
166.468171443064,-310.031176504402
166.653671968407,-310.663337757389
166.83917249375,-313.137328066313
167.024673019093,-313.682501947846
167.210173544437,-312.895041212805
167.39567406978,-311.911574401286
167.581174595123,-310.880632609892
167.766675120467,-311.298896019429
167.95217564581,-311.838937597486
168.137676171153,-310.704812409571
168.323176696496,-312.083078929358
168.50867722184,-313.466806772794
168.694177747183,-313.244549220426
168.879678272526,-311.023269253645
169.06517879787,-309.456998647648
169.250679323213,-312.665027351516
169.436179848556,-313.597338528388
169.621680373899,-313.095944214605
169.807180899243,-312.580806946767
169.992681424586,-313.06467115755
170.178181949929,-310.258581352793
170.363682475273,-310.630154895827
170.549183000616,-311.187457481842
170.734683525959,-310.935085924802
170.920184051302,-312.039028257342
171.105684576646,-311.436081787672
171.291185101989,-310.384577886566
171.476685627332,-312.487769225149
171.662186152676,-309.756320890754
171.847686678019,-310.086754851444
172.033187203362,-312.513757230043
172.218687728705,-312.419066551625
172.404188254049,-308.494341353954
172.589688779392,-312.266669831508
172.775189304735,-310.620770227977
172.960689830079,-313.241859463882
173.146190355422,-312.220110516256
173.331690880765,-311.973639306188
173.517191406108,-311.809737269139
173.702691931452,-314.935540664248
173.888192456795,-310.29512247533
174.073692982138,-311.543842909325
174.259193507482,-314.142877267016
174.444694032825,-315.004175963564
174.630194558168,-311.208097355641
174.815695083511,-309.85881086566
175.001195608855,-313.549281009526
175.186696134198,-312.638856696866
175.372196659541,-310.350559387317
175.557697184885,-309.55810761238
175.743197710228,-314.691835456974
175.928698235571,-313.624554040044
176.114198760914,-311.120587389562
176.299699286258,-312.270926130833
176.485199811601,-310.469542846923
176.670700336944,-313.286118550592
176.856200862288,-311.548279499502
177.041701387631,-312.900905743835
177.227201912974,-311.602630049193
177.412702438317,-312.346447989092
177.598202963661,-313.504964791771
177.783703489004,-312.355957741775
177.969204014347,-313.532258572609
178.154704539691,-314.532915266431
178.340205065034,-312.881264289954
178.525705590377,-315.340390005441
178.71120611572,-310.989709396596
178.896706641064,-314.087889863408
179.082207166407,-313.882309980606
179.26770769175,-312.601305964947
179.453208217094,-314.188351554223
179.638708742437,-313.509837791461
179.82420926778,-310.391276187722
180.009709793123,-313.325217109898
180.195210318467,-314.339342884822
180.38071084381,-312.047234611611
180.566211369153,-313.132087527169
180.751711894497,-312.637413729403
180.93721241984,-312.924324364681
181.122712945183,-312.357077752871
181.308213470526,-312.597711851973
181.49371399587,-313.716260603657
181.679214521213,-310.896612131072
181.864715046556,-311.89367881207
182.0502155719,-312.123276164787
182.235716097243,-313.207272028333
182.421216622586,-312.550423655307
182.606717147929,-311.668752567253
182.792217673273,-313.541769744934
182.977718198616,-309.953790666228
183.163218723959,-310.888263121304
183.348719249303,-312.281752204384
183.534219774646,-310.832764405317
183.719720299989,-312.751887642796
183.905220825332,-311.886475335823
184.090721350676,-310.387252981281
184.276221876019,-313.460651820372
184.461722401362,-311.547213264343
184.647222926706,-310.351513599378
184.832723452049,-312.084348347584
185.018223977392,-313.503305408953
185.203724502735,-312.278684127442
185.389225028079,-315.537200613134
185.574725553422,-311.268876657101
185.760226078765,-312.229076042214
185.945726604109,-308.407361429091
186.131227129452,-315.303121393755
186.316727654795,-312.823872460714
186.502228180138,-312.129783325818
186.687728705482,-312.810525624045
186.873229230825,-310.295167951702
187.058729756168,-312.465987822872
187.244230281512,-312.656360861293
187.429730806855,-312.276223024134
187.615231332198,-311.111640143072
187.800731857541,-315.490103658063
187.986232382885,-309.758044244851
188.171732908228,-311.390280165732
188.357233433571,-312.775054718797
188.542733958915,-310.260336490902
188.728234484258,-312.080426669165
188.913735009601,-312.026937084948
189.099235534944,-311.604307128013
189.284736060288,-311.881117999409
189.470236585631,-311.184377393323
189.655737110974,-311.015614312938
189.841237636318,-309.932439479629
190.026738161661,-312.05120429019
190.212238687004,-313.756868882121
190.397739212347,-313.341013267734
190.583239737691,-310.637012996372
190.768740263034,-311.372734777787
190.954240788377,-311.687618808866
191.139741313721,-311.473509621149
191.325241839064,-312.613072675385
191.510742364407,-311.569040821446
191.69624288975,-310.010077469638
191.881743415094,-311.886625286443
192.067243940437,-314.74240606668
192.25274446578,-316.528862903862
192.438244991123,-311.983058270317
192.623745516467,-313.165000162771
192.80924604181,-312.842549541283
192.994746567153,-309.725102089585
193.180247092497,-312.989073336049
193.36574761784,-312.367220598225
193.551248143183,-310.30813513179
193.736748668527,-311.14273639786
193.92224919387,-312.834509738887
194.107749719213,-310.890080645756
194.293250244556,-310.581671739777
194.4787507699,-312.861746460857
194.664251295243,-311.977389128822
194.849751820586,-310.65843295817
195.03525234593,-314.926717934293
195.220752871273,-311.063454878338
195.406253396616,-311.98643262281
195.591753921959,-313.621733701948
195.777254447303,-310.078361626988
195.962754972646,-309.492858758472
196.148255497989,-311.786714917362
196.333756023332,-311.735580581897
196.519256548676,-313.428025382515
196.704757074019,-312.899875994336
196.890257599362,-311.422307723343
197.075758124706,-313.236024579392
197.261258650049,-312.881594259766
197.446759175392,-311.258580734426
197.632259700735,-310.573379784698
197.817760226079,-316.60019024321
198.003260751422,-309.879728823203
198.188761276765,-316.336665841791
198.374261802109,-312.315437983152
198.559762327452,-312.783157917316
198.745262852795,-310.87199889474
198.930763378138,-310.4634875876
199.116263903482,-313.394793288653
199.301764428825,-312.600505711991
199.487264954168,-311.55581996133
199.672765479512,-311.395173464977
199.858266004855,-315.783515146069
200.043766530198,-313.867366890066
200.229267055541,-310.776543134992
200.414767580885,-311.612359094774
200.600268106228,-312.552520767651
200.785768631571,-312.709861386945
200.971269156915,-312.969210362486
201.156769682258,-313.319673321147
201.342270207601,-312.300031081885
201.527770732944,-312.218380325846
201.713271258288,-309.949966818907
201.898771783631,-314.800533328004
202.084272308974,-311.962523671601
202.269772834318,-311.906614996975
202.455273359661,-310.773176645916
202.640773885004,-311.533125424835
202.826274410347,-311.354720991509
203.011774935691,-311.970504185531
203.197275461034,-313.733634066168
203.382775986377,-311.694069260315
203.568276511721,-313.179538397954
203.753777037064,-309.922405271493
203.939277562407,-311.724118135594
204.12477808775,-313.952472250605
204.310278613094,-309.550247245167
204.495779138437,-312.774318813547
204.68127966378,-313.418626452476
204.866780189124,-313.525118336873
205.052280714467,-310.411848711319
205.23778123981,-311.306204439568
205.423281765153,-311.662464187632
205.608782290497,-309.537852969127
205.79428281584,-311.573398600509
205.979783341183,-312.25772740515
206.165283866527,-310.153895174419
206.35078439187,-309.331118661285
206.536284917213,-311.342962661493
206.721785442556,-311.55151448078
206.9072859679,-314.463286856909
207.092786493243,-310.441957201592
207.278287018586,-310.04205009406
207.46378754393,-310.336113908401
207.649288069273,-312.068213743502
207.834788594616,-313.161114747335
208.020289119959,-310.247363246376
208.205789645303,-312.243856321916
208.391290170646,-313.652038804772
208.576790695989,-309.610312632395
208.762291221333,-312.651529700376
208.947791746676,-311.266796017569
209.133292272019,-312.101330810313
209.318792797362,-313.471222012906
209.504293322706,-308.924198362965
209.689793848049,-314.322494247121
209.875294373392,-312.39410366035
210.060794898736,-312.768436056374
210.246295424079,-311.969548806072
210.431795949422,-311.50951762949
210.617296474765,-311.705416611472
210.802797000109,-311.392287006187
210.988297525452,-310.586476666218
211.173798050795,-311.642306660151
211.359298576139,-309.911073811494
211.544799101482,-310.49515461025
211.730299626825,-311.573538121666
211.915800152168,-312.625809439007
212.101300677512,-310.603405641147
212.286801202855,-310.253690583905
212.472301728198,-312.587093925377
212.657802253542,-312.15124571234
212.843302778885,-311.95158862498
213.028803304228,-314.691906975798
213.214303829571,-310.900464046534
213.399804354915,-313.796492663134
213.585304880258,-310.125812665842
213.770805405601,-310.924180678309
213.956305930945,-315.129154441646
214.141806456288,-311.854653275409
214.327306981631,-312.147581653621
214.512807506974,-313.306773933079
214.698308032318,-311.813173066867
214.883808557661,-311.963782778208
215.069309083004,-310.848963271294
215.254809608348,-311.128797385146
215.440310133691,-314.315094290617
215.625810659034,-311.118922119844
215.811311184377,-312.652066230714
215.996811709721,-312.913578615003
216.182312235064,-315.877963045042
216.367812760407,-311.635718057929
216.553313285751,-314.303829898066
216.738813811094,-312.701893675414
216.924314336437,-311.20701526747
217.10981486178,-311.577306888198
217.295315387124,-310.750463128586
217.480815912467,-311.711749534051
217.66631643781,-312.53995325649
217.851816963154,-309.79837105542
218.037317488497,-312.176277192666
218.22281801384,-312.963922470905
218.408318539183,-310.970971731956
218.593819064527,-312.283446218845
218.77931958987,-312.153746613814
218.964820115213,-309.802637847623
219.150320640556,-311.72887842846
219.3358211659,-311.749578979888
219.521321691243,-314.821105440052
219.706822216586,-310.226260919373
219.89232274193,-313.43339315956
220.077823267273,-314.002671734494
220.263323792616,-314.149388613838
220.448824317959,-311.431510236736
220.634324843303,-312.187150804348
220.819825368646,-312.453970922987
221.005325893989,-313.325256267688
221.190826419333,-315.701784936008
221.376326944676,-314.502917384497
221.561827470019,-313.623452946639
221.747327995362,-310.794340310715
221.932828520706,-313.222016432002
222.118329046049,-312.715608565314
222.303829571392,-310.670669941128
222.489330096736,-311.644041232477
222.674830622079,-311.584249248706
222.860331147422,-310.08575469996
223.045831672765,-310.384894566284
223.231332198109,-309.752873365754
223.416832723452,-309.355146548899
223.602333248795,-314.712575391274
223.787833774139,-311.37425041024
223.973334299482,-316.444362254714
224.158834824825,-310.260226931326
224.344335350168,-310.905709934793
224.529835875512,-312.439921467028
224.715336400855,-312.816343810399
224.900836926198,-308.77242435985
225.086337451542,-312.361570427705
225.271837976885,-311.288858367654
225.457338502228,-311.579464823089
225.642839027571,-315.037228269267
225.828339552915,-310.824679776078
226.013840078258,-313.441084429914
226.199340603601,-312.498747816645
226.384841128945,-310.93906243155
226.570341654288,-312.681469734273
226.755842179631,-315.293457376299
226.941342704974,-311.654369401598
227.126843230318,-312.808424382526
227.312343755661,-308.677515807521
227.497844281004,-312.033105083689
227.683344806348,-311.827472186557
227.868845331691,-309.854801498724
228.054345857034,-310.294327908407
228.239846382377,-313.318338977234
228.425346907721,-311.67031964216
228.610847433064,-312.57120762217
228.796347958407,-312.127808233674
228.981848483751,-310.965727247194
229.167349009094,-313.582139902127
229.352849534437,-311.766053512749
229.53835005978,-312.138719928966
229.723850585124,-312.20239794811
229.909351110467,-311.523798158
230.09485163581,-312.262587915632
230.280352161154,-311.584453728418
230.465852686497,-312.002876922086
230.65135321184,-312.622008353989
230.836853737183,-311.086753684711
231.022354262527,-311.504983100423
231.20785478787,-313.871552760141
231.393355313213,-314.865709702531
231.578855838557,-311.140134713606
231.7643563639,-309.746663543495
231.949856889243,-311.02955577104
232.135357414586,-309.831250728189
232.32085793993,-311.971469332163
232.506358465273,-309.89335298014
232.691858990616,-311.303368297519
232.87735951596,-312.364829144746
233.062860041303,-314.76994824618
233.248360566646,-311.539263766005
233.433861091989,-311.565897220974
233.619361617333,-312.110729523831
233.804862142676,-310.688005527256
233.990362668019,-313.615676559099
234.175863193362,-310.82619498565
234.361363718706,-313.916375359375
234.546864244049,-312.743779732105
234.732364769392,-314.519379099943
234.917865294736,-311.14822611418
235.103365820079,-313.387444164732
235.288866345422,-310.837941986921
235.474366870766,-311.670832140082
235.659867396109,-312.196392559255
235.845367921452,-311.569698021333
236.030868446795,-314.648753228142
236.216368972139,-310.624710122286
236.401869497482,-311.653625427514
236.587370022825,-308.473899117624
236.772870548169,-312.227291592568
236.958371073512,-310.854029866836
237.143871598855,-313.276767930098
237.329372124198,-312.864483981023
237.514872649542,-311.329864425473
237.700373174885,-310.780936553663
237.885873700228,-312.378373669376
238.071374225571,-309.965388956365
238.256874750915,-312.920906972324
238.442375276258,-311.319526056164
238.627875801601,-311.636268201018
238.813376326945,-314.347340643769
238.998876852288,-314.370372152739
239.184377377631,-312.196996499477
239.369877902975,-313.262222193384
239.555378428318,-309.221329516339
239.740878953661,-312.825504529506
239.926379479004,-312.898404845289
240.111880004348,-310.680568608986
240.297380529691,-311.982346827559
240.482881055034,-313.116978346699
240.668381580378,-310.807388526576
240.853882105721,-316.342569528529
241.039382631064,-310.777005755015
241.224883156407,-310.62162414632
241.410383681751,-312.370288006033
241.595884207094,-308.787603254666
241.781384732437,-313.293199057929
241.96688525778,-312.2075033899
242.152385783124,-310.901821148745
242.337886308467,-310.442862815377
242.52338683381,-312.55798402004
242.708887359154,-313.323552414625
242.894387884497,-312.980814439099
243.07988840984,-312.769033160476
243.265388935183,-312.534259504826
243.450889460527,-310.188138305075
243.63638998587,-312.918505402414
243.821890511213,-312.021512519105
244.007391036557,-312.707744245088
244.1928915619,-311.978438965623
244.378392087243,-311.466888514174
244.563892612587,-314.590948689205
244.74939313793,-311.514792262213
244.934893663273,-313.596262547327
245.120394188616,-312.64928579384
245.30589471396,-313.149015547243
245.491395239303,-312.598191918772
245.676895764646,-312.631219537146
245.86239628999,-312.429735049201
246.047896815333,-311.391170064134
246.233397340676,-312.761385700744
246.418897866019,-313.789220341528
246.604398391363,-312.914997222092
246.789898916706,-311.327867965436
246.975399442049,-311.416498474988
247.160899967392,-314.053682894824
247.346400492736,-315.05673565914
247.531901018079,-310.820184970999
247.717401543422,-314.014429371522
247.902902068766,-311.297722022776
248.088402594109,-312.534893437748
248.273903119452,-311.448451144646
248.459403644796,-310.623692985241
248.644904170139,-312.199703308989
248.830404695482,-311.01559310361
249.015905220825,-314.44319412033
249.201405746169,-309.504979891957
249.386906271512,-313.626323747692
249.572406796855,-310.255206168499
249.757907322198,-315.215386652972
249.943407847542,-311.550807440047
250.128908372885,-311.06479020378
250.314408898228,-312.95284180659
250.499909423572,-312.710798893399
250.685409948915,-310.865176925794
250.870910474258,-315.377320344413
251.056410999601,-311.151803397105
251.241911524945,-314.572560059657
251.427412050288,-312.046215412981
251.612912575631,-312.155989059297
251.798413100975,-312.113922482247
251.983913626318,-312.488314483216
252.169414151661,-311.497612437649
252.354914677004,-313.822627536641
252.540415202348,-312.555410008519
252.725915727691,-309.766929339691
252.911416253034,-312.958673811691
253.096916778378,-312.231199040994
253.282417303721,-314.769547277772
253.467917829064,-311.304513597256
253.653418354407,-313.439079925503
253.838918879751,-312.014788383093
254.024419405094,-312.567313934452
254.209919930437,-312.169803051239
254.395420455781,-313.729876416542
254.580920981124,-310.492255877621
254.766421506467,-311.182623730945
254.95192203181,-311.333813522559
255.137422557154,-311.169668591068
255.322923082497,-311.644131862086
255.50842360784,-309.359809590067
255.693924133184,-313.880451795089
255.879424658527,-311.638861576379


==> data/expected_stage_1_100GBd.csv <==
freqs,PSD
-127.921797569751,-334.420600100245
-127.748014391419,-330.841360833723
-127.574231213088,-333.559996251927
-127.400448034757,-333.480492101519
-127.226664856425,-331.535201348921
-127.052881678094,-332.762604469034
-126.879098499762,-334.460350018844
-126.705315321431,-332.816292716581
-126.5315321431,-335.267010132497
-126.357748964768,-333.665720376043
-126.183965786437,-332.803624896944
-126.010182608105,-335.917377036815
-125.836399429774,-333.641153035849
-125.662616251443,-332.913510051381
-125.488833073111,-327.902152671432
-125.31504989478,-333.183166726401
-125.141266716448,-333.764554008793
-124.967483538117,-328.907179963849
-124.793700359785,-335.586325912317
-124.619917181454,-332.404030141516
-124.446134003123,-335.585383377617
-124.272350824791,-334.213708660821
-124.09856764646,-330.893181841124
-123.924784468128,-334.665974180194
-123.751001289797,-333.006952868708
-123.577218111466,-336.791881295806
-123.403434933134,-335.540019557287
-123.229651754803,-334.562642538287
-123.055868576471,-334.103764885658
-122.88208539814,-333.55428378955
-122.708302219809,-331.738574218121
-122.534519041477,-334.825192927557
-122.360735863146,-334.688859086169
-122.186952684814,-332.535699770228
-122.013169506483,-333.856867662195
-121.839386328152,-334.898668707539
-121.66560314982,-337.712847385335
-121.491819971489,-334.053844403438
-121.318036793157,-336.869099356533
-121.144253614826,-333.264419867404
-120.970470436494,-334.517636397826
-120.796687258163,-331.303175548302
-120.622904079832,-334.631298240428
-120.4491209015,-336.025573548528
-120.275337723169,-334.630816267089
-120.101554544837,-334.057904909035
-119.927771366506,-69.8457087956951
-119.753988188175,-69.2375409316325
-119.580205009843,-67.0175840996338
-119.406421831512,-69.8645078525582
-119.23263865318,-70.320395390751
-119.058855474849,-71.3804470708573
-118.885072296518,-67.0187582259327
-118.711289118186,-67.3534812478196
-118.537505939855,-69.3388607410793
-118.363722761523,-68.5521688125554
-118.189939583192,-67.812710664785
-118.016156404861,-67.8959990884703
-117.842373226529,-69.5160171173795
-117.668590048198,-70.4633697589811
-117.494806869866,-67.9059604911609
-117.321023691535,-67.8759173832108
-117.147240513203,-70.3495363051804
-116.973457334872,-70.6331081809886
-116.799674156541,-68.822320260835
-116.625890978209,-67.6616546240165
-116.452107799878,-68.6834335197242
-116.278324621546,-69.6874755407858
-116.104541443215,-68.3520785612153
-115.930758264884,-68.3885245417135
-115.756975086552,-70.7774617194785
-115.583191908221,-69.7982059144028
-115.409408729889,-67.4322596837618
-115.235625551558,-68.1395393709469
-115.061842373227,-68.7490052822559
-114.888059194895,-67.5785455306899
-114.714276016564,-69.5355489881782
-114.540492838232,-69.1209837384319
-114.366709659901,-69.1294281246447
-114.192926481569,-67.523492690633
-114.019143303238,-68.1012572477896
-113.845360124907,-68.6300792554044
-113.671576946575,-70.7031596458226
-113.497793768244,-70.3956520637569
-113.324010589912,-70.7411456944062
-113.150227411581,-67.1992499316326
-112.97644423325,-66.4671968496053
-112.802661054918,-68.1153986093759
-112.628877876587,-68.5789784302714
-112.455094698255,-67.4409883190936
-112.281311519924,-68.3720959938311
-112.107528341593,-69.2516488844799
-111.933745163261,-67.0541058983246
-111.75996198493,-68.9335407170354
-111.586178806598,-68.5963203511576
-111.412395628267,-68.9701710899606
-111.238612449936,-68.8375939202727
-111.064829271604,-67.4161584950881
-110.891046093273,-67.9297672751318
-110.717262914941,-68.7886106801211
-110.54347973661,-68.3157711943486
-110.369696558278,-69.1909103749121
-110.195913379947,-67.8866784243561
-110.022130201616,-69.8662084208539
-109.848347023284,-67.1662355318863
-109.674563844953,-67.9295567935366
-109.500780666621,-69.4364033478103
-109.32699748829,-66.249486982861
-109.153214309959,-67.7091242473802
-108.979431131627,-67.4100855178136
-108.805647953296,-70.7402643036261
-108.631864774964,-65.6274425925926
-108.458081596633,-67.995600746837
-108.284298418302,-67.5280572492958
-108.11051523997,-67.4546668579846
-107.936732061639,-66.2148956175554
-107.762948883307,-68.7498322295246
-107.589165704976,-70.0593304014561
-107.415382526645,-68.4329788089615
-107.241599348313,-65.8131003608003
-107.067816169982,-66.5174833575256
-106.89403299165,-66.7638134179795
-106.720249813319,-65.7514323060069
-106.546466634987,-66.7173241900756
-106.372683456656,-68.434438140876
-106.198900278325,-67.5267285965656
-106.025117099993,-68.7971197363239
-105.851333921662,-66.3195067945733
-105.67755074333,-66.6900420891629
-105.503767564999,-68.1644179247876
-105.329984386668,-64.1465726471543
-105.156201208336,-66.7612700808048
-104.982418030005,-67.6460417687497
-104.808634851673,-67.0919763686446
-104.634851673342,-67.0187087350193
-104.461068495011,-70.2748954341641
-104.287285316679,-67.7959498448374
-104.113502138348,-65.998491968242
-103.939718960016,-66.3853606324551
-103.765935781685,-69.3849716203695
-103.592152603353,-66.4336791182402
-103.418369425022,-66.2208950361895
-103.244586246691,-66.7264905718188
-103.070803068359,-66.8895338420059
-102.897019890028,-69.0236957621668
-102.723236711696,-66.3735951980269
-102.549453533365,-67.9283619307586
-102.375670355034,-65.5207110818384
-102.201887176702,-64.3534215838012
-102.028103998371,-67.7676516110468
-101.854320820039,-68.3203849229902
-101.680537641708,-66.7656607191438
-101.506754463377,-65.07235376926
-101.332971285045,-65.6157810708976
-101.159188106714,-66.5692879663636
-100.985404928382,-64.3143614869899
-100.811621750051,-65.2709743537775
-100.63783857172,-66.7492537277594
-100.464055393388,-65.3393332834137
-100.290272215057,-67.2968631277626
-100.116489036725,-66.1087421947287
-99.9427058583939,-67.5992891089599
-99.7689226800625,-67.3664499119219
-99.5951395017311,-67.0651561412407
-99.4213563233996,-64.9975968974327
-99.2475731450682,-65.5390610015686
-99.0737899667368,-67.6858105522938
-98.9000067884054,-65.8038572556803
-98.726223610074,-64.8670048172334
-98.5524404317426,-64.8321712742801
-98.3786572534112,-62.30174295773
-98.2048740750798,-63.3514021607702
-98.0310908967484,-65.7059799433673
-97.857307718417,-65.1177185811556
-97.6835245400855,-63.0913251427237
-97.5097413617541,-63.4566319769755
-97.3359581834227,-63.0625011273154
-97.1621750050913,-61.7908533880319
-96.9883918267599,-63.4162941021982
-96.8146086484285,-62.6393933546223
-96.6408254700971,-61.9879608086463
-96.4670422917657,-61.1792741750727
-96.2932591134342,-61.9575398068434
-96.1194759351029,-62.2084923026561
-95.9456927567714,-60.9627887369459
-95.77190957844,-58.9353322568167
-95.5981264001086,-60.3897450670684
-95.4243432217772,-59.5296566855181
-95.2505600434458,-62.171324142946
-95.0767768651144,-58.1762494382523
-94.902993686783,-59.1458071356939
-94.7292105084516,-57.1622356838942
-94.5554273301202,-58.9738455393961
-94.3816441517887,-58.7287873275071
-94.2078609734574,-58.2640974195314
-94.0340777951259,-61.9809892689789
-93.8602946167945,-58.3276394571256
-93.6865114384631,-55.747113637218
-93.5127282601317,-60.1534717460179
-93.3389450818003,-59.6617991027552
-93.1651619034689,-57.8236221337072
-92.9913787251375,-57.0846647378553
-92.817595546806,-57.2585410351679
-92.6438123684746,-56.1758082388065
-92.4700291901432,-58.9491089910083
-92.2962460118118,-58.0947095471714
-92.1224628334804,-56.8573590366366
-91.948679655149,-58.2392801344325
-91.7748964768176,-57.6058964109676
-91.6011132984862,-55.8345388244919
-91.4273301201548,-57.2715209602674
-91.2535469418233,-55.0426083903122
-91.0797637634919,-55.483905571051
-90.9059805851605,-53.9195334188876
-90.7321974068291,-56.8010998285348
-90.5584142284977,-55.4384988666107
-90.3846310501663,-55.8858844519802
-90.2108478718349,-58.1661612349229
-90.0370646935035,-56.4848563035251
-89.8632815151721,-56.9401176480501
-89.6894983368407,-54.3032908407453
-89.5157151585093,-57.7833353199906
-89.3419319801778,-55.0100994102345
-89.1681488018464,-56.1523246043369
-88.994365623515,-55.2162378137831
-88.8205824451836,-57.1710057045794
-88.6467992668522,-57.3222257311634
-88.4730160885208,-54.8492964649739
-88.2992329101894,-55.5440886496068
-88.125449731858,-54.4485322363076
-87.9516665535266,-56.5650501780036
-87.7778833751952,-55.219046137846
-87.6041001968638,-54.3248919643804
-87.4303170185323,-54.2031955458512
-87.2565338402009,-53.7081262037592
-87.0827506618695,-54.2775686527785
-86.9089674835381,-56.835096293657
-86.7351843052067,-54.1190426757828
-86.5614011268753,-55.8851259947387
-86.3876179485439,-54.0226133102745
-86.2138347702125,-51.9852669097067
-86.0400515918811,-53.1846608476768
-85.8662684135496,-56.6240463639472
-85.6924852352182,-54.6739079949951
-85.5187020568868,-56.0795784075821
-85.3449188785554,-54.6488717005886
-85.171135700224,-57.2838021730458
-84.9973525218926,-55.1069927488802
-84.8235693435612,-54.4836577480623
-84.6497861652298,-53.2043289363791
-84.4760029868984,-52.5608983362666
-84.302219808567,-52.3197714391006
-84.1284366302356,-55.5823922440795
-83.9546534519042,-51.6863865989243
-83.7808702735727,-53.3756061887019
-83.6070870952413,-55.460032191129
-83.4333039169099,-53.5881663521563
-83.2595207385785,-54.0308493388359
-83.0857375602471,-54.575087301544
-82.9119543819157,-54.9150102489068
-82.7381712035843,-53.2196506181143
-82.5643880252529,-56.3830993186962
-82.3906048469215,-52.4320658224635
-82.2168216685901,-53.031288940463
-82.0430384902586,-54.7620862103736
-81.8692553119272,-55.4591617447727
-81.6954721335958,-52.6930516273743
-81.5216889552644,-57.1750889312372
-81.347905776933,-53.3415197963068
-81.1741225986016,-55.3704736930673
-81.0003394202702,-53.5918000590735
-80.8265562419388,-54.3290955355276
-80.6527730636074,-51.3959219825478
-80.478989885276,-54.0830047682574
-80.3052067069445,-55.6070812538093
-80.1314235286131,-52.8980071124543
-79.9576403502817,-54.5413084327998
-79.7838571719503,-53.0711772694768
-79.6100739936189,-54.531920552509
-79.4362908152875,-53.0548480309545
-79.2625076369561,-52.4106450255733
-79.0887244586247,-53.4521484532812
-78.9149412802933,-50.7534681395694
-78.7411581019619,-56.0350439271973
-78.5673749236305,-53.2800813962608
-78.393591745299,-54.9007475166993
-78.2198085669676,-53.3746353541572
-78.0460253886362,-53.4632132405655
-77.8722422103048,-51.7903498730008
-77.6984590319734,-52.6921731371757
-77.524675853642,-53.1444859137079
-77.3508926753106,-50.3780028559938
-77.1771094969792,-52.099597363625
-77.0033263186478,-54.4028774146865
-76.8295431403164,-50.8313197523294
-76.6557599619849,-52.4294580595021
-76.4819767836535,-51.5651233785378
-76.3081936053221,-53.2347366758741
-76.1344104269907,-52.8384008114345
-75.9606272486593,-53.1955557291347
-75.7868440703279,-54.1619888176513
-75.6130608919965,-53.0543634538423
-75.439277713665,-50.455542831999
-75.2654945353336,-50.2732469631502
-75.0917113570022,-52.351010193956
-74.9179281786708,-54.7343620926191
-74.7441450003394,-52.1135602780633
-74.570361822008,-52.5262911195952
-74.3965786436766,-54.6333932247833
-74.2227954653452,-53.7266363785581
-74.0490122870138,-54.6316344488798
-73.8752291086824,-52.0089288457274
-73.701445930351,-51.1753484765816
-73.5276627520196,-52.466529168492
-73.3538795736881,-52.6257307344663
-73.1800963953567,-52.0583626241425
-73.0063132170253,-57.0114937423297
-72.8325300386939,-51.9555931307462
-72.6587468603625,-52.8149588311623
-72.4849636820311,-52.2128007263691
-72.3111805036997,-51.7965160950594
-72.1373973253683,-52.8074459282617
-71.9636141470368,-54.0359941090198
-71.7898309687054,-53.4407834508334
-71.616047790374,-52.5728714960418
-71.4422646120426,-51.9014955036189
-71.2684814337112,-51.0841082406248
-71.0946982553798,-52.2057320782724
-70.9209150770484,-52.4352714542664
-70.747131898717,-49.7982499045336
-70.5733487203856,-49.6756159180335
-70.3995655420542,-50.3482799696234
-70.2257823637227,-51.2763670634694
-70.0519991853913,-50.9611451529226
-69.8782160070599,-51.8552503095205
-69.7044328287285,-50.8959255368964
-69.5306496503971,-50.5653241461727
-69.3568664720657,-51.7902003873889
-69.1830832937343,-49.4206551407078
-69.0093001154029,-49.6004199133322
-68.8355169370715,-52.0021353555695
-68.6617337587401,-48.9809610555711
-68.4879505804087,-48.641027726251
-68.3141674020772,-52.8861634306734
-68.1403842237458,-51.1998509858769
-67.9666010454144,-51.8350365767122
-67.792817867083,-50.4374563531695
-67.6190346887516,-51.6754802768908
-67.4452515104202,-48.6582856374778
-67.2714683320888,-51.7506207739092
-67.0976851537574,-48.8840619437245
-66.923901975426,-56.302655958605
-66.7501187970946,-55.4767454538133
-66.5763356187631,-51.9390486461187
-66.4025524404317,-52.3699259425636
-66.2287692621003,-49.538891402204
-66.0549860837689,-49.2994944531871
-65.8812029054375,-50.1777976971531
-65.7074197271061,-51.2370538089254
-65.5336365487747,-50.8856857566471
-65.3598533704433,-52.7348086982759
-65.1860701921119,-49.7748649355223
-65.0122870137805,-50.5932301970111
-64.8385038354491,-51.6461007354789
-64.6647206571176,-49.9959633851742
-64.4909374787862,-52.2924567206973
-64.3171543004548,-49.5875224534589
-64.1433711221234,-52.00490795961
-63.969587943792,-51.0646719254951
-63.7958047654606,-49.5847479368793
-63.6220215871292,-49.8471877086762
-63.4482384087978,-51.5295321724068
-63.2744552304664,-49.4176448999955
-63.100672052135,-47.4004990164913
-62.9268888738035,-49.7121793178402
-62.7531056954721,-50.663264640471
-62.5793225171407,-50.4114732756203
-62.4055393388093,-49.7127839189203
-62.2317561604779,-50.3396460586224
-62.0579729821465,-47.9292670620053
-61.8841898038151,-52.4822861550107
-61.7104066254837,-48.6245306689904
-61.5366234471523,-50.8989140436036
-61.3628402688208,-51.1549778034034
-61.1890570904895,-50.3825580389901
-61.015273912158,-51.8364682145625
-60.8414907338266,-50.9284309720598
-60.6677075554952,-50.76459328095
-60.4939243771638,-51.513807579754
-60.3201411988324,-49.2736190413854
-60.146358020501,-49.5889702516087
-59.9725748421696,-49.4229149329601
-59.7987916638382,-51.1658292663269
-59.6250084855068,-47.9411002131157
-59.4512253071753,-49.3639192265921
-59.277442128844,-48.4843664900069
-59.1036589505125,-50.9550492837781
-58.9298757721811,-49.6436794930661
-58.7560925938497,-48.0564278572507
-58.5823094155183,-50.4982482814242
-58.4085262371869,-49.3661583363564
-58.2347430588555,-49.8652550965684
-58.0609598805241,-50.8382286583712
-57.8871767021926,-50.6839301789249
-57.7133935238612,-51.7769989729544
-57.5396103455298,-49.3658872107668
-57.3658271671984,-54.1536310045584
-57.192043988867,-50.1929798420257
-57.0182608105356,-50.1293856317959
-56.8444776322042,-49.6554859915822
-56.6706944538728,-48.5980395360706
-56.4969112755414,-48.3825212070147
-56.32312809721,-49.240860810866
-56.1493449188786,-50.2016660699532
-55.9755617405471,-50.6252051472941
-55.8017785622157,-51.5862524455879
-55.6279953838843,-50.1165235045137
-55.4542122055529,-48.252716143073
-55.2804290272215,-48.4800789957454
-55.1066458488901,-49.7575705567476
-54.9328626705587,-46.731227107829
-54.7590794922273,-49.9872233368603
-54.5852963138959,-47.9734234056177
-54.4115131355645,-51.167558856731
-54.2377299572331,-48.9148670608119
-54.0639467789016,-47.7448694023751
-53.8901636005702,-49.1745958171699
-53.7163804222388,-49.9840581319946
-53.5425972439074,-47.7155557940456
-53.368814065576,-49.913933854747
-53.1950308872446,-53.8105679603794
-53.0212477089132,-50.4467373230319
-52.8474645305818,-52.1940031390883
-52.6736813522503,-50.3127748267227
-52.4998981739189,-50.842024013917
-52.3261149955875,-51.7802444445665
-52.1523318172561,-51.7732513072109
-51.9785486389247,-50.2387656591127
-51.8047654605933,-50.4959587867282
-51.6309822822619,-51.7753459543159
-51.4571991039305,-49.0255028044306
-51.2834159255991,-48.8061634268293
-51.1096327472677,-50.1797036288079
-50.9358495689363,-48.0855477611099
-50.7620663906048,-49.5953066197877
-50.5882832122734,-49.3645172644955
-50.414500033942,-49.8422508541384
-50.2407168556106,-49.3215908962446
-50.0669336772792,-49.6325912977726
-49.8931504989478,-45.3385986440902
-49.7193673206164,-37.2607203953043
-49.545584142285,-39.243813971533
-49.3718009639536,-36.3307808817919
-49.1980177856222,-42.2019480623792
-49.0242346072908,-36.7464935412649
-48.8504514289593,-36.8456592564512
-48.6766682506279,-38.0475577047738
-48.5028850722965,-40.1791473058045
-48.3291018939651,-36.7147322352538
-48.1553187156337,-37.5458901846271
-47.9815355373023,-35.1700621068417
-47.8077523589709,-35.9898051442454
-47.6339691806395,-34.4800350369488
-47.4601860023081,-34.9707221904447
-47.2864028239766,-35.1696416200846
-47.1126196456452,-38.2011463204421
-46.9388364673138,-38.4586510920364
-46.7650532889824,-34.3102467085254
-46.591270110651,-34.8867866318349
-46.4174869323196,-34.3894287954547
-46.2437037539882,-34.3082594853285
-46.0699205756568,-35.4079670975805
-45.8961373973254,-36.3509726755966
-45.722354218994,-37.88402577372
-45.5485710406625,-33.2045352926246
-45.3747878623311,-33.7200405766134
-45.2010046839997,-33.9980024516745
-45.0272215056683,-35.1266740363789
-44.8534383273369,-35.386285971284
-44.6796551490055,-35.5637039133331
-44.5058719706741,-35.0621932136082
-44.3320887923427,-33.7894135848734
-44.1583056140113,-35.6925375538837
-43.9845224356799,-33.7743139848054
-43.8107392573485,-34.1857872911531
-43.636956079017,-36.1733336896763
-43.4631729006856,-32.5656313352828
-43.2893897223542,-34.8084990369071
-43.1156065440228,-33.1875685783909
-42.9418233656914,-33.1165071085564
-42.76804018736,-35.0528603955741
-42.5942570090286,-35.5524681651467
-42.4204738306972,-35.6198987969222
-42.2466906523658,-36.2310524956321
-42.0729074740343,-34.5403532314317
-41.8991242957029,-37.8540680265003
-41.7253411173715,-33.1079701229395
-41.5515579390401,-33.8318916284837
-41.3777747607087,-34.2380343598241
-41.2039915823773,-35.5208666513971
-41.0302084040459,-35.0444560062447
-40.8564252257145,-37.1199536360604
-40.6826420473831,-34.0256483377829
-40.5088588690517,-35.6275739945438
-40.3350756907203,-35.4820161830577
-40.1612925123888,-34.7496945821966
-39.9875093340574,-34.6791606802703
-39.813726155726,-36.7261838856101
-39.6399429773946,-34.4951015550014
-39.4661597990632,-33.5182418363027
-39.2923766207318,-38.2732959785571
-39.1185934424004,-35.4566950881377
-38.944810264069,-34.0269771989292
-38.7710270857376,-35.5679046692083
-38.5972439074062,-36.5015789288546
-38.4234607290747,-35.0445006749129
-38.2496775507433,-34.5265869037269
-38.0758943724119,-36.3027080505168
-37.9021111940805,-35.8713995383914
-37.7283280157491,-36.2527704105113
-37.5545448374177,-39.622764869934
-37.3807616590863,-34.549656183834
-37.2069784807549,-35.4344585564436
-37.0331953024235,-33.5577858646022
-36.8594121240921,-34.2855084584111
-36.6856289457606,-35.3834752756758
-36.5118457674292,-35.997893829828
-36.3380625890978,-38.2835822652428
-36.1642794107664,-36.3507533671461
-35.990496232435,-38.3180857996414
-35.8167130541036,-37.1860432749725
-35.6429298757722,-36.8631258178141
-35.4691466974408,-36.2745694809166
-35.2953635191094,-35.2338354855112
-35.121580340778,-37.7644182939996
-34.9477971624465,-38.0200810646389
-34.7740139841151,-36.6507502944126
-34.6002308057837,-36.6421818988964
-34.4264476274523,-35.6265946086512
-34.2526644491209,-36.7370872660016
-34.0788812707895,-34.1425963164887
-33.9050980924581,-34.721231171966
-33.7313149141267,-35.6373544650814
-33.5575317357953,-35.0080923084378
-33.3837485574639,-36.7005614290846
-33.2099653791324,-33.9359247470808
-33.036182200801,-34.6107431540936
-32.8623990224696,-33.7114150915446
-32.6886158441382,-33.8721810144122
-32.5148326658068,-36.6026251776238
-32.3410494874754,-35.88971962888
-32.167266309144,-34.8141800913837
-31.9934831308126,-33.6986014189397
-31.8196999524812,-35.6147016455459
-31.6459167741498,-32.9926501044879
-31.4721335958183,-34.6305943221257
-31.2983504174869,-35.1768131749005
-31.1245672391555,-34.248305834815
-30.9507840608241,-34.6566490670133
-30.7770008824927,-36.9784218818733
-30.6032177041613,-34.9365188499085
-30.4294345258299,-35.6838278772432
-30.2556513474985,-34.5688441992907
-30.0818681691671,-37.4585553269573
-29.9080849908357,-33.8674918840951
-29.7343018125042,-35.5325483845075
-29.5605186341728,-38.7063738063927
-29.3867354558414,-35.0672872371465
-29.21295227751,-36.000396415768
-29.0391690991786,-33.5487965091431
-28.8653859208472,-35.9812579716981
-28.6916027425158,-34.3071828438947
-28.5178195641844,-37.7595796435245
-28.344036385853,-36.8306749719001
-28.1702532075216,-35.0289098953477
-27.9964700291901,-35.945361794443
-27.8226868508587,-37.984094417116
-27.6489036725273,-35.2717205229922
-27.4751204941959,-37.0994857517312
-27.3013373158645,-36.0287452739512
-27.1275541375331,-36.7226904790827
-26.9537709592017,-34.7228247020401
-26.7799877808703,-32.9983026767969
-26.6062046025389,-37.8571843256642
-26.4324214242075,-35.1179377312452
-26.258638245876,-37.0311932645876
-26.0848550675446,-36.9397859231912
-25.9110718892132,-34.015537033276
-25.7372887108818,-35.6598506533754
-25.5635055325504,-38.3491326141425
-25.389722354219,-38.71565400466
-25.2159391758876,-36.3923008158317
-25.0421559975562,-34.955264181042
-24.8683728192248,-37.3494148686692
-24.6945896408934,-34.2537901662979
-24.5208064625619,-34.7034476821814
-24.3470232842305,-34.5608998428058
-24.1732401058991,-38.0675178788739
-23.9994569275677,-34.5362728389449
-23.8256737492363,-36.5789640696861
-23.6518905709049,-34.6381401993476
-23.4781073925735,-33.9885822832406
-23.3043242142421,-33.5899959019792
-23.1305410359107,-35.792990029301
-22.9567578575793,-33.1673146750424
-22.7829746792478,-34.5626123168866
-22.6091915009164,-34.1681897477315
-22.435408322585,-32.8647084562959
-22.2616251442536,-33.3715975607492
-22.0878419659222,-34.0122827515346
-21.9140587875908,-37.9396067263511
-21.7402756092594,-34.7120222372598
-21.566492430928,-37.3877047447778
-21.3927092525966,-36.1437891469568
-21.2189260742652,-35.3764116543807
-21.0451428959337,-34.3040716002929
-20.8713597176023,-31.2683269196522
-20.6975765392709,-34.0984920678356
-20.5237933609395,-33.0226824665078
-20.3500101826081,-31.9952493069506
-20.1762270042767,-35.0208849537018
-20.0024438259453,-34.3897863519959
-19.8286606476139,-36.9407602876164
-19.6548774692825,-32.9703403278421
-19.4810942909511,-32.9728874851841
-19.3073111126196,-35.2808941438281
-19.1335279342882,-33.764621312852
-18.9597447559568,-34.898812183442
-18.7859615776254,-32.9922610487029
-18.612178399294,-35.2763585612488
-18.4383952209626,-33.9142785526024
-18.2646120426312,-33.2237021406396
-18.0908288642998,-35.0344207018077
-17.9170456859684,-35.1353597613996
-17.743262507637,-35.2990451574234
-17.5694793293056,-32.008583358528
-17.3956961509741,-36.1292486498126
-17.2219129726427,-34.7927254028076
-17.0481297943113,-32.6482338473356
-16.8743466159799,-35.7343071581148
-16.7005634376485,-33.9342913993818
-16.5267802593171,-33.331914849936
-16.3529970809857,-33.4485437524252
-16.1792139026543,-35.9125138330747
-16.0054307243229,-34.7099989210802
-15.8316475459914,-34.6539678802639
-15.65786436766,-33.3157294208758
-15.4840811893286,-36.0157753650825
-15.3102980109972,-33.5647830309326
-15.1365148326658,-33.911499812391
-14.9627316543344,-33.6659424034885
-14.788948476003,-34.5966066414467
-14.6151652976716,-33.4239666359935
-14.4413821193402,-35.3479266797062
-14.2675989410088,-35.543618357588
-14.0938157626773,-36.1987376815185
-13.9200325843459,-34.243085196685
-13.7462494060145,-35.6091263433511
-13.5724662276831,-34.8884764408999
-13.3986830493517,-33.2377568668705
-13.2248998710203,-36.8192676133714
-13.0511166926889,-35.3178353833518
-12.8773335143575,-35.2921990747096
-12.7035503360261,-33.7982642806048
-12.5297671576947,-36.5185159901562
-12.3559839793632,-34.5437497469823
-12.1822008010318,-34.7242345422961
-12.0084176227004,-37.5944856176079
-11.834634444369,-35.1846189669444
-11.6608512660376,-36.1827782345322
-11.4870680877062,-36.5244790883834
-11.3132849093748,-35.4863779964928
-11.1395017310434,-35.799372675924
-10.965718552712,-33.9327698623628
-10.7919353743806,-35.6207580777277
-10.6181521960491,-36.0900449593685
-10.4443690177177,-34.7998841872006
-10.2705858393863,-37.4943847372606
-10.0968026610549,-38.2795358739971
-9.92301948272351,-34.0812252428674
-9.7492363043921,-33.175833421727
-9.57545312606069,-37.6896360338294
-9.40166994772928,-36.6199269349492
-9.22788676939787,-39.0516226638305
-9.05410359106646,-36.4510651760274
-8.88032041273505,-34.1152542124607
-8.70653723440364,-33.657008705806
-8.53275405607223,-33.4674380673434
-8.35897087774082,-36.9297612220192
-8.18518769940941,-36.2237429797136
-8.011404521078,-36.244698493954
-7.83762134274659,-37.9837696659793
-7.66383816441518,-38.3658163385709
-7.49005498608377,-34.7794914002793
-7.31627180775236,-35.0304356074799
-7.14248862942095,-36.7952433956804
-6.96870545108954,-33.8640313621806
-6.79492227275813,-38.0689761491713
-6.62113909442672,-36.2728845969803
-6.44735591609531,-36.6108494989345
-6.2735727377639,-34.1304055088328
-6.09978955943249,-35.6313510116056
-5.92600638110108,-39.3366135940366
-5.75222320276967,-34.344428040419
-5.57844002443826,-36.8316080566734
-5.40465684610685,-35.8897121395651
-5.23087366777544,-41.1312774886647
-5.05709048944403,-37.5177791970368
-4.88330731111262,-35.2531263390666
-4.70952413278121,-36.4406276544123
-4.5357409544498,-38.6706189553963
-4.36195777611839,-36.6858310205084
-4.18817459778698,-36.1277776641865
-4.01439141945557,-36.5755840589347
-3.84060824112416,-37.1365659718811
-3.66682506279275,-38.6090913218745
-3.49304188446134,-38.277997111479
-3.31925870612993,-37.325053611349
-3.14547552779852,-36.5662749506414
-2.97169234946711,-34.5160386752237
-2.7979091711357,-35.7488923788078
-2.62412599280429,-38.0220337700522
-2.45034281447288,-34.7514480023494
-2.27655963614147,-36.1662113753109
-2.10277645781006,-37.7326540366853
-1.92899327947865,-36.7085758388463
-1.75521010114724,-34.447628312979
-1.58142692281583,-35.4493143630888
-1.40764374448442,-35.5949131741435
-1.23386056615301,-35.3318084206496
-1.0600773878216,-35.2827497212764
-0.88629420949019,-33.3336858596351
-0.712511031158778,-33.4748205368354
-0.53872785282737,-31.4701380702212
-0.364944674495959,-29.2237180780581
-0.191161496164549,-26.8958972570199
-0.0173783178331429,-20.4142961880847
0.156404860498264,0
0.330188038829674,-15.95146276694
0.503971217161082,-24.381818797328
0.677754395492493,-27.5280501508457
0.851537573823904,-31.3256684403121
1.02532075215531,-32.4787506261642
1.19910393048672,-33.608625318938
1.37288710881813,-34.4991328149667
1.54667028714954,-33.7977121437188
1.72045346548095,-37.9484246880227
1.89423664381236,-36.1930541581199
2.06801982214377,-38.5715476334008
2.24180300047518,-36.9141713629699
2.41558617880659,-36.0589642532462
2.589369357138,-33.7301936001025
2.76315253546941,-36.200211939335
2.93693571380082,-35.8971105111388
3.11071889213223,-34.3451688897208
3.28450207046364,-37.13578056913
3.45828524879505,-35.0693216772553
3.63206842712646,-38.5980389101719
3.80585160545787,-37.4127504577598
3.97963478378928,-36.7889890385721
4.15341796212069,-35.7787313238295
4.3272011404521,-37.5377635184412
4.50098431878351,-35.2968349260154
4.67476749711492,-37.1735620417397
4.84855067544633,-37.0663564148633
5.02233385377774,-37.0050722653254
5.19611703210915,-35.3743884961608
5.36990021044056,-38.2213972426166
5.54368338877197,-38.238263171719
5.71746656710338,-38.4181021122834
5.89124974543479,-37.8569253408323
6.0650329237662,-35.3099021972041
6.23881610209761,-37.0201219651802
6.41259928042902,-35.5304274790682
6.58638245876043,-36.1807117021145
6.76016563709184,-35.1639642837526
6.93394881542325,-35.9691399328563
7.10773199375466,-35.2724312389038
7.28151517208607,-35.8846335727554
7.45529835041748,-35.3663299677153
7.62908152874889,-36.4108951217544
7.8028647070803,-33.699479724556
7.97664788541171,-34.6187177722428
8.15043106374312,-35.8271879275961
8.32421424207453,-36.7803876651747
8.49799742040594,-37.0651164382053
8.67178059873735,-34.8403247289316
8.84556377706876,-34.6287474152292
9.01934695540017,-32.529955089457
9.19313013373158,-35.1245384026911
9.36691331206299,-33.8646635847501
9.5406964903944,-35.7268122601564
9.71447966872581,-37.5248703211646
9.88826284705722,-34.9657904578507
10.0620460253886,-35.9648919460796
10.23582920372,-32.1192920092964
10.4096123820515,-35.2721549262242
10.5833955603829,-35.427767050602
10.7571787387143,-35.181884171804
10.9309619170457,-36.8058760218653
11.1047450953771,-34.6373693585912
11.2785282737085,-34.0931845750693
11.4523114520399,-37.72939408919
11.6260946303713,-37.4933654186159
11.7998778087027,-36.6707696596129
11.9736609870341,-35.8973958920224
12.1474441653656,-35.437379449278
12.321227343697,-37.578263195996
12.4950105220284,-36.553635393209
12.6687937003598,-34.8443556930133
12.8425768786912,-35.5142297562443
13.0163600570226,-37.3725565080157
13.190143235354,-37.0745972618413
13.3639264136854,-35.3907894954004
13.5377095920168,-34.3508589942086
13.7114927703482,-34.8296904850392
13.8852759486797,-32.9103960347467
14.0590591270111,-33.8441300753304
14.2328423053425,-35.3306456606394
14.4066254836739,-35.7872641905393
14.5804086620053,-34.3068970397605
14.7541918403367,-34.1951533714859
14.9279750186681,-36.7956427858503
15.1017581969995,-33.6942096512363
15.2755413753309,-33.2260768540631
15.4493245536623,-36.7107709269861
15.6231077319938,-33.766150335443
15.7968909103252,-34.3203145334488
15.9706740886566,-35.5054474502333
16.144457266988,-35.4526026463011
16.3182404453194,-32.7948927782394
16.4920236236508,-36.1018043095635
16.6658068019822,-35.9165434062179
16.8395899803136,-33.286526366856
17.013373158645,-32.8173105155938
17.1871563369764,-33.5381917788608
17.3609395153079,-36.1748607764279
17.5347226936393,-33.1442331382344
17.7085058719707,-37.0448751753642
17.8822890503021,-34.9195234808681
18.0560722286335,-32.6293790539792
18.2298554069649,-35.9020072423318
18.4036385852963,-33.9461518649402
18.5774217636277,-34.6322706202931
18.7512049419591,-35.1615102041987
18.9249881202905,-35.3179587954377
19.0987712986219,-33.0938614254495
19.2725544769534,-33.7230788054375
19.4463376552848,-34.2799712768753
19.6201208336162,-33.9652123139794
19.7939040119476,-32.9211708441559
19.967687190279,-34.6418907156243
20.1414703686104,-35.0088084559034
20.3152535469418,-35.2468660896591
20.4890367252732,-35.1319304805424
20.6628199036046,-33.0684933757119
20.836603081936,-32.4443302227216
21.0103862602675,-32.9396397133117
21.1841694385989,-34.2173563210469
21.3579526169303,-32.2562110155761
21.5317357952617,-32.9509604925356
21.7055189735931,-35.8241268637044
21.8793021519245,-35.911120518606
22.0530853302559,-36.1508372997085
22.2268685085873,-36.0773667494921
22.4006516869187,-35.7979411423581
22.5744348652501,-32.5298954802743
22.7482180435816,-36.9909584859961
22.922001221913,-32.9079774771229
23.0957844002444,-35.0751792650007
23.2695675785758,-32.5655342312339
23.4433507569072,-35.7529802503658
23.6171339352386,-33.7191448880632
23.79091711357,-35.3597847236659
23.9647002919014,-32.9007188784685
24.1384834702328,-37.749695431936
24.3122666485642,-34.9164212200983
24.4860498268957,-35.3815241965317
24.6598330052271,-35.7778190390182
24.8336161835585,-33.4650227687088
25.0073993618899,-32.2792048954251
25.1811825402213,-36.9630685272165
25.3549657185527,-36.9881938116485
25.5287488968841,-36.9798384930321
25.7025320752155,-35.4634738453072
25.8763152535469,-35.6129600610164
26.0500984318783,-33.4102865439775
26.2238816102098,-35.6004455179071
26.3976647885412,-34.7708678452804
26.5714479668726,-37.4208342179871
26.745231145204,-36.4692993057357
26.9190143235354,-36.1101298343847
27.0927975018668,-37.1199266765202
27.2665806801982,-34.0473065946757
27.4403638585296,-37.0730786941144
27.614147036861,-36.0892258073977
27.7879302151924,-37.5600435089913
27.9617133935239,-34.7890059813099
28.1354965718553,-38.8310204616542
28.3092797501867,-34.236735836843
28.4830629285181,-36.594688815629
28.6568461068495,-34.7020641303822
28.8306292851809,-36.8262670796635
29.0044124635123,-35.8918702540672
29.1781956418437,-35.0537381608214
29.3519788201751,-34.9334398038281
29.5257619985065,-34.1140728837983
29.699545176838,-35.7685910891871
29.8733283551694,-39.0783292150639
30.0471115335008,-36.6190110799721
30.2208947118322,-34.2602017882296
30.3946778901636,-36.119030385983
30.568461068495,-35.8150267508822
30.7422442468264,-35.5137582263657
30.9160274251578,-33.582298002017
31.0898106034892,-37.4303033703431
31.2635937818206,-37.98177126357
31.4373769601521,-33.0557592718689
31.6111601384835,-34.8209664977146
31.7849433168149,-34.8377356719867
31.9587264951463,-34.5049323475401
32.1325096734777,-33.4069138640593
32.3062928518091,-34.547512275405
32.4800760301405,-33.3936299559954
32.6538592084719,-39.249352713462
32.8276423868033,-37.3372434859765
33.0014255651347,-34.0370527728414
33.1752087434662,-35.4748144790204
33.3489919217976,-35.4531125092999
33.522775100129,-36.4913135468126
33.6965582784604,-34.2867065319022
33.8703414567918,-36.1398910505404
34.0441246351232,-37.5722042284987
34.2179078134546,-33.7432034007204
34.391690991786,-35.1376218529513
34.5654741701174,-36.5131822738787
34.7392573484488,-35.8103317103534
34.9130405267803,-35.868062585005
35.0868237051117,-35.2664589988212
35.2606068834431,-37.9936091202183
35.4343900617745,-37.8788600547688
35.6081732401059,-36.5326028802269
35.7819564184373,-36.4025553005087
35.9557395967687,-34.2977258862431
36.1295227751001,-36.9402736811842
36.3033059534315,-38.4129640649376
36.4770891317629,-35.630181333631
36.6508723100943,-39.8184215326228
36.8246554884258,-35.6071531812083
36.9984386667572,-34.4551502110723
37.1722218450886,-37.1861921127726
37.34600502342,-32.6130939278301
37.5197882017514,-34.9473426931318
37.6935713800828,-36.0275314761783
37.8673545584142,-35.8781612564547
38.0411377367456,-36.5499294807509
38.214920915077,-37.9624917561142
38.3887040934084,-34.6019205252655
38.5624872717399,-34.831002231549
38.7362704500713,-35.9284641937752
38.9100536284027,-34.4656662779227
39.0838368067341,-35.0995885799342
39.2576199850655,-34.1408808018976
39.4314031633969,-33.9955573915403
39.6051863417283,-36.8881124119659
39.7789695200597,-34.9725199854344
39.9527526983911,-36.1794571311312
40.1265358767225,-35.6003315675863
40.300319055054,-34.3333621559353
40.4741022333854,-37.1542890836136
40.6478854117168,-33.671359307455
40.8216685900482,-34.495522979445
40.9954517683796,-37.6017055544582
41.169234946711,-36.2197238697804
41.3430181250424,-35.556998116129
41.5168013033738,-33.6008520543186
41.6905844817052,-35.2963482704089
41.8643676600366,-34.9898031971647
42.0381508383681,-33.231260507915
42.2119340166995,-34.3735337982413
42.3857171950309,-35.9538691766837
42.5595003733623,-35.2284868648402
42.7332835516937,-34.3513260315046
42.9070667300251,-34.687607622631
43.0808499083565,-34.1695794126231
43.2546330866879,-35.6061618466474
43.4284162650193,-32.0822043960699
43.6021994433508,-34.0895598058778
43.7759826216822,-34.7721000995909
43.9497658000136,-31.8827944784467
44.123548978345,-37.7608583791379
44.2973321566764,-34.8356027181684
44.4711153350078,-33.8208006357015
44.6448985133392,-34.1814858622414
44.8186816916706,-35.4891616725456
44.992464870002,-35.62259988296
45.1662480483334,-34.8814506179716
45.3400312266648,-35.6576205285417
45.5138144049963,-34.7380413899551
45.6875975833277,-32.9360445047015
45.8613807616591,-32.9251537734606
46.0351639399905,-37.1871940965984
46.2089471183219,-35.5289238659543
46.3827302966533,-35.7584481080785
46.5565134749847,-33.8025929019575
46.7302966533161,-32.9331566333026
46.9040798316475,-35.2765549929002
47.0778630099789,-34.6244562175998
47.2516461883104,-37.5887991365521
47.4254293666418,-39.1757688123707
47.5992125449732,-36.9960111762214
47.7729957233046,-34.9706330202062
47.946778901636,-35.5205877736485
48.1205620799674,-34.9321200663903
48.2943452582988,-35.2732693088112
48.4681284366302,-38.481696347654
48.6419116149616,-36.6046918990702
48.815694793293,-41.937221923954
48.9894779716245,-38.8374000275742
49.1632611499559,-38.8785856872847
49.3370443282873,-36.085079948429
49.5108275066187,-40.6237972258088
49.6846106849501,-39.4252916338121
49.8583938632815,-37.4019783362512
50.0321770416129,-38.8455625868812
50.2059602199443,-41.1690846659626
50.3797433982757,-48.4907786952708
50.5535265766071,-49.8812436869343
50.7273097549386,-49.6414227816358
50.90109293327,-51.1206121616782
51.0748761116014,-48.5265647045019
51.2486592899328,-48.8975690491242
51.4224424682642,-51.3552763359954
51.5962256465956,-48.1825761377247
51.770008824927,-49.4731592601573
51.9437920032584,-50.9034132876379
52.1175751815898,-49.5440219836474
52.2913583599212,-50.6284250383422
52.4651415382527,-50.5777835533544
52.6389247165841,-53.6965199672705
52.8127078949155,-49.5024233997814
52.9864910732469,-48.942189410977
53.1602742515783,-50.8873598645028
53.3340574299097,-51.689015270902
53.5078406082411,-52.0318981238938
53.6816237865725,-50.5296355359663
53.8554069649039,-50.3114355068736
54.0291901432354,-50.0999995416293
54.2029733215668,-47.725537587004
54.3767564998982,-50.9301084746512
54.5505396782296,-47.3924284627264
54.724322856561,-49.6248245977541
54.8981060348924,-48.7935578858178
55.0718892132238,-49.3952642911403
55.2456723915552,-47.723627437778
55.4194555698866,-50.4522441531581
55.593238748218,-50.3263054588652
55.7670219265495,-49.6893216444155
55.9408051048809,-51.1228616056241
56.1145882832123,-51.5116662057147
56.2883714615437,-51.1458121944157
56.4621546398751,-49.3422072612922
56.6359378182065,-50.7921513255244
56.8097209965379,-49.083980627831
56.9835041748693,-47.0771546195766
57.1572873532007,-47.3399442405262
57.3310705315321,-51.601033961949
57.5048537098635,-50.3737386939178
57.678636888195,-53.5293961838637
57.8524200665264,-52.4307438659807
58.0262032448578,-49.0424085708117
58.1999864231892,-50.5207813118223
58.3737696015206,-52.1178694671025
58.547552779852,-48.5907379102257
58.7213359581834,-49.9913356524552
58.8951191365148,-51.0699559199606
59.0689023148462,-48.9673152764012
59.2426854931777,-48.2943211030445
59.4164686715091,-50.5172845938653
59.5902518498405,-50.5923505857155
59.7640350281719,-49.3432370903563
59.9378182065033,-49.0047948114462
60.1116013848347,-48.6225180154781
60.2853845631661,-49.598858321947
60.4591677414975,-49.2868668903902
60.6329509198289,-49.9265705253937
60.8067340981603,-51.0340012822666
60.9805172764917,-50.031123856438
61.1543004548232,-49.675235297362
61.3280836331546,-54.7192096306221
61.501866811486,-50.2562476556737
61.6756499898174,-50.8093118788031
61.8494331681488,-51.8932746050303
62.0232163464802,-50.7332559868577
62.1969995248116,-48.6413314893901
62.370782703143,-49.5481965926752
62.5445658814744,-48.9770884185276
62.7183490598058,-50.1456929860076
62.8921322381373,-48.6902846179918
63.0659154164687,-51.0445809927494
63.2396985948001,-48.8025852885195
63.4134817731315,-49.1799527462962
63.5872649514629,-49.6604271757858
63.7610481297943,-50.6353439269675
63.9348313081257,-49.2908581406261
64.1086144864571,-48.6239859950362
64.2823976647885,-53.8714436100956
64.45618084312,-48.8819670357022
64.6299640214513,-51.6808133606077
64.8037471997828,-49.9562188995777
64.9775303781142,-50.0793282075562
65.1513135564456,-52.773320319217
65.325096734777,-50.6144833429045
65.4988799131084,-51.4460909345344
65.6726630914398,-50.4848310212712
65.8464462697712,-49.5536072331782
66.0202294481026,-51.7808336713369
66.194012626434,-48.8114863705428
66.3677958047655,-49.1092226883414
66.5415789830968,-49.2655496118083
66.7153621614283,-49.9326408925572
66.8891453397597,-54.3213723716519
67.0629285180911,-52.6996068708578
67.2367116964225,-52.5446920345966
67.4104948747539,-50.7317045621176
67.5842780530853,-52.4773514412472
67.7580612314167,-49.3431473736905
67.9318444097482,-49.4521529997129
68.1056275880796,-49.2589572343338
68.279410766411,-50.6824347174077
68.4531939447424,-51.9046187280003
68.6269771230738,-53.4289389306656
68.8007603014052,-51.8550878354175
68.9745434797366,-49.7732074824204
69.148326658068,-51.1311979818109
69.3221098363994,-50.8709296356656
69.4958930147308,-48.1229113506066
69.6696761930623,-52.3307245644194
69.8434593713937,-52.5977662489894
70.0172425497251,-49.3867330247062
70.1910257280565,-52.0723086314694
70.3648089063879,-52.1352051254652
70.5385920847193,-52.0048756701534
70.7123752630507,-49.6465809194102
70.8861584413821,-50.9489641742913
71.0599416197135,-49.3883475501379
71.2337247980449,-55.1895014324045
71.4075079763763,-52.9458488165868
71.5812911547078,-52.4848389664945
71.7550743330392,-51.4664532931158
71.9288575113706,-52.5570785723594
72.102640689702,-53.0295711430119
72.2764238680334,-53.9530688907645
72.4502070463648,-52.7514866155543
72.6239902246962,-51.850229972447
72.7977734030276,-51.5336280352325
72.971556581359,-53.8236947696304
73.1453397596905,-53.8191707346779
73.3191229380219,-53.4185669063135
73.4929061163533,-52.8115685648451
73.6666892946847,-51.6300479100571
73.8404724730161,-53.305704665769
74.0142556513475,-50.004075565157
74.1880388296789,-51.9487816401121
74.3618220080103,-54.2565489640887
74.5356051863417,-53.582296901685
74.7093883646731,-56.8949910102892
74.8831715430046,-53.1719974108106
75.056954721336,-50.8459123261824
75.2307378996674,-53.7741513676408
75.4045210779988,-53.0656675902847
75.5783042563302,-51.781007610439
75.7520874346616,-50.6198625368658
75.925870612993,-49.9050052356137
76.0996537913244,-52.7566664689542
76.2734369696558,-53.5738364702863
76.4472201479872,-50.9941504100665
76.6210033263186,-54.1245826091031
76.79478650465,-52.6482450302626
76.9685696829815,-52.896661447467
77.1423528613129,-49.9639471560312
77.3161360396443,-55.232286316367
77.4899192179757,-51.2472004701868
77.6637023963071,-52.3912589497891
77.8374855746385,-51.1183833252599
78.0112687529699,-53.9907764052913
78.1850519313013,-53.3019630997606
78.3588351096327,-53.3198790655663
78.5326182879641,-52.7199061999717
78.7064014662956,-53.1958606743516
78.880184644627,-56.7326238797772
79.0539678229584,-53.9119713620872
79.2277510012898,-53.7023937479978
79.4015341796212,-52.3752042043206
79.5753173579526,-52.3147044515697
79.749100536284,-53.3579424606256
79.9228837146154,-53.0555076361106
80.0966668929468,-53.6294059742287
80.2704500712782,-54.7200516153038
80.4442332496097,-53.2025380509883
80.6180164279411,-55.6059838681566
80.7917996062725,-54.219274193605
80.9655827846039,-53.5024328677472
81.1393659629353,-53.6032249128059
81.3131491412667,-54.1920055351017
81.4869323195981,-52.0307684149645
81.6607154979295,-52.5003069067217
81.8344986762609,-56.6760228590973
82.0082818545923,-52.9887278536513
82.1820650329237,-56.0754727111876
82.3558482112552,-57.2144725481105
82.5296313895866,-52.7357500695834
82.703414567918,-55.5020433191556
82.8771977462494,-53.2467580212072
83.0509809245808,-55.126977884321
83.2247641029122,-55.2830297085674
83.3985472812436,-52.5425518520662
83.572330459575,-54.3505680662662
83.7461136379064,-54.5336210324299
83.9198968162378,-55.5246277695745
84.0936799945693,-53.2601101470281
84.2674631729007,-53.4611014040043
84.4412463512321,-52.7279184165991
84.6150295295635,-55.5712732364021
84.7888127078949,-52.1410905769016
84.9625958862263,-53.3062459413556
85.1363790645577,-54.5950136498658
85.3101622428891,-54.2000155689552
85.4839454212205,-56.635260740259
85.657728599552,-54.7848862483138
85.8315117778834,-54.8980979277775
86.0052949562148,-55.714917025876
86.1790781345462,-56.8961992490944
86.3528613128776,-52.7493267431391
86.526644491209,-52.5127250706608
86.7004276695404,-53.3314516374699
86.8742108478718,-54.110001612091
87.0479940262032,-54.4389300714772
87.2217772045346,-54.8373563956404
87.395560382866,-53.8665358374939
87.5693435611975,-55.3222419434211
87.7431267395289,-53.8251432309361
87.9169099178603,-56.1584843127055
88.0906930961917,-54.669847661493
88.2644762745231,-57.1522249206973
88.4382594528545,-56.5927068956987
88.6120426311859,-55.0642098299082
88.7858258095173,-55.2647929437279
88.9596089878488,-55.4719083232285
89.1333921661802,-56.299373670318
89.3071753445116,-54.2671330528917
89.480958522843,-57.8601609632584
89.6547417011744,-56.7270540627416
89.8285248795058,-56.7253236323118
90.0023080578372,-55.8556361741918
90.1760912361686,-58.4142757362674
90.3498744145,-58.3122192474903
90.5236575928315,-53.8377216492602
90.6974407711629,-57.7153864768921
90.8712239494943,-54.2562513756726
91.0450071278257,-55.022698939471
91.2187903061571,-55.5971994601695
91.3925734844885,-55.653182585803
91.5663566628199,-55.5495344968843
91.7401398411513,-54.9554006110487
91.9139230194827,-57.8894376569882
92.0877061978141,-57.0717043501912
92.2614893761455,-56.1463431730317
92.435272554477,-57.478015798994
92.6090557328084,-58.8086100849096
92.7828389111398,-58.6098261898369
92.9566220894712,-57.4859349386965
93.1304052678026,-59.1609423243386
93.304188446134,-59.3876667134465
93.4779716244654,-58.9281725339592
93.6517548027968,-56.1301221934436
93.8255379811282,-60.4140222967058
93.9993211594596,-60.6402315166042
94.173104337791,-58.8497287288783
94.3468875161225,-59.6436097539012
94.5206706944539,-59.6443469201876
94.6944538727853,-56.7289687253535
94.8682370511167,-60.8763117639187
95.0420202294481,-58.1725369761443
95.2158034077795,-59.7525701178036
95.3895865861109,-62.4852267151894
95.5633697644423,-60.1210492571439
95.7371529427737,-60.3408088907346
95.9109361211051,-60.0938334480947
96.0847192994366,-61.3800929113332
96.258502477768,-62.7906268086343
96.4322856560994,-62.8221298573721
96.6060688344308,-61.8200815948223
96.7798520127622,-62.6146541875446
96.9536351910936,-61.2534893259556
97.127418369425,-63.3801687524988
97.3012015477564,-65.6943600455843
97.4749847260878,-61.8346178012607
97.6487679044192,-64.2924965466511
97.8225510827506,-62.8061727484201
97.9963342610821,-66.3162374010384
98.1701174394135,-64.8982255031543
98.3439006177449,-65.1726657431759
98.5176837960763,-64.3490365108158
98.6914669744077,-65.8251338619711
98.8652501527391,-64.2529739106371
99.0390333310705,-66.6564225855465
99.2128165094019,-65.7545592449295
99.3865996877334,-65.7326202045219
99.5603828660647,-66.4851720744576
99.7341660443961,-67.5401089930278
99.9079492227276,-68.1392052423128
100.081732401059,-68.1171763884107
100.25551557939,-65.4688461022191
100.429298757722,-68.1617373908291
100.603081936053,-67.276218704105
100.776865114385,-67.7711661019846
100.950648292716,-66.1520961344864
101.124431471047,-66.6875982529002
101.298214649379,-65.7723450959382
101.47199782771,-65.1806289108478
101.645781006042,-65.5079698596992
101.819564184373,-67.1939901198595
101.993347362704,-65.2910458606364
102.167130541036,-67.4220330170425
102.340913719367,-65.1086934062514
102.514696897699,-67.372845659389
102.68848007603,-65.9716318284888
102.862263254362,-69.3261479779087
103.036046432693,-65.8573031388815
103.209829611024,-69.0898821673212
103.383612789356,-69.1705422611864
103.557395967687,-66.4466295248738
103.731179146019,-68.1024979099859
103.90496232435,-69.6317552691779
104.078745502681,-67.4918803560966
104.252528681013,-67.3023451659852
104.426311859344,-66.6613748672378
104.600095037676,-66.02310565702
104.773878216007,-65.238704521853
104.947661394338,-67.2004619726565
105.12144457267,-67.5386844386191
105.295227751001,-67.9480627298197
105.469010929333,-68.2238346068432
105.642794107664,-68.5459875106369
105.816577285996,-67.6944762780239
105.990360464327,-68.3227124266886
106.164143642658,-67.8061032243627
106.33792682099,-67.2288542274443
106.511709999321,-66.6233978783434
106.685493177653,-66.9195733954305
106.859276355984,-68.0314404977981
107.033059534315,-68.991772687654
107.206842712647,-65.9375740039769
107.380625890978,-68.6148971360959
107.55440906931,-64.7335137147015
107.728192247641,-67.4838527713966
107.901975425972,-68.9276019814778
108.075758604304,-66.7964656968803
108.249541782635,-66.4759793085859
108.423324960967,-67.9481656694501
108.597108139298,-65.4586735130557
108.770891317629,-69.9453329373128
108.944674495961,-67.150392176582
109.118457674292,-69.5991602120314
109.292240852624,-68.5501929791479
109.466024030955,-67.9779105553829
109.639807209287,-66.378215806469
109.813590387618,-68.2045912433644
109.987373565949,-67.9375046732854
110.161156744281,-67.8588486451016
110.334939922612,-68.1375026590011
110.508723100944,-68.229878872651
110.682506279275,-67.9015889353665
110.856289457606,-66.821116727979
111.030072635938,-67.5452813599845
111.203855814269,-67.7609752674933
111.377638992601,-69.620066652787
111.551422170932,-69.6803802079137
111.725205349263,-67.9706724802691
111.898988527595,-67.9728183970586
112.072771705926,-68.4782385362429
112.246554884258,-68.4063480704384
112.420338062589,-68.9025189122833
112.59412124092,-67.8555918967914
112.767904419252,-70.0670688100658
112.941687597583,-68.4460963027634
113.115470775915,-68.3972155027408
113.289253954246,-67.9115902684804
113.463037132578,-69.1264599933276
113.636820310909,-69.3549365772675
113.81060348924,-67.3861513119619
113.984386667572,-69.2292210102169
114.158169845903,-69.9590093674858
114.331953024235,-68.4887801943333
114.505736202566,-67.714585860297
114.679519380897,-71.1076174139018
114.853302559229,-67.3159905077481
115.02708573756,-70.8602990414553
115.200868915892,-69.1826340113076
115.374652094223,-68.6076136495376
115.548435272554,-67.8893751124186
115.722218450886,-68.4841482534658
115.896001629217,-68.7885784044846
116.069784807549,-69.2925976308295
116.24356798588,-66.1809881846558
116.417351164211,-68.9462536953243
116.591134342543,-69.9713115971265
116.764917520874,-67.723560212032
116.938700699206,-65.8360019865056
117.112483877537,-71.1104448305742
117.286267055869,-69.0300648813549
117.4600502342,-67.0642117619942
117.633833412531,-67.4896509137483
117.807616590863,-69.4457287105557
117.981399769194,-69.5384569369184
118.155182947526,-67.5199673464922
118.328966125857,-70.3947277865648
118.502749304188,-69.9312056310975
118.67653248252,-69.5911106163119
118.850315660851,-67.9719547265885
119.024098839183,-68.4088042082582
119.197882017514,-68.2352263610061
119.371665195846,-68.2057415326238
119.545448374177,-70.7461636860629
119.719231552508,-69.5881897829179
119.89301473084,-67.7920775241091
120.066797909171,-332.471466060596
120.240581087503,-334.980614825762
120.414364265834,-333.020162724102
120.588147444165,-333.942574787324
120.761930622497,-333.574293094948
120.935713800828,-333.707919357418
121.10949697916,-333.641511420162
121.283280157491,-333.847088847543
121.457063335822,-332.11348865574
121.630846514154,-336.546522357068
121.804629692485,-333.718745253821
121.978412870817,-332.6185234836
122.152196049148,-335.093826055112
122.325979227479,-333.963266703634
122.499762405811,-332.042895682979
122.673545584142,-335.888154326298
122.847328762474,-337.141421153056
123.021111940805,-335.899759542171
123.194895119137,-333.783327623219
123.368678297468,-336.395317486715
123.542461475799,-332.570977421226
123.716244654131,-331.686044547201
123.890027832462,-334.060072620083
124.063811010794,-332.989108908185
124.237594189125,-334.506130860673
124.411377367456,-334.785092802117
124.585160545788,-336.095422582989
124.758943724119,-336.080738363417
124.932726902451,-331.544764825037
125.106510080782,-332.008585937047
125.280293259113,-332.582415308529
125.454076437445,-332.774624478283
125.627859615776,-333.366586139619
125.801642794108,-330.666148169613
125.975425972439,-332.454114428748
126.14920915077,-333.124786345664
126.322992329102,-333.405499652646
126.496775507433,-335.82645006627
126.670558685765,-333.039829930721
126.844341864096,-333.874768964022
127.018125042428,-332.887495399188
127.191908220759,-335.923599929337
127.36569139909,-331.56934515115
127.539474577422,-334.742372827393
127.713257755753,-332.46800221273
127.887040934085,-335.000706744896


==> data/expected_stage_1_220GBd.csv <==
freqs,PSD
-255.916524763596,-338.419795442928
-255.731024238252,-338.736143098055
-255.545523712909,-340.389319055558
-255.360023187566,-336.631927448909
-255.174522662222,-336.965630222638
-254.989022136879,-337.538364388491
-254.803521611536,-336.583022138059
-254.618021086193,-334.252179732592
-254.432520560849,-339.96542856501
-254.247020035506,-337.469551606608
-254.061519510163,-339.958122133189
-253.876018984819,-336.902448548117
-253.690518459476,-339.826928406985
-253.505017934133,-338.755513770818
-253.31951740879,-335.890661302537
-253.134016883446,-336.883316854171
-252.948516358103,-334.157302263973
-252.76301583276,-335.894003335529
-252.577515307416,-340.272275687936
-252.392014782073,-338.093600520761
-252.20651425673,-340.633843377697
-252.021013731387,-333.452487007955
-251.835513206043,-338.409986461083
-251.6500126807,-335.070762686634
-251.464512155357,-340.94643689056
-251.279011630013,-336.127739523219
-251.09351110467,-339.740069708308
-250.908010579327,-336.316052767086
-250.722510053984,-334.378752473211
-250.53700952864,-337.873923646721
-250.351509003297,-336.512409535503
-250.166008477954,-339.876286431113
-249.98050795261,-336.467608034795
-249.795007427267,-339.88989457434
-249.609506901924,-339.858410574059
-249.424006376581,-333.720778955562
-249.238505851237,-338.327386844231
-249.053005325894,-336.772975383644
-248.867504800551,-336.12531719795
-248.682004275207,-336.107021641177
-248.496503749864,-337.138401040115
-248.311003224521,-335.945011776993
-248.125502699178,-337.73245789776
-247.940002173834,-340.894706315295
-247.754501648491,-335.865364815486
-247.569001123148,-344.111793466013
-247.383500597804,-339.847767594167
-247.198000072461,-337.614432077238
-247.012499547118,-339.775693834989
-246.826999021775,-338.684255214509
-246.641498496431,-339.3826173933
-246.455997971088,-334.743154725975
-246.270497445745,-339.695893365911
-246.084996920401,-335.575277796616
-245.899496395058,-338.555084977641
-245.713995869715,-338.47893547553
-245.528495344372,-336.734426368881
-245.342994819028,-338.950964383965
-245.157494293685,-339.524695920257
-244.971993768342,-335.822497072287
-244.786493242998,-339.496507865969
-244.600992717655,-336.464559248878
-244.415492192312,-339.783931081583
-244.229991666969,-338.276077925453
-244.044491141625,-335.950789049072
-243.858990616282,-339.146921033722
-243.673490090939,-340.028279074437
-243.487989565595,-340.349192170648
-243.302489040252,-337.947948476103
-243.116988514909,-336.738781520863
-242.931487989566,-335.82534344745
-242.745987464222,-338.288210915004
-242.560486938879,-338.066564114332
-242.374986413536,-338.624199649488
-242.189485888192,-339.593833066522
-242.003985362849,-337.4968981218
-241.818484837506,-338.376890311472
-241.632984312163,-334.511898222969
-241.447483786819,-339.335641308265
-241.261983261476,-335.316735422389
-241.076482736133,-338.100496070542
-240.890982210789,-339.580106118109
-240.705481685446,-341.62797120729
-240.519981160103,-338.63989919148
-240.33448063476,-337.533187957426
-240.148980109416,-338.894413262206
-239.963479584073,-340.192090456065
-239.77797905873,-336.660180490648
-239.592478533387,-338.815856524874
-239.406978008043,-342.866129357829
-239.2214774827,-338.161229217884
-239.035976957357,-336.500819409205
-238.850476432013,-335.993495171739
-238.66497590667,-336.929723232044
-238.479475381327,-339.331710908781
-238.293974855983,-337.17142498635
-238.10847433064,-337.718668198758
-237.922973805297,-338.920172180283
-237.737473279954,-337.570655666203
-237.55197275461,-342.28039533781
-237.366472229267,-336.083795429077
-237.180971703924,-338.537576945496
-236.99547117858,-338.67348625511
-236.809970653237,-337.888880098846
-236.624470127894,-336.710296083117
-236.438969602551,-338.11367569153
-236.253469077207,-340.511100307975
-236.067968551864,-335.959512670846
-235.882468026521,-342.122920541304
-235.696967501178,-336.358084806799
-235.511466975834,-338.065003445226
-235.325966450491,-341.18152524774
-235.140465925148,-336.604057536138
-234.954965399804,-339.993204094056
-234.769464874461,-337.983686470331
-234.583964349118,-336.674608155651
-234.398463823775,-337.055863217692
-234.212963298431,-339.377032590222
-234.027462773088,-336.412404045642
-233.841962247745,-340.089578517701
-233.656461722401,-340.834355074813
-233.470961197058,-339.252515755894
-233.285460671715,-339.062994457975
-233.099960146372,-330.910939697911
-232.914459621028,-338.866731160042
-232.728959095685,-337.409490694087
-232.543458570342,-336.075812350589
-232.357958044998,-338.854901847024
-232.172457519655,-339.717759040341
-231.986956994312,-338.453942357961
-231.801456468969,-336.657471094734
-231.615955943625,-337.174460167193
-231.430455418282,-338.398812093551
-231.244954892939,-337.481425324889
-231.059454367595,-336.57714601037
-230.873953842252,-334.733313672897
-230.688453316909,-337.528442598914
-230.502952791566,-335.228107336337
-230.317452266222,-339.830526906769
-230.131951740879,-340.608352827619
-229.946451215536,-338.451818818357
-229.760950690192,-341.373225043069
-229.575450164849,-336.078596438925
-229.389949639506,-339.111901862186
-229.204449114163,-338.46943728873
-229.018948588819,-339.25517720436
-228.833448063476,-338.122836735746
-228.647947538133,-337.629714833147
-228.462447012789,-341.707091827764
-228.276946487446,-337.503478605882
-228.091445962103,-340.153470789078
-227.90594543676,-335.594488273758
-227.720444911416,-338.044836427471
-227.534944386073,-339.297244464815
-227.34944386073,-337.885487725315
-227.163943335386,-338.8654666464
-226.978442810043,-335.810870554395
-226.7929422847,-340.73864704564
-226.607441759357,-337.026042095131
-226.421941234013,-340.139695284813
-226.23644070867,-336.112521605697
-226.050940183327,-335.009245296318
-225.865439657983,-337.199399316719
-225.67993913264,-336.815494199499
-225.494438607297,-341.851153454261
-225.308938081954,-339.944048333392
-225.12343755661,-337.55271801439
-224.937937031267,-336.987726800945
-224.752436505924,-338.945590684983
-224.56693598058,-337.562799595819
-224.381435455237,-337.870899456823
-224.195934929894,-338.441438850543
-224.010434404551,-338.77792502354
-223.824933879207,-335.998619821019
-223.639433353864,-337.8518401988
-223.453932828521,-339.518215948368
-223.268432303177,-339.964066365088
-223.082931777834,-338.676157681464
-222.897431252491,-338.494838057133
-222.711930727148,-338.765118371355
-222.526430201804,-336.840599973889
-222.340929676461,-338.818287729084
-222.155429151118,-338.104679002067
-221.969928625774,-341.694675134726
-221.784428100431,-337.190156285259
-221.598927575088,-339.600520444031
-221.413427049745,-337.9368383193
-221.227926524401,-339.45578956334
-221.042425999058,-339.625241821318
-220.856925473715,-340.107373778873
-220.671424948371,-339.931313306624
-220.485924423028,-336.476657193955
-220.300423897685,-337.718061812761
-220.114923372342,-338.762060569275
-219.929422846998,-340.834920512294
-219.743922321655,-336.437651709517
-219.558421796312,-331.623256759659
-219.372921270968,-339.252231163452
-219.187420745625,-325.447313911806
-219.001920220282,-339.608201084173
-218.816419694939,-336.851402521749
-218.630919169595,-339.135272617383
-218.445418644252,-338.543652358235
-218.259918118909,-341.479224612636
-218.074417593565,-339.999785493489
-217.888917068222,-337.340287566287
-217.703416542879,-340.989493007529
-217.517916017536,-340.063928936301
-217.332415492192,-338.368181761413
-217.146914966849,-338.604444544094
-216.961414441506,-342.106051559771
-216.775913916162,-338.910841971093
-216.590413390819,-337.691942236153
-216.404912865476,-336.193511460012
-216.219412340133,-337.401033798578
-216.033911814789,-338.503640072342
-215.848411289446,-338.335320201571
-215.662910764103,-340.211315452692
-215.477410238759,-339.710728116493
-215.291909713416,-340.265338673439
-215.106409188073,-341.361594352761
-214.92090866273,-338.301965954736
-214.735408137386,-339.401490725768
-214.549907612043,-337.813183748244
-214.3644070867,-338.883492380071
-214.178906561356,-343.403876988181
-213.993406036013,-334.581512987362
-213.80790551067,-338.95555619805
-213.622404985327,-338.58525111975
-213.436904459983,-335.737263852038
-213.25140393464,-336.702332320043
-213.065903409297,-332.088250252015
-212.880402883953,-337.923989942327
-212.69490235861,-338.698776138213
-212.509401833267,-338.963124692349
-212.323901307924,-337.329560264164
-212.13840078258,-336.642972394809
-211.952900257237,-340.635861435889
-211.767399731894,-338.140666282943
-211.58189920655,-339.401023102814
-211.396398681207,-338.457190246684
-211.210898155864,-339.898401720297
-211.025397630521,-336.559342115967
-210.839897105177,-339.454750690107
-210.654396579834,-337.786462549335
-210.468896054491,-338.743618965432
-210.283395529147,-338.048343580757
-210.097895003804,-338.509487595349
-209.912394478461,-334.007710247207
-209.726893953118,-335.840295223745
-209.541393427774,-337.976684660542
-209.355892902431,-342.683131760638
-209.170392377088,-335.211810719128
-208.984891851744,-339.328333899463
-208.799391326401,-338.058790888828
-208.613890801058,-338.32763228921
-208.428390275715,-337.61030636588
-208.242889750371,-335.951105219276
-208.057389225028,-337.611069776294
-207.871888699685,-338.267154322093
-207.686388174341,-338.940279240456
-207.500887648998,-337.823133353799
-207.315387123655,-336.957942765418
-207.129886598312,-334.911759517028
-206.944386072968,-341.56017279879
-206.758885547625,-341.028148622641
-206.573385022282,-335.560850240015
-206.387884496939,-339.000269842272
-206.202383971595,-336.28688216132
-206.016883446252,-339.681393969847
-205.831382920909,-338.50143854123
-205.645882395565,-340.27753702696
-205.460381870222,-333.850038056034
-205.274881344879,-335.400699200218
-205.089380819535,-336.50307998255
-204.903880294192,-335.473526435596
-204.718379768849,-336.96343301031
-204.532879243506,-340.434169202419
-204.347378718162,-336.774853010291
-204.161878192819,-338.622582147242
-203.976377667476,-336.166618562357
-203.790877142133,-340.710873799754
-203.605376616789,-335.96168141678
-203.419876091446,-337.809523247519
-203.234375566103,-337.105234375288
-203.048875040759,-339.060593273274
-202.863374515416,-339.473553484433
-202.677873990073,-336.37535321804
-202.49237346473,-340.156487685045
-202.306872939386,-339.348541182759
-202.121372414043,-340.116029293024
-201.9358718887,-338.559465129694
-201.750371363356,-335.1152354137
-201.564870838013,-336.813966090186
-201.37937031267,-336.909925650059
-201.193869787327,-338.457852286427
-201.008369261983,-337.146052305314
-200.82286873664,-340.40746831457
-200.637368211297,-338.513051644855
-200.451867685953,-340.964889026905
-200.26636716061,-338.952656309591
-200.080866635267,-341.248675866527
-199.895366109924,-337.742123524648
-199.70986558458,-341.354683595527
-199.524365059237,-340.112650612281
-199.338864533894,-339.566736915661
-199.15336400855,-335.518141311575
-198.967863483207,-338.448883630307
-198.782362957864,-334.0047326487
-198.596862432521,-339.404810817543
-198.411361907177,-335.693953294142
-198.225861381834,-338.724694759366
-198.040360856491,-335.645163481426
-197.854860331147,-337.686969761262
-197.669359805804,-338.731077069576
-197.483859280461,-336.165241851703
-197.298358755118,-338.798804342498
-197.112858229774,-337.968445209345
-196.927357704431,-337.340464260694
-196.741857179088,-335.142307616679
-196.556356653744,-338.89342596551
-196.370856128401,-336.816261520508
-196.185355603058,-337.352148862372
-195.999855077715,-338.863791688751
-195.814354552371,-339.327777256566
-195.628854027028,-336.989973140338
-195.443353501685,-338.204290101736
-195.257852976341,-342.544276721575
-195.072352450998,-341.402317976612
-194.886851925655,-338.507415630046
-194.701351400312,-337.680953436467
-194.515850874968,-330.74830762158
-194.330350349625,-339.363282649743
-194.144849824282,-342.913152247965
-193.959349298938,-337.603142408724
-193.773848773595,-338.584786013555
-193.588348248252,-334.014996895077
-193.402847722909,-335.478604397207
-193.217347197565,-340.940145657657
-193.031846672222,-336.7115563214
-192.846346146879,-337.177457432208
-192.660845621535,-341.044855053047
-192.475345096192,-338.512308230998
-192.289844570849,-335.09781779022
-192.104344045506,-337.837100367564
-191.918843520162,-334.66797557556
-191.733342994819,-338.301100310512
-191.547842469476,-340.770196862666
-191.362341944132,-341.527177001119
-191.176841418789,-339.499936313036
-190.991340893446,-335.577003460739
-190.805840368103,-338.954870741165
-190.620339842759,-334.581836598192
-190.434839317416,-340.361822377089
-190.249338792073,-339.387714149511
-190.063838266729,-338.204085018984
-189.878337741386,-337.069652912307
-189.692837216043,-334.827169248234
-189.5073366907,-335.285669530337
-189.321836165356,-329.775795611958
-189.136335640013,-339.19695807061
-188.95083511467,-333.496188525061
-188.765334589326,-338.293424008947
-188.579834063983,-339.653167110549
-188.39433353864,-336.700610014524
-188.208833013297,-338.216877644378
-188.023332487953,-338.421142195409
-187.83783196261,-340.840761536151
-187.652331437267,-337.75716407993
-187.466830911923,-340.233355032805
-187.28133038658,-339.029751372405
-187.095829861237,-326.037451048731
-186.910329335894,-337.492054678434
-186.72482881055,-336.64745409155
-186.539328285207,-337.369275382898
-186.353827759864,-336.619001588307
-186.16832723452,-341.592379822946
-185.982826709177,-338.205271381203
-185.797326183834,-337.883162009563
-185.611825658491,-336.242770974245
-185.426325133147,-335.69928083459
-185.240824607804,-334.640507996252
-185.055324082461,-337.767685694085
-184.869823557117,-337.672035861552
-184.684323031774,-337.935787913124
-184.498822506431,-336.885513676085
-184.313321981088,-339.411580180816
-184.127821455744,-338.341310799043
-183.942320930401,-339.380433272108
-183.756820405058,-335.856342418565
-183.571319879715,-335.821910327426
-183.385819354371,-338.921973622927
-183.200318829028,-338.719028165629
-183.014818303685,-338.078027793872
-182.829317778341,-340.853529098547
-182.643817252998,-339.491699335865
-182.458316727655,-337.845898691769
-182.272816202312,-338.060595599641
-182.087315676968,-339.277241365418
-181.901815151625,-336.625687177187
-181.716314626282,-336.680614905935
-181.530814100938,-335.579843054707
-181.345313575595,-341.657658578243
-181.159813050252,-337.802387700689
-180.974312524908,-339.24471644545
-180.788811999565,-337.022500162895
-180.603311474222,-337.394246106541
-180.417810948879,-338.157815313021
-180.232310423535,-339.582064381639
-180.046809898192,-340.440057542315
-179.861309372849,-335.030274788074
-179.675808847506,-339.683038385515
-179.490308322162,-341.007769181913
-179.304807796819,-340.184488235988
-179.119307271476,-337.498188979241
-178.933806746132,-335.970569589947
-178.748306220789,-337.392325573562
-178.562805695446,-339.039285634057
-178.377305170103,-337.061422489211
-178.191804644759,-337.640008034873
-178.006304119416,-337.805265390234
-177.820803594073,-339.848824016703
-177.635303068729,-334.956611635028
-177.449802543386,-341.237093252424
-177.264302018043,-341.326012386664
-177.0788014927,-338.157489552073
-176.893300967356,-337.486165179883
-176.707800442013,-339.415369000977
-176.52229991667,-339.514972953003
-176.336799391326,-340.408743150813
-176.151298865983,-338.724007864987
-175.96579834064,-338.300584677145
-175.780297815297,-330.152830785531
-175.594797289953,-337.210610652755
-175.40929676461,-334.545869119205
-175.223796239267,-340.235367647986
-175.038295713923,-339.373967783235
-174.85279518858,-338.65467019688
-174.667294663237,-337.176628207482
-174.481794137894,-341.592388905645
-174.29629361255,-336.576461815017
-174.110793087207,-334.321700569451
-173.925292561864,-337.066701847728
-173.73979203652,-337.640927655738
-173.554291511177,-335.712606013026
-173.368790985834,-335.185302395684
-173.183290460491,-335.237107389881
-172.997789935147,-337.044541344407
-172.812289409804,-338.537272673426
-172.626788884461,-338.565685242935
-172.441288359117,-339.204722540992
-172.255787833774,-338.587077948225
-172.070287308431,-340.584257654862
-171.884786783088,-338.010017046754
-171.699286257744,-335.705633684652
-171.513785732401,-336.266940189696
-171.328285207058,-339.679860652951
-171.142784681714,-338.596252173824
-170.957284156371,-336.081044966731
-170.771783631028,-337.79510214779
-170.586283105685,-336.634262273107
-170.400782580341,-339.205873212719
-170.215282054998,-337.233470829194
-170.029781529655,-340.399495400762
-169.844281004311,-336.743146758127
-169.658780478968,-337.78297282693
-169.473279953625,-334.542423630759
-169.287779428282,-336.366789282327
-169.102278902938,-337.966354817092
-168.916778377595,-341.237989253984
-168.731277852252,-339.267096806741
-168.545777326908,-338.556012248217
-168.360276801565,-340.214578793548
-168.174776276222,-335.663948698221
-167.989275750879,-337.04121431707
-167.803775225535,-339.481236668534
-167.618274700192,-334.494738714704
-167.432774174849,-338.515413980995
-167.247273649505,-337.597287056444
-167.061773124162,-337.058166506496
-166.876272598819,-339.573644480792
-166.690772073476,-335.869009227777
-166.505271548132,-340.020704514247
-166.319771022789,-337.577061860071
-166.134270497446,-339.219682244737
-165.948769972102,-338.397079837571
-165.763269446759,-335.420079839755
-165.577768921416,-339.348113658636
-165.392268396073,-338.332299094645
-165.206767870729,-337.914496659184
-165.021267345386,-336.429460048271
-164.835766820043,-338.368605591335
-164.650266294699,-340.454066647173
-164.464765769356,-340.175954829163
-164.279265244013,-340.511535932326
-164.09376471867,-340.7382211348
-163.908264193326,-336.580315396816
-163.722763667983,-339.20272066845
-163.53726314264,-338.037371859026
-163.351762617296,-338.342172553417
-163.166262091953,-337.631948539749
-162.98076156661,-337.605671994099
-162.795261041267,-337.306822932475
-162.609760515923,-338.408829861244
-162.42425999058,-337.753841557024
-162.238759465237,-341.397366480439
-162.053258939893,-335.559644383854
-161.86775841455,-342.821777588793
-161.682257889207,-340.967897606568
-161.496757363864,-336.960434662602
-161.31125683852,-338.395645888586
-161.125756313177,-333.06057251746
-160.940255787834,-342.262035847765
-160.754755262491,-339.242594995679
-160.569254737147,-341.236560238339
-160.383754211804,-335.480433445877
-160.198253686461,-340.639226522717
-160.012753161117,-338.710183902467
-159.827252635774,-335.278925733064
-159.641752110431,-339.984309364591
-159.456251585088,-337.814030377079
-159.270751059744,-338.240180566005
-159.085250534401,-339.955910250026
-158.899750009058,-339.816308378211
-158.714249483714,-337.107259104283
-158.528748958371,-339.208623097667
-158.343248433028,-340.539887428779
-158.157747907684,-340.001619649758
-157.972247382341,-339.421368318412
-157.786746856998,-335.709055059947
-157.601246331655,-339.607735743102
-157.415745806311,-341.012773785667
-157.230245280968,-336.099842197111
-157.044744755625,-338.400951101608
-156.859244230282,-339.889740214211
-156.673743704938,-336.031587292582
-156.488243179595,-339.496301547056
-156.302742654252,-338.692406657491
-156.117242128908,-339.383383346293
-155.931741603565,-336.990721959384
-155.746241078222,-340.258685571561
-155.560740552879,-338.041482571468
-155.375240027535,-337.120522797248
-155.189739502192,-336.031100820182
-155.004238976849,-340.236616528698
-154.818738451505,-338.998299850378
-154.633237926162,-334.371399377752
-154.447737400819,-337.636789527523
-154.262236875476,-336.636667967549
-154.076736350132,-339.776927770119
-153.891235824789,-336.116194762257
-153.705735299446,-342.094825051802
-153.520234774102,-337.319210157174
-153.334734248759,-338.355100896198
-153.149233723416,-336.849804164421
-152.963733198073,-336.823476438038
-152.778232672729,-338.568476301584
-152.592732147386,-336.300009866318
-152.407231622043,-338.28250693942
-152.221731096699,-339.072109157015
-152.036230571356,-339.291176838568
-151.850730046013,-339.781507510166
-151.66522952067,-335.951605514895
-151.479728995326,-337.420944047794
-151.294228469983,-336.607252059028
-151.10872794464,-336.883940701784
-150.923227419296,-338.406484910521
-150.737726893953,-336.560660181465
-150.55222636861,-338.879778563969
-150.366725843267,-341.587648858291
-150.181225317923,-336.709090334374
-149.99572479258,-339.008571917518
-149.810224267237,-338.716517044865
-149.624723741893,-342.125883194382
-149.43922321655,-339.245048236352
-149.253722691207,-339.231682238826
-149.068222165864,-340.178823272602
-148.88272164052,-337.939873789441
-148.697221115177,-339.461212641813
-148.511720589834,-336.105520504363
-148.32622006449,-339.387501973905
-148.140719539147,-336.087109840836
-147.955219013804,-335.52478018654
-147.769718488461,-339.446834994672
-147.584217963117,-341.450012740332
-147.398717437774,-337.129111119953
-147.213216912431,-337.286340869706
-147.027716387087,-339.306681056864
-146.842215861744,-342.000843431157
-146.656715336401,-340.482752129994
-146.471214811058,-339.702799926118
-146.285714285714,-339.716621623152
-146.100213760371,-323.824567330776
-145.914713235028,-336.934988742113
-145.729212709684,-336.919071471449
-145.543712184341,-339.643958928465
-145.358211658998,-340.23619698243
-145.172711133655,-335.42252848439
-144.987210608311,-339.21078867191
-144.801710082968,-339.392028230927
-144.616209557625,-341.722703247114
-144.430709032281,-338.837889752976
-144.245208506938,-335.074155389948
-144.059707981595,-339.837315928788
-143.874207456252,-338.553628040873
-143.688706930908,-338.33527917974
-143.503206405565,-339.035740985352
-143.317705880222,-341.594033849726
-143.132205354878,-334.599399169628
-142.946704829535,-337.493319439754
-142.761204304192,-335.751190464367
-142.575703778849,-337.775705551767
-142.390203253505,-340.246512353204
-142.204702728162,-340.544625076694
-142.019202202819,-340.6409697892
-141.833701677475,-338.834472031772
-141.648201152132,-339.893928288719
-141.462700626789,-342.803988574395
-141.277200101446,-335.571875892495
-141.091699576102,-339.797291670071
-140.906199050759,-339.43560146422
-140.720698525416,-338.522926617466
-140.535198000072,-340.765902368381
-140.349697474729,-333.897249896411
-140.164196949386,-337.393562200469
-139.978696424043,-339.071523125545
-139.793195898699,-340.965368962601
-139.607695373356,-338.353114037545
-139.422194848013,-336.025875381462
-139.236694322669,-338.754745132779
-139.051193797326,-335.340027301969
-138.865693271983,-338.503155416343
-138.68019274664,-339.663860503743
-138.494692221296,-335.151796795266
-138.309191695953,-333.376606372466
-138.12369117061,-340.552169742706
-137.938190645266,-340.462114606519
-137.752690119923,-339.064851621402
-137.56718959458,-341.31907316131
-137.381689069237,-334.215019997935
-137.196188543893,-336.135177109228
-137.01068801855,-341.151610714928
-136.825187493207,-342.295819703257
-136.639686967863,-339.278913475396
-136.45418644252,-337.061680332805
-136.268685917177,-339.748593843302
-136.083185391834,-334.925546409064
-135.89768486649,-340.318796832815
-135.712184341147,-334.84321722068
-135.526683815804,-339.258656054385
-135.34118329046,-340.175856772498
-135.155682765117,-335.031535648034
-134.970182239774,-342.376091637664
-134.784681714431,-335.458555551704
-134.599181189087,-340.51213789309
-134.413680663744,-341.730700552242
-134.228180138401,-337.365042055174
-134.042679613057,-340.34491106169
-133.857179087714,-337.609898775806
-133.671678562371,-343.525096309386
-133.486178037028,-336.598797910575
-133.300677511684,-337.924085351007
-133.115176986341,-336.088789124771
-132.929676460998,-339.338320251189
-132.744175935654,-339.43609877921
-132.558675410311,-336.45267454497
-132.373174884968,-330.131501100469
-132.187674359625,-339.15975505491
-132.002173834281,-338.268077279652
-131.816673308938,-339.343100455092
-131.631172783595,-341.260427930335
-131.445672258252,-336.375797985291
-131.260171732908,-336.207557766545
-131.074671207565,-336.042229805396
-130.889170682222,-337.832763825745
-130.703670156878,-338.919762972862
-130.518169631535,-337.414163008769
-130.332669106192,-340.986563328173
-130.147168580849,-339.623716880746
-129.961668055505,-334.94103979188
-129.776167530162,-340.3194912479
-129.590667004819,-334.303484131063
-129.405166479475,-337.840791377099
-129.219665954132,-337.797140480778
-129.034165428789,-338.957647422216
-128.848664903446,-340.413753749802
-128.663164378102,-338.560521981104
-128.477663852759,-340.045744736454
-128.292163327416,-338.767352470785
-128.106662802072,-341.618025185203
-127.921162276729,-331.026506224209
-127.735661751386,-340.833799654986
-127.550161226043,-339.204848666547
-127.364660700699,-337.344427413107
-127.179160175356,-338.656099846412
-126.993659650013,-338.827905438567
-126.808159124669,-340.172827210828
-126.622658599326,-337.812836154294
-126.437158073983,-337.427143346416
-126.25165754864,-338.240881320256
-126.066157023296,-338.852379673641
-125.880656497953,-336.86006729522
-125.69515597261,-336.070507352544
-125.509655447266,-338.379452255616
-125.324154921923,-335.725976695695
-125.13865439658,-338.400975997515
-124.953153871237,-340.209964961779
-124.767653345893,-339.815612264965
-124.58215282055,-340.53807179363
-124.396652295207,-335.589596195618
-124.211151769863,-337.518349975153
-124.02565124452,-338.54668521546
-123.840150719177,-338.550263333036
-123.654650193834,-338.82468558891
-123.46914966849,-339.531355993369
-123.283649143147,-338.274233006421
-123.098148617804,-340.802398119224
-122.91264809246,-339.379513618171
-122.727147567117,-337.709895600549
-122.541647041774,-339.786131490346
-122.356146516431,-333.145389870793
-122.170645991087,-330.393905944141
-121.985145465744,-339.95443690426
-121.799644940401,-335.765083609947
-121.614144415057,-338.707265375116
-121.428643889714,-336.954619554332
-121.243143364371,-340.138887497568
-121.057642839028,-337.944607657078
-120.872142313684,-339.245893921672
-120.686641788341,-338.540386058438
-120.501141262998,-334.724689815363
-120.315640737654,-340.379303194385
-120.130140212311,-336.019092952115
-119.944639686968,-59.978119310211
-119.759139161625,-59.0272549507991
-119.573638636281,-61.3003368447239
-119.388138110938,-61.6434250090902
-119.202637585595,-62.889916427819
-119.017137060251,-61.4430220178627
-118.831636534908,-60.167564479735
-118.646136009565,-62.4487927365556
-118.460635484222,-59.0171915335108
-118.275134958878,-61.9864743736124
-118.089634433535,-61.826244988107
-117.904133908192,-61.3447959326823
-117.718633382848,-61.3263671222438
-117.533132857505,-58.8089878273298
-117.347632332162,-60.1663238179409
-117.162131806819,-60.7714416890711
-116.976631281475,-61.0937206189786
-116.791130756132,-59.7145266897833
-116.605630230789,-60.5773570467923
-116.420129705445,-63.2572098862034
-116.234629180102,-60.6821501290787
-116.049128654759,-62.2435635898804
-115.863628129416,-61.1823860590383
-115.678127604072,-60.2074228102589
-115.492627078729,-61.6048689152144
-115.307126553386,-60.0594184683306
-115.121626028042,-60.733064383374
-114.936125502699,-59.9794267727311
-114.750624977356,-58.4717492815275
-114.565124452013,-60.5367898512542
-114.379623926669,-60.5635567911405
-114.194123401326,-58.8758075325632
-114.008622875983,-60.9379714003959
-113.823122350639,-59.661182467336
-113.637621825296,-58.4906931563788
-113.452121299953,-62.2909644984294
-113.26662077461,-60.6163571598999
-113.081120249266,-59.7287949201803
-112.895619723923,-61.466028622221
-112.71011919858,-62.8906745456425
-112.524618673236,-61.8808628303692
-112.339118147893,-59.9745222452834
-112.15361762255,-60.6964987784903
-111.968117097207,-62.5057899308685
-111.782616571863,-62.2546985286491
-111.59711604652,-64.1893300132971
-111.411615521177,-59.1590233982993
-111.226114995833,-60.121965733162
-111.04061447049,-58.1648944794744
-110.855113945147,-62.0622165068653
-110.669613419804,-61.1507482216094
-110.48411289446,-61.5505146436313
-110.298612369117,-58.3689768325797
-110.113111843774,-59.827280716753
-109.92761131843,-58.0396343784177
-109.742110793087,-59.5539213418405
-109.556610267744,-59.9155975973991
-109.371109742401,-62.9023984477901
-109.185609217057,-60.0670982879019
-109.000108691714,-62.273938833706
-108.814608166371,-59.2773868156359
-108.629107641028,-58.8056021521318
-108.443607115684,-61.9607703029261
-108.258106590341,-58.4321859156315
-108.072606064998,-61.6139046960005
-107.887105539654,-59.5894207903919
-107.701605014311,-60.0627689874976
-107.516104488968,-58.801091076836
-107.330603963624,-60.6607798460551
-107.145103438281,-60.0943734715197
-106.959602912938,-61.1977938935791
-106.774102387595,-58.0313273549182
-106.588601862251,-62.4545941810768
-106.403101336908,-60.8296479445247
-106.217600811565,-59.537108615794
-106.032100286221,-61.7064906488784
-105.846599760878,-60.7768700298898
-105.661099235535,-58.9349174193457
-105.475598710192,-59.984589837326
-105.290098184848,-57.7924475090565
-105.104597659505,-58.246635739404
-104.919097134162,-59.0170941406174
-104.733596608819,-58.7365795245681
-104.548096083475,-57.1153045164393
-104.362595558132,-60.0893124898548
-104.177095032789,-58.5887685182851
-103.991594507445,-59.2497330626503
-103.806093982102,-60.7210912694143
-103.620593456759,-59.654460379447
-103.435092931415,-61.8590899606598
-103.249592406072,-60.3406235303194
-103.064091880729,-61.8934705558671
-102.878591355386,-58.3955480171069
-102.693090830042,-59.2409097027348
-102.507590304699,-57.8302546527754
-102.322089779356,-60.8419450156506
-102.136589254013,-60.2720436229944
-101.951088728669,-60.3038738932266
-101.765588203326,-60.8801278675382
-101.580087677983,-60.1781043168943
-101.394587152639,-58.6871878459133
-101.209086627296,-60.5730650043922
-101.023586101953,-59.3421117290799
-100.83808557661,-60.3198133279368
-100.652585051266,-59.4936780717951
-100.467084525923,-58.7716240949325
-100.28158400058,-58.5939662251424
-100.096083475236,-58.1511600159253
-99.9105829498931,-62.1840182339197
-99.7250824245498,-60.7288717005511
-99.5395818992065,-57.4396328742685
-99.3540813738633,-58.1840200144232
-99.16858084852,-56.8344866345068
-98.9830803231767,-57.2583508993208
-98.7975797978334,-54.0149883362942
-98.6120792724901,-56.3336495105372
-98.4265787471468,-53.8040940609802
-98.2410782218036,-55.8585089697726
-98.0555776964603,-55.0138292105098
-97.870077171117,-50.1030175629349
-97.6845766457737,-50.602952139649
-97.4990761204304,-51.5859018083856
-97.3135755950871,-52.5977218115866
-97.1280750697438,-52.3551662109342
-96.9425745444005,-51.6140942743117
-96.7570740190573,-51.7125244492765
-96.571573493714,-49.738451962621
-96.3860729683707,-50.3333490566079
-96.2005724430274,-49.0937415962057
-96.0150719176841,-49.0258644188586
-95.8295713923409,-48.8847134374673
-95.6440708669976,-51.0726254027848
-95.4585703416543,-51.4623720518791
-95.273069816311,-50.7360515570272
-95.0875692909677,-49.414410194977
-94.9020687656244,-50.5098744936389
-94.7165682402812,-49.8865131170661
-94.5310677149378,-49.8123904281337
-94.3455671895946,-49.3719350880755
-94.1600666642513,-47.9708207379806
-93.974566138908,-48.195603123841
-93.7890656135647,-47.6174300503828
-93.6035650882214,-47.4386884816462
-93.4180645628781,-46.5825139906629
-93.2325640375349,-46.9286737396813
-93.0470635121916,-48.1161565432889
-92.8615629868483,-47.7216763315874
-92.676062461505,-50.5647540136843
-92.4905619361617,-49.1221312696173
-92.3050614108184,-47.9288245773713
-92.1195608854751,-47.7974998107859
-91.9340603601319,-46.7328733755207
-91.7485598347886,-48.7566863927045
-91.5630593094453,-48.7056169567951
-91.377558784102,-48.9650122985205
-91.1920582587587,-47.4501927441688
-91.0065577334154,-46.7152594584531
-90.8210572080722,-48.484496218468
-90.6355566827289,-48.783152382972
-90.4500561573856,-49.3905219952169
-90.2645556320423,-49.0789890793284
-90.079055106699,-48.0911346483714
-89.8935545813557,-48.0935193113633
-89.7080540560125,-50.6775997503455
-89.5225535306692,-47.5206097687482
-89.3370530053259,-48.8241747835144
-89.1515524799826,-47.7652382299132
-88.9660519546393,-46.2989128108965
-88.780551429296,-48.236380315218
-88.5950509039527,-47.7627133150448
-88.4095503786095,-46.8260791293647
-88.2240498532662,-45.8832585720165
-88.0385493279229,-47.6943778291629
-87.8530488025796,-45.7760315137959
-87.6675482772363,-45.8426874770552
-87.482047751893,-45.2543063324174
-87.2965472265497,-46.4188740335622
-87.1110467012064,-44.9636209044807
-86.9255461758632,-46.86153611161
-86.7400456505199,-45.2137035173159
-86.5545451251766,-45.0444702038347
-86.3690445998333,-47.9463013334699
-86.18354407449,-45.6427609961797
-85.9980435491468,-45.6177878105461
-85.8125430238035,-47.9231581985761
-85.6270424984602,-46.3366201873636
-85.4415419731169,-49.4877692163667
-85.2560414477736,-48.6750805455565
-85.0705409224303,-48.4427120886804
-84.8850403970871,-46.8975319439046
-84.6995398717438,-47.9346001878596
-84.5140393464005,-46.293854577409
-84.3285388210572,-46.5753212775767
-84.1430382957139,-47.1170774845466
-83.9575377703706,-45.0913248020193
-83.7720372450273,-49.6968152687668
-83.586536719684,-45.7621879163242
-83.4010361943408,-46.8638325130119
-83.2155356689975,-45.5849450440426
-83.0300351436542,-45.1111195284894
-82.8445346183109,-46.0318830257632
-82.6590340929676,-45.9180774835939
-82.4735335676243,-48.362019716063
-82.2880330422811,-48.2959310979389
-82.1025325169378,-45.7598355457246
-81.9170319915945,-47.1386804937762
-81.7315314662512,-49.3194889025615
-81.5460309409079,-45.3192717128165
-81.3605304155646,-46.5501676904015
-81.1750298902213,-45.5732687300398
-80.9895293648781,-47.1513400371687
-80.8040288395348,-46.9431980113763
-80.6185283141915,-44.2606979448628
-80.4330277888482,-45.9439753411912
-80.2475272635049,-45.656073305066
-80.0620267381616,-47.2944633234183
-79.8765262128184,-44.826440783724
-79.6910256874751,-44.9528108952821
-79.5055251621318,-46.4864319047713
-79.3200246367885,-45.0033015554826
-79.1345241114452,-46.1846213135133
-78.949023586102,-48.1872789345028
-78.7635230607587,-48.2296557802867
-78.5780225354154,-48.3852911376145
-78.3925220100721,-44.6184456107835
-78.2070214847288,-44.460992841713
-78.0215209593855,-43.2479782063862
-77.8360204340422,-47.2407043492542
-77.6505199086989,-44.2639711666656
-77.4650193833557,-45.2457772920377
-77.2795188580124,-44.7281477336519
-77.0940183326691,-44.2296917402142
-76.9085178073258,-46.0460548240458
-76.7230172819825,-48.3593553253462
-76.5375167566392,-44.4153508373577
-76.3520162312959,-45.9581338051083
-76.1665157059527,-46.9556214438586
-75.9810151806094,-46.7631061672969
-75.7955146552661,-46.4087940540125
-75.6100141299228,-46.2673722103139
-75.4245136045795,-44.1351230075757
-75.2390130792362,-47.1483804900743
-75.053512553893,-45.9698196604573
-74.8680120285497,-46.2840193560027
-74.6825115032064,-45.5714014522366
-74.4970109778631,-44.5936939754981
-74.3115104525198,-46.5857003888142
-74.1260099271765,-46.5510764706362
-73.9405094018333,-50.7328221957942
-73.75500887649,-42.6407988264333
-73.5695083511467,-48.0329753351829
-73.3840078258034,-49.105967101086
-73.1985073004601,-44.7316166906354
-73.0130067751168,-47.8319891382239
-72.8275062497735,-45.30498190599
-72.6420057244303,-45.7203873461207
-72.456505199087,-44.1177201395923
-72.2710046737437,-44.4101802862269
-72.0855041484004,-45.7549351134866
-71.9000036230571,-44.417237867372
-71.7145030977138,-44.9840257408192
-71.5290025723705,-44.3470809029173
-71.3435020470273,-44.3935591754228
-71.158001521684,-45.6767731317303
-70.9725009963407,-43.3771836853225
-70.7870004709974,-45.6605529036937
-70.6014999456541,-47.6626891927658
-70.4159994203108,-44.4059598649033
-70.2304988949676,-45.9820408747122
-70.0449983696243,-47.0911834108167
-69.859497844281,-44.9329312153983
-69.6739973189377,-45.4327557742178
-69.4884967935944,-44.8595133595549
-69.3029962682511,-45.8274021133452
-69.1174957429079,-45.2726898004683
-68.9319952175646,-43.9766800553795
-68.7464946922213,-44.7293125659729
-68.560994166878,-46.3382737706916
-68.3754936415347,-42.7126266105073
-68.1899931161914,-46.676895052088
-68.0044925908481,-44.1418350139221
-67.8189920655049,-42.9624337963589
-67.6334915401616,-43.5094486609545
-67.4479910148183,-45.9830654066706
-67.262490489475,-46.8011513487026
-67.0769899641317,-43.9047162308653
-66.8914894387884,-43.4723314294137
-66.7059889134452,-42.8631001788113
-66.5204883881019,-47.6179439018491
-66.3349878627586,-43.8372459620371
-66.1494873374153,-43.363077241793
-65.963986812072,-45.2991726885485
-65.7784862867287,-50.6490149266833
-65.5929857613854,-44.695062067137
-65.4074852360422,-45.4183459715689
-65.2219847106989,-46.2825088987094
-65.0364841853556,-45.8183319665101
-64.8509836600123,-44.50009646814
-64.665483134669,-44.8453969610851
-64.4799826093257,-42.8442773462749
-64.2944820839824,-46.2890489921285
-64.1089815586392,-45.4338800972989
-63.9234810332959,-43.9479773553947
-63.7379805079526,-44.6603413182496
-63.5524799826093,-48.9495085945721
-63.366979457266,-46.4369569263928
-63.1814789319227,-47.7830727847318
-62.9959784065795,-46.9918078933208
-62.8104778812362,-45.6747002701377
-62.6249773558929,-45.7392227793804
-62.4394768305496,-42.1710967917061
-62.2539763052063,-44.4721918727819
-62.068475779863,-46.8245773230332
-61.8829752545197,-46.1510021503358
-61.6974747291765,-44.2342818300065
-61.5119742038332,-47.0243016629479
-61.3264736784899,-47.8009438719839
-61.1409731531466,-41.9898482965088
-60.9554726278033,-47.2051059608503
-60.76997210246,-45.1752754245719
-60.5844715771167,-45.2807917690767
-60.3989710517735,-45.4434827777678
-60.2134705264302,-46.3370886757774
-60.0279700010869,-44.4549548896963
-59.8424694757436,-43.4652988763661
-59.6569689504003,-46.5289007224783
-59.4714684250571,-43.7198801417844
-59.2859678997138,-48.6837735383093
-59.1004673743705,-45.2609464564687
-58.9149668490272,-44.1141055250921
-58.7294663236839,-44.8150839234907
-58.5439657983406,-45.5823164949783
-58.3584652729973,-43.6410411093435
-58.172964747654,-44.3748180124493
-57.9874642223108,-44.6895408388722
-57.8019636969675,-44.7164646496015
-57.6164631716242,-45.5380727891658
-57.4309626462809,-45.2243278665944
-57.2454621209376,-43.4551438647561
-57.0599615955943,-45.93207935826
-56.8744610702511,-44.0001376155916
-56.6889605449078,-46.2468408956928
-56.5034600195645,-43.9441780080266
-56.3179594942212,-44.8823551889647
-56.1324589688779,-44.6866070716738
-55.9469584435346,-44.8727445468115
-55.7614579181914,-46.4283431999144
-55.5759573928481,-45.7013058077827
-55.3904568675048,-46.2342455847207
-55.2049563421615,-43.4162648337615
-55.0194558168182,-44.2203162389506
-54.8339552914749,-48.7897480508154
-54.6484547661316,-46.0075784017744
-54.4629542407884,-45.6648834188732
-54.2774537154451,-46.5963731201522
-54.0919531901018,-43.7298635664872
-53.9064526647585,-47.3152889527653
-53.7209521394152,-46.5650150155234
-53.5354516140719,-44.4719859501418
-53.3499510887286,-44.6990004765228
-53.1644505633854,-44.5337272224817
-52.9789500380421,-45.8654071022835
-52.7934495126988,-47.2484503273968
-52.6079489873555,-42.9251275210311
-52.4224484620122,-45.4480012256008
-52.2369479366689,-46.3745155347863
-52.0514474113257,-45.0949477790505
-51.8659468859824,-47.0358428321072
-51.6804463606391,-47.3356036275877
-51.4949458352958,-46.8260071975418
-51.3094453099525,-46.8822332780103
-51.1239447846092,-43.5421321922809
-50.9384442592659,-46.7322451214655
-50.7529437339227,-46.7240397181381
-50.5674432085794,-42.980091692735
-50.3819426832361,-44.9380884083538
-50.1964421578928,-46.71404947391
-50.0109416325495,-44.8256833174894
-49.8254411072063,-34.0909630436963
-49.639940581863,-31.6761670554641
-49.4544400565197,-32.6117745924404
-49.2689395311764,-29.4993099874967
-49.0834390058331,-28.625230600636
-48.8979384804898,-29.0672692054268
-48.7124379551465,-31.0786073628227
-48.5269374298033,-27.9462223451088
-48.34143690446,-31.4338472043784
-48.1559363791167,-30.1253821755326
-47.9704358537734,-30.3634589845266
-47.7849353284301,-28.9331626730206
-47.5994348030868,-29.1434114093145
-47.4139342777435,-29.8176642730743
-47.2284337524003,-27.944471038384
-47.042933227057,-29.2403493487221
-46.8574327017137,-32.7306533227208
-46.6719321763704,-31.100749895323
-46.4864316510271,-30.5089155648292
-46.3009311256838,-29.9867029726286
-46.1154306003406,-29.4726285125485
-45.9299300749973,-32.199407712842
-45.744429549654,-29.9560752133833
-45.5589290243107,-32.9226397500414
-45.3734284989674,-31.6135764798405
-45.1879279736241,-32.5694915427515
-45.0024274482808,-32.288780409465
-44.8169269229376,-31.5708096393264
-44.6314263975943,-31.2099875015708
-44.445925872251,-29.7142358004376
-44.2604253469077,-29.6318637127635
-44.0749248215644,-29.3218934090172
-43.8894242962211,-31.6310413031492
-43.7039237708778,-30.8400774042624
-43.5184232455346,-30.2388797714826
-43.3329227201913,-31.6057924464845
-43.147422194848,-32.2712024660724
-42.9619216695047,-31.5169369353952
-42.7764211441614,-31.7678438040508
-42.5909206188181,-30.871879387006
-42.4054200934749,-31.2165519331478
-42.2199195681316,-31.6957300834288
-42.0344190427883,-30.6444157612767
-41.848918517445,-31.3988341985823
-41.6634179921017,-31.9638573822182
-41.4779174667584,-31.7200047080555
-41.2924169414151,-32.7032750763185
-41.1069164160719,-32.6344465990459
-40.9214158907286,-29.6632564563173
-40.7359153653853,-30.4359622617817
-40.550414840042,-31.4537344073214
-40.3649143146987,-29.7045904944634
-40.1794137893554,-32.7183357871103
-39.9939132640122,-31.5726410495606
-39.8084127386689,-31.5741725768611
-39.6229122133256,-32.3948286269487
-39.4374116879823,-32.2350642382194
-39.251911162639,-33.3857745465372
-39.0664106372957,-33.5808029166087
-38.8809101119524,-30.3278629911966
-38.6954095866092,-33.3780597264258
-38.5099090612659,-28.294711619824
-38.3244085359226,-33.0549679759261
-38.1389080105793,-30.7142346802267
-37.953407485236,-29.4573806244863
-37.7679069598927,-32.6537124588931
-37.5824064345495,-31.6218338985289
-37.3969059092062,-32.7347267271914
-37.2114053838629,-32.7295385442165
-37.0259048585196,-29.7999006603946
-36.8404043331763,-32.3660704356584
-36.654903807833,-30.4545318898791
-36.4694032824897,-33.7453005899566
-36.2839027571465,-33.6306598668265
-36.0984022318032,-32.2304099624757
-35.9129017064599,-33.0492269638145
-35.7274011811166,-32.0548055653124
-35.5419006557733,-33.6357990735107
-35.35640013043,-36.3407443520539
-35.1708996050868,-33.1296235263032
-34.9853990797435,-32.3321339144974
-34.7998985544002,-34.7938118445465
-34.6143980290569,-34.0950233778894
-34.4288975037136,-35.7359147580545
-34.2433969783703,-30.7824386889219
-34.057896453027,-33.1425684572753
-33.8723959276838,-31.7845961791839
-33.6868954023405,-33.0299299225586
-33.5013948769972,-31.9313403031115
-33.3158943516539,-32.1061917556294
-33.1303938263106,-34.7914371644279
-32.9448933009673,-33.1673446643026
-32.759392775624,-33.2383295695015
-32.5738922502808,-32.4958480736419
-32.3883917249375,-30.8392134389762
-32.2028911995942,-32.8861037889025
-32.0173906742509,-33.3785807989762
-31.8318901489076,-34.1339099773607
-31.6463896235643,-30.641520822731
-31.4608890982211,-30.6677617533828
-31.2753885728778,-31.5964889834428
-31.0898880475345,-34.0702594739793
-30.9043875221912,-32.0925354874336
-30.7188869968479,-31.8128314683927
-30.5333864715046,-32.9120597632013
-30.3478859461614,-33.8316762085516
-30.1623854208181,-32.5152003079192
-29.9768848954748,-31.0752113986403
-29.7913843701315,-32.4039426751396
-29.6058838447882,-31.7367415243364
-29.4203833194449,-31.3984110370996
-29.2348827941016,-33.7969890077413
-29.0493822687584,-34.4909315585362
-28.8638817434151,-32.7603887339263
-28.6783812180718,-33.575003309885
-28.4928806927285,-34.3055763127127
-28.3073801673852,-33.5113244803261
-28.1218796420419,-31.3137126845523
-27.9363791166986,-34.3171609305635
-27.7508785913554,-33.2835790405709
-27.5653780660121,-34.7315276875623
-27.3798775406688,-33.9904901247552
-27.1943770153255,-33.2083496944973
-27.0088764899822,-33.8604114992985
-26.8233759646389,-33.9619607679591
-26.6378754392957,-31.8262013626807
-26.4523749139524,-33.9942318141465
-26.2668743886091,-34.1495001805525
-26.0813738632658,-33.5299418896131
-25.8958733379225,-30.84872318588
-25.7103728125792,-35.3042997392732
-25.5248722872359,-32.6284494523344
-25.3393717618927,-33.12834642957
-25.1538712365494,-34.0534908000429
-24.9683707112061,-32.8827032256333
-24.7828701858628,-34.7304386859298
-24.5973696605195,-33.919961273738
-24.4118691351762,-35.0278310864997
-24.226368609833,-32.6121424384503
-24.0408680844897,-34.2088960387284
-23.8553675591464,-35.9048864182869
-23.6698670338031,-34.3188723301538
-23.4843665084598,-34.6717683696581
-23.2988659831165,-30.9913039383242
-23.1133654577732,-33.5394391557035
-22.92786493243,-30.9872198716704
-22.7423644070867,-33.0345190697743
-22.5568638817434,-34.2749073108996
-22.3713633564001,-31.9026807955924
-22.1858628310568,-31.7580815125171
-22.0003623057135,-33.9737444217189
-21.8148617803703,-32.0258429200865
-21.629361255027,-32.6862812109484
-21.4438607296837,-34.0800670239265
-21.2583602043404,-31.1060326952477
-21.0728596789971,-34.3300442127926
-20.8873591536538,-32.7353060201203
-20.7018586283105,-34.69895998755
-20.5163581029673,-33.5924403979491
-20.330857577624,-34.9596205733973
-20.1453570522807,-33.4048082765238
-19.9598565269374,-38.2877488767652
-19.7743560015941,-32.7427202309258
-19.5888554762508,-32.6020084671992
-19.4033549509076,-34.3385250046992
-19.2178544255643,-36.8738975153806
-19.032353900221,-31.1264527543097
-18.8468533748777,-34.5373762666491
-18.6613528495344,-38.1308509664065
-18.4758523241911,-33.5756132660463
-18.2903517988478,-35.1392454092901
-18.1048512735046,-34.1929018916916
-17.9193507481613,-32.8494802539981
-17.733850222818,-33.2920797460682
-17.5483496974747,-31.839967119182
-17.3628491721314,-40.6859919594889
-17.1773486467881,-36.4724104059513
-16.9918481214448,-34.7875591316507
-16.8063475961016,-33.5525863549093
-16.6208470707583,-35.2434051074488
-16.435346545415,-35.8457253958013
-16.2498460200717,-33.1742870113122
-16.0643454947284,-33.0125605144819
-15.8788449693851,-35.0295554254983
-15.6933444440419,-34.8039729339283
-15.5078439186986,-33.822666927837
-15.3223433933553,-34.7189799352098
-15.136842868012,-32.7896119857962
-14.9513423426687,-34.6718269787396
-14.7658418173254,-33.5119528933195
-14.5803412919822,-34.5362288077676
-14.3948407666389,-36.1400750783331
-14.2093402412956,-37.2085732862201
-14.0238397159523,-34.929268289347
-13.838339190609,-34.5479425819761
-13.6528386652657,-36.2389333024612
-13.4673381399224,-35.3866398409911
-13.2818376145792,-35.6317896703604
-13.0963370892359,-32.9071158923832
-12.9108365638926,-34.4781992518484
-12.7253360385493,-34.9976015163201
-12.539835513206,-34.503262153519
-12.3543349878627,-35.9582758857599
-12.1688344625194,-34.3613244905824
-11.9833339371762,-39.402242628518
-11.7978334118329,-37.4611965168677
-11.6123328864896,-34.0035492921449
-11.4268323611463,-36.1442970826622
-11.241331835803,-33.7709148732456
-11.0558313104597,-34.1128179601499
-10.8703307851165,-35.1886833645532
-10.6848302597732,-35.8299671062694
-10.4993297344299,-33.7981768120876
-10.3138292090866,-34.6827173116627
-10.1283286837433,-37.0614551920593
-9.94282815840003,-34.7758633948969
-9.75732763305675,-34.1187869627473
-9.57182710771347,-36.6626093840129
-9.38632658237018,-33.7024796021011
-9.2008260570269,-36.8335110498648
-9.01532553168361,-35.4445620712858
-8.82982500634033,-33.3480981403399
-8.64432448099704,-32.4812143325449
-8.45882395565375,-34.0061368439512
-8.27332343031047,-33.8135453271888
-8.08782290496719,-32.5599249173018
-7.9023223796239,-32.8039208187773
-7.71682185428061,-34.8676112950587
-7.53132132893733,-34.9224940650724
-7.34582080359405,-39.1216984323457
-7.16032027825076,-32.8761757369193
-6.97481975290748,-34.1068626521595
-6.78931922756419,-37.1874410874057
-6.60381870222091,-33.2442147557147
-6.41831817687762,-37.3613374782011
-6.23281765153434,-36.7038361313306
-6.04731712619106,-35.0703421066936
-5.86181660084777,-35.605878992582
-5.67631607550449,-35.7316301221294
-5.4908155501612,-35.4048584505581
-5.30531502481792,-37.0159165999223
-5.11981449947463,-36.3540607549173
-4.93431397413135,-36.4698835292977
-4.74881344878806,-38.1701758104088
-4.56331292344478,-34.6902729481957
-4.3778123981015,-35.7786999709632
-4.19231187275821,-40.1907882662962
-4.00681134741492,-34.9658496557096
-3.82131082207164,-37.5167007447662
-3.63581029672836,-36.4134008279847
-3.45030977138507,-36.3159105687776
-3.26480924604178,-39.6080987755607
-3.0793087206985,-34.4536136539342
-2.89380819535522,-38.6419224909837
-2.70830767001193,-35.5073421420412
-2.52280714466865,-34.9728199953148
-2.33730661932536,-35.2344420580351
-2.15180609398208,-35.8647805945743
-1.96630556863879,-36.1673115999604
-1.78080504329551,-40.2012406890566
-1.59530451795222,-37.3405488681247
-1.40980399260894,-35.3836209452016
-1.22430346726566,-35.43717123646
-1.03880294192237,-34.804618759934
-0.853302416579086,-36.3400633403062
-0.667801891235803,-34.6837006023939
-0.482301365892517,-31.3574034329287
-0.296800840549231,-31.3588688312062
-0.111300315205948,-27.4771746501061
0.074200210137291,-15.6976482229618
0.259700735480569,0
0.445201260823856,-25.3617019416679
0.630701786167142,-30.4104269208764
0.816202311510428,-32.6053967884306
1.00170283685371,-35.6844884411977
1.18720336219699,-35.0906533054584
1.37270388754028,-36.1247802631027
1.55820441288357,-36.6228512639598
1.74370493822685,-38.4356507533266
1.92920546357013,-36.6337079080716
2.11470598891342,-38.7310584119777
2.3002065142567,-40.4832995901617
2.48570703959998,-36.3229912491362
2.67120756494327,-39.414839124095
2.85670809028656,-35.6885423748135
3.04220861562984,-36.3564239417958
3.22770914097312,-36.3698112235127
3.41320966631641,-34.5357591493188
3.5987101916597,-38.2187751372837
3.78421071700298,-38.3518438078728
3.96971124234626,-38.481897541541
4.15521176768955,-36.0873873996879
4.34071229303283,-35.6664883689929
4.52621281837612,-38.1394240253234
4.7117133437194,-35.3079776255578
4.89721386906269,-36.9145205642741
5.08271439440597,-35.2340658116187
5.26821491974926,-35.1874026337574
5.45371544509254,-38.3590966997586
5.63921597043582,-33.9556628080011
5.82471649577911,-34.6050271500619
6.0102170211224,-36.5775896716968
6.19571754646568,-36.8755587060567
6.38121807180896,-34.9735853858771
6.56671859715225,-35.1133419008547
6.75221912249553,-34.6686897649035
6.93771964783882,-37.1302841702465
7.1232201731821,-37.3038914425298
7.30872069852539,-31.7312076274721
7.49422122386867,-36.4804484900548
7.67972174921195,-35.9442215083105
7.86522227455524,-36.475900132365
8.05072279989853,-35.8663725899441
8.23622332524181,-34.5411075774822
8.42172385058509,-35.8085537891446
8.60722437592838,-33.7417572541481
8.79272490127166,-34.5701886805136
8.97822542661495,-36.4306276768521
9.16372595195824,-33.5597295989293
9.34922647730152,-36.4606190346585
9.53472700264481,-34.4428646078679
9.72022752798809,-36.5196483463214
9.90572805333137,-36.239608853231
10.0912285786747,-34.8143240009333
10.2767291040179,-35.0760042832904
10.4622296293612,-36.7814160325325
10.6477301547045,-35.3837539920459
10.8332306800478,-33.0548237140232
11.0187312053911,-34.3087490532727
11.2042317307344,-33.2907490577646
11.3897322560777,-36.3983057817728
11.5752327814209,-34.5276702250908
11.7607333067642,-33.8958898981845
11.9462338321075,-33.2610281271075
12.1317343574508,-34.8875449021016
12.3172348827941,-35.2587585604997
12.5027354081374,-34.9963354393598
12.6882359334806,-34.7188630802771
12.8737364588239,-33.558178791413
13.0592369841672,-35.6991437604282
13.2447375095105,-33.876873572884
13.4302380348538,-34.3964042755727
13.6157385601971,-34.5384185789041
13.8012390855404,-35.0210457701129
13.9867396108836,-35.1978172060837
14.1722401362269,-37.3300333931583
14.3577406615702,-33.3308263009018
14.5432411869135,-35.9743792897407
14.7287417122568,-34.0097022517113
14.9142422376001,-34.232321335077
15.0997427629433,-33.5671432172566
15.2852432882866,-34.5723585718707
15.4707438136299,-32.2744469836792
15.6562443389732,-33.4109879755977
15.8417448643165,-34.0705472442217
16.0272453896598,-34.9516761236063
16.2127459150031,-32.2641851232071
16.3982464403463,-34.0077372161832
16.5837469656896,-31.549467562924
16.7692474910329,-34.6065928475079
16.9547480163762,-35.0896557798095
17.1402485417195,-33.5693657621142
17.3257490670628,-33.116986626177
17.511249592406,-36.1709186631559
17.6967501177493,-35.962785431229
17.8822506430926,-34.344408326899
18.0677511684359,-31.9304814338607
18.2532516937792,-33.068717028989
18.4387522191225,-33.4479145335617
18.6242527444658,-34.3643562756205
18.809753269809,-34.0239331000649
18.9952537951523,-35.3122022296183
19.1807543204956,-34.246082090949
19.3662548458389,-32.1072654265324
19.5517553711822,-34.6486437281819
19.7372558965255,-33.3725114613828
19.9227564218687,-33.963201208906
20.108256947212,-33.0304673000918
20.2937574725553,-34.3215268411703
20.4792579978986,-34.1530470463618
20.6647585232419,-33.3086708202052
20.8502590485852,-32.4223597780465
21.0357595739285,-34.648618943536
21.2212600992717,-33.4120903331101
21.406760624615,-32.2344254459956
21.5922611499583,-33.0332843958516
21.7777616753016,-35.6977856748541
21.9632622006449,-33.2281996239203
22.1487627259882,-33.8079010969178
22.3342632513314,-33.3739085114819
22.5197637766747,-32.0312794436656
22.705264302018,-31.140176463557
22.8907648273613,-33.4475577590393
23.0762653527046,-32.3248836796702
23.2617658780479,-33.232782520452
23.4472664033912,-33.4827141397775
23.6327669287344,-34.5982972572916
23.8182674540777,-32.4197229524015
24.003767979421,-34.4348633007671
24.1892685047643,-35.0385926673103
24.3747690301076,-34.7295852312811
24.5602695554509,-34.0922581308497
24.7457700807942,-33.848821938301
24.9312706061374,-34.2549888978676
25.1167711314807,-35.8651010462512
25.302271656824,-33.5477810030297
25.4877721821673,-33.8398998601812
25.6732727075106,-33.6856045720396
25.8587732328539,-33.2441462494116
26.0442737581971,-34.2721210480852
26.2297742835404,-30.0162148589559
26.4152748088837,-34.7424756249781
26.600775334227,-32.4308304986885
26.7862758595703,-35.2130824270333
26.9717763849136,-31.5225149948247
27.1572769102568,-34.7306506405817
27.3427774356001,-34.6701864177
27.5282779609434,-33.0067734690942
27.7137784862867,-33.8888037352317
27.89927901163,-32.7719306192297
28.0847795369733,-33.0786952309915
28.2702800623166,-33.0612688307191
28.4557805876598,-32.6781385565387
28.6412811130031,-31.6782706737932
28.8267816383464,-36.1472317583234
29.0122821636897,-32.3731779619616
29.197782689033,-31.8343174339405
29.3832832143763,-35.8788986523388
29.5687837397195,-31.9019532283602
29.7542842650628,-31.1796214226245
29.9397847904061,-32.3243751790867
30.1252853157494,-33.2590783392816
30.3107858410927,-31.5996816498347
30.496286366436,-33.0082721367187
30.6817868917793,-33.4206934938596
30.8672874171225,-33.0905635458143
31.0527879424658,-31.6386210740912
31.2382884678091,-32.8087973618869
31.4237889931524,-32.8615929861619
31.6092895184957,-32.1202256748808
31.794790043839,-32.396470362864
31.9802905691823,-30.2890156374989
32.1657910945255,-32.1281706194387
32.3512916198688,-33.1488487816652
32.5367921452121,-33.7373795190411
32.7222926705554,-32.3883421828403
32.9077931958987,-31.6927527323773
33.093293721242,-31.1034978276491
33.2787942465852,-32.6742307644844
33.4642947719285,-36.6188108329743
33.6497952972718,-30.3293397422664
33.8352958226151,-31.7250452295915
34.0207963479584,-33.9270546880081
34.2062968733017,-32.7006096894125
34.391797398645,-31.992276636044
34.5772979239882,-30.8100713536499
34.7627984493315,-33.9242057079964
34.9482989746748,-33.4693837911804
35.1337995000181,-32.5345386792523
35.3193000253614,-34.3213424482995
35.5048005507047,-35.1176136165629
35.6903010760479,-33.8846043385332
35.8758016013912,-34.0039875366159
36.0613021267345,-32.8736536693397
36.2468026520778,-35.3043698693424
36.4323031774211,-30.5797426471494
36.6178037027644,-35.1015223137409
36.8033042281076,-32.7608419000448
36.9888047534509,-32.4174473179733
37.1743052787942,-31.8874083761959
37.3598058041375,-29.8517305751347
37.5453063294808,-33.7665984449274
37.7308068548241,-33.9234779496936
37.9163073801674,-30.210559009406
38.1018079055106,-32.9575397093175
38.2873084308539,-30.7656436265535
38.4728089561972,-30.4093013082992
38.6583094815405,-31.3352886418247
38.8438100068838,-28.1221827359899
39.0293105322271,-32.1322746692945
39.2148110575704,-31.0880631987224
39.4003115829136,-31.5840828115519
39.5858121082569,-35.0661144234981
39.7713126336002,-32.0840234841054
39.9568131589435,-34.7368815080992
40.1423136842868,-32.0936873427342
40.3278142096301,-32.0707348086011
40.5133147349733,-30.4133474371786
40.6988152603166,-30.9742985499329
40.8843157856599,-32.4525197373049
41.0698163110032,-30.1670105019122
41.2553168363465,-30.1526034998976
41.4408173616898,-31.7020867857885
41.6263178870331,-31.6708632099757
41.8118184123763,-30.2421448850091
41.9973189377196,-33.376493244415
42.1828194630629,-32.4209562798323
42.3683199884062,-31.0141099925602
42.5538205137495,-32.114371431307
42.7393210390928,-30.120732217873
42.924821564436,-32.4973786310419
43.1103220897793,-31.1977534335573
43.2958226151226,-31.2017056989242
43.4813231404659,-32.0182492918016
43.6668236658092,-31.8845024315986
43.8523241911525,-30.5978938820962
44.0378247164957,-30.5829707109533
44.223325241839,-32.8334793778194
44.4088257671823,-29.4326999386642
44.5943262925256,-30.3594323537868
44.7798268178689,-29.5824214065109
44.9653273432122,-32.3396237361792
45.1508278685555,-31.2028260525946
45.3363283938987,-32.6779156557352
45.521828919242,-32.5379713980165
45.7073294445853,-31.3217567317931
45.8928299699286,-33.9489303629899
46.0783304952719,-31.0615799054789
46.2638310206152,-32.3944035178007
46.4493315459585,-30.6258831752088
46.6348320713017,-28.9814814013306
46.820332596645,-29.432134417844
47.0058331219883,-30.7072515135119
47.1913336473316,-32.0197195808942
47.3768341726749,-29.5539347867855
47.5623346980182,-27.7063363610081
47.7478352233614,-28.0515821704574
47.9333357487047,-29.4163651128699
48.118836274048,-29.6431147967484
48.3043367993913,-30.8652337317132
48.4898373247346,-30.4765958298469
48.6753378500779,-31.6346022236396
48.8608383754212,-28.8106264239698
49.0463389007644,-31.0199216879192
49.2318394261077,-29.2534103023693
49.417339951451,-29.2140460127929
49.6028404767943,-30.7553078285618
49.7883410021376,-29.3611517770423
49.9738415274809,-32.0003703393755
50.1593420528241,-31.8944126110046
50.3448425781674,-43.9087199392576
50.5303431035107,-45.9742795650925
50.715843628854,-44.2823312969329
50.9013441541973,-41.997692329326
51.0868446795406,-43.3974781291583
51.2723452048839,-44.7903563753113
51.4578457302271,-46.3381464789362
51.6433462555704,-46.8194761786678
51.8288467809137,-45.7230803284417
52.014347306257,-47.1435471417278
52.1998478316003,-45.3615102808878
52.3853483569436,-46.6896025250822
52.5708488822868,-44.4823284377109
52.7563494076301,-45.5881739912008
52.9418499329734,-44.3189736827824
53.1273504583167,-43.9549498157371
53.31285098366,-44.9742465489078
53.4983515090033,-46.2972197130389
53.6838520343466,-44.6222908299623
53.8693525596898,-45.1163240320457
54.0548530850331,-45.4503927767443
54.2403536103764,-45.2654104641116
54.4258541357197,-44.5046311855171
54.611354661063,-43.4332413012068
54.7968551864063,-45.5990963215124
54.9823557117495,-48.1301079757326
55.1678562370928,-45.4608926603305
55.3533567624361,-44.9361760456982
55.5388572877794,-45.3927491003039
55.7243578131227,-42.8172859540761
55.909858338466,-45.553058997359
56.0953588638093,-46.5900345080037
56.2808593891525,-48.1200385870902
56.4663599144958,-43.4274511317562
56.6518604398391,-44.2023986746379
56.8373609651824,-44.3565216158923
57.0228614905257,-47.186613056259
57.208362015869,-45.4342058185057
57.3938625412123,-44.7338569527049
57.5793630665555,-44.1970509093044
57.7648635918988,-44.400472281491
57.9503641172421,-45.9485851738594
58.1358646425854,-45.051968164377
58.3213651679287,-46.7762229408099
58.5068656932719,-46.0992435152055
58.6923662186152,-43.6935801109867
58.8778667439585,-44.8311438257306
59.0633672693018,-45.4507744044383
59.2488677946451,-44.908749280028
59.4343683199884,-45.5844280761823
59.6198688453317,-47.5414739326979
59.805369370675,-45.9427465844632
59.9908698960182,-45.8550753081032
60.1763704213615,-45.922045186306
60.3618709467048,-44.0085778458627
60.5473714720481,-45.3534177936167
60.7328719973914,-44.30243337677
60.9183725227347,-46.4523994017138
61.1038730480779,-44.0165413728671
61.2893735734212,-46.3063173588849
61.4748740987645,-42.5648002627687
61.6603746241078,-47.0934472668853
61.8458751494511,-48.6890054220971
62.0313756747944,-43.4303500526599
62.2168762001376,-44.730891739257
62.4023767254809,-46.952873973004
62.5878772508242,-46.5351526415205
62.7733777761675,-42.4037892479286
62.9588783015108,-48.5168407596761
63.1443788268541,-43.9117520777474
63.3298793521974,-46.8315169858885
63.5153798775407,-46.0160341582876
63.7008804028839,-46.5392591728801
63.8863809282272,-47.0746419172751
64.0718814535705,-44.4355521988642
64.2573819789138,-43.7392373416341
64.4428825042571,-45.1942084646106
64.6283830296003,-44.7156406008387
64.8138835549436,-42.1993998314783
64.9993840802869,-45.3262898074226
65.1848846056302,-44.2167699174906
65.3703851309735,-46.4123031993935
65.5558856563168,-45.0708236926456
65.7413861816601,-45.0943314097174
65.9268867070033,-44.7924822443257
66.1123872323466,-45.6979602994841
66.2978877576899,-47.2129513269311
66.4833882830332,-44.538188741704
66.6688888083765,-43.6595019440882
66.8543893337198,-46.4000989157758
67.0398898590631,-45.089817944958
67.2253903844063,-41.8047009609016
67.4108909097496,-44.8721384160075
67.5963914350929,-45.580399148329
67.7818919604362,-45.8666408504769
67.9673924857795,-43.4076177349529
68.1528930111228,-43.7268854002281
68.338393536466,-42.3955974156406
68.5238940618093,-44.6540007437447
68.7093945871526,-42.8460708983048
68.8948951124959,-45.2763977092068
69.0803956378392,-44.5494159306788
69.2658961631825,-45.5960640702778
69.4513966885258,-44.7022691159523
69.636897213869,-45.2943104499164
69.8223977392123,-45.8268474303791
70.0078982645556,-45.9402029890746
70.1933987898989,-45.7971702304914
70.3788993152422,-46.4248518698302
70.5643998405855,-46.5778457848212
70.7499003659287,-44.7899264069393
70.935400891272,-45.0209287821198
71.1209014166153,-45.3557246332724
71.3064019419586,-44.250627202291
71.4919024673019,-44.2758201964206
71.6774029926452,-46.2135654237276
71.8629035179885,-46.0509126254321
72.0484040433317,-45.2610439804232
72.233904568675,-45.5678707242019
72.4194050940183,-46.1867149411163
72.6049056193616,-43.5681673529419
72.7904061447049,-43.5607603119732
72.9759066700482,-44.4069034997238
73.1614071953914,-48.3694772197512
73.3469077207347,-46.1843917850695
73.532408246078,-46.2423594934387
73.7179087714213,-47.9607769561182
73.9034092967646,-48.3804292126217
74.0889098221079,-44.999200861229
74.2744103474511,-48.0189336895437
74.4599108727944,-45.360172647114
74.6454113981377,-46.3053844107324
74.830911923481,-44.4213767634079
75.0164124488243,-47.6411870403883
75.2019129741676,-45.7094944388813
75.3874134995109,-45.4839809194087
75.5729140248542,-50.4467477956609
75.7584145501974,-44.3094717660476
75.9439150755407,-45.9122413728531
76.129415600884,-43.0432635033715
76.3149161262273,-48.1639257791591
76.5004166515706,-46.2515428982078
76.6859171769138,-46.8905640749795
76.8714177022571,-45.316925337929
77.0569182276004,-45.5280079789134
77.2424187529437,-45.7940798261187
77.427919278287,-48.0543907240571
77.6134198036303,-44.6220141306357
77.7989203289736,-45.500993285453
77.9844208543169,-43.2646647043969
78.1699213796601,-46.9774519537226
78.3554219050034,-43.5594591731352
78.5409224303467,-46.3048681393671
78.72642295569,-45.8809606848873
78.9119234810333,-44.8544524231312
79.0974240063766,-48.6967094523076
79.2829245317198,-47.8156401826701
79.4684250570631,-45.8037256021848
79.6539255824064,-47.4810808499638
79.8394261077497,-44.683987084655
80.024926633093,-46.6993045995368
80.2104271584362,-45.6406206739709
80.3959276837795,-45.722057792846
80.5814282091228,-47.2579213526675
80.7669287344661,-46.0226957230345
80.9524292598094,-47.1915956565113
81.1379297851527,-45.7098822407174
81.323430310496,-47.3221497771023
81.5089308358393,-46.1599090944696
81.6944313611826,-46.4989829241665
81.8799318865258,-45.4366873099704
82.0654324118691,-46.9624085193321
82.2509329372124,-48.1542989205987
82.4364334625557,-47.0249816347139
82.621933987899,-44.7114276799071
82.8074345132422,-46.7224035330906
82.9929350385855,-47.5923803858036
83.1784355639288,-45.3775260528026
83.3639360892721,-45.7184161947454
83.5494366146154,-46.0814090966958
83.7349371399587,-47.563431912699
83.920437665302,-45.8136172591211
84.1059381906452,-47.0342954510522
84.2914387159885,-46.2383187470295
84.4769392413318,-46.3539879450781
84.6624397666751,-45.2618697361999
84.8479402920184,-48.7949324819446
85.0334408173617,-47.6310661523255
85.218941342705,-44.6249510922555
85.4044418680482,-47.4267410046205
85.5899423933915,-47.6879685061924
85.7754429187348,-50.0537068837337
85.9609434440781,-45.9128514750609
86.1464439694214,-46.8761086632337
86.3319444947647,-45.4933855388696
86.5174450201079,-47.0427420953321
86.7029455454512,-46.9341444079456
86.8884460707945,-45.5688578134074
87.0739465961378,-45.640386047182
87.2594471214811,-47.7009026270252
87.4449476468244,-45.307007794205
87.6304481721677,-45.8284245701506
87.8159486975109,-46.2121537899807
88.0014492228542,-45.0904672071512
88.1869497481975,-45.2308467063911
88.3724502735408,-48.88847290167
88.5579507988841,-46.984920007851
88.7434513242274,-46.6994775474761
88.9289518495707,-45.9072922270919
89.1144523749139,-47.9814452879077
89.2999529002572,-48.4310368759516
89.4854534256005,-48.390213519963
89.6709539509438,-49.0122982139454
89.8564544762871,-47.7919959042329
90.0419550016303,-47.7967079650304
90.2274555269736,-47.4496037499233
90.4129560523169,-47.6602473071879
90.5984565776602,-47.1776301129048
90.7839571030035,-49.3720856132448
90.9694576283468,-48.9715639305765
91.1549581536901,-49.917719848795
91.3404586790333,-46.0786486765737
91.5259592043766,-47.0866804873016
91.7114597297199,-49.0596229668669
91.8969602550632,-47.9435493089154
92.0824607804065,-49.8577105981559
92.2679613057498,-46.842458423781
92.4534618310931,-48.3998861164393
92.6389623564363,-49.0012414164795
92.8244628817796,-48.6587826349094
93.0099634071229,-51.2041525089933
93.1954639324662,-46.8881398608552
93.3809644578095,-50.9045795295437
93.5664649831528,-47.7728716508865
93.751965508496,-47.0523375888809
93.9374660338393,-50.0421960599928
94.1229665591826,-47.1933623608808
94.3084670845259,-49.5537379621963
94.4939676098692,-47.3305365896128
94.6794681352125,-49.8556191584908
94.8649686605558,-48.671842657755
95.050469185899,-48.1907350775721
95.2359697112423,-49.2923158672565
95.4214702365856,-48.4580272139469
95.6069707619289,-52.8415989668214
95.7924712872722,-52.917376364738
95.9779718126155,-52.9831056405576
96.1634723379587,-48.4902009741814
96.348972863302,-52.0355429902879
96.5344733886453,-48.7684815250543
96.7199739139886,-48.8570424948064
96.9054744393319,-49.839454723916
97.0909749646752,-48.6962892019611
97.2764754900185,-51.9654610304785
97.4619760153618,-51.9238021492586
97.647476540705,-50.2131852047619
97.8329770660483,-51.7921008017708
98.0184775913916,-52.8051889170181
98.2039781167349,-52.3656195391687
98.3894786420782,-53.8836125126994
98.5749791674214,-53.4892981418196
98.7604796927647,-54.382078518892
98.945980218108,-52.0627732830079
99.1314807434513,-54.2766315785179
99.3169812687946,-53.8263501712238
99.5024817941379,-55.9044502618355
99.6879823194812,-55.5623288335395
99.8734828448244,-59.4189092017274
100.058983370168,-57.6065802132094
100.244483895511,-61.8830063574757
100.429984420854,-58.988101676764
100.615484946198,-57.9359525263281
100.800985471541,-58.0841919139672
100.986485996884,-62.5769650712372
101.171986522227,-58.608434992846
101.357487047571,-60.5773419275411
101.542987572914,-58.6165283814047
101.728488098257,-61.3462970158742
101.913988623601,-58.3826205562533
102.099489148944,-59.9137349089973
102.284989674287,-63.1386844612292
102.47049019963,-58.4497882843208
102.655990724974,-61.31400121167
102.841491250317,-61.8648991597548
103.02699177566,-57.3607388046605
103.212492301004,-57.5419933733515
103.397992826347,-60.6113280470871
103.58349335169,-60.2352541873074
103.768993877033,-62.2286086641392
103.954494402377,-59.6363537734077
104.13999492772,-61.4799265201293
104.325495453063,-59.2301873624133
104.510995978407,-59.6998425742635
104.69649650375,-61.0323485264164
104.881997029093,-59.4049762694843
105.067497554436,-57.6202829454105
105.25299807978,-59.9125099300686
105.438498605123,-60.4733296349867
105.623999130466,-58.1778330937776
105.80949965581,-57.9749294215973
105.995000181153,-59.5706358632039
106.180500706496,-58.7639487883708
106.366001231839,-60.8595701618546
106.551501757183,-60.3618523909874
106.737002282526,-58.8729132632625
106.922502807869,-59.636960036189
107.108003333213,-58.4227505553389
107.293503858556,-61.889498639042
107.479004383899,-59.5891633552188
107.664504909242,-59.7542833186684
107.850005434586,-59.8961724224509
108.035505959929,-59.4557704590491
108.221006485272,-59.3927382832764
108.406507010616,-62.0672154485009
108.592007535959,-59.2314697832416
108.777508061302,-59.903276298286
108.963008586645,-59.8028743146017
109.148509111989,-59.5823892239779
109.334009637332,-60.6768149685406
109.519510162675,-59.3365479733904
109.705010688019,-60.6540986667486
109.890511213362,-60.1330889368761
110.076011738705,-59.1394252487852
110.261512264048,-58.4543095230479
110.447012789392,-58.6984560285987
110.632513314735,-59.9144994699989
110.818013840078,-61.4852892332305
111.003514365422,-59.9662595710699
111.189014890765,-60.6519783471166
111.374515416108,-58.7456377944617
111.560015941451,-64.0895172992586
111.745516466795,-59.2574262074584
111.931016992138,-59.9149160021995
112.116517517481,-61.9037579373563
112.302018042825,-60.7331414149015
112.487518568168,-58.9524556939823
112.673019093511,-60.7306994210138
112.858519618854,-61.3220966727852
113.044020144198,-62.6245289954404
113.229520669541,-62.5257284051516
113.415021194884,-59.5626766408822
113.600521720228,-59.0587740412868
113.786022245571,-61.4046365749066
113.971522770914,-58.748762594429
114.157023296257,-58.6588372209521
114.342523821601,-60.9227662917397
114.528024346944,-59.2335865951247
114.713524872287,-59.647536584018
114.89902539763,-61.0006224471485
115.084525922974,-58.1229465026632
115.270026448317,-61.2634534463048
115.45552697366,-59.2521129510628
115.641027499004,-59.7375232753943
115.826528024347,-59.0959635193169
116.01202854969,-60.9051125715356
116.197529075033,-61.6376864925659
116.383029600377,-60.8297540118324
116.56853012572,-60.8391675515818
116.754030651063,-60.9834688900906
116.939531176407,-60.949856515453
117.12503170175,-60.9194663874349
117.310532227093,-59.3122229649162
117.496032752436,-60.4497613933987
117.68153327778,-60.0082842790733
117.867033803123,-58.9138571598126
118.052534328466,-58.2248772163055
118.23803485381,-61.4538809239365
118.423535379153,-61.1212873260707
118.609035904496,-62.9027891086665
118.794536429839,-61.6577214864455
118.980036955183,-60.6693585296025
119.165537480526,-60.3347924403674
119.351038005869,-61.5757091976645
119.536538531213,-63.5101395820499
119.722039056556,-63.3557913243928
119.907539581899,-63.621209980754
120.093040107242,-335.675975831274
120.278540632586,-338.188874751812
120.464041157929,-338.681536928524
120.649541683272,-339.739140285369
120.835042208616,-340.582887190817
121.020542733959,-337.0106678338
121.206043259302,-340.685938691096
121.391543784645,-337.509287136
121.577044309989,-339.937330919316
121.762544835332,-338.857019018283
121.948045360675,-335.80929184723
122.133545886019,-337.820748682878
122.319046411362,-336.501548676991
122.504546936705,-339.135762529172
122.690047462048,-333.779501607425
122.875547987392,-339.484300948385
123.061048512735,-338.695981356153
123.246549038078,-336.075448388277
123.432049563422,-338.842566327179
123.617550088765,-338.056242204099
123.803050614108,-338.05756175752
123.988551139451,-340.060948403527
124.174051664795,-337.87856298703
124.359552190138,-338.774985767141
124.545052715481,-335.336254777827
124.730553240825,-337.326433682571
124.916053766168,-337.840924845841
125.101554291511,-334.413857704339
125.287054816854,-337.576720279657
125.472555342198,-341.641898461513
125.658055867541,-339.159951970261
125.843556392884,-337.690258846661
126.029056918228,-339.726472036194
126.214557443571,-336.611239793716
126.400057968914,-337.754431228527
126.585558494257,-335.431656250575
126.771059019601,-338.461318389546
126.956559544944,-340.248886953118
127.142060070287,-335.719553012513
127.327560595631,-343.728729043738
127.513061120974,-339.395142657043
127.698561646317,-338.984603693377
127.88406217166,-337.287566196315
128.069562697004,-339.93998505597
128.255063222347,-337.813969798646
128.44056374769,-339.130133291651
128.626064273034,-336.696489305707
128.811564798377,-337.797734638284
128.99706532372,-333.145904888813
129.182565849063,-337.130674353031
129.368066374407,-339.807376682714
129.55356689975,-338.495605606152
129.739067425093,-336.466256154605
129.924567950437,-338.09625094984
130.11006847578,-333.445474613683
130.295569001123,-337.284527591967
130.481069526466,-338.057499894496
130.66657005181,-340.0403993433
130.852070577153,-339.681145916259
131.037571102496,-339.053471694576
131.22307162784,-343.977170185289
131.408572153183,-333.95842863624
131.594072678526,-336.111362204704
131.779573203869,-339.46801438595
131.965073729213,-339.006218543085
132.150574254556,-338.324868051153
132.336074779899,-337.75338739007
132.521575305243,-339.248284223989
132.707075830586,-336.451897449838
132.892576355929,-338.576912391483
133.078076881272,-336.329953028658
133.263577406616,-339.098121489998
133.449077931959,-339.455900393695
133.634578457302,-338.536397641461
133.820078982646,-342.745363654181
134.005579507989,-339.913342514922
134.191080033332,-339.653372360499
134.376580558675,-335.403284654436
134.562081084019,-336.791662682376
134.747581609362,-338.488091464627
134.933082134705,-338.319210599894
135.118582660049,-339.494787991981
135.304083185392,-336.414187033794
135.489583710735,-336.339917030748
135.675084236078,-338.777992700401
135.860584761422,-338.368347090467
136.046085286765,-340.117469266596
136.231585812108,-337.726867576589
136.417086337452,-337.202746409949
136.602586862795,-334.094645058593
136.788087388138,-339.107730292965
136.973587913481,-336.204065741927
137.159088438825,-335.784437497768
137.344588964168,-337.382961806297
137.530089489511,-338.418097097652
137.715590014855,-342.053709011706
137.901090540198,-334.916800255443
138.086591065541,-338.256044620707
138.272091590884,-334.92163414991
138.457592116228,-340.769184050163
138.643092641571,-338.58446219707
138.828593166914,-335.915889985435
139.014093692258,-335.740127906221
139.199594217601,-338.662586893246
139.385094742944,-338.180114726606
139.570595268287,-337.966191115867
139.756095793631,-337.815708108727
139.941596318974,-342.40874680696
140.127096844317,-338.686709597125
140.31259736966,-341.45490419256
140.498097895004,-337.346867725788
140.683598420347,-334.342499623024
140.86909894569,-336.163828880662
141.054599471034,-335.693270326036
141.240099996377,-337.168067403823
141.42560052172,-335.999487984927
141.611101047063,-338.340765214515
141.796601572407,-338.480655247377
141.98210209775,-336.24838013256
142.167602623093,-335.500946942445
142.353103148437,-339.946806708107
142.53860367378,-338.340073505584
142.724104199123,-338.410452941689
142.909604724467,-337.303462218291
143.09510524981,-336.80749100122
143.280605775153,-340.378500057087
143.466106300496,-339.151939854598
143.65160682584,-340.617421693984
143.837107351183,-340.998089384267
144.022607876526,-335.520023377692
144.208108401869,-337.134797988391
144.393608927213,-339.246920389531
144.579109452556,-335.78674906258
144.764609977899,-341.150070795808
144.950110503243,-338.487206771646
145.135611028586,-335.705559552853
145.321111553929,-336.54577579082
145.506612079272,-338.985567483165
145.692112604616,-339.449726151729
145.877613129959,-342.322354342635
146.063113655302,-338.638475364901
146.248614180646,-338.707381886411
146.434114705989,-328.015845485118
146.619615231332,-336.249657953155
146.805115756675,-340.187744045887
146.990616282019,-337.418882175818
147.176116807362,-338.406548860392
147.361617332705,-339.5842126491
147.547117858049,-340.641464331412
147.732618383392,-340.642562314715
147.918118908735,-339.639473194177
148.103619434078,-338.410652848757
148.289119959422,-336.384945947759
148.474620484765,-336.851648692275
148.660121010108,-340.983382292802
148.845621535452,-339.367830179557
149.031122060795,-341.900678058221
149.216622586138,-341.091176006526
149.402123111481,-338.602601007504
149.587623636825,-335.70738640792
149.773124162168,-339.892687234336
149.958624687511,-337.072338416721
150.144125212855,-339.015074094524
150.329625738198,-342.010409027389
150.515126263541,-338.710260295362
150.700626788884,-337.73302951674
150.886127314228,-339.696799534495
151.071627839571,-340.695693030996
151.257128364914,-338.204996326318
151.442628890258,-338.526336644611
151.628129415601,-336.835349926709
151.813629940944,-338.079294770671
151.999130466287,-335.83138253682
152.184630991631,-342.107416800066
152.370131516974,-337.598906528041
152.555632042317,-334.278704559454
152.741132567661,-340.952380713781
152.926633093004,-335.482097912895
153.112133618347,-338.094416722149
153.29763414369,-340.798160244614
153.483134669034,-339.600159238475
153.668635194377,-340.636951620909
153.85413571972,-338.46705270682
154.039636245064,-340.045711124515
154.225136770407,-341.097065488153
154.41063729575,-338.819234691187
154.596137821093,-337.403311971471
154.781638346437,-334.295188975029
154.96713887178,-338.490282322905
155.152639397123,-336.995492365677
155.338139922467,-339.608062650765
155.52364044781,-338.011319667356
155.709140973153,-334.94254163384
155.894641498496,-337.267239761083
156.08014202384,-332.650507708231
156.265642549183,-338.124071478639
156.451143074526,-339.50573959046
156.63664359987,-338.632438075809
156.822144125213,-338.290215008182
157.007644650556,-335.400807759921
157.193145175899,-341.970117967668
157.378645701243,-337.319008424952
157.564146226586,-339.591349149982
157.749646751929,-338.295433409531
157.935147277273,-338.716169918064
158.120647802616,-335.702509890681
158.306148327959,-334.895017688777
158.491648853302,-335.182271748412
158.677149378646,-338.651097150719
158.862649903989,-336.745792320128
159.048150429332,-335.76262561221
159.233650954676,-332.782615080981
159.419151480019,-339.232863154838
159.604652005362,-338.095518415257
159.790152530705,-340.015706524916
159.975653056049,-337.753984666626
160.161153581392,-337.250704880325
160.346654106735,-332.500884725941
160.532154632079,-339.133135386582
160.717655157422,-338.063231153203
160.903155682765,-337.786509080041
161.088656208108,-339.797808540357
161.274156733452,-336.867288903097
161.459657258795,-339.47844782708
161.645157784138,-337.662704816437
161.830658309481,-340.303723604796
162.016158834825,-339.071775667506
162.201659360168,-340.116216777545
162.387159885511,-339.327489833743
162.572660410855,-336.605384310942
162.758160936198,-338.65961314775
162.943661461541,-338.16974010126
163.129161986884,-339.14051584264
163.314662512228,-338.831812361663
163.500163037571,-334.577949715144
163.685663562914,-338.108076440956
163.871164088258,-337.817614886358
164.056664613601,-338.525951080518
164.242165138944,-336.953241692368
164.427665664288,-339.964089212475
164.613166189631,-339.108072461462
164.798666714974,-336.898133459577
164.984167240317,-337.60159880014
165.169667765661,-334.682291318316
165.355168291004,-339.653662189997
165.540668816347,-337.974543962449
165.72616934169,-337.057337871968
165.911669867034,-340.193101664573
166.097170392377,-339.113274141333
166.28267091772,-331.8955784836
166.468171443064,-340.696226961196
166.653671968407,-337.145707126837
166.83917249375,-336.202564172056
167.024673019093,-339.098649230166
167.210173544437,-341.187221182387
167.39567406978,-337.488049986955
167.581174595123,-340.361081296112
167.766675120467,-336.066852352601
167.95217564581,-340.338682609943
168.137676171153,-341.909105982604
168.323176696496,-338.336419875796
168.50867722184,-337.88521015341
168.694177747183,-341.785269108872
168.879678272526,-336.980959109792
169.06517879787,-335.265366065249
169.250679323213,-337.605348844958
169.436179848556,-338.056673481654
169.621680373899,-336.270230365658
169.807180899243,-339.601973711865
169.992681424586,-336.001669199928
170.178181949929,-339.318697454922
170.363682475273,-338.911613190174
170.549183000616,-338.133287982283
170.734683525959,-337.200547450615
170.920184051302,-337.415915504053
171.105684576646,-341.385801350818
171.291185101989,-336.430830271208
171.476685627332,-333.472464721656
171.662186152676,-339.376036531938
171.847686678019,-339.612303497864
172.033187203362,-339.282750476353
172.218687728705,-335.491318506189
172.404188254049,-337.861619659142
172.589688779392,-336.645345557457
172.775189304735,-341.776291266658
172.960689830079,-335.677896832602
173.146190355422,-340.506691939171
173.331690880765,-338.848411611343
173.517191406108,-339.453571836043
173.702691931452,-338.764736136673
173.888192456795,-337.517183110292
174.073692982138,-341.961221820831
174.259193507482,-338.729975058711
174.444694032825,-338.485502944487
174.630194558168,-339.672455062408
174.815695083511,-339.042518271544
175.001195608855,-336.311255805042
175.186696134198,-339.442782500266
175.372196659541,-339.317264085204
175.557697184885,-341.095677122958
175.743197710228,-337.382774508175
175.928698235571,-338.144672401468
176.114198760914,-330.792923252612
176.299699286258,-338.212882297487
176.485199811601,-341.685466299851
176.670700336944,-337.468378546906
176.856200862288,-337.353498419848
177.041701387631,-340.493053589802
177.227201912974,-340.244595389664
177.412702438317,-340.652104518279
177.598202963661,-337.715852791355
177.783703489004,-335.054519143039
177.969204014347,-338.833258381378
178.154704539691,-333.660437300034
178.340205065034,-338.341736937225
178.525705590377,-338.224187518097
178.71120611572,-342.542390434011
178.896706641064,-336.303272132139
179.082207166407,-341.506570350121
179.26770769175,-338.679632760471
179.453208217094,-337.943439802275
179.638708742437,-337.419055103509
179.82420926778,-338.787175855189
180.009709793123,-335.224236834958
180.195210318467,-337.043736245819
180.38071084381,-336.89052532812
180.566211369153,-339.73677626567
180.751711894497,-339.398449858923
180.93721241984,-336.239362097499
181.122712945183,-335.541013349215
181.308213470526,-340.246594340469
181.49371399587,-338.980037490354
181.679214521213,-338.985169905358
181.864715046556,-339.04519486852
182.0502155719,-333.843856564736
182.235716097243,-337.232996608214
182.421216622586,-335.985708755675
182.606717147929,-337.599119671643
182.792217673273,-337.540165764992
182.977718198616,-338.921366619503
183.163218723959,-338.063468578181
183.348719249303,-336.265762716433
183.534219774646,-341.20404160456
183.719720299989,-336.038842574606
183.905220825332,-339.500583106012
184.090721350676,-334.092004300797
184.276221876019,-339.153046710143
184.461722401362,-337.428319973485
184.647222926706,-337.388248733056
184.832723452049,-338.650203315997
185.018223977392,-337.656336543258
185.203724502735,-337.654251430137
185.389225028079,-337.580537877632
185.574725553422,-338.160173427861
185.760226078765,-334.836097134685
185.945726604109,-338.943657098007
186.131227129452,-338.829677802831
186.316727654795,-337.279685512039
186.502228180138,-339.31046571738
186.687728705482,-339.591325593446
186.873229230825,-338.544322121664
187.058729756168,-338.964531333488
187.244230281512,-340.710488511977
187.429730806855,-338.317893568676
187.615231332198,-335.319539707475
187.800731857541,-339.567466525434
187.986232382885,-335.556564191934
188.171732908228,-342.39720111369
188.357233433571,-340.55685106708
188.542733958915,-337.267975970524
188.728234484258,-337.954164072638
188.913735009601,-334.422844525604
189.099235534944,-339.854820932678
189.284736060288,-337.86749725343
189.470236585631,-340.237406775359
189.655737110974,-338.698295563678
189.841237636318,-338.094518479573
190.026738161661,-337.46778956405
190.212238687004,-338.252666269047
190.397739212347,-338.639318161022
190.583239737691,-338.84348056856
190.768740263034,-340.1547986759
190.954240788377,-339.966361985747
191.139741313721,-338.988917335614
191.325241839064,-336.958322984324
191.510742364407,-336.279935029432
191.69624288975,-332.938039319827
191.881743415094,-337.564721467305
192.067243940437,-334.317280265626
192.25274446578,-336.377249381424
192.438244991123,-338.616866152122
192.623745516467,-337.417761491564
192.80924604181,-335.29343263457
192.994746567153,-338.995383504371
193.180247092497,-339.566554027433
193.36574761784,-334.795822683271
193.551248143183,-339.952918907696
193.736748668527,-338.498724307039
193.92224919387,-336.266832911834
194.107749719213,-333.31178956234
194.293250244556,-337.420185024842
194.4787507699,-338.99681686295
194.664251295243,-341.819983036587
194.849751820586,-336.490061380929
195.03525234593,-335.674053951067
195.220752871273,-338.824135304058
195.406253396616,-340.606472980818
195.591753921959,-337.166246558036
195.777254447303,-338.778917794535
195.962754972646,-339.661424106321
196.148255497989,-339.911233865108
196.333756023332,-336.330881296542
196.519256548676,-338.648792972054
196.704757074019,-337.698297884771
196.890257599362,-341.063963120401
197.075758124706,-335.966729434548
197.261258650049,-338.533188507239
197.446759175392,-339.996642004139
197.632259700735,-337.583423088916
197.817760226079,-340.702806176034
198.003260751422,-336.067452650665
198.188761276765,-338.222608277661
198.374261802109,-338.265725688162
198.559762327452,-338.876297996918
198.745262852795,-342.60259963261
198.930763378138,-338.097954377332
199.116263903482,-340.66327637626
199.301764428825,-335.748101705671
199.487264954168,-341.999034771867
199.672765479512,-337.976590817531
199.858266004855,-337.500712243747
200.043766530198,-336.009520730446
200.229267055541,-338.760141553106
200.414767580885,-339.92023550202
200.600268106228,-337.502713244894
200.785768631571,-336.695936880796
200.971269156915,-340.424935486021
201.156769682258,-334.563314899735
201.342270207601,-338.141428355443
201.527770732944,-337.886496941647
201.713271258288,-341.082852623736
201.898771783631,-334.937960371829
202.084272308974,-340.272246561422
202.269772834318,-336.49433446932
202.455273359661,-333.171989095019
202.640773885004,-339.078714002179
202.826274410347,-336.947079719293
203.011774935691,-341.206656546937
203.197275461034,-335.607493621728
203.382775986377,-335.572699105078
203.568276511721,-335.994152388618
203.753777037064,-342.113972771667
203.939277562407,-341.065187679191
204.12477808775,-336.675275058062
204.310278613094,-341.326858131911
204.495779138437,-337.655295875515
204.68127966378,-338.264711343957
204.866780189124,-338.010168749372
205.052280714467,-335.447709217094
205.23778123981,-337.469962638335
205.423281765153,-334.684075446239
205.608782290497,-338.068522464504
205.79428281584,-332.505376700396
205.979783341183,-338.450866120342
206.165283866527,-337.787922925777
206.35078439187,-335.068005696821
206.536284917213,-339.725001379337
206.721785442556,-338.863085930891
206.9072859679,-339.689047775844
207.092786493243,-337.078973894689
207.278287018586,-342.073746248552
207.46378754393,-340.117354474577
207.649288069273,-340.110549300365
207.834788594616,-338.078122508326
208.020289119959,-335.612932202251
208.205789645303,-338.053521890732
208.391290170646,-339.601209713627
208.576790695989,-339.917703035489
208.762291221333,-340.551297378245
208.947791746676,-336.265062722161
209.133292272019,-337.658401160356
209.318792797362,-337.516985422075
209.504293322706,-339.500895243748
209.689793848049,-336.423913610128
209.875294373392,-336.773893339586
210.060794898736,-338.314991878716
210.246295424079,-339.68539502131
210.431795949422,-338.076882504461
210.617296474765,-336.135958438563
210.802797000109,-338.552964321581
210.988297525452,-336.130632196235
211.173798050795,-335.734292159462
211.359298576139,-337.47929818753
211.544799101482,-339.538366446177
211.730299626825,-334.470994547214
211.915800152168,-340.209558785796
212.101300677512,-341.358567854536
212.286801202855,-341.015657598002
212.472301728198,-338.997416673763
212.657802253542,-337.489376834409
212.843302778885,-338.541518752042
213.028803304228,-338.590569456688
213.214303829571,-338.672635317882
213.399804354915,-338.17240972526
213.585304880258,-337.430496968727
213.770805405601,-341.03149580389
213.956305930945,-343.429416474888
214.141806456288,-339.937713550974
214.327306981631,-336.224880899417
214.512807506974,-339.139707435851
214.698308032318,-341.691238342379
214.883808557661,-338.752916482215
215.069309083004,-339.027012461381
215.254809608348,-341.957460016617
215.440310133691,-338.133650718627
215.625810659034,-342.111724416712
215.811311184377,-339.983251597701
215.996811709721,-341.921597583157
216.182312235064,-338.338702989682
216.367812760407,-337.767737406278
216.553313285751,-335.274478788594
216.738813811094,-337.965409473509
216.924314336437,-344.482758934954
217.10981486178,-341.707482635346
217.295315387124,-341.086033036289
217.480815912467,-338.724609797325
217.66631643781,-334.683761150436
217.851816963154,-335.446042637522
218.037317488497,-340.725572792521
218.22281801384,-338.168615232517
218.408318539183,-340.484397589172
218.593819064527,-339.395190758329
218.77931958987,-339.621263157975
218.964820115213,-338.493194976413
219.150320640556,-339.743116474768
219.3358211659,-337.140039129174
219.521321691243,-337.993971636704
219.706822216586,-322.510964806687
219.89232274193,-337.887499819679
220.077823267273,-337.607289046557
220.263323792616,-337.167431333427
220.448824317959,-338.066526799468
220.634324843303,-337.840706954107
220.819825368646,-340.937544797969
221.005325893989,-339.601536458804
221.190826419333,-343.777859597276
221.376326944676,-339.108650176549
221.561827470019,-338.811146232171
221.747327995362,-339.2090647098
221.932828520706,-336.654566182005
222.118329046049,-341.180540953903
222.303829571392,-337.899551988545
222.489330096736,-340.171648420425
222.674830622079,-336.425144746229
222.860331147422,-339.658085807454
223.045831672765,-341.218937313514
223.231332198109,-337.353422017865
223.416832723452,-339.684500254178
223.602333248795,-338.423021831606
223.787833774139,-336.524721660816
223.973334299482,-339.837570429601
224.158834824825,-334.064190284227
224.344335350168,-338.884898311073
224.529835875512,-339.380043029575
224.715336400855,-341.578525722582
224.900836926198,-337.568599421848
225.086337451542,-334.920542813295
225.271837976885,-339.314377393033
225.457338502228,-342.07417970887
225.642839027571,-334.713006123265
225.828339552915,-337.338032612414
226.013840078258,-339.855020828664
226.199340603601,-337.417705560279
226.384841128945,-338.526381677817
226.570341654288,-339.632533175789
226.755842179631,-340.000775853524
226.941342704974,-339.945673269715
227.126843230318,-336.334912204334
227.312343755661,-338.415950230034
227.497844281004,-336.003054481209
227.683344806348,-339.566403917592
227.868845331691,-334.09146787602
228.054345857034,-340.374088201189
228.239846382377,-338.517027338827
228.425346907721,-333.399038748233
228.610847433064,-336.815607356218
228.796347958407,-339.621973610961
228.981848483751,-334.455019450153
229.167349009094,-337.038158820054
229.352849534437,-339.178509216558
229.53835005978,-340.921485443075
229.723850585124,-338.055877593533
229.909351110467,-339.628253926935
230.09485163581,-337.916429292742
230.280352161154,-337.831644491845
230.465852686497,-337.235033353153
230.65135321184,-337.078798403847
230.836853737183,-339.483028595877
231.022354262527,-338.26728088366
231.20785478787,-340.350463123138
231.393355313213,-338.590181881446
231.578855838557,-337.800839495643
231.7643563639,-335.652441436455
231.949856889243,-339.44530472862
232.135357414586,-338.321136466945
232.32085793993,-332.695085489884
232.506358465273,-338.215082134158
232.691858990616,-339.229969013944
232.87735951596,-338.784733487953
233.062860041303,-336.011308908614
233.248360566646,-339.905003672929
233.433861091989,-335.629322163243
233.619361617333,-337.048981242876
233.804862142676,-340.589779375852
233.990362668019,-337.763069342759
234.175863193362,-341.859084007828
234.361363718706,-335.916926119643
234.546864244049,-335.246168299342
234.732364769392,-338.019852250325
234.917865294736,-339.827841037497
235.103365820079,-338.672911944355
235.288866345422,-332.189328815007
235.474366870766,-339.51028088498
235.659867396109,-338.41391337154
235.845367921452,-339.193995202551
236.030868446795,-337.078527725079
236.216368972139,-340.702274266106
236.401869497482,-340.671761853343
236.587370022825,-341.882027501503
236.772870548169,-338.478846616412
236.958371073512,-338.014488213725
237.143871598855,-339.344171267966
237.329372124198,-339.150556548543
237.514872649542,-335.685136519874
237.700373174885,-337.944840041322
237.885873700228,-340.421081642426
238.071374225571,-337.890206052697
238.256874750915,-338.063817865958
238.442375276258,-339.058154001882
238.627875801601,-336.546978512609
238.813376326945,-334.023957781583
238.998876852288,-341.840616295675
239.184377377631,-339.609591677748
239.369877902975,-332.417668847929
239.555378428318,-337.420994214265
239.740878953661,-340.649145830552
239.926379479004,-336.310423764396
240.111880004348,-338.273853432858
240.297380529691,-336.928118130669
240.482881055034,-334.930994180712
240.668381580378,-337.316091752603
240.853882105721,-333.1923328013
241.039382631064,-339.771823447882
241.224883156407,-339.693782058488
241.410383681751,-340.530769325612
241.595884207094,-341.658706213865
241.781384732437,-339.770603053035
241.96688525778,-340.851443055482
242.152385783124,-339.047325494723
242.337886308467,-338.793560103079
242.52338683381,-335.383013693692
242.708887359154,-335.545881826268
242.894387884497,-337.566476589058
243.07988840984,-336.213498609863
243.265388935183,-337.024594952495
243.450889460527,-337.174904636624
243.63638998587,-340.36426652454
243.821890511213,-339.154297948179
244.007391036557,-335.676435498031
244.1928915619,-337.373539540507
244.378392087243,-336.085861816632
244.563892612587,-340.491261677375
244.74939313793,-338.399510246645
244.934893663273,-338.505564846572
245.120394188616,-341.561718366571
245.30589471396,-337.781510010309
245.491395239303,-337.767461155776
245.676895764646,-335.964494824416
245.86239628999,-338.641689139076
246.047896815333,-336.453138295199
246.233397340676,-337.963837961738
246.418897866019,-337.900260072146
246.604398391363,-340.661087921817
246.789898916706,-339.419807214788
246.975399442049,-338.124325507586
247.160899967392,-338.262026175356
247.346400492736,-335.085499600466
247.531901018079,-338.561507959962
247.717401543422,-338.715676113717
247.902902068766,-337.987774933002
248.088402594109,-339.399809960844
248.273903119452,-338.382442093208
248.459403644796,-342.645977801181
248.644904170139,-338.553540139578
248.830404695482,-339.503308907896
249.015905220825,-337.873922764249
249.201405746169,-338.211267485646
249.386906271512,-333.696882949287
249.572406796855,-336.464989481945
249.757907322198,-339.985457219784
249.943407847542,-333.72114372981
250.128908372885,-337.720311231682
250.314408898228,-337.516589422418
250.499909423572,-336.181326501595
250.685409948915,-339.060160936276
250.870910474258,-339.405958801946
251.056410999601,-339.855289947335
251.241911524945,-339.096786924627
251.427412050288,-337.694911925853
251.612912575631,-336.518375874993
251.798413100975,-336.46580923728
251.983913626318,-339.976912119504
252.169414151661,-336.510542575729
252.354914677004,-337.479720458288
252.540415202348,-338.427298946971
252.725915727691,-339.428499214726
252.911416253034,-338.607983121448
253.096916778378,-339.102792070664
253.282417303721,-338.316649003018
253.467917829064,-335.417544728194
253.653418354407,-335.705094483691
253.838918879751,-336.059897898655
254.024419405094,-339.533588268563
254.209919930437,-340.198948817267
254.395420455781,-340.094641664615
254.580920981124,-337.98428313827
254.766421506467,-339.450864882831
254.95192203181,-339.518955877939
255.137422557154,-339.161216356893
255.322923082497,-338.358554582508
255.50842360784,-340.143594876461
255.693924133184,-337.450595137517
255.879424658527,-340.445608538597


==> data/expected_stage_4_100GBd.csv <==
freqs,PSD
-127.921797569751,-329.583521621125
-127.748014391419,-329.141047080656
-127.574231213088,-328.720797245678
-127.400448034757,-328.619698125345
-127.226664856425,-329.484729687935
-127.052881678094,-330.043865591719
-126.879098499762,-329.157465901177
-126.705315321431,-329.547709221046
-126.5315321431,-331.141494522839
-126.357748964768,-329.343199278332
-126.183965786437,-330.300818857519
-126.010182608105,-329.146425331934
-125.836399429774,-330.076541116565
-125.662616251443,-330.031429514792
-125.488833073111,-329.932231983588
-125.31504989478,-327.807396028136
-125.141266716448,-331.790766756072
-124.967483538117,-330.687877332001
-124.793700359785,-328.315921652687
-124.619917181454,-329.728628845681
-124.446134003123,-330.097017430934
-124.272350824791,-329.531165124538
-124.09856764646,-327.883343175762
-123.924784468128,-330.486606386905
-123.751001289797,-330.508242640438
-123.577218111466,-329.650100096821
-123.403434933134,-329.358595069215
-123.229651754803,-332.165167312109
-123.055868576471,-330.694515589422
-122.88208539814,-329.496789420821
-122.708302219809,-329.512610383583
-122.534519041477,-327.290758848554
-122.360735863146,-332.391039606574
-122.186952684814,-329.002210063347
-122.013169506483,-329.861716625273
-121.839386328152,-327.865651370151
-121.66560314982,-332.897892410719
-121.491819971489,-327.924270179387
-121.318036793157,-330.074944694886
-121.144253614826,-328.246454126202
-120.970470436494,-329.273590243665
-120.796687258163,-327.45882456111
-120.622904079832,-328.642091256475
-120.4491209015,-331.744092784117
-120.275337723169,-329.568953669542
-120.101554544837,-329.550160252505
-119.927771366506,-54.0859894925413
-119.753988188175,-55.828845622336
-119.580205009843,-57.0502348212227
-119.406421831512,-55.4937851471084
-119.23263865318,-54.9522656275768
-119.058855474849,-59.2589694418481
-118.885072296518,-54.4399142508224
-118.711289118186,-54.3602592007201
-118.537505939855,-55.0264777065786
-118.363722761523,-55.3796063310237
-118.189939583192,-55.4572778590123
-118.016156404861,-55.1048448014481
-117.842373226529,-53.8487002068741
-117.668590048198,-53.4064881293136
-117.494806869866,-53.9812292374875
-117.321023691535,-53.7739148542072
-117.147240513203,-55.6198106145732
-116.973457334872,-54.2337638084035
-116.799674156541,-53.0798646950331
-116.625890978209,-58.5136521282866
-116.452107799878,-52.5736078841817
-116.278324621546,-53.2073384679546
-116.104541443215,-56.2869523565583
-115.930758264884,-53.7544424026728
-115.756975086552,-54.4625280759083
-115.583191908221,-54.0439617735486
-115.409408729889,-53.316909548587
-115.235625551558,-54.9078807621018
-115.061842373227,-54.2466119815466
-114.888059194895,-51.9067720505423
-114.714276016564,-52.1722051084187
-114.540492838232,-52.5889575453266
-114.366709659901,-54.4872392125049
-114.192926481569,-52.071935955516
-114.019143303238,-51.9807929397904
-113.845360124907,-53.3539465052773
-113.671576946575,-52.7937884201099
-113.497793768244,-52.3450510068058
-113.324010589912,-54.5095536977962
-113.150227411581,-51.8632053280929
-112.97644423325,-55.1245391035982
-112.802661054918,-52.3419417360553
-112.628877876587,-54.3888781900724
-112.455094698255,-53.6169024502944
-112.281311519924,-55.1890427999294
-112.107528341593,-53.276689181271
-111.933745163261,-56.3173765056202
-111.75996198493,-53.6314852696152
-111.586178806598,-51.9613514986416
-111.412395628267,-52.4411888610548
-111.238612449936,-54.5533652196006
-111.064829271604,-52.9294866343603
-110.891046093273,-54.2986664189724
-110.717262914941,-55.1795619052342
-110.54347973661,-53.6791339034865
-110.369696558278,-52.2365357636925
-110.195913379947,-54.9130463645155
-110.022130201616,-50.3651596427063
-109.848347023284,-50.4229124700828
-109.674563844953,-53.8942220728672
-109.500780666621,-52.4651761823667
-109.32699748829,-53.1612902031102
-109.153214309959,-48.7230278318932
-108.979431131627,-51.6237953758952
-108.805647953296,-53.9363147259775
-108.631864774964,-48.7555195425052
-108.458081596633,-52.2780640118922
-108.284298418302,-51.0236304789049
-108.11051523997,-51.6983635430124
-107.936732061639,-50.4848029149098
-107.762948883307,-50.6286489534484
-107.589165704976,-51.713349591996
-107.415382526645,-52.3148467255038
-107.241599348313,-51.1244668461368
-107.067816169982,-49.5498137872214
-106.89403299165,-50.8066935481713
-106.720249813319,-51.4381046210929
-106.546466634987,-50.1033256140625
-106.372683456656,-49.1396897930328
-106.198900278325,-53.2954019586635
-106.025117099993,-53.2028999204524
-105.851333921662,-55.5063000371132
-105.67755074333,-49.5239061027421
-105.503767564999,-51.0497164213862
-105.329984386668,-51.0689598832059
-105.156201208336,-52.4186624639642
-104.982418030005,-49.6594072123567
-104.808634851673,-53.2256314627096
-104.634851673342,-53.9454100747211
-104.461068495011,-51.0075236596149
-104.287285316679,-52.2445985535588
-104.113502138348,-51.1462881174825
-103.939718960016,-49.4271342196407
-103.765935781685,-51.0810564357433
-103.592152603353,-50.2445294340704
-103.418369425022,-55.7340387497479
-103.244586246691,-50.9988008122503
-103.070803068359,-52.4507710790206
-102.897019890028,-52.8277871407121
-102.723236711696,-54.9958621301662
-102.549453533365,-51.70722033751
-102.375670355034,-51.4410169301844
-102.201887176702,-51.9196613792541
-102.028103998371,-51.3148976435302
-101.854320820039,-50.3953655903459
-101.680537641708,-50.9893225572576
-101.506754463377,-47.7145543480852
-101.332971285045,-51.2756115614989
-101.159188106714,-50.0640549783398
-100.985404928382,-49.6283217901302
-100.811621750051,-50.1725819648999
-100.63783857172,-51.9602917529073
-100.464055393388,-49.260443555364
-100.290272215057,-50.4494579323233
-100.116489036725,-48.4395764580176
-99.9427058583939,-50.7140382751758
-99.7689226800625,-48.6182291674592
-99.5951395017311,-49.5489400432647
-99.4213563233996,-50.0535974280274
-99.2475731450682,-50.6479254247289
-99.0737899667368,-51.2151724194373
-98.9000067884054,-49.9584688488965
-98.726223610074,-50.3538939264502
-98.5524404317426,-48.4416158173194
-98.3786572534112,-48.5650148016853
-98.2048740750798,-51.1932691477917
-98.0310908967484,-49.6475313442477
-97.857307718417,-50.2063371704246
-97.6835245400855,-48.8646998205778
-97.5097413617541,-47.5823995830398
-97.3359581834227,-44.664762869272
-97.1621750050913,-47.1636527654614
-96.9883918267599,-45.3086092426434
-96.8146086484285,-44.9854889479955
-96.6408254700971,-46.1604411295478
-96.4670422917657,-45.8709217888243
-96.2932591134342,-46.777735125328
-96.1194759351029,-44.4341014757599
-95.9456927567714,-44.0225020200511
-95.77190957844,-44.0681704061756
-95.5981264001086,-47.0554654262581
-95.4243432217772,-43.7600482027335
-95.2505600434458,-44.5205715109466
-95.0767768651144,-45.1359735869361
-94.902993686783,-46.5027504632279
-94.7292105084516,-48.4146505146964
-94.5554273301202,-45.6101563391399
-94.3816441517887,-47.4682129523983
-94.2078609734574,-48.3511263182725
-94.0340777951259,-47.0777449401795
-93.8602946167945,-45.7682965635883
-93.6865114384631,-46.0707889114681
-93.5127282601317,-47.934729786403
-93.3389450818003,-46.6545300180411
-93.1651619034689,-47.3863250855135
-92.9913787251375,-47.8331860551786
-92.817595546806,-44.9485400401422
-92.6438123684746,-44.2471983299947
-92.4700291901432,-47.1023591702159
-92.2962460118118,-46.4890615183674
-92.1224628334804,-49.2813424617074
-91.948679655149,-45.359761774568
-91.7748964768176,-46.0603815464225
-91.6011132984862,-47.5427926477712
-91.4273301201548,-44.7191964637569
-91.2535469418233,-45.0793231745693
-91.0797637634919,-45.516436248631
-90.9059805851605,-45.7422477879314
-90.7321974068291,-43.9395272416256
-90.5584142284977,-42.821429643598
-90.3846310501663,-44.3775440167529
-90.2108478718349,-43.2384349765009
-90.0370646935035,-43.9671757432007
-89.8632815151721,-42.7343986951806
-89.6894983368407,-45.1220418368226
-89.5157151585093,-45.2956041587375
-89.3419319801778,-41.3182912245732
-89.1681488018464,-44.4816214918268
-88.994365623515,-44.3994125897001
-88.8205824451836,-45.0934436008698
-88.6467992668522,-42.1242011374119
-88.4730160885208,-41.0035477605349
-88.2992329101894,-45.7075628295862
-88.125449731858,-41.8671173938582
-87.9516665535266,-43.6819609226972
-87.7778833751952,-40.0121976971427
-87.6041001968638,-42.835175778463
-87.4303170185323,-41.9894189124967
-87.2565338402009,-40.8049453846334
-87.0827506618695,-41.9864673656605
-86.9089674835381,-43.0328731248767
-86.7351843052067,-41.909625307827
-86.5614011268753,-44.3063081568584
-86.3876179485439,-41.122337766923
-86.2138347702125,-44.5813232835408
-86.0400515918811,-44.0245753390074
-85.8662684135496,-44.1118409580665
-85.6924852352182,-43.2201107408507
-85.5187020568868,-40.1467578079886
-85.3449188785554,-45.1350229488258
-85.171135700224,-44.8355070994411
-84.9973525218926,-40.6783019242408
-84.8235693435612,-41.5317747814249
-84.6497861652298,-42.9761360432217
-84.4760029868984,-44.6871420854818
-84.302219808567,-41.3396314558348
-84.1284366302356,-43.2262714693952
-83.9546534519042,-41.6902622506224
-83.7808702735727,-41.2738163302724
-83.6070870952413,-42.3263716347794
-83.4333039169099,-42.1294522157023
-83.2595207385785,-42.0968730027928
-83.0857375602471,-40.9341034682651
-82.9119543819157,-40.7475893981204
-82.7381712035843,-42.5655113046336
-82.5643880252529,-42.0904807154977
-82.3906048469215,-39.9782408069785
-82.2168216685901,-41.0951966560661
-82.0430384902586,-43.664733357332
-81.8692553119272,-40.084529838265
-81.6954721335958,-40.7205701004262
-81.5216889552644,-42.0541579736243
-81.347905776933,-42.3345093555234
-81.1741225986016,-42.06189284122
-81.0003394202702,-42.1663084400027
-80.8265562419388,-41.9433065587928
-80.6527730636074,-40.6181375345994
-80.478989885276,-41.7856832907211
-80.3052067069445,-39.5531431576209
-80.1314235286131,-41.5249293434043
-79.9576403502817,-38.4539181063965
-79.7838571719503,-44.5041856829981
-79.6100739936189,-43.0088707426241
-79.4362908152875,-44.5207524268676
-79.2625076369561,-41.0423363829338
-79.0887244586247,-43.1541491065869
-78.9149412802933,-37.7729713069685
-78.7411581019619,-39.4269653327709
-78.5673749236305,-39.962337716728
-78.393591745299,-40.4767074254906
-78.2198085669676,-38.5331781524457
-78.0460253886362,-39.5195115956062
-77.8722422103048,-39.8498492756757
-77.6984590319734,-39.833282096227
-77.524675853642,-37.4694945792763
-77.3508926753106,-40.3643393123184
-77.1771094969792,-41.5442848489224
-77.0033263186478,-36.005950731716
-76.8295431403164,-37.4772488776328
-76.6557599619849,-37.1409347925804
-76.4819767836535,-37.5085446555691
-76.3081936053221,-37.7019385187961
-76.1344104269907,-38.4344016413861
-75.9606272486593,-37.1507981837618
-75.7868440703279,-37.4130166056139
-75.6130608919965,-36.4850200352371
-75.439277713665,-35.6933653355426
-75.2654945353336,-36.5989175065005
-75.0917113570022,-40.3798497637482
-74.9179281786708,-37.6392234197358
-74.7441450003394,-36.2419565935895
-74.570361822008,-38.9280220181927
-74.3965786436766,-39.0124711957128
-74.2227954653452,-40.6201575331583
-74.0490122870138,-36.3559883390731
-73.8752291086824,-35.8268036420622
-73.701445930351,-36.5711193897768
-73.5276627520196,-36.6147855651219
-73.3538795736881,-36.7569925346678
-73.1800963953567,-37.0925431828042
-73.0063132170253,-34.8191190814464
-72.8325300386939,-37.8588694434518
-72.6587468603625,-39.7688380442132
-72.4849636820311,-36.6590975666291
-72.3111805036997,-37.7364579045845
-72.1373973253683,-39.3216435377964
-71.9636141470368,-37.3526487715558
-71.7898309687054,-37.3539698328648
-71.616047790374,-36.0654126831521
-71.4422646120426,-38.2797272125651
-71.2684814337112,-36.7409997947715
-71.0946982553798,-36.4631151676132
-70.9209150770484,-36.3357382925494
-70.747131898717,-34.7916493771956
-70.5733487203856,-35.8084241267064
-70.3995655420542,-35.8145785656549
-70.2257823637227,-37.7227212424127
-70.0519991853913,-33.4325757670481
-69.8782160070599,-35.9270628737229
-69.7044328287285,-38.261209546722
-69.5306496503971,-37.4665935509863
-69.3568664720657,-34.9645548225482
-69.1830832937343,-36.2351357485092
-69.0093001154029,-36.5403845797271
-68.8355169370715,-38.3952921671084
-68.6617337587401,-38.2508726806439
-68.4879505804087,-34.6528277461641
-68.3141674020772,-35.6670188226201
-68.1403842237458,-35.5015256942597
-67.9666010454144,-35.7072045643453
-67.792817867083,-34.5925554018789
-67.6190346887516,-35.3168977649825
-67.4452515104202,-37.8097217605669
-67.2714683320888,-38.3925276124022
-67.0976851537574,-35.6302909133597
-66.923901975426,-35.2540736665472
-66.7501187970946,-37.1779023471717
-66.5763356187631,-36.4709271028661
-66.4025524404317,-34.3853133034222
-66.2287692621003,-34.3493739815431
-66.0549860837689,-37.9833065104464
-65.8812029054375,-35.6795043074872
-65.7074197271061,-36.8201897020882
-65.5336365487747,-35.2498671142362
-65.3598533704433,-35.53892064375
-65.1860701921119,-36.9521510480542
-65.0122870137805,-37.2962062178431
-64.8385038354491,-36.0382247379622
-64.6647206571176,-39.0039466435386
-64.4909374787862,-37.6046789513319
-64.3171543004548,-36.0681691229437
-64.1433711221234,-36.3089498765057
-63.969587943792,-36.0269905353907
-63.7958047654606,-38.0083591712234
-63.6220215871292,-38.0336747550428
-63.4482384087978,-38.3201688580711
-63.2744552304664,-35.1566652562144
-63.100672052135,-34.9144455646796
-62.9268888738035,-38.7044222698557
-62.7531056954721,-35.5394345312255
-62.5793225171407,-37.1496115074204
-62.4055393388093,-38.2026062894611
-62.2317561604779,-37.9384624218034
-62.0579729821465,-36.0940757330842
-61.8841898038151,-35.0452824309553
-61.7104066254837,-40.3833509537649
-61.5366234471523,-37.385555463655
-61.3628402688208,-37.7026743654917
-61.1890570904895,-39.6634307691402
-61.015273912158,-37.9153012627727
-60.8414907338266,-36.3844538969364
-60.6677075554952,-38.6290399404589
-60.4939243771638,-37.6082273649777
-60.3201411988324,-38.256365284694
-60.146358020501,-36.6104677697293
-59.9725748421696,-35.6421210793079
-59.7987916638382,-38.4468079102978
-59.6250084855068,-38.2602675849591
-59.4512253071753,-36.4768468468816
-59.277442128844,-37.0693056623039
-59.1036589505125,-36.2404298011698
-58.9298757721811,-37.2461127931763
-58.7560925938497,-36.0513267256576
-58.5823094155183,-36.7130708900152
-58.4085262371869,-33.7150483933791
-58.2347430588555,-37.0460569205075
-58.0609598805241,-38.0515386983996
-57.8871767021926,-37.6537529310136
-57.7133935238612,-39.2820601710096
-57.5396103455298,-36.0340141521408
-57.3658271671984,-37.1457127298928
-57.192043988867,-37.3467250023778
-57.0182608105356,-35.7235056421153
-56.8444776322042,-35.5699987859835
-56.6706944538728,-37.3593975349359
-56.4969112755414,-35.5588389559392
-56.32312809721,-34.9921168008158
-56.1493449188786,-40.3081291134115
-55.9755617405471,-36.4902277651957
-55.8017785622157,-37.9126624174026
-55.6279953838843,-38.691436360799
-55.4542122055529,-35.789733388946
-55.2804290272215,-38.6175060101199
-55.1066458488901,-36.6304987592958
-54.9328626705587,-37.1021349574087
-54.7590794922273,-37.2054737839836
-54.5852963138959,-39.3407200154231
-54.4115131355645,-38.7854728759417
-54.2377299572331,-38.2594735213234
-54.0639467789016,-37.7789032900387
-53.8901636005702,-38.420778411965
-53.7163804222388,-35.592759864123
-53.5425972439074,-35.5808925568874
-53.368814065576,-39.5688314130412
-53.1950308872446,-37.3901048473779
-53.0212477089132,-37.0174363758309
-52.8474645305818,-36.3381352074849
-52.6736813522503,-35.618187765686
-52.4998981739189,-37.7863611513624
-52.3261149955875,-34.8482640994631
-52.1523318172561,-38.5213298922382
-51.9785486389247,-38.3693207320367
-51.8047654605933,-35.7916258439628
-51.6309822822619,-36.8717413226474
-51.4571991039305,-38.2949002816955
-51.2834159255991,-35.7162439180739
-51.1096327472677,-37.3809513190087
-50.9358495689363,-33.4448711535813
-50.7620663906048,-31.8744663104304
-50.5882832122734,-32.7260151134447
-50.414500033942,-30.1740239717074
-50.2407168556106,-37.5782247522174
-50.0669336772792,-30.9036666282901
-49.8931504989478,-32.6026982900829
-49.7193673206164,-30.9973538983689
-49.545584142285,-31.5843040191359
-49.3718009639536,-32.8275099548658
-49.1980177856222,-28.1073631672033
-49.0242346072908,-26.87567889464
-48.8504514289593,-26.0953066934944
-48.6766682506279,-26.3994443363535
-48.5028850722965,-26.3517730940189
-48.3291018939651,-24.9488419863866
-48.1553187156337,-27.424039571404
-47.9815355373023,-27.4856599182639
-47.8077523589709,-27.9726000388249
-47.6339691806395,-25.1438933099028
-47.4601860023081,-26.3447987220621
-47.2864028239766,-24.6635810970904
-47.1126196456452,-24.4132174828153
-46.9388364673138,-27.2971769236896
-46.7650532889824,-24.3324674552295
-46.591270110651,-24.8863767550033
-46.4174869323196,-28.7112876079898
-46.2437037539882,-27.4226363550649
-46.0699205756568,-23.9447509629585
-45.8961373973254,-25.0055266836999
-45.722354218994,-23.3499327051685
-45.5485710406625,-23.8867904013784
-45.3747878623311,-25.0946620032296
-45.2010046839997,-27.5610306580108
-45.0272215056683,-26.735676849371
-44.8534383273369,-24.9542693630061
-44.6796551490055,-26.4592673545465
-44.5058719706741,-26.3045314239137
-44.3320887923427,-28.2088871243002
-44.1583056140113,-24.7898010717125
-43.9845224356799,-22.6673105085841
-43.8107392573485,-23.049303982149
-43.636956079017,-24.4832988135462
-43.4631729006856,-22.610596760667
-43.2893897223542,-24.7512215937855
-43.1156065440228,-24.9358080088942
-42.9418233656914,-21.7712823814291
-42.76804018736,-23.8373734423172
-42.5942570090286,-26.6927007119302
-42.4204738306972,-25.2295206569157
-42.2466906523658,-26.2198597455167
-42.0729074740343,-25.5205950322387
-41.8991242957029,-25.1503991229455
-41.7253411173715,-24.3972625411663
-41.5515579390401,-25.8051447230302
-41.3777747607087,-24.0688747617604
-41.2039915823773,-24.4043398135308
-41.0302084040459,-26.1220331845696
-40.8564252257145,-25.322428310944
-40.6826420473831,-23.3399336516261
-40.5088588690517,-26.1334189734465
-40.3350756907203,-25.9229276467072
-40.1612925123888,-25.3584056848914
-39.9875093340574,-29.117623165104
-39.813726155726,-24.1537493247701
-39.6399429773946,-24.243685835425
-39.4661597990632,-29.6611118030259
-39.2923766207318,-25.9632436938102
-39.1185934424004,-24.2626192073084
-38.944810264069,-24.4442285812568
-38.7710270857376,-25.7436712216273
-38.5972439074062,-26.7854828387292
-38.4234607290747,-27.4578396146125
-38.2496775507433,-26.1191585399725
-38.0758943724119,-26.4771877774632
-37.9021111940805,-27.531291563634
-37.7283280157491,-23.6562888954815
-37.5545448374177,-25.7991222601168
-37.3807616590863,-25.1423398168817
-37.2069784807549,-26.1553729692981
-37.0331953024235,-26.540745438909
-36.8594121240921,-28.8107456455787
-36.6856289457606,-26.024663828732
-36.5118457674292,-23.3183897851509
-36.3380625890978,-24.7409700476312
-36.1642794107664,-25.6903502325026
-35.990496232435,-23.3202326188355
-35.8167130541036,-24.9150626615279
-35.6429298757722,-26.8553201738862
-35.4691466974408,-26.5717581125556
-35.2953635191094,-25.6997081528803
-35.121580340778,-26.5838800691928
-34.9477971624465,-23.7812248949411
-34.7740139841151,-26.5724986778033
-34.6002308057837,-24.9370221949775
-34.4264476274523,-26.4721492586551
-34.2526644491209,-25.9613603021024
-34.0788812707895,-26.4711461135905
-33.9050980924581,-24.8966504390575
-33.7313149141267,-26.3351766142306
-33.5575317357953,-23.5441530790304
-33.3837485574639,-25.1477886881983
-33.2099653791324,-25.0230549297652
-33.036182200801,-24.8735038330978
-32.8623990224696,-25.4963429126616
-32.6886158441382,-24.9245490898585
-32.5148326658068,-26.0926412292525
-32.3410494874754,-24.3949012135686
-32.167266309144,-26.3301987747644
-31.9934831308126,-23.610033744496
-31.8196999524812,-25.152728903852
-31.6459167741498,-24.278262725946
-31.4721335958183,-26.6340484786169
-31.2983504174869,-23.5566003476779
-31.1245672391555,-26.8453490020509
-30.9507840608241,-25.2593648482143
-30.7770008824927,-24.084797199383
-30.6032177041613,-25.745585681861
-30.4294345258299,-23.3933845047218
-30.2556513474985,-25.0218333335263
-30.0818681691671,-25.6415850529079
-29.9080849908357,-25.6819820254481
-29.7343018125042,-24.2155310004203
-29.5605186341728,-26.0851407703059
-29.3867354558414,-22.6651945787445
-29.21295227751,-24.6279045053392
-29.0391690991786,-24.0843359332187
-28.8653859208472,-25.4501130575579
-28.6916027425158,-24.0386129257281
-28.5178195641844,-23.8121590601871
-28.344036385853,-27.1488811666838
-28.1702532075216,-25.1289036112052
-27.9964700291901,-25.539951580936
-27.8226868508587,-27.5626428214221
-27.6489036725273,-25.8577921113034
-27.4751204941959,-24.9086267411674
-27.3013373158645,-26.8814734077357
-27.1275541375331,-25.9792652605336
-26.9537709592017,-25.6830968513277
-26.7799877808703,-29.1122901333865
-26.6062046025389,-27.3181175491901
-26.4324214242075,-25.4302410160759
-26.258638245876,-21.8470617800333
-26.0848550675446,-24.2434500031227
-25.9110718892132,-24.0755102702867
-25.7372887108818,-26.8666192230988
-25.5635055325504,-25.5222133639393
-25.389722354219,-26.6903825157063
-25.2159391758876,-22.6610112918428
-25.0421559975562,-24.8917931181694
-24.8683728192248,-25.9682296618657
-24.6945896408934,-25.5049196099076
-24.5208064625619,-21.8680370201498
-24.3470232842305,-24.4453374534977
-24.1732401058991,-24.713542293423
-23.9994569275677,-27.5978486121678
-23.8256737492363,-26.6893501399575
-23.6518905709049,-24.9302186372501
-23.4781073925735,-26.4369041703987
-23.3043242142421,-23.3766577226127
-23.1305410359107,-27.0685668107954
-22.9567578575793,-22.5535242565693
-22.7829746792478,-24.5159789392088
-22.6091915009164,-26.1675342865511
-22.435408322585,-26.0587368435699
-22.2616251442536,-21.2696702754916
-22.0878419659222,-24.0018399566115
-21.9140587875908,-23.712070265251
-21.7402756092594,-25.862587757462
-21.566492430928,-24.1719888962526
-21.3927092525966,-24.4617305988294
-21.2189260742652,-26.69237120805
-21.0451428959337,-24.4903885473001
-20.8713597176023,-25.3680036444294
-20.6975765392709,-24.1324731198041
-20.5237933609395,-23.8871946100249
-20.3500101826081,-22.7311733952203
-20.1762270042767,-23.7304575420447
-20.0024438259453,-22.8371753904209
-19.8286606476139,-22.2666123467625
-19.6548774692825,-22.6866560128638
-19.4810942909511,-23.8215086097571
-19.3073111126196,-23.9425633290452
-19.1335279342882,-23.3812060254293
-18.9597447559568,-25.872113691125
-18.7859615776254,-24.5896275930221
-18.612178399294,-23.0463185076674
-18.4383952209626,-24.4909929944786
-18.2646120426312,-23.3537238257073
-18.0908288642998,-23.5646321911753
-17.9170456859684,-26.9880160513574
-17.743262507637,-21.5647438098661
-17.5694793293056,-24.5098690215912
-17.3956961509741,-22.5653475524371
-17.2219129726427,-23.595597807719
-17.0481297943113,-24.0505048408784
-16.8743466159799,-25.3704215616731
-16.7005634376485,-21.3845541982162
-16.5267802593171,-21.9624390396773
-16.3529970809857,-23.6761207855309
-16.1792139026543,-26.0703217143252
-16.0054307243229,-21.7044954147999
-15.8316475459914,-23.8148825479242
-15.65786436766,-25.3714191626205
-15.4840811893286,-23.5942593550464
-15.3102980109972,-24.7715192611194
-15.1365148326658,-23.7562132656494
-14.9627316543344,-23.2488119384618
-14.788948476003,-24.1932858759028
-14.6151652976716,-24.4745963786537
-14.4413821193402,-23.9750231760805
-14.2675989410088,-22.4097882294262
-14.0938157626773,-22.9773577209633
-13.9200325843459,-24.5114704184094
-13.7462494060145,-25.6330550605396
-13.5724662276831,-24.8680796653306
-13.3986830493517,-25.4443695273877
-13.2248998710203,-22.9078141482888
-13.0511166926889,-25.4465933837995
-12.8773335143575,-23.9623786212479
-12.7035503360261,-25.8204228574133
-12.5297671576947,-23.4254242903746
-12.3559839793632,-24.4000085532865
-12.1822008010318,-25.9946315376417
-12.0084176227004,-24.5223759398992
-11.834634444369,-22.5491255765365
-11.6608512660376,-22.6770298311448
-11.4870680877062,-25.1659994115842
-11.3132849093748,-23.862822392843
-11.1395017310434,-26.2236548584695
-10.965718552712,-25.2951209801401
-10.7919353743806,-24.9051055109347
-10.6181521960491,-25.1926346968212
-10.4443690177177,-27.2487399557969
-10.2705858393863,-28.8085863155041
-10.0968026610549,-24.2942276482581
-9.92301948272351,-25.3692114464831
-9.7492363043921,-25.1412911770316
-9.57545312606069,-24.1810305783223
-9.40166994772928,-26.7576423203187
-9.22788676939787,-22.5261660499912
-9.05410359106646,-25.8810891822175
-8.88032041273505,-23.9333697833095
-8.70653723440364,-28.6319333392024
-8.53275405607223,-25.7226135414266
-8.35897087774082,-25.5252211198538
-8.18518769940941,-23.9033006099871
-8.011404521078,-23.3659439525167
-7.83762134274659,-24.6326154140535
-7.66383816441518,-23.8383043098953
-7.49005498608377,-25.1811807300165
-7.31627180775236,-25.9453925371073
-7.14248862942095,-23.9569768226801
-6.96870545108954,-23.6524414219319
-6.79492227275813,-24.9847476939733
-6.62113909442672,-24.6425028819361
-6.44735591609531,-22.3170632526139
-6.2735727377639,-24.0319538490853
-6.09978955943249,-27.458494027278
-5.92600638110108,-24.467456974191
-5.75222320276967,-23.0888318869325
-5.57844002443826,-24.5885725089696
-5.40465684610685,-26.0430805859249
-5.23087366777544,-23.0520560704281
-5.05709048944403,-23.1663661269504
-4.88330731111262,-25.792177213687
-4.70952413278121,-25.1101027007499
-4.5357409544498,-24.3910400431622
-4.36195777611839,-26.3851480648528
-4.18817459778698,-26.0975115928338
-4.01439141945557,-26.0751412437058
-3.84060824112416,-25.4557169615276
-3.66682506279275,-25.9216339383608
-3.49304188446134,-24.0821889169337
-3.31925870612993,-25.7815217100164
-3.14547552779852,-25.4500002500859
-2.97169234946711,-24.8664494313449
-2.7979091711357,-26.2607906180895
-2.62412599280429,-28.6592732372726
-2.45034281447288,-24.3824352773515
-2.27655963614147,-24.4905655335592
-2.10277645781006,-24.3240236680712
-1.92899327947865,-26.1425848078599
-1.75521010114724,-23.496189281715
-1.58142692281583,-24.5469573330787
-1.40764374448442,-26.1600598717855
-1.23386056615301,-23.8186365714245
-1.0600773878216,-24.2579379951462
-0.88629420949019,-26.0934356841432
-0.712511031158778,-25.0194888408119
-0.53872785282737,-24.5733968336929
-0.364944674495959,-26.2204912820085
-0.191161496164549,-25.8093379314813
-0.0173783178331429,-26.6443234370842
0.156404860498264,-24.0919248931151
0.330188038829674,-25.773944339703
0.503971217161082,-28.3238627100683
0.677754395492493,-25.1854567532758
0.851537573823904,0
1.02532075215531,-24.5181253767054
1.19910393048672,-27.034438053767
1.37288710881813,-26.9539335142161
1.54667028714954,-24.3769211190328
1.72045346548095,-26.1748451459185
1.89423664381236,-25.0883651446375
2.06801982214377,-27.0863283364773
2.24180300047518,-25.1867564958972
2.41558617880659,-25.0795484618253
2.589369357138,-24.1520122823218
2.76315253546941,-25.1175523962812
2.93693571380082,-24.7347245227892
3.11071889213223,-25.3037517976219
3.28450207046364,-23.1715313908416
3.45828524879505,-22.0540035576444
3.63206842712646,-25.2448741500928
3.80585160545787,-24.1954002008553
3.97963478378928,-26.1062907620503
4.15341796212069,-25.6144117993794
4.3272011404521,-25.8143965111589
4.50098431878351,-27.797459421662
4.67476749711492,-24.3196409170297
4.84855067544633,-24.9807787607444
5.02233385377774,-24.7150385220195
5.19611703210915,-27.3893642907612
5.36990021044056,-23.8358642213109
5.54368338877197,-26.4639552021651
5.71746656710338,-27.9564598438028
5.89124974543479,-24.1464064121823
6.0650329237662,-26.1524255793969
6.23881610209761,-29.9644212164295
6.41259928042902,-27.3383014928704
6.58638245876043,-25.3322467437448
6.76016563709184,-23.6832831428051
6.93394881542325,-26.8542789173559
7.10773199375466,-22.7384495078656
7.28151517208607,-24.4267817989966
7.45529835041748,-26.72212168413
7.62908152874889,-24.895663630507
7.8028647070803,-25.0741680024813
7.97664788541171,-23.6323988336028
8.15043106374312,-23.5139635353838
8.32421424207453,-22.7494568918114
8.49799742040594,-24.1502090910225
8.67178059873735,-24.5382497158907
8.84556377706876,-26.6361404360665
9.01934695540017,-24.2854025649652
9.19313013373158,-24.6844691267581
9.36691331206299,-21.6957238420094
9.5406964903944,-22.2327126674798
9.71447966872581,-24.8990250206988
9.88826284705722,-24.1884647224462
10.0620460253886,-25.5886342455291
10.23582920372,-25.8371138415095
10.4096123820515,-23.7114063865398
10.5833955603829,-24.6569244805806
10.7571787387143,-22.5462277858415
10.9309619170457,-25.2033340320377
11.1047450953771,-25.0537868273089
11.2785282737085,-25.490683070409
11.4523114520399,-25.9103803636313
11.6260946303713,-23.9692492989897
11.7998778087027,-25.0310294411073
11.9736609870341,-25.9642736305203
12.1474441653656,-28.4042645631242
12.321227343697,-24.5371290445515
12.4950105220284,-24.6626372269792
12.6687937003598,-26.8194181369226
12.8425768786912,-24.2749100573014
13.0163600570226,-24.140948292887
13.190143235354,-23.816382799361
13.3639264136854,-25.1257535272658
13.5377095920168,-23.1207826224336
13.7114927703482,-26.4347538144945
13.8852759486797,-24.6547048079696
14.0590591270111,-23.1419915258868
14.2328423053425,-26.307398702083
14.4066254836739,-26.1841854944772
14.5804086620053,-23.1839000335574
14.7541918403367,-23.5069230066459
14.9279750186681,-21.6173724227516
15.1017581969995,-27.0990489968616
15.2755413753309,-23.8958224456673
15.4493245536623,-22.9910459240782
15.6231077319938,-25.0744825725171
15.7968909103252,-26.1865916820993
15.9706740886566,-25.2981153613133
16.144457266988,-22.5544198763182
16.3182404453194,-25.601231193603
16.4920236236508,-23.6767533873347
16.6658068019822,-26.2179140662019
16.8395899803136,-22.8630641585446
17.013373158645,-22.4332045159789
17.1871563369764,-25.8385057509311
17.3609395153079,-23.1696368161587
17.5347226936393,-23.6703358197276
17.7085058719707,-20.9888930795284
17.8822890503021,-24.9336580114409
18.0560722286335,-24.2600341318743
18.2298554069649,-24.1316940520652
18.4036385852963,-25.0016695769759
18.5774217636277,-22.9948131140956
18.7512049419591,-23.2877915421046
18.9249881202905,-23.18653884794
19.0987712986219,-26.1537268801865
19.2725544769534,-24.2743408207568
19.4463376552848,-23.4742895535066
19.6201208336162,-23.9970197426772
19.7939040119476,-23.0598984639556
19.967687190279,-24.8304536893794
20.1414703686104,-24.1829856525783
20.3152535469418,-23.5637454518149
20.4890367252732,-22.573092068407
20.6628199036046,-24.0394154419485
20.836603081936,-26.00405139432
21.0103862602675,-24.2854980910732
21.1841694385989,-23.4926913365044
21.3579526169303,-24.9835996649879
21.5317357952617,-22.4229422220214
21.7055189735931,-24.0603644840523
21.8793021519245,-22.8930637150736
22.0530853302559,-24.7439917877244
22.2268685085873,-24.9581494340096
22.4006516869187,-25.5675093792771
22.5744348652501,-23.7362054243857
22.7482180435816,-26.4590956739209
22.922001221913,-24.1165155373628
23.0957844002444,-23.7710831754072
23.2695675785758,-25.0712754893679
23.4433507569072,-23.1261984992778
23.6171339352386,-23.363188490493
23.79091711357,-27.7055548797385
23.9647002919014,-25.1658903079945
24.1384834702328,-24.218128769908
24.3122666485642,-23.9781413569176
24.4860498268957,-23.2960638280269
24.6598330052271,-25.565376414425
24.8336161835585,-23.6407025579454
25.0073993618899,-25.5115746082732
25.1811825402213,-24.0600214148956
25.3549657185527,-22.8095684973737
25.5287488968841,-24.4045021859374
25.7025320752155,-26.9699369011716
25.8763152535469,-26.3389238801781
26.0500984318783,-26.0298475862763
26.2238816102098,-24.9680347593822
26.3976647885412,-25.2820387366849
26.5714479668726,-24.9072005164598
26.745231145204,-24.2338629009956
26.9190143235354,-24.2874164726132
27.0927975018668,-23.9830039424208
27.2665806801982,-24.828455271055
27.4403638585296,-25.7972330319184
27.614147036861,-25.8409649965947
27.7879302151924,-27.1099756993966
27.9617133935239,-25.9222912877221
28.1354965718553,-24.6317510760037
28.3092797501867,-26.9001333362555
28.4830629285181,-25.8029966527101
28.6568461068495,-22.8057099254406
28.8306292851809,-25.7315702561771
29.0044124635123,-25.7307708511565
29.1781956418437,-25.6251283203169
29.3519788201751,-24.2102812866286
29.5257619985065,-26.2663262659787
29.699545176838,-24.5193638112354
29.8733283551694,-26.8537998564744
30.0471115335008,-23.1146435896241
30.2208947118322,-26.4134073414266
30.3946778901636,-25.3375840173718
30.568461068495,-28.1485192600684
30.7422442468264,-24.9917805567096
30.9160274251578,-23.9045517848901
31.0898106034892,-26.2865580671725
31.2635937818206,-25.5061895881448
31.4373769601521,-24.0702515256818
31.6111601384835,-27.9351281412836
31.7849433168149,-24.8283155891282
31.9587264951463,-27.3148217907444
32.1325096734777,-24.3793836345888
32.3062928518091,-26.0241799153867
32.4800760301405,-24.2311406925932
32.6538592084719,-23.4055368868367
32.8276423868033,-26.4686112078343
33.0014255651347,-25.233549896412
33.1752087434662,-26.5817524510004
33.3489919217976,-26.7514075641798
33.522775100129,-25.6785620816816
33.6965582784604,-25.0187724483399
33.8703414567918,-25.9429293391511
34.0441246351232,-25.1627708928415
34.2179078134546,-23.5200892085119
34.391690991786,-28.1903035503557
34.5654741701174,-25.1878253475078
34.7392573484488,-26.1110377969342
34.9130405267803,-25.5962019778337
35.0868237051117,-25.1011719228007
35.2606068834431,-26.9386511848764
35.4343900617745,-23.4973161420887
35.6081732401059,-24.746962359534
35.7819564184373,-24.5545158470106
35.9557395967687,-24.4248887386171
36.1295227751001,-27.4678456172612
36.3033059534315,-23.1198048828554
36.4770891317629,-22.6658962638841
36.6508723100943,-23.8897842542701
36.8246554884258,-24.6298577115001
36.9984386667572,-26.4953698185678
37.1722218450886,-26.5392531285806
37.34600502342,-26.9452916864566
37.5197882017514,-23.192186611007
37.6935713800828,-25.1508124055567
37.8673545584142,-23.1466483663561
38.0411377367456,-24.6153587047647
38.214920915077,-24.5931724307386
38.3887040934084,-23.927767280025
38.5624872717399,-24.7909661398551
38.7362704500713,-24.6394447812641
38.9100536284027,-26.7853582200979
39.0838368067341,-27.6769343222975
39.2576199850655,-24.3977874465372
39.4314031633969,-24.9649017145722
39.6051863417283,-24.6211834352185
39.7789695200597,-23.9398328281302
39.9527526983911,-23.1306790800877
40.1265358767225,-24.1201630169494
40.300319055054,-24.7218225880186
40.4741022333854,-26.1432005055147
40.6478854117168,-24.6654604252823
40.8216685900482,-23.069488657639
40.9954517683796,-24.2110040883288
41.169234946711,-24.2266446617044
41.3430181250424,-29.3582451480013
41.5168013033738,-28.1551587081797
41.6905844817052,-25.1525630442399
41.8643676600366,-25.1376517976604
42.0381508383681,-26.3504732889488
42.2119340166995,-23.4758681615493
42.3857171950309,-26.3370910531386
42.5595003733623,-24.1754008131799
42.7332835516937,-22.309990965367
42.9070667300251,-25.7255880430124
43.0808499083565,-24.9625738866364
43.2546330866879,-23.9418023280212
43.4284162650193,-25.3993900387967
43.6021994433508,-25.9213550936889
43.7759826216822,-23.8731689151277
43.9497658000136,-23.9584015654583
44.123548978345,-24.9732825090947
44.2973321566764,-24.8975683670345
44.4711153350078,-26.8650360163626
44.6448985133392,-24.8129600070272
44.8186816916706,-24.299583593571
44.992464870002,-26.150480131546
45.1662480483334,-25.9938926416258
45.3400312266648,-26.9107369565543
45.5138144049963,-25.8914140952589
45.6875975833277,-25.6455951402377
45.8613807616591,-27.348224537912
46.0351639399905,-26.4097308084108
46.2089471183219,-24.5531633627819
46.3827302966533,-25.2542366350376
46.5565134749847,-24.1491425949657
46.7302966533161,-27.2706558727279
46.9040798316475,-28.1115982502755
47.0778630099789,-25.1255195239307
47.2516461883104,-26.1411257188644
47.4254293666418,-26.3243205047372
47.5992125449732,-28.6295600058986
47.7729957233046,-26.1490209451593
47.946778901636,-28.0161131636898
48.1205620799674,-27.9781736071289
48.2943452582988,-25.4649160068197
48.4681284366302,-25.8471637002876
48.6419116149616,-25.253811770195
48.815694793293,-25.459047504588
48.9894779716245,-26.7350507386396
49.1632611499559,-26.2593983532829
49.3370443282873,-30.2264681365329
49.5108275066187,-32.3608802660416
49.6846106849501,-31.7488394758933
49.8583938632815,-30.3879052044899
50.0321770416129,-30.9377309854529
50.2059602199443,-31.8929059491407
50.3797433982757,-30.2174784342425
50.5535265766071,-31.2239020323144
50.7273097549386,-32.6646486139358
50.90109293327,-37.4984873046175
51.0748761116014,-35.5221983888349
51.2486592899328,-36.4713454154471
51.4224424682642,-34.1575344503454
51.5962256465956,-37.5411523258544
51.770008824927,-36.3716397025713
51.9437920032584,-36.779806802172
52.1175751815898,-36.7557271210411
52.2913583599212,-34.9952749472135
52.4651415382527,-37.934106584379
52.6389247165841,-38.1922019468705
52.8127078949155,-36.4550594190405
52.9864910732469,-38.1371785573173
53.1602742515783,-36.0253650642339
53.3340574299097,-34.4438871619302
53.5078406082411,-35.6833214830458
53.6816237865725,-38.0372732608666
53.8554069649039,-37.2274027716658
54.0291901432354,-36.7317686241594
54.2029733215668,-36.3607690472717
54.3767564998982,-35.9811973987141
54.5505396782296,-38.7662677012964
54.724322856561,-40.29078661331
54.8981060348924,-37.3992118237314
55.0718892132238,-35.5146656900744
55.2456723915552,-35.7732880475984
55.4194555698866,-36.0358776676214
55.593238748218,-37.3855197900475
55.7670219265495,-37.0236466408729
55.9408051048809,-39.4888181969532
56.1145882832123,-38.542222329026
56.2883714615437,-37.3798285296296
56.4621546398751,-35.671412836174
56.6359378182065,-34.6463664833202
56.8097209965379,-37.8735651556002
56.9835041748693,-35.8670705528309
57.1572873532007,-36.2315940868163
57.3310705315321,-36.7538795701421
57.5048537098635,-36.3104311821666
57.678636888195,-35.5334366835424
57.8524200665264,-37.538343904049
58.0262032448578,-37.8875325959316
58.1999864231892,-39.1577901910272
58.3737696015206,-35.7851094531769
58.547552779852,-35.8307455712387
58.7213359581834,-38.3666740384275
58.8951191365148,-36.4792692046301
59.0689023148462,-35.9154664345982
59.2426854931777,-37.4790788378545
59.4164686715091,-36.7086955813198
59.5902518498405,-39.4694175704287
59.7640350281719,-39.4028942051911
59.9378182065033,-36.4474253141328
60.1116013848347,-39.1279307458142
60.2853845631661,-35.7618751363792
60.4591677414975,-39.2669143736894
60.6329509198289,-37.2533920566879
60.8067340981603,-37.4976544091113
60.9805172764917,-37.3628032850774
61.1543004548232,-37.9509961926178
61.3280836331546,-35.2304450604213
61.501866811486,-39.0039921076158
61.6756499898174,-36.1590225271267
61.8494331681488,-34.9735197576695
62.0232163464802,-38.0246071730125
62.1969995248116,-41.5587980997974
62.370782703143,-37.9502424987176
62.5445658814744,-39.5690855231754
62.7183490598058,-35.1493623120729
62.8921322381373,-37.840260529326
63.0659154164687,-37.5501476685725
63.2396985948001,-38.7069683706963
63.4134817731315,-35.637333773377
63.5872649514629,-39.7682359316994
63.7610481297943,-37.0517061244666
63.9348313081257,-35.731666557643
64.1086144864571,-37.4003455092125
64.2823976647885,-37.8065970099941
64.45618084312,-37.7647408039118
64.6299640214513,-35.2407072245811
64.8037471997828,-37.967850570646
64.9775303781142,-36.2272513832225
65.1513135564456,-37.0429982612539
65.325096734777,-35.155898616804
65.4988799131084,-39.4404490385993
65.6726630914398,-36.160191166736
65.8464462697712,-37.2279564941601
66.0202294481026,-37.0348820905062
66.194012626434,-36.3669873606915
66.3677958047655,-37.5411776156394
66.5415789830968,-37.8389048784939
66.7153621614283,-36.4187547396538
66.8891453397597,-37.2693738152316
67.0629285180911,-34.9756320695106
67.2367116964225,-35.5064727478188
67.4104948747539,-34.3203447568008
67.5842780530853,-36.1214427657597
67.7580612314167,-34.5315171664808
67.9318444097482,-36.9468079682505
68.1056275880796,-35.1681277094638
68.279410766411,-37.5761463517976
68.4531939447424,-36.334978136577
68.6269771230738,-34.8561327030896
68.8007603014052,-37.2686240201809
68.9745434797366,-34.2405552970945
69.148326658068,-37.6036932047746
69.3221098363994,-36.2236483660677
69.4958930147308,-38.375235161942
69.6696761930623,-38.1252156692074
69.8434593713937,-38.7103272903163
70.0172425497251,-38.3723414093252
70.1910257280565,-38.9756290219307
70.3648089063879,-35.6314458681213
70.5385920847193,-35.9489196888109
70.7123752630507,-36.7093294528296
70.8861584413821,-41.6461481320997
71.0599416197135,-38.7165597509011
71.2337247980449,-38.2068380504182
71.4075079763763,-36.8229332588241
71.5812911547078,-40.6942017362052
71.7550743330392,-36.4630538351826
71.9288575113706,-38.8538571693132
72.102640689702,-36.2052276650452
72.2764238680334,-38.7956471905337
72.4502070463648,-37.9139549791734
72.6239902246962,-38.3460839314615
72.7977734030276,-36.54668312623
72.971556581359,-36.6197701423881
73.1453397596905,-37.4453168159809
73.3191229380219,-37.4126208721846
73.4929061163533,-37.8223389467001
73.6666892946847,-36.1194959393036
73.8404724730161,-37.2292166999555
74.0142556513475,-36.8412514293298
74.1880388296789,-37.2998510996183
74.3618220080103,-36.1361501830812
74.5356051863417,-39.2903745728375
74.7093883646731,-37.2722500374686
74.8831715430046,-36.8576892586504
75.056954721336,-38.2606902697054
75.2307378996674,-35.579534789481
75.4045210779988,-36.758353159146
75.5783042563302,-36.9617361921668
75.7520874346616,-39.1664507109098
75.925870612993,-37.6116519224251
76.0996537913244,-36.6438567335157
76.2734369696558,-36.1170257013903
76.4472201479872,-35.2574330882125
76.6210033263186,-38.718915840732
76.79478650465,-37.5175650373114
76.9685696829815,-36.3477299656513
77.1423528613129,-39.5474129024682
77.3161360396443,-36.976466494551
77.4899192179757,-38.3786089670452
77.6637023963071,-38.2244635778268
77.8374855746385,-38.6613082492978
78.0112687529699,-43.8290720517102
78.1850519313013,-41.0771620101847
78.3588351096327,-39.9775652506897
78.5326182879641,-39.6615601076229
78.7064014662956,-40.3157673271589
78.880184644627,-38.417487566477
79.0539678229584,-39.5324135515877
79.2277510012898,-39.722331881326
79.4015341796212,-41.9583512119102
79.5753173579526,-43.3785249622077
79.749100536284,-39.7750636736571
79.9228837146154,-38.8072473333133
80.0966668929468,-40.1549341785396
80.2704500712782,-39.7589861798723
80.4442332496097,-40.3907650185285
80.6180164279411,-39.715029264737
80.7917996062725,-41.6095419524542
80.9655827846039,-43.6105148448291
81.1393659629353,-39.4121772716433
81.3131491412667,-42.1745832363061
81.4869323195981,-40.9254669776234
81.6607154979295,-39.0768306670378
81.8344986762609,-43.6591068401161
82.0082818545923,-42.762825664429
82.1820650329237,-39.3337112483405
82.3558482112552,-39.7595995142102
82.5296313895866,-44.0484878660824
82.703414567918,-43.2418022480186
82.8771977462494,-44.5440520327721
83.0509809245808,-41.3889575359732
83.2247641029122,-40.3457803731017
83.3985472812436,-41.285223638651
83.572330459575,-41.4970126343768
83.7461136379064,-42.2983320795493
83.9198968162378,-41.0848883780356
84.0936799945693,-44.3630126669563
84.2674631729007,-42.2736023944306
84.4412463512321,-41.708918026345
84.6150295295635,-41.6225759978486
84.7888127078949,-42.2749383221284
84.9625958862263,-41.5606972907679
85.1363790645577,-41.7806222554427
85.3101622428891,-40.3841257236114
85.4839454212205,-41.1776033342145
85.657728599552,-41.7813954417437
85.8315117778834,-43.2357849815137
86.0052949562148,-42.4493431078826
86.1790781345462,-41.3650000340051
86.3528613128776,-42.9296186498877
86.526644491209,-41.989279795977
86.7004276695404,-41.6793039134521
86.8742108478718,-41.4441332200155
87.0479940262032,-41.6727836154909
87.2217772045346,-45.7678828356535
87.395560382866,-41.8642822666552
87.5693435611975,-42.3744250017504
87.7431267395289,-43.7359088497412
87.9169099178603,-42.5869247114534
88.0906930961917,-43.4964661096742
88.2644762745231,-43.3329699733491
88.4382594528545,-44.2658072450833
88.6120426311859,-45.1703977296122
88.7858258095173,-44.9227848522869
88.9596089878488,-42.3268722696977
89.1333921661802,-42.6779859100763
89.3071753445116,-41.2901278654034
89.480958522843,-43.4091711174248
89.6547417011744,-45.165194903113
89.8285248795058,-44.5060400466528
90.0023080578372,-45.6338812135967
90.1760912361686,-42.5571570212381
90.3498744145,-44.7473553491161
90.5236575928315,-43.8051351717623
90.6974407711629,-45.5317231120245
90.8712239494943,-44.8342640814256
91.0450071278257,-44.8835628967504
91.2187903061571,-43.4403556302014
91.3925734844885,-42.9434483447958
91.5663566628199,-44.3847924851531
91.7401398411513,-46.2237103745245
91.9139230194827,-43.4784366060351
92.0877061978141,-45.1299185417405
92.2614893761455,-45.2499865882674
92.435272554477,-49.3608482176524
92.6090557328084,-46.219237220432
92.7828389111398,-46.2027573967734
92.9566220894712,-46.8397443118009
93.1304052678026,-45.9119629854792
93.304188446134,-45.7245705798358
93.4779716244654,-45.4054300265394
93.6517548027968,-48.2603099387679
93.8255379811282,-47.7249716670286
93.9993211594596,-46.643107404835
94.173104337791,-46.3169461244786
94.3468875161225,-46.7269576292915
94.5206706944539,-48.2801362288879
94.6944538727853,-48.1629402586322
94.8682370511167,-47.3051453133637
95.0420202294481,-47.5822955577253
95.2158034077795,-49.3389601999298
95.3895865861109,-46.1687151764875
95.5633697644423,-46.9751277710914
95.7371529427737,-49.1689267788167
95.9109361211051,-48.5997567268731
96.0847192994366,-47.1104954102318
96.258502477768,-48.5126318116019
96.4322856560994,-48.132086993458
96.6060688344308,-46.9204350582093
96.7798520127622,-47.9760788429261
96.9536351910936,-49.7460047382528
97.127418369425,-47.9274238218904
97.3012015477564,-49.3983555554118
97.4749847260878,-50.9962642684331
97.6487679044192,-48.2900350975071
97.8225510827506,-48.6267684080843
97.9963342610821,-48.1350188071747
98.1701174394135,-48.5717419188436
98.3439006177449,-50.5249112280779
98.5176837960763,-51.6232826466977
98.6914669744077,-47.1507245879944
98.8652501527391,-50.7868488125334
99.0390333310705,-52.7589642627301
99.2128165094019,-51.7503041483699
99.3865996877334,-50.1307510451185
99.5603828660647,-49.0206144112106
99.7341660443961,-50.2712747504847
99.9079492227276,-51.628583736549
100.081732401059,-51.8988953042455
100.25551557939,-50.4470443599759
100.429298757722,-50.6559723422048
100.603081936053,-49.2267819352834
100.776865114385,-49.5295442005579
100.950648292716,-51.4808407003066
101.124431471047,-50.9035161158489
101.298214649379,-53.8069706523638
101.47199782771,-50.471706193447
101.645781006042,-50.7098248396376
101.819564184373,-49.8238174115279
101.993347362704,-50.8962669939395
102.167130541036,-50.1433872923254
102.340913719367,-50.600702582867
102.514696897699,-50.8122950898165
102.68848007603,-49.8465956263026
102.862263254362,-52.4749360882715
103.036046432693,-50.8438019979672
103.209829611024,-51.3167743946709
103.383612789356,-51.0784226209052
103.557395967687,-54.3912785974742
103.731179146019,-50.5382473215165
103.90496232435,-50.2132817424149
104.078745502681,-50.4265664916929
104.252528681013,-51.0972992767309
104.426311859344,-53.2005406147431
104.600095037676,-50.9012367296116
104.773878216007,-48.9252609447191
104.947661394338,-50.6209971897299
105.12144457267,-51.9288750709925
105.295227751001,-51.8173491171934
105.469010929333,-50.8084264578518
105.642794107664,-48.8490718312583
105.816577285996,-50.6025051566239
105.990360464327,-50.2464396126791
106.164143642658,-50.9964197637025
106.33792682099,-49.683962968577
106.511709999321,-51.5661756669599
106.685493177653,-51.1360862924679
106.859276355984,-49.5456680165222
107.033059534315,-52.5917201537482
107.206842712647,-51.5434847460305
107.380625890978,-49.5813615217931
107.55440906931,-49.9898805650779
107.728192247641,-49.9430335301095
107.901975425972,-49.7565177508825
108.075758604304,-52.684351740549
108.249541782635,-53.7345060148179
108.423324960967,-49.2808275157121
108.597108139298,-50.3172470639767
108.770891317629,-51.0334316518834
108.944674495961,-53.5800941466654
109.118457674292,-52.8382728675916
109.292240852624,-51.1734177437483
109.466024030955,-51.1009389061912
109.639807209287,-51.4800342610669
109.813590387618,-51.5161908987883
109.987373565949,-50.2209091472649
110.161156744281,-51.2772232704727
110.334939922612,-50.8990793446745
110.508723100944,-51.3990361914779
110.682506279275,-50.278691112654
110.856289457606,-51.4020154964457
111.030072635938,-52.1350895928846
111.203855814269,-53.1160445320631
111.377638992601,-53.8071618242495
111.551422170932,-51.8400542628963
111.725205349263,-52.59833268695
111.898988527595,-51.6436019571869
112.072771705926,-52.1834131049612
112.246554884258,-51.3407141275772
112.420338062589,-51.3522050261381
112.59412124092,-52.1682982021823
112.767904419252,-52.6916975011728
112.941687597583,-53.6895934666987
113.115470775915,-54.9895105987855
113.289253954246,-52.9593955800606
113.463037132578,-53.3975213043584
113.636820310909,-52.8001940266657
113.81060348924,-52.2695736701724
113.984386667572,-54.5548530859255
114.158169845903,-51.3765917112916
114.331953024235,-52.7478735456657
114.505736202566,-53.8578975306196
114.679519380897,-54.1812674362097
114.853302559229,-53.2956027326984
115.02708573756,-53.5509460015798
115.200868915892,-52.452826344466
115.374652094223,-54.1065110316641
115.548435272554,-55.6748461564814
115.722218450886,-51.2813040601769
115.896001629217,-52.4034812928112
116.069784807549,-52.1977473042549
116.24356798588,-52.1376556520947
116.417351164211,-53.6627506224877
116.591134342543,-53.3798243179214
116.764917520874,-52.1042735126944
116.938700699206,-53.1942860060489
117.112483877537,-54.6176119362748
117.286267055869,-53.8977685880909
117.4600502342,-53.9711738316684
117.633833412531,-54.3281642967567
117.807616590863,-53.5652494038946
117.981399769194,-56.6652961081584
118.155182947526,-55.2606408049151
118.328966125857,-53.0981315910369
118.502749304188,-50.5968432485378
118.67653248252,-54.2829752316285
118.850315660851,-52.8948072459533
119.024098839183,-54.6674015172349
119.197882017514,-54.480439507389
119.371665195846,-53.1876921775846
119.545448374177,-56.5317599479745
119.719231552508,-51.7301952793705
119.89301473084,-54.6070365119197
120.066797909171,-327.677401730412
120.240581087503,-330.95653639049
120.414364265834,-331.763872657677
120.588147444165,-330.601529387951
120.761930622497,-332.028121149068
120.935713800828,-330.331022652317
121.10949697916,-328.759562890624
121.283280157491,-329.521294898881
121.457063335822,-330.30391033124
121.630846514154,-329.111304440959
121.804629692485,-327.803593548221
121.978412870817,-331.733563745134
122.152196049148,-330.511551270408
122.325979227479,-328.9943168197
122.499762405811,-330.076957670923
122.673545584142,-327.552049939439
122.847328762474,-330.415343694875
123.021111940805,-329.402092210827
123.194895119137,-328.712050181175
123.368678297468,-329.124591592632
123.542461475799,-329.122096224437
123.716244654131,-329.534477893006
123.890027832462,-329.285958377958
124.063811010794,-330.788573838613
124.237594189125,-328.538972087315
124.411377367456,-328.409031605691
124.585160545788,-326.945874049506
124.758943724119,-330.739397322452
124.932726902451,-325.809339538589
125.106510080782,-330.069761528725
125.280293259113,-328.406743481442
125.454076437445,-329.917494438374
125.627859615776,-330.825228462505
125.801642794108,-330.896632792418
125.975425972439,-327.387380476843
126.14920915077,-332.175341726614
126.322992329102,-330.027142148582
126.496775507433,-328.79395933818
126.670558685765,-330.35254355683
126.844341864096,-331.495463067014
127.018125042428,-331.357191337418
127.191908220759,-327.587702831468
127.36569139909,-329.009349752827
127.539474577422,-333.432864943041
127.713257755753,-330.584192202639
127.887040934085,-329.783958660754


==> data/expected_stage_5_220GBd.csv <==
freqs,PSD
-255.916524763596,-328.061179339561
-255.731024238252,-331.384153359154
-255.545523712909,-331.194346033699
-255.360023187566,-329.45616552924
-255.174522662222,-329.169741170398
-254.989022136879,-330.109554178824
-254.803521611536,-327.530031317606
-254.618021086193,-332.418665981362
-254.432520560849,-331.752167004591
-254.247020035506,-330.814639132252
-254.061519510163,-333.372006426379
-253.876018984819,-328.631458320539
-253.690518459476,-330.339048984348
-253.505017934133,-329.86903064144
-253.31951740879,-329.927416459758
-253.134016883446,-330.901284527444
-252.948516358103,-328.403975662464
-252.76301583276,-331.295161722622
-252.577515307416,-327.282728359045
-252.392014782073,-329.481603901411
-252.20651425673,-329.702389769515
-252.021013731387,-329.833779361063
-251.835513206043,-329.881432785658
-251.6500126807,-329.220446466612
-251.464512155357,-328.753321563346
-251.279011630013,-326.737756624467
-251.09351110467,-326.433480092058
-250.908010579327,-327.214576213379
-250.722510053984,-329.533324896995
-250.53700952864,-327.84814198366
-250.351509003297,-329.92209800901
-250.166008477954,-328.177178195148
-249.98050795261,-329.081047429532
-249.795007427267,-328.945310299478
-249.609506901924,-328.932684600232
-249.424006376581,-328.791555881873
-249.238505851237,-330.903084349965
-249.053005325894,-329.253727076156
-248.867504800551,-328.726298490825
-248.682004275207,-330.568346489723
-248.496503749864,-327.156013347972
-248.311003224521,-329.266559968676
-248.125502699178,-329.731926024677
-247.940002173834,-329.792336115379
-247.754501648491,-330.76802866491
-247.569001123148,-328.388209945818
-247.383500597804,-329.314389497089
-247.198000072461,-329.525179923171
-247.012499547118,-327.228124797005
-246.826999021775,-330.754063681414
-246.641498496431,-332.031313924546
-246.455997971088,-326.923580400594
-246.270497445745,-327.68670892342
-246.084996920401,-330.534667779574
-245.899496395058,-330.246885798031
-245.713995869715,-328.061742466648
-245.528495344372,-328.877494646866
-245.342994819028,-330.031076694139
-245.157494293685,-328.490737450175
-244.971993768342,-332.35878392262
-244.786493242998,-326.519579682102
-244.600992717655,-328.986320003105
-244.415492192312,-328.089920058735
-244.229991666969,-330.444219721852
-244.044491141625,-329.13786316799
-243.858990616282,-329.182562811421
-243.673490090939,-328.070991530455
-243.487989565595,-329.330968842645
-243.302489040252,-325.759236373671
-243.116988514909,-330.343061262689
-242.931487989566,-326.707758379042
-242.745987464222,-328.872603088261
-242.560486938879,-331.571520167256
-242.374986413536,-328.353893489658
-242.189485888192,-326.166449873479
-242.003985362849,-331.692332960474
-241.818484837506,-329.896342869986
-241.632984312163,-327.452041892356
-241.447483786819,-327.342628765905
-241.261983261476,-328.556282558837
-241.076482736133,-330.393910285285
-240.890982210789,-327.000538663243
-240.705481685446,-331.755038856636
-240.519981160103,-328.312353281757
-240.33448063476,-331.871582497428
-240.148980109416,-329.372851709479
-239.963479584073,-329.572758599517
-239.77797905873,-330.77259560862
-239.592478533387,-331.67286947216
-239.406978008043,-332.613291220456
-239.2214774827,-327.56882202357
-239.035976957357,-331.501780394692
-238.850476432013,-327.738272119737
-238.66497590667,-328.509567646407
-238.479475381327,-330.779911253382
-238.293974855983,-332.986170456258
-238.10847433064,-326.771270433784
-237.922973805297,-328.97224270013
-237.737473279954,-328.127233853722
-237.55197275461,-330.214380901989
-237.366472229267,-329.034310476017
-237.180971703924,-330.41654021004
-236.99547117858,-329.180084896025
-236.809970653237,-331.222734271976
-236.624470127894,-331.785416540146
-236.438969602551,-327.576929908808
-236.253469077207,-330.068491451429
-236.067968551864,-328.573794344544
-235.882468026521,-331.280747688031
-235.696967501178,-327.467539253982
-235.511466975834,-328.303885492323
-235.325966450491,-330.459254677809
-235.140465925148,-329.240869288302
-234.954965399804,-328.326681365656
-234.769464874461,-330.020554836547
-234.583964349118,-330.86839214497
-234.398463823775,-328.318266831932
-234.212963298431,-326.787737574373
-234.027462773088,-332.271948046012
-233.841962247745,-328.296412518317
-233.656461722401,-328.893432068997
-233.470961197058,-329.312129187537
-233.285460671715,-328.884799862319
-233.099960146372,-329.393553445036
-232.914459621028,-328.18083911574
-232.728959095685,-329.945797598371
-232.543458570342,-329.02639532563
-232.357958044998,-333.367604978443
-232.172457519655,-327.510090045898
-231.986956994312,-330.544194404062
-231.801456468969,-329.365541116899
-231.615955943625,-330.940499828806
-231.430455418282,-329.259611162932
-231.244954892939,-330.720997915549
-231.059454367595,-328.933243239681
-230.873953842252,-331.195230541197
-230.688453316909,-327.978384691774
-230.502952791566,-329.229753906325
-230.317452266222,-329.682351951662
-230.131951740879,-327.355672851933
-229.946451215536,-330.208073714186
-229.760950690192,-330.007151541282
-229.575450164849,-331.152914715822
-229.389949639506,-331.393927029157
-229.204449114163,-331.091393438202
-229.018948588819,-330.634366555206
-228.833448063476,-328.674750609961
-228.647947538133,-327.473275822091
-228.462447012789,-329.987654006149
-228.276946487446,-331.624141893363
-228.091445962103,-330.174394207179
-227.90594543676,-330.386710513268
-227.720444911416,-331.575363862582
-227.534944386073,-330.236246533317
-227.34944386073,-327.671377794976
-227.163943335386,-331.008200010837
-226.978442810043,-330.310131778848
-226.7929422847,-330.26041208322
-226.607441759357,-333.894936274982
-226.421941234013,-330.328504311605
-226.23644070867,-328.895901630149
-226.050940183327,-329.165916174904
-225.865439657983,-332.048642560596
-225.67993913264,-328.615587453196
-225.494438607297,-327.846691616403
-225.308938081954,-328.982226879647
-225.12343755661,-327.727758200726
-224.937937031267,-326.867766758154
-224.752436505924,-329.421504668253
-224.56693598058,-327.670909222319
-224.381435455237,-328.826045583983
-224.195934929894,-330.883350610951
-224.010434404551,-329.552263693926
-223.824933879207,-330.831288483903
-223.639433353864,-331.23745668649
-223.453932828521,-328.626104139054
-223.268432303177,-330.907398060616
-223.082931777834,-330.396716477668
-222.897431252491,-329.990783740474
-222.711930727148,-328.854432027597
-222.526430201804,-329.579014286878
-222.340929676461,-331.193066923457
-222.155429151118,-330.028024191808
-221.969928625774,-332.588689433699
-221.784428100431,-331.017845162828
-221.598927575088,-329.278950676666
-221.413427049745,-329.439397402378
-221.227926524401,-330.307299993768
-221.042425999058,-326.900594431794
-220.856925473715,-329.429113320368
-220.671424948371,-327.054038211867
-220.485924423028,-331.303076691205
-220.300423897685,-331.284709909372
-220.114923372342,-333.766987431941
-219.929422846998,-329.480568262097
-219.743922321655,-330.057173182485
-219.558421796312,-330.343838095824
-219.372921270968,-328.680891241475
-219.187420745625,-328.949437835493
-219.001920220282,-328.713813280499
-218.816419694939,-329.351535892748
-218.630919169595,-327.970390039476
-218.445418644252,-318.871125808342
-218.259918118909,-328.622486527571
-218.074417593565,-330.390015761956
-217.888917068222,-329.829168674556
-217.703416542879,-328.628950164591
-217.517916017536,-328.101105958556
-217.332415492192,-327.564706599603
-217.146914966849,-333.021030290695
-216.961414441506,-331.058579684416
-216.775913916162,-327.469637979961
-216.590413390819,-327.152955989588
-216.404912865476,-335.104099196571
-216.219412340133,-330.361699011048
-216.033911814789,-328.434795084017
-215.848411289446,-329.878546763605
-215.662910764103,-328.91909505638
-215.477410238759,-330.047943286039
-215.291909713416,-330.152000678946
-215.106409188073,-329.46898005878
-214.92090866273,-329.890026738052
-214.735408137386,-331.137943261695
-214.549907612043,-328.90511855966
-214.3644070867,-331.335838575467
-214.178906561356,-328.171879723132
-213.993406036013,-327.675954926796
-213.80790551067,-329.89485762743
-213.622404985327,-330.412691664634
-213.436904459983,-331.398607778339
-213.25140393464,-328.452274285944
-213.065903409297,-329.67095890361
-212.880402883953,-330.355761372346
-212.69490235861,-328.326684236238
-212.509401833267,-328.626382493921
-212.323901307924,-331.331283739458
-212.13840078258,-329.040826238165
-211.952900257237,-330.358888875727
-211.767399731894,-329.400705192813
-211.58189920655,-330.374484161396
-211.396398681207,-328.954853278575
-211.210898155864,-330.009375177324
-211.025397630521,-329.472199770774
-210.839897105177,-326.813459635269
-210.654396579834,-330.299094060431
-210.468896054491,-330.039216237
-210.283395529147,-329.423759928527
-210.097895003804,-329.822610591405
-209.912394478461,-331.856358677857
-209.726893953118,-329.932769761517
-209.541393427774,-328.7573517567
-209.355892902431,-328.416167229434
-209.170392377088,-329.554579905619
-208.984891851744,-329.77622804436
-208.799391326401,-330.542454623784
-208.613890801058,-329.61883777303
-208.428390275715,-330.119343706359
-208.242889750371,-327.867252401812
-208.057389225028,-329.425194780822
-207.871888699685,-329.514283087906
-207.686388174341,-330.510608883515
-207.500887648998,-330.477945797501
-207.315387123655,-330.770674779458
-207.129886598312,-329.150511263112
-206.944386072968,-328.142094514337
-206.758885547625,-329.537706611315
-206.573385022282,-329.555673212487
-206.387884496939,-327.550828909842
-206.202383971595,-327.132150107299
-206.016883446252,-329.617781810107
-205.831382920909,-331.717306930276
-205.645882395565,-328.764018778959
-205.460381870222,-328.199119310026
-205.274881344879,-330.223421244472
-205.089380819535,-331.059878292735
-204.903880294192,-330.795627148505
-204.718379768849,-327.905532078366
-204.532879243506,-329.522130675593
-204.347378718162,-331.376968848839
-204.161878192819,-330.487735739519
-203.976377667476,-328.937034540487
-203.790877142133,-329.520702109652
-203.605376616789,-328.451215161606
-203.419876091446,-329.975801660372
-203.234375566103,-327.057365766738
-203.048875040759,-330.635409694821
-202.863374515416,-330.509675481032
-202.677873990073,-332.137299583312
-202.49237346473,-328.747686258477
-202.306872939386,-327.425055541683
-202.121372414043,-329.91578601745
-201.9358718887,-329.788408903716
-201.750371363356,-328.040856282528
-201.564870838013,-328.912859083316
-201.37937031267,-329.652772897172
-201.193869787327,-329.123208138208
-201.008369261983,-329.97777951721
-200.82286873664,-331.926108650125
-200.637368211297,-329.769347602403
-200.451867685953,-332.960400266631
-200.26636716061,-331.06262126859
-200.080866635267,-332.195575508857
-199.895366109924,-330.06253938711
-199.70986558458,-329.066252540463
-199.524365059237,-330.44379556655
-199.338864533894,-329.532553307541
-199.15336400855,-331.433886739431
-198.967863483207,-328.590249991101
-198.782362957864,-328.783691290038
-198.596862432521,-328.52143163867
-198.411361907177,-328.708894138287
-198.225861381834,-328.14951322521
-198.040360856491,-329.812362928814
-197.854860331147,-331.760230202921
-197.669359805804,-329.238822049364
-197.483859280461,-329.971743768894
-197.298358755118,-331.029039633981
-197.112858229774,-329.758124420633
-196.927357704431,-330.328305384548
-196.741857179088,-328.750989083006
-196.556356653744,-328.573862645713
-196.370856128401,-329.136666489604
-196.185355603058,-333.222054913136
-195.999855077715,-329.385040604278
-195.814354552371,-331.097795659783
-195.628854027028,-328.853297850169
-195.443353501685,-331.224143798698
-195.257852976341,-327.733111980714
-195.072352450998,-329.988633413416
-194.886851925655,-327.103776967698
-194.701351400312,-328.702427297738
-194.515850874968,-327.050489374428
-194.330350349625,-329.727896804071
-194.144849824282,-330.001890721051
-193.959349298938,-328.984811284375
-193.773848773595,-330.25508561755
-193.588348248252,-333.239023326887
-193.402847722909,-327.695577399455
-193.217347197565,-328.252171349785
-193.031846672222,-330.919585895761
-192.846346146879,-327.116420197068
-192.660845621535,-328.979374824071
-192.475345096192,-328.632863261663
-192.289844570849,-331.311702527237
-192.104344045506,-329.141022719449
-191.918843520162,-331.87678438283
-191.733342994819,-333.035875534988
-191.547842469476,-329.368661432139
-191.362341944132,-325.757484180663
-191.176841418789,-329.820747201769
-190.991340893446,-328.457260802452
-190.805840368103,-330.485767273165
-190.620339842759,-329.523381796407
-190.434839317416,-330.889984697502
-190.249338792073,-329.045285422864
-190.063838266729,-329.010972578754
-189.878337741386,-330.517544373798
-189.692837216043,-328.556730737434
-189.5073366907,-329.671359727425
-189.321836165356,-329.642312918096
-189.136335640013,-328.473851687394
-188.95083511467,-332.752435919977
-188.765334589326,-330.06014954641
-188.579834063983,-329.764711587556
-188.39433353864,-328.03218557889
-188.208833013297,-329.362106234617
-188.023332487953,-326.927267323929
-187.83783196261,-330.880650026039
-187.652331437267,-331.499092122771
-187.466830911923,-332.277103015299
-187.28133038658,-329.657309792578
-187.095829861237,-327.743185291275
-186.910329335894,-326.370318757242
-186.72482881055,-331.629296684586
-186.539328285207,-329.407962534902
-186.353827759864,-327.860839439976
-186.16832723452,-329.024678253499
-185.982826709177,-331.771997719119
-185.797326183834,-329.047632208494
-185.611825658491,-331.578341561362
-185.426325133147,-331.490308620116
-185.240824607804,-329.643840687149
-185.055324082461,-334.268846982277
-184.869823557117,-331.099184173425
-184.684323031774,-330.482179399468
-184.498822506431,-328.456082940619
-184.313321981088,-330.633817655744
-184.127821455744,-330.515621699991
-183.942320930401,-329.094747724404
-183.756820405058,-330.25275734148
-183.571319879715,-329.348111478206
-183.385819354371,-329.408699570017
-183.200318829028,-329.690606252727
-183.014818303685,-330.945397826207
-182.829317778341,-329.949455811124
-182.643817252998,-328.914483367685
-182.458316727655,-329.694840035491
-182.272816202312,-329.602255191941
-182.087315676968,-330.680656944981
-181.901815151625,-331.510478270931
-181.716314626282,-329.863687633321
-181.530814100938,-329.506302913264
-181.345313575595,-330.712747154611
-181.159813050252,-328.912122387697
-180.974312524908,-329.434123373468
-180.788811999565,-330.512096577265
-180.603311474222,-328.866585480144
-180.417810948879,-330.400776616666
-180.232310423535,-329.712543620702
-180.046809898192,-330.021706190329
-179.861309372849,-328.094739408407
-179.675808847506,-326.507661861983
-179.490308322162,-329.522719510246
-179.304807796819,-328.198159054867
-179.119307271476,-330.389710390967
-178.933806746132,-328.985627198962
-178.748306220789,-328.436065668023
-178.562805695446,-330.945473392752
-178.377305170103,-328.731514233863
-178.191804644759,-330.13841476845
-178.006304119416,-331.408555322922
-177.820803594073,-329.350683646989
-177.635303068729,-329.338735763987
-177.449802543386,-331.337363851311
-177.264302018043,-329.038779002675
-177.0788014927,-328.6319438845
-176.893300967356,-331.477723514763
-176.707800442013,-331.454700705202
-176.52229991667,-329.205063066514
-176.336799391326,-329.49768592144
-176.151298865983,-328.283859282425
-175.96579834064,-328.429076470353
-175.780297815297,-328.100232970285
-175.594797289953,-329.549443940232
-175.40929676461,-328.354908069579
-175.223796239267,-330.262263401462
-175.038295713923,-327.239202783223
-174.85279518858,-327.983000553892
-174.667294663237,-330.504711699767
-174.481794137894,-328.91506264888
-174.29629361255,-329.341075598181
-174.110793087207,-331.068508403209
-173.925292561864,-329.223399060215
-173.73979203652,-329.133282322281
-173.554291511177,-328.656167295889
-173.368790985834,-328.52137732583
-173.183290460491,-328.973684099734
-172.997789935147,-330.661526664114
-172.812289409804,-327.620758074285
-172.626788884461,-328.639049102235
-172.441288359117,-329.631603482777
-172.255787833774,-333.176953415606
-172.070287308431,-332.153888635544
-171.884786783088,-328.121084674683
-171.699286257744,-328.063978476199
-171.513785732401,-332.532939919901
-171.328285207058,-328.799312146625
-171.142784681714,-328.575531519988
-170.957284156371,-328.870419107338
-170.771783631028,-327.896806467959
-170.586283105685,-330.96040622986
-170.400782580341,-332.310939393711
-170.215282054998,-327.833563877341
-170.029781529655,-331.13824106873
-169.844281004311,-327.204412614332
-169.658780478968,-327.270176404055
-169.473279953625,-328.037323178691
-169.287779428282,-330.338860219169
-169.102278902938,-329.852534898701
-168.916778377595,-328.552617803597
-168.731277852252,-329.341019782502
-168.545777326908,-327.348712118589
-168.360276801565,-329.350514509899
-168.174776276222,-327.840176031972
-167.989275750879,-328.690070255631
-167.803775225535,-328.119242939093
-167.618274700192,-328.528462832617
-167.432774174849,-330.356238102147
-167.247273649505,-329.202971326053
-167.061773124162,-330.523436756955
-166.876272598819,-327.664957766409
-166.690772073476,-329.116240534951
-166.505271548132,-328.816087513951
-166.319771022789,-328.457846027922
-166.134270497446,-330.641934703675
-165.948769972102,-328.588212080757
-165.763269446759,-330.342124210122
-165.577768921416,-328.401455925331
-165.392268396073,-329.050230768363
-165.206767870729,-330.684688114541
-165.021267345386,-329.071392335512
-164.835766820043,-331.967925503809
-164.650266294699,-326.53149958227
-164.464765769356,-328.278842073455
-164.279265244013,-327.384383019282
-164.09376471867,-330.923627665245
-163.908264193326,-328.536715591943
-163.722763667983,-329.08970599163
-163.53726314264,-327.992640827537
-163.351762617296,-328.493351480256
-163.166262091953,-328.542777110517
-162.98076156661,-329.150712478198
-162.795261041267,-331.817651715747
-162.609760515923,-332.768651604969
-162.42425999058,-329.067520953984
-162.238759465237,-329.679265355062
-162.053258939893,-329.227744404745
-161.86775841455,-329.438738098061
-161.682257889207,-331.89924467327
-161.496757363864,-326.671448523277
-161.31125683852,-331.996891603689
-161.125756313177,-328.352631315203
-160.940255787834,-329.495324555826
-160.754755262491,-329.343872867687
-160.569254737147,-328.532159433397
-160.383754211804,-330.78203662838
-160.198253686461,-330.105242259474
-160.012753161117,-330.428512802087
-159.827252635774,-330.464424078724
-159.641752110431,-329.983721597987
-159.456251585088,-331.732485951323
-159.270751059744,-328.709274687712
-159.085250534401,-327.274906285724
-158.899750009058,-331.40783589343
-158.714249483714,-328.118196764507
-158.528748958371,-329.573259138957
-158.343248433028,-331.458526551681
-158.157747907684,-329.868250443846
-157.972247382341,-327.659206083221
-157.786746856998,-328.909668577348
-157.601246331655,-329.577627359939
-157.415745806311,-329.520359039765
-157.230245280968,-330.499306745104
-157.044744755625,-328.355732181662
-156.859244230282,-330.741681926407
-156.673743704938,-329.283462907398
-156.488243179595,-328.943950655973
-156.302742654252,-329.11239327432
-156.117242128908,-328.459837532712
-155.931741603565,-326.814310572824
-155.746241078222,-329.134818233899
-155.560740552879,-326.088375155887
-155.375240027535,-329.687137412295
-155.189739502192,-328.65490534597
-155.004238976849,-331.32920397048
-154.818738451505,-329.700124190969
-154.633237926162,-328.13533388887
-154.447737400819,-329.753871860701
-154.262236875476,-328.707752700429
-154.076736350132,-330.263569749171
-153.891235824789,-330.975910975006
-153.705735299446,-328.981544977392
-153.520234774102,-328.009100329662
-153.334734248759,-329.352980239392
-153.149233723416,-331.426062284884
-152.963733198073,-329.748281190946
-152.778232672729,-330.796164936118
-152.592732147386,-328.856835325165
-152.407231622043,-327.617619929514
-152.221731096699,-331.358848988497
-152.036230571356,-330.636402153261
-151.850730046013,-332.128879779271
-151.66522952067,-328.739488382695
-151.479728995326,-327.435757974818
-151.294228469983,-325.723349866492
-151.10872794464,-335.050321783385
-150.923227419296,-330.590205524693
-150.737726893953,-330.399458755693
-150.55222636861,-329.414597499254
-150.366725843267,-326.150287227332
-150.181225317923,-326.786617974917
-149.99572479258,-329.749685104731
-149.810224267237,-328.875146578319
-149.624723741893,-328.047250234335
-149.43922321655,-330.122359924647
-149.253722691207,-330.104868453896
-149.068222165864,-330.182929200003
-148.88272164052,-330.811744596649
-148.697221115177,-330.363739417416
-148.511720589834,-330.308895517572
-148.32622006449,-331.200478431271
-148.140719539147,-329.421528993976
-147.955219013804,-328.529575420086
-147.769718488461,-331.526800690696
-147.584217963117,-332.358501238401
-147.398717437774,-330.050589685378
-147.213216912431,-328.762552087879
-147.027716387087,-330.686965930748
-146.842215861744,-329.983442182445
-146.656715336401,-327.914598932058
-146.471214811058,-328.5497462138
-146.285714285714,-327.741441533111
-146.100213760371,-328.498889199006
-145.914713235028,-327.425968415858
-145.729212709684,-328.6979840855
-145.543712184341,-326.767382576658
-145.358211658998,-327.996061359904
-145.172711133655,-329.235429284912
-144.987210608311,-330.286886014501
-144.801710082968,-328.900770504012
-144.616209557625,-327.17744649332
-144.430709032281,-328.996769323936
-144.245208506938,-328.573960652593
-144.059707981595,-327.69782669646
-143.874207456252,-327.708391942405
-143.688706930908,-329.00781068713
-143.503206405565,-330.655553497239
-143.317705880222,-326.816359106436
-143.132205354878,-331.17294745032
-142.946704829535,-333.24155013021
-142.761204304192,-327.890423013486
-142.575703778849,-328.68224032027
-142.390203253505,-330.012172652887
-142.204702728162,-332.075608693118
-142.019202202819,-329.213829347375
-141.833701677475,-329.04480640315
-141.648201152132,-327.762117114656
-141.462700626789,-331.180734786689
-141.277200101446,-332.546825980954
-141.091699576102,-328.965684310128
-140.906199050759,-327.381542417806
-140.720698525416,-330.570504972017
-140.535198000072,-329.779135686495
-140.349697474729,-327.06525356935
-140.164196949386,-330.102887472125
-139.978696424043,-326.89932512667
-139.793195898699,-329.078692943511
-139.607695373356,-327.776304918713
-139.422194848013,-327.35437476854
-139.236694322669,-329.134898389708
-139.051193797326,-332.39753268869
-138.865693271983,-328.538706579069
-138.68019274664,-329.97665721598
-138.494692221296,-330.168202871322
-138.309191695953,-331.717848044238
-138.12369117061,-330.970848934997
-137.938190645266,-329.676163187035
-137.752690119923,-330.454595824426
-137.56718959458,-329.15554995112
-137.381689069237,-329.715369051185
-137.196188543893,-332.357260587665
-137.01068801855,-329.291744110291
-136.825187493207,-329.972497981369
-136.639686967863,-329.18763318851
-136.45418644252,-330.969383777046
-136.268685917177,-328.570331361905
-136.083185391834,-328.278775540725
-135.89768486649,-329.084241571857
-135.712184341147,-329.167098844037
-135.526683815804,-328.611834543178
-135.34118329046,-332.697050835293
-135.155682765117,-328.439700342737
-134.970182239774,-327.402603679166
-134.784681714431,-328.764880203885
-134.599181189087,-330.042187091957
-134.413680663744,-330.442864269921
-134.228180138401,-330.306710949422
-134.042679613057,-328.928099761025
-133.857179087714,-327.110757518157
-133.671678562371,-328.544451243879
-133.486178037028,-330.361713882116
-133.300677511684,-329.8844193212
-133.115176986341,-329.960156185078
-132.929676460998,-330.271766309544
-132.744175935654,-330.26976583777
-132.558675410311,-329.192506756439
-132.373174884968,-327.393522573141
-132.187674359625,-329.464431975716
-132.002173834281,-328.683204780192
-131.816673308938,-328.399100865938
-131.631172783595,-330.079894406266
-131.445672258252,-330.819741738825
-131.260171732908,-329.485229752149
-131.074671207565,-330.049601553633
-130.889170682222,-328.808771644873
-130.703670156878,-328.475498615688
-130.518169631535,-329.829634900288
-130.332669106192,-331.693737921283
-130.147168580849,-329.364245427173
-129.961668055505,-331.696342581197
-129.776167530162,-327.911606159361
-129.590667004819,-327.214043306487
-129.405166479475,-330.113546239324
-129.219665954132,-330.419041221672
-129.034165428789,-331.356117481
-128.848664903446,-331.086052080771
-128.663164378102,-329.907687102493
-128.477663852759,-328.452214593286
-128.292163327416,-330.865720197276
-128.106662802072,-330.331267751671
-127.921162276729,-329.456422892414
-127.735661751386,-332.111557208317
-127.550161226043,-326.69702875116
-127.364660700699,-329.653509590007
-127.179160175356,-326.761487786671
-126.993659650013,-328.830268081732
-126.808159124669,-330.674133430831
-126.622658599326,-330.882976172179
-126.437158073983,-328.40073289808
-126.25165754864,-329.684507790756
-126.066157023296,-330.188376099054
-125.880656497953,-328.107840689365
-125.69515597261,-329.800838770211
-125.509655447266,-328.317743518969
-125.324154921923,-330.437615473311
-125.13865439658,-327.940820254329
-124.953153871237,-328.179908795206
-124.767653345893,-327.989423987332
-124.58215282055,-331.737708965382
-124.396652295207,-326.750662195606
-124.211151769863,-329.423493008188
-124.02565124452,-330.101202672386
-123.840150719177,-330.920320282049
-123.654650193834,-329.493323744789
-123.46914966849,-329.349303690994
-123.283649143147,-330.366181943554
-123.098148617804,-327.646393708747
-122.91264809246,-333.381507239309
-122.727147567117,-330.959221440871
-122.541647041774,-328.122533136776
-122.356146516431,-330.710138521358
-122.170645991087,-328.043330386904
-121.985145465744,-331.309167371237
-121.799644940401,-328.293118510219
-121.614144415057,-331.286182309692
-121.428643889714,-325.664444621583
-121.243143364371,-327.026199383747
-121.057642839028,-328.618008343171
-120.872142313684,-331.363823251351
-120.686641788341,-331.187125854572
-120.501141262998,-327.186443280099
-120.315640737654,-328.396254416672
-120.130140212311,-330.072659240348
-119.944639686968,-34.0903590360657
-119.759139161625,-32.7227870686827
-119.573638636281,-35.2337811709403
-119.388138110938,-35.3572619070188
-119.202637585595,-35.0718142319191
-119.017137060251,-32.9815043319466
-118.831636534908,-32.8473397769574
-118.646136009565,-36.7343948012721
-118.460635484222,-33.9294596838325
-118.275134958878,-35.8993859142149
-118.089634433535,-33.901140942716
-117.904133908192,-34.4334829456594
-117.718633382848,-33.7591466938716
-117.533132857505,-34.2020522517587
-117.347632332162,-36.4325772584095
-117.162131806819,-35.2389763814349
-116.976631281475,-33.095706330044
-116.791130756132,-32.3178773858189
-116.605630230789,-34.62201171466
-116.420129705445,-35.1633647968723
-116.234629180102,-33.4293952474805
-116.049128654759,-33.055976876961
-115.863628129416,-32.9229512036677
-115.678127604072,-33.3835755573357
-115.492627078729,-33.1481975487115
-115.307126553386,-34.7043070005691
-115.121626028042,-34.8645877090233
-114.936125502699,-34.5150227740528
-114.750624977356,-33.1583579709819
-114.565124452013,-33.744381685076
-114.379623926669,-32.6358550129833
-114.194123401326,-33.6717772156157
-114.008622875983,-32.551921788831
-113.823122350639,-31.8940483611375
-113.637621825296,-32.887851021012
-113.452121299953,-33.6288247929773
-113.26662077461,-33.1091841359964
-113.081120249266,-33.2369062000794
-112.895619723923,-32.4379694008579
-112.71011919858,-34.0689837204734
-112.524618673236,-33.6968783580788
-112.339118147893,-32.8891195344943
-112.15361762255,-31.5236648803707
-111.968117097207,-31.7892904290124
-111.782616571863,-36.9898281489261
-111.59711604652,-31.9033168347366
-111.411615521177,-36.1587460169735
-111.226114995833,-31.1975989950133
-111.04061447049,-34.3852857747278
-110.855113945147,-33.6300448780953
-110.669613419804,-31.8380429058051
-110.48411289446,-32.5641359916535
-110.298612369117,-32.1558237761141
-110.113111843774,-32.6784644451556
-109.92761131843,-30.7188307362519
-109.742110793087,-33.6466361914208
-109.556610267744,-32.0800721943199
-109.371109742401,-29.0374296525866
-109.185609217057,-28.9483310540222
-109.000108691714,-33.5935625216346
-108.814608166371,-29.9088513824849
-108.629107641028,-29.9010666274363
-108.443607115684,-31.7259758767282
-108.258106590341,-32.5887547005586
-108.072606064998,-30.0591748063741
-107.887105539654,-29.949581992812
-107.701605014311,-32.4986331041606
-107.516104488968,-33.811885464039
-107.330603963624,-31.6842439681701
-107.145103438281,-28.9317427310738
-106.959602912938,-33.5460846462541
-106.774102387595,-30.4229135083242
-106.588601862251,-31.1901765683069
-106.403101336908,-32.9142370974113
-106.217600811565,-30.0868204109906
-106.032100286221,-29.4247551243706
-105.846599760878,-29.5585059590466
-105.661099235535,-31.8412160257087
-105.475598710192,-29.8471983183459
-105.290098184848,-30.579827389551
-105.104597659505,-32.4664829672778
-104.919097134162,-28.6181524341518
-104.733596608819,-31.7651070067809
-104.548096083475,-30.3768845214663
-104.362595558132,-30.1920133266557
-104.177095032789,-30.1776751962391
-103.991594507445,-29.2284705309022
-103.806093982102,-29.8458234313467
-103.620593456759,-31.3289372244272
-103.435092931415,-29.4807275061726
-103.249592406072,-31.1170663157541
-103.064091880729,-28.8817750921704
-102.878591355386,-30.8450999242937
-102.693090830042,-32.8001698410309
-102.507590304699,-28.6548439869539
-102.322089779356,-29.6092163058661
-102.136589254013,-30.830137496276
-101.951088728669,-32.9981265671435
-101.765588203326,-30.5420390943659
-101.580087677983,-32.3410794709809
-101.394587152639,-30.8906443469606
-101.209086627296,-30.7313272118572
-101.023586101953,-32.0225470221931
-100.83808557661,-30.4964372488384
-100.652585051266,-29.0125989282123
-100.467084525923,-28.4188981128545
-100.28158400058,-30.8111467342569
-100.096083475236,-29.3807461395157
-99.9105829498931,-29.0911966876007
-99.7250824245498,-29.2077734366831
-99.5395818992065,-30.5234880972755
-99.3540813738633,-30.8164113983108
-99.16858084852,-30.5511929743001
-98.9830803231767,-31.8025703640566
-98.7975797978334,-31.7615737778259
-98.6120792724901,-32.5261399424524
-98.4265787471468,-27.9476997030251
-98.2410782218036,-28.6454333284336
-98.0555776964603,-26.5913832300363
-97.870077171117,-28.5845646894325
-97.6845766457737,-30.3138602359592
-97.4990761204304,-27.6266859903761
-97.3135755950871,-30.0647450397285
-97.1280750697438,-29.8655328975682
-96.9425745444005,-31.0129884262212
-96.7570740190573,-27.9062171534171
-96.571573493714,-26.7886157503529
-96.3860729683707,-28.9235350957823
-96.2005724430274,-28.0341911012594
-96.0150719176841,-28.2685229376881
-95.8295713923409,-26.6183606604887
-95.6440708669976,-30.1237624077359
-95.4585703416543,-28.1029859337168
-95.273069816311,-27.4140767070996
-95.0875692909677,-27.3576739852184
-94.9020687656244,-30.5934375804862
-94.7165682402812,-28.3803948047525
-94.5310677149378,-29.3945336415622
-94.3455671895946,-27.2899569249975
-94.1600666642513,-31.0495585638568
-93.974566138908,-30.0834636474583
-93.7890656135647,-29.5487540268185
-93.6035650882214,-28.9940963153979
-93.4180645628781,-27.2090458666997
-93.2325640375349,-27.0327758903188
-93.0470635121916,-26.6581830868892
-92.8615629868483,-26.7224984777886
-92.676062461505,-29.4771079303403
-92.4905619361617,-26.1682844086553
-92.3050614108184,-25.6920255907567
-92.1195608854751,-26.9409108737125
-91.9340603601319,-28.59121035017
-91.7485598347886,-29.1141078477136
-91.5630593094453,-27.4486363284241
-91.377558784102,-27.8571620025529
-91.1920582587587,-27.06598940231
-91.0065577334154,-28.0474267697998
-90.8210572080722,-28.3335774275343
-90.6355566827289,-29.3357130460506
-90.4500561573856,-27.1825983720187
-90.2645556320423,-28.4007159586314
-90.079055106699,-28.1161083254313
-89.8935545813557,-27.1300044165648
-89.7080540560125,-24.3431225329598
-89.5225535306692,-31.2882553039203
-89.3370530053259,-25.4059646341498
-89.1515524799826,-24.0529994005755
-88.9660519546393,-25.9156214568259
-88.780551429296,-25.379965163498
-88.5950509039527,-25.493611547449
-88.4095503786095,-26.5715861171328
-88.2240498532662,-25.8008991648741
-88.0385493279229,-27.0000525244278
-87.8530488025796,-25.6085394245761
-87.6675482772363,-24.7072841526354
-87.482047751893,-24.5478556697997
-87.2965472265497,-26.4938193119817
-87.1110467012064,-28.6875711835289
-86.9255461758632,-27.9295055891575
-86.7400456505199,-29.4133035821622
-86.5545451251766,-25.6726042126367
-86.3690445998333,-27.6954514888919
-86.18354407449,-29.8701742731954
-85.9980435491468,-26.1724752859827
-85.8125430238035,-25.5486129473272
-85.6270424984602,-26.5075120818228
-85.4415419731169,-26.9848925948164
-85.2560414477736,-26.1481648352608
-85.0705409224303,-25.7313009047859
-84.8850403970871,-25.7590064507851
-84.6995398717438,-24.7220959111919
-84.5140393464005,-27.456613693867
-84.3285388210572,-24.5434355161245
-84.1430382957139,-30.8774096770462
-83.9575377703706,-26.2064948916174
-83.7720372450273,-26.2625201474701
-83.586536719684,-27.9211504389602
-83.4010361943408,-29.7922775902868
-83.2155356689975,-25.0217385221774
-83.0300351436542,-24.7177607702524
-82.8445346183109,-25.7298276413782
-82.6590340929676,-24.7034012079976
-82.4735335676243,-25.4616178710938
-82.2880330422811,-24.2786899673229
-82.1025325169378,-23.2022870221924
-81.9170319915945,-25.0201021199574
-81.7315314662512,-24.6457942959903
-81.5460309409079,-26.3809400436687
-81.3605304155646,-26.4153954706936
-81.1750298902213,-24.218848593041
-80.9895293648781,-24.9579019089354
-80.8040288395348,-25.4253550275122
-80.6185283141915,-26.1580345598405
-80.4330277888482,-25.751541455003
-80.2475272635049,-25.8169273297428
-80.0620267381616,-26.1112359613007
-79.8765262128184,-25.7225580524446
-79.6910256874751,-24.8865945676827
-79.5055251621318,-25.4272047558478
-79.3200246367885,-26.0439075963098
-79.1345241114452,-25.7810582378438
-78.949023586102,-23.3829285398036
-78.7635230607587,-24.4565108927089
-78.5780225354154,-22.7536295720903
-78.3925220100721,-25.6522717089421
-78.2070214847288,-25.4240187284373
-78.0215209593855,-25.4198501654131
-77.8360204340422,-25.1573141463587
-77.6505199086989,-26.8750781331482
-77.4650193833557,-22.8528973142317
-77.2795188580124,-25.3808269455764
-77.0940183326691,-23.9732907897305
-76.9085178073258,-25.5601144694012
-76.7230172819825,-24.5269486950364
-76.5375167566392,-27.8074936201182
-76.3520162312959,-26.177750194738
-76.1665157059527,-24.3824861270302
-75.9810151806094,-25.458220072695
-75.7955146552661,-26.3102516146907
-75.6100141299228,-23.6353294828626
-75.4245136045795,-24.8807210878044
-75.2390130792362,-25.9956417149619
-75.053512553893,-24.1507878359585
-74.8680120285497,-23.5648853392554
-74.6825115032064,-23.910082543389
-74.4970109778631,-23.6053321926611
-74.3115104525198,-25.2332862417717
-74.1260099271765,-22.4330269960106
-73.9405094018333,-25.1368395217185
-73.75500887649,-24.6981787496919
-73.5695083511467,-24.2663101911077
-73.3840078258034,-23.9453179078306
-73.1985073004601,-25.3637694128993
-73.0130067751168,-24.2853026734235
-72.8275062497735,-20.9505864227755
-72.6420057244303,-22.3300385137098
-72.456505199087,-23.3384137839497
-72.2710046737437,-22.2997811759237
-72.0855041484004,-21.2918494350708
-71.9000036230571,-24.9925741681891
-71.7145030977138,-22.8505751307306
-71.5290025723705,-24.564820427719
-71.3435020470273,-21.8445006758952
-71.158001521684,-27.7479674923784
-70.9725009963407,-24.7734227275674
-70.7870004709974,-26.0860207906962
-70.6014999456541,-22.7778787378989
-70.4159994203108,-23.9486258876584
-70.2304988949676,-24.9870665741565
-70.0449983696243,-22.0459327026535
-69.859497844281,-26.3022502421687
-69.6739973189377,-23.9038653838499
-69.4884967935944,-26.8679350201612
-69.3029962682511,-22.5147092173431
-69.1174957429079,-23.7962411546254
-68.9319952175646,-24.2819124364136
-68.7464946922213,-28.0409580141468
-68.560994166878,-24.4787261153306
-68.3754936415347,-22.2670883993717
-68.1899931161914,-22.7612007475931
-68.0044925908481,-24.6505833951631
-67.8189920655049,-24.3516119228135
-67.6334915401616,-24.9734621677781
-67.4479910148183,-27.2330389186204
-67.262490489475,-24.7868206119244
-67.0769899641317,-25.3957313752734
-66.8914894387884,-22.7628167312953
-66.7059889134452,-24.1169619127169
-66.5204883881019,-24.349765999961
-66.3349878627586,-23.4026990175872
-66.1494873374153,-22.915837130401
-65.963986812072,-26.6845210924211
-65.7784862867287,-21.9668428497836
-65.5929857613854,-25.9705674824917
-65.4074852360422,-25.7881590752245
-65.2219847106989,-25.7259082903422
-65.0364841853556,-22.0858794446753
-64.8509836600123,-26.5727453106784
-64.665483134669,-26.4071453992918
-64.4799826093257,-22.7881696691708
-64.2944820839824,-24.0033966806008
-64.1089815586392,-24.8881720230946
-63.9234810332959,-23.1443506645316
-63.7379805079526,-23.5122008448801
-63.5524799826093,-24.3367958563863
-63.366979457266,-22.2379291491228
-63.1814789319227,-24.1010911334329
-62.9959784065795,-25.5503475425488
-62.8104778812362,-24.6122457763922
-62.6249773558929,-25.4079729028094
-62.4394768305496,-25.1799725377895
-62.2539763052063,-22.9575502685734
-62.068475779863,-26.05028121726
-61.8829752545197,-23.7229895244058
-61.6974747291765,-24.7346062182142
-61.5119742038332,-21.4183923026568
-61.3264736784899,-23.1267012740917
-61.1409731531466,-25.1172486466297
-60.9554726278033,-24.7368471117648
-60.76997210246,-24.9011351011444
-60.5844715771167,-23.4028155272428
-60.3989710517735,-23.9540953052681
-60.2134705264302,-21.7950658443867
-60.0279700010869,-22.0641811220904
-59.8424694757436,-24.6989926091618
-59.6569689504003,-24.0881461614471
-59.4714684250571,-25.9655652944202
-59.2859678997138,-21.7196132066233
-59.1004673743705,-23.4901073665005
-58.9149668490272,-24.7234826606404
-58.7294663236839,-25.780068975101
-58.5439657983406,-23.0476835846227
-58.3584652729973,-24.5610003522526
-58.172964747654,-24.4627744525545
-57.9874642223108,-24.8351354672868
-57.8019636969675,-26.8131295050256
-57.6164631716242,-23.7899359065635
-57.4309626462809,-22.5088203372566
-57.2454621209376,-25.0803606436168
-57.0599615955943,-23.9483601080579
-56.8744610702511,-21.7699168973449
-56.6889605449078,-22.7929013673516
-56.5034600195645,-25.4589931935888
-56.3179594942212,-22.9337819283777
-56.1324589688779,-23.0644426076833
-55.9469584435346,-26.2990135017809
-55.7614579181914,-24.6360476992245
-55.5759573928481,-23.4092244918903
-55.3904568675048,-25.3403377033364
-55.2049563421615,-27.5727886959005
-55.0194558168182,-23.9811012737609
-54.8339552914749,-24.7987147575764
-54.6484547661316,-25.2832301076777
-54.4629542407884,-25.8381962767089
-54.2774537154451,-25.924986008247
-54.0919531901018,-23.3234173914331
-53.9064526647585,-27.3683967342419
-53.7209521394152,-27.4596759639213
-53.5354516140719,-22.8618239278642
-53.3499510887286,-22.9079313013626
-53.1644505633854,-24.3781541476088
-52.9789500380421,-23.94082324552
-52.7934495126988,-25.0291737706148
-52.6079489873555,-25.2844230769067
-52.4224484620122,-24.8329365340843
-52.2369479366689,-25.3432601197356
-52.0514474113257,-26.4441755633902
-51.8659468859824,-27.5022700139134
-51.6804463606391,-25.3019477527415
-51.4949458352958,-23.1352245993003
-51.3094453099525,-22.5816861278151
-51.1239447846092,-26.4462512711412
-50.9384442592659,-26.1692469717161
-50.7529437339227,-26.0369442157571
-50.5674432085794,-24.2553646661359
-50.3819426832361,-21.9084102672218
-50.1964421578928,-22.9575325958438
-50.0109416325495,-26.4878809298641
-49.8254411072063,-23.9768845607832
-49.639940581863,-23.8249784876652
-49.4544400565197,-23.9036020085838
-49.2689395311764,-27.902915260292
-49.0834390058331,-22.7198344023454
-48.8979384804898,-19.4948027444887
-48.7124379551465,-19.4323633730156
-48.5269374298033,-15.809396706516
-48.34143690446,-17.5243413305131
-48.1559363791167,-16.8671174834554
-47.9704358537734,-17.0542929723386
-47.7849353284301,-17.3183041436788
-47.5994348030868,-19.1723434638662
-47.4139342777435,-18.492205951695
-47.2284337524003,-17.6330196788615
-47.042933227057,-18.5177823763736
-46.8574327017137,-17.0033371008184
-46.6719321763704,-17.0104278845035
-46.4864316510271,-16.4237100954996
-46.3009311256838,-18.8828439747065
-46.1154306003406,-19.4637747123243
-45.9299300749973,-17.0184356076582
-45.744429549654,-19.8650626785229
-45.5589290243107,-19.2192194761756
-45.3734284989674,-16.5949216440245
-45.1879279736241,-20.3435806552084
-45.0024274482808,-18.5349317476204
-44.8169269229376,-16.9177987945205
-44.6314263975943,-20.0523396066466
-44.445925872251,-18.5831255241035
-44.2604253469077,-19.9717503730834
-44.0749248215644,-19.4111137377184
-43.8894242962211,-16.6572787302507
-43.7039237708778,-18.8868357258013
-43.5184232455346,-19.1968099758207
-43.3329227201913,-17.8461482212765
-43.147422194848,-17.4396835880797
-42.9619216695047,-18.5215860507342
-42.7764211441614,-19.3031580874213
-42.5909206188181,-17.7451327000505
-42.4054200934749,-19.9891080485749
-42.2199195681316,-20.2733432532158
-42.0344190427883,-19.7041547670119
-41.848918517445,-18.0973219051109
-41.6634179921017,-21.422742444763
-41.4779174667584,-19.3208624363949
-41.2924169414151,-18.5862323144031
-41.1069164160719,-19.6917256303047
-40.9214158907286,-18.7423728135739
-40.7359153653853,-19.2723550348024
-40.550414840042,-20.8127258060633
-40.3649143146987,-18.1533800789504
-40.1794137893554,-19.7172620089887
-39.9939132640122,-18.8966526269969
-39.8084127386689,-17.3677129829081
-39.6229122133256,-17.2955665828993
-39.4374116879823,-17.4886449840127
-39.251911162639,-20.2196739598267
-39.0664106372957,-19.4595509942608
-38.8809101119524,-21.4992392405558
-38.6954095866092,-18.880051455225
-38.5099090612659,-19.7419454530572
-38.3244085359226,-19.8175531533764
-38.1389080105793,-17.3836550210527
-37.953407485236,-21.3611645407794
-37.7679069598927,-19.8058349077289
-37.5824064345495,-20.3214582308003
-37.3969059092062,-20.0176443746888
-37.2114053838629,-20.5306555886149
-37.0259048585196,-18.6971878708904
-36.8404043331763,-21.5895330277035
-36.654903807833,-20.4870859380095
-36.4694032824897,-21.175961134975
-36.2839027571465,-20.0382732064947
-36.0984022318032,-19.3924913872144
-35.9129017064599,-22.4899906229183
-35.7274011811166,-19.9327134159088
-35.5419006557733,-19.2601694450368
-35.35640013043,-18.5930695998066
-35.1708996050868,-17.7070260583727
-34.9853990797435,-20.3410443712855
-34.7998985544002,-21.3973246366921
-34.6143980290569,-23.669792441859
-34.4288975037136,-19.2686308854401
-34.2433969783703,-17.6849059925103
-34.057896453027,-19.158772509165
-33.8723959276838,-20.2012240158561
-33.6868954023405,-19.4103546629912
-33.5013948769972,-20.4514379392508
-33.3158943516539,-21.2130892860176
-33.1303938263106,-20.1347435883007
-32.9448933009673,-22.6390764360075
-32.759392775624,-20.2197240428612
-32.5738922502808,-18.3017952162877
-32.3883917249375,-20.1200825005863
-32.2028911995942,-21.7569094523564
-32.0173906742509,-18.8385036480661
-31.8318901489076,-20.5791434425559
-31.6463896235643,-19.6386463823562
-31.4608890982211,-23.3098968842005
-31.2753885728778,-19.3408548164197
-31.0898880475345,-20.3947137918578
-30.9043875221912,-20.6596917293676
-30.7188869968479,-18.3285079116297
-30.5333864715046,-20.1945672971787
-30.3478859461614,-19.5880599510669
-30.1623854208181,-19.4070539074066
-29.9768848954748,-19.4960564949311
-29.7913843701315,-19.3280974867511
-29.6058838447882,-22.0209728904783
-29.4203833194449,-20.3636305350822
-29.2348827941016,-22.9511101347525
-29.0493822687584,-21.2194421340148
-28.8638817434151,-20.5308947141854
-28.6783812180718,-20.3881981487728
-28.4928806927285,-19.8916644422718
-28.3073801673852,-21.8759790521471
-28.1218796420419,-21.8540550669055
-27.9363791166986,-22.8162901696563
-27.7508785913554,-19.5759463473085
-27.5653780660121,-22.5268995415845
-27.3798775406688,-20.1102520646092
-27.1943770153255,-20.8522492864905
-27.0088764899822,-20.7041830959263
-26.8233759646389,-20.927333260043
-26.6378754392957,-20.0501808481609
-26.4523749139524,-21.1330053767469
-26.2668743886091,-18.9603235546012
-26.0813738632658,-20.3876720416232
-25.8958733379225,-23.0853052365602
-25.7103728125792,-22.095030743565
-25.5248722872359,-20.234456435727
-25.3393717618927,-22.7405555800225
-25.1538712365494,-22.2876468628013
-24.9683707112061,-19.7759786764574
-24.7828701858628,-22.1865231207495
-24.5973696605195,-21.3236892678594
-24.4118691351762,-20.1154096079854
-24.226368609833,-20.4485261393183
-24.0408680844897,-20.4771230098699
-23.8553675591464,-20.3077699819024
-23.6698670338031,-20.3411004030276
-23.4843665084598,-21.5140870143817
-23.2988659831165,-24.1066077704617
-23.1133654577732,-21.3009174621579
-22.92786493243,-19.4461299212723
-22.7423644070867,-20.2038875244304
-22.5568638817434,-21.7158528473097
-22.3713633564001,-24.0878764799588
-22.1858628310568,-19.6480576094252
-22.0003623057135,-21.5758530471295
-21.8148617803703,-19.9156440991745
-21.629361255027,-20.8242543617638
-21.4438607296837,-26.1473899032271
-21.2583602043404,-20.9810168044011
-21.0728596789971,-22.2301642672445
-20.8873591536538,-23.7946806780872
-20.7018586283105,-24.4892735962622
-20.5163581029673,-23.8454107743523
-20.330857577624,-21.6490789441294
-20.1453570522807,-22.5237727812088
-19.9598565269374,-18.559060383908
-19.7743560015941,-21.6733694597764
-19.5888554762508,-21.4923313330767
-19.4033549509076,-21.6820699512539
-19.2178544255643,-19.9518814322908
-19.032353900221,-18.8695681979704
-18.8468533748777,-20.1757663969744
-18.6613528495344,-23.8150778042495
-18.4758523241911,-21.8157379050144
-18.2903517988478,-21.3701601409267
-18.1048512735046,-18.801367248704
-17.9193507481613,-21.0891023188115
-17.733850222818,-20.8165586208478
-17.5483496974747,-20.9278279372016
-17.3628491721314,-20.8553879977524
-17.1773486467881,-20.3335611588843
-16.9918481214448,-20.6441566637429
-16.8063475961016,-20.7911393476664
-16.6208470707583,-21.4318801211683
-16.435346545415,-20.5257331222051
-16.2498460200717,-19.3784720424362
-16.0643454947284,-20.4296240240856
-15.8788449693851,-20.165341944982
-15.6933444440419,-20.886764182624
-15.5078439186986,-22.1451437080178
-15.3223433933553,-19.1358371837309
-15.136842868012,-20.0860348153678
-14.9513423426687,-21.2840348723636
-14.7658418173254,-21.2818021878314
-14.5803412919822,-22.8371424832296
-14.3948407666389,-22.8512147677009
-14.2093402412956,-21.4298133092745
-14.0238397159523,-21.9957869415928
-13.838339190609,-20.9410549071724
-13.6528386652657,-20.3263144473199
-13.4673381399224,-20.3135590296095
-13.2818376145792,-20.9116387612234
-13.0963370892359,-22.8228471916133
-12.9108365638926,-20.3195593767741
-12.7253360385493,-22.7726945181056
-12.539835513206,-20.8945054360616
-12.3543349878627,-24.1087201015949
-12.1688344625194,-22.260908790882
-11.9833339371762,-22.127508202554
-11.7978334118329,-22.1682121669512
-11.6123328864896,-23.115943960928
-11.4268323611463,-24.0784183919246
-11.241331835803,-21.7266217358427
-11.0558313104597,-23.4180359865186
-10.8703307851165,-21.8475150103157
-10.6848302597732,-18.7690064674679
-10.4993297344299,-20.7054296373734
-10.3138292090866,-21.5179734534531
-10.1283286837433,-23.5452951461057
-9.94282815840003,-20.7785035769322
-9.75732763305675,-21.6489794672226
-9.57182710771347,-22.4235256290694
-9.38632658237018,-22.59672262101
-9.2008260570269,-21.0445246902069
-9.01532553168361,-21.285752398651
-8.82982500634033,-24.7404032768807
-8.64432448099704,-20.4037567393165
-8.45882395565375,-22.4580999904257
-8.27332343031047,-22.0883196918095
-8.08782290496719,-23.3258240402288
-7.9023223796239,-21.363542079311
-7.71682185428061,-20.0146717716762
-7.53132132893733,-20.4821771268655
-7.34582080359405,-21.8563102066216
-7.16032027825076,-20.251466135353
-6.97481975290748,-18.9578706825598
-6.78931922756419,-20.6423182449342
-6.60381870222091,-21.8126378252092
-6.41831817687762,-20.9386851811309
-6.23281765153434,-20.6450605709188
-6.04731712619106,-22.1393649219186
-5.86181660084777,-22.7316786683034
-5.67631607550449,-20.4259601150053
-5.4908155501612,-20.4524915215411
-5.30531502481792,-22.3284572137466
-5.11981449947463,-24.4976991834421
-4.93431397413135,-23.4845832363293
-4.74881344878806,-21.3675439579651
-4.56331292344478,-21.9370617795642
-4.3778123981015,-23.5877799647457
-4.19231187275821,-20.8646353268683
-4.00681134741492,-22.7631671459667
-3.82131082207164,-23.6401929180953
-3.63581029672836,-21.5548458556758
-3.45030977138507,-23.2422866642349
-3.26480924604178,-21.106421912543
-3.0793087206985,-19.8174274308856
-2.89380819535522,-23.9343822065496
-2.70830767001193,-22.0885456795035
-2.52280714466865,-21.6427816258237
-2.33730661932536,-22.9139252045349
-2.15180609398208,-20.6952191994477
-1.96630556863879,-23.2991339968318
-1.78080504329551,-23.1194071986262
-1.59530451795222,-22.344639082972
-1.40980399260894,-23.8655238886964
-1.22430346726566,-22.4075189205233
-1.03880294192237,-24.5898591518852
-0.853302416579086,-23.5656321646221
-0.667801891235803,-23.4668543049021
-0.482301365892517,-20.1798386234492
-0.296800840549231,-27.7556444093899
-0.111300315205948,-22.6106677322214
0.074200210137291,-22.1148346299842
0.259700735480569,-21.2196628863696
0.445201260823856,-23.5680327960603
0.630701786167142,-23.1490887331343
0.816202311510428,-21.1885393171942
1.00170283685371,0
1.18720336219699,-24.1700053509611
1.37270388754028,-21.8179728382972
1.55820441288357,-22.0783377452666
1.74370493822685,-20.3751657253171
1.92920546357013,-24.6749146702466
2.11470598891342,-22.1276554906411
2.3002065142567,-23.7122987473661
2.48570703959998,-20.2755268379909
2.67120756494327,-23.9419553816644
2.85670809028656,-21.5371708728473
3.04220861562984,-23.7602164941045
3.22770914097312,-23.1974814576872
3.41320966631641,-23.2667405468639
3.5987101916597,-20.833912122641
3.78421071700298,-21.7722749194868
3.96971124234626,-20.9258175714622
4.15521176768955,-20.5155178511451
4.34071229303283,-22.0516819263361
4.52621281837612,-22.2373505044274
4.7117133437194,-23.9447887451573
4.89721386906269,-22.6553130418487
5.08271439440597,-21.1368563583957
5.26821491974926,-21.6593055529993
5.45371544509254,-22.73234821388
5.63921597043582,-20.2132450922446
5.82471649577911,-21.5994389904134
6.0102170211224,-23.3392832124467
6.19571754646568,-24.3967201159323
6.38121807180896,-22.5433564531656
6.56671859715225,-21.2183417607206
6.75221912249553,-21.2059081828916
6.93771964783882,-21.0285510411676
7.1232201731821,-21.0743941007352
7.30872069852539,-22.1135040299727
7.49422122386867,-23.1352518582676
7.67972174921195,-22.3178411277166
7.86522227455524,-23.4969578066074
8.05072279989853,-21.1631324248697
8.23622332524181,-21.5354943550536
8.42172385058509,-19.8681518944662
8.60722437592838,-22.4516503771258
8.79272490127166,-23.9449391515595
8.97822542661495,-22.1206917128658
9.16372595195824,-21.851922732359
9.34922647730152,-22.2506069555771
9.53472700264481,-23.0896118157455
9.72022752798809,-24.7376014652198
9.90572805333137,-21.8313484316814
10.0912285786747,-22.0797723931851
10.2767291040179,-21.4782591711447
10.4622296293612,-24.7532956480409
10.6477301547045,-21.053657280491
10.8332306800478,-21.3885497351863
11.0187312053911,-24.5843119378575
11.2042317307344,-21.3092957908838
11.3897322560777,-25.0711247881669
11.5752327814209,-21.0403257539419
11.7607333067642,-21.6375136999193
11.9462338321075,-21.6268833583676
12.1317343574508,-22.575909946271
12.3172348827941,-21.9227640517283
12.5027354081374,-21.5978291395964
12.6882359334806,-22.7224251948985
12.8737364588239,-22.7014122533174
13.0592369841672,-21.4591396536971
13.2447375095105,-23.0364845308518
13.4302380348538,-20.7901009385709
13.6157385601971,-20.7239884398986
13.8012390855404,-24.0714849157139
13.9867396108836,-18.800028532651
14.1722401362269,-20.5813789546317
14.3577406615702,-20.7673976506657
14.5432411869135,-20.6500507732778
14.7287417122568,-20.7088116561568
14.9142422376001,-20.1512371201319
15.0997427629433,-22.1053097217568
15.2852432882866,-23.1809923378938
15.4707438136299,-22.2095462088804
15.6562443389732,-23.5635319144764
15.8417448643165,-19.0771837875137
16.0272453896598,-20.2258304637682
16.2127459150031,-19.0035598642898
16.3982464403463,-21.7247483734573
16.5837469656896,-22.4991088124274
16.7692474910329,-22.7564528479415
16.9547480163762,-18.6148482079414
17.1402485417195,-24.44558255442
17.3257490670628,-19.2671885299625
17.511249592406,-20.7336397915404
17.6967501177493,-24.2246637962405
17.8822506430926,-21.8695124273454
18.0677511684359,-22.9256174984834
18.2532516937792,-21.4661715894461
18.4387522191225,-23.3505890823079
18.6242527444658,-22.7358689592522
18.809753269809,-25.6815894423812
18.9952537951523,-23.1362211568203
19.1807543204956,-19.8999856069883
19.3662548458389,-22.1091897741175
19.5517553711822,-20.5160453933458
19.7372558965255,-21.3038373851753
19.9227564218687,-23.6898727532963
20.108256947212,-22.4214270484823
20.2937574725553,-21.1976384180098
20.4792579978986,-22.6515189414287
20.6647585232419,-21.2434456520221
20.8502590485852,-19.5395200463132
21.0357595739285,-19.5227452721128
21.2212600992717,-20.9676095652293
21.406760624615,-22.0213861988701
21.5922611499583,-21.5907357493743
21.7777616753016,-23.5388694132664
21.9632622006449,-17.808969262768
22.1487627259882,-21.4799365789599
22.3342632513314,-22.6377247184511
22.5197637766747,-22.7310100703579
22.705264302018,-19.2246538675678
22.8907648273613,-17.7945069202194
23.0762653527046,-23.4925243866066
23.2617658780479,-20.7909185320376
23.4472664033912,-21.0745109261322
23.6327669287344,-21.5690327653685
23.8182674540777,-21.4048261289996
24.003767979421,-19.9443427058546
24.1892685047643,-20.9027663046149
24.3747690301076,-20.9478318506086
24.5602695554509,-18.2163456138718
24.7457700807942,-22.2245621423117
24.9312706061374,-22.0112235889149
25.1167711314807,-19.4433227435103
25.302271656824,-20.0478856299191
25.4877721821673,-21.9573110296222
25.6732727075106,-19.992843535789
25.8587732328539,-21.3589808604005
26.0442737581971,-19.6045288936241
26.2297742835404,-21.404016260361
26.4152748088837,-21.7157430530527
26.600775334227,-20.3947718818535
26.7862758595703,-19.9757890445321
26.9717763849136,-20.8441831719575
27.1572769102568,-18.6198156850912
27.3427774356001,-22.2265301025946
27.5282779609434,-20.2215375942104
27.7137784862867,-19.103584335253
27.89927901163,-21.4094675421172
28.0847795369733,-19.8880662958351
28.2702800623166,-21.4283890330361
28.4557805876598,-21.1191675224623
28.6412811130031,-20.0998068713579
28.8267816383464,-22.9357969353551
29.0122821636897,-21.4414320549182
29.197782689033,-18.5766206153083
29.3832832143763,-18.8082484082578
29.5687837397195,-21.6392671691333
29.7542842650628,-20.3377226979662
29.9397847904061,-19.6902403178231
30.1252853157494,-20.3187465470196
30.3107858410927,-21.0793278851354
30.496286366436,-22.6863423023629
30.6817868917793,-18.7744313738766
30.8672874171225,-21.9674762806541
31.0527879424658,-21.6233800597861
31.2382884678091,-19.1848424861464
31.4237889931524,-20.5589815297442
31.6092895184957,-19.6518504201141
31.794790043839,-19.6090092281207
31.9802905691823,-23.343808830222
32.1657910945255,-18.3661622479621
32.3512916198688,-21.4959222893138
32.5367921452121,-21.4948573309614
32.7222926705554,-18.880738849142
32.9077931958987,-18.5278887579419
33.093293721242,-20.2335329132519
33.2787942465852,-20.8978922568159
33.4642947719285,-21.725766050079
33.6497952972718,-19.0358288156431
33.8352958226151,-19.4754317211089
34.0207963479584,-21.0682659807544
34.2062968733017,-20.0174925791663
34.391797398645,-20.5814889844275
34.5772979239882,-17.2856725356442
34.7627984493315,-19.539646411565
34.9482989746748,-20.247316622543
35.1337995000181,-19.133266179271
35.3193000253614,-21.1629300690912
35.5048005507047,-20.2563972819637
35.6903010760479,-23.0786132333612
35.8758016013912,-23.2860293422542
36.0613021267345,-19.2529617827455
36.2468026520778,-20.599940115496
36.4323031774211,-18.0597916984144
36.6178037027644,-20.8815744705478
36.8033042281076,-18.1386563267325
36.9888047534509,-20.3096643007874
37.1743052787942,-18.8461648154982
37.3598058041375,-18.5384735740489
37.5453063294808,-20.5026618681343
37.7308068548241,-22.8655591765601
37.9163073801674,-20.7139518405314
38.1018079055106,-17.9178384806607
38.2873084308539,-18.7243322710307
38.4728089561972,-19.040952602492
38.6583094815405,-19.0088635205026
38.8438100068838,-20.6298250444981
39.0293105322271,-18.5367862885983
39.2148110575704,-19.7825313275169
39.4003115829136,-20.5230389957365
39.5858121082569,-16.5106897729859
39.7713126336002,-18.7983695413194
39.9568131589435,-17.5180223869448
40.1423136842868,-18.2161025793343
40.3278142096301,-21.3917349598489
40.5133147349733,-18.7575270536847
40.6988152603166,-19.5982537648898
40.8843157856599,-20.0796763523729
41.0698163110032,-21.2064985034672
41.2553168363465,-19.7611047115933
41.4408173616898,-17.7706485807605
41.6263178870331,-21.1313866952276
41.8118184123763,-16.6197670714024
41.9973189377196,-17.853805195906
42.1828194630629,-19.480196598598
42.3683199884062,-18.756701581367
42.5538205137495,-19.6355468175313
42.7393210390928,-20.1766598820343
42.924821564436,-19.0280794727315
43.1103220897793,-19.0415750434342
43.2958226151226,-16.3512135235018
43.4813231404659,-16.0004817908731
43.6668236658092,-24.3062158852703
43.8523241911525,-19.2943350842896
44.0378247164957,-16.8160521388665
44.223325241839,-19.1805290835804
44.4088257671823,-19.2706902473472
44.5943262925256,-17.7801383647263
44.7798268178689,-17.8491633386442
44.9653273432122,-19.7251836155565
45.1508278685555,-19.7566505990508
45.3363283938987,-17.6033891643042
45.521828919242,-17.65316144248
45.7073294445853,-22.0495035191777
45.8928299699286,-19.6985813151888
46.0783304952719,-20.1115286260659
46.2638310206152,-22.9349981674444
46.4493315459585,-21.3287268400077
46.6348320713017,-17.226208770262
46.820332596645,-21.8501529813925
47.0058331219883,-18.8158786994666
47.1913336473316,-18.1377619589577
47.3768341726749,-18.6734003881715
47.5623346980182,-16.1547078816687
47.7478352233614,-20.5590564908031
47.9333357487047,-18.434608881151
48.118836274048,-18.5645205963763
48.3043367993913,-21.8829328503973
48.4898373247346,-21.2528541855817
48.6753378500779,-15.9498817914275
48.8608383754212,-19.0319175255882
49.0463389007644,-19.8545111596719
49.2318394261077,-17.6112247883631
49.417339951451,-21.644326444318
49.6028404767943,-16.9146946022553
49.7883410021376,-15.6357030840464
49.9738415274809,-17.4411906064394
50.1593420528241,-19.520937247481
50.3448425781674,-17.0428864308999
50.5303431035107,-15.5707379072014
50.715843628854,-20.1784277348272
50.9013441541973,-17.2421281339765
51.0868446795406,-27.0358044345006
51.2723452048839,-24.9562742546548
51.4578457302271,-26.3084186591684
51.6433462555704,-25.5601532405584
51.8288467809137,-23.3027057101972
52.014347306257,-26.9397239526443
52.1998478316003,-24.4690744046225
52.3853483569436,-25.3997394999513
52.5708488822868,-25.016153388215
52.7563494076301,-24.3812251030146
52.9418499329734,-23.8297927841607
53.1273504583167,-25.3092705015754
53.31285098366,-26.3688661227738
53.4983515090033,-27.0854531573604
53.6838520343466,-24.262308512366
53.8693525596898,-24.1792299821626
54.0548530850331,-25.8631306869983
54.2403536103764,-25.3766189331953
54.4258541357197,-26.2770795108418
54.611354661063,-24.7200086105758
54.7968551864063,-23.9996512406477
54.9823557117495,-25.3223254435771
55.1678562370928,-25.2344231800964
55.3533567624361,-25.441947179823
55.5388572877794,-24.5762989514284
55.7243578131227,-25.0511208085385
55.909858338466,-23.3204785759983
56.0953588638093,-27.0060463507725
56.2808593891525,-23.8768349845437
56.4663599144958,-23.0850801164101
56.6518604398391,-24.5230340999563
56.8373609651824,-26.2017210391037
57.0228614905257,-23.1561258599317
57.208362015869,-25.3999827739493
57.3938625412123,-23.1394211007954
57.5793630665555,-22.7983571385819
57.7648635918988,-23.383684838052
57.9503641172421,-23.5825377002461
58.1358646425854,-23.9849392964359
58.3213651679287,-24.2029824635972
58.5068656932719,-24.5967891421168
58.6923662186152,-24.9179993218749
58.8778667439585,-25.3398572866499
59.0633672693018,-24.7040585530841
59.2488677946451,-23.9326001241573
59.4343683199884,-21.9319104955471
59.6198688453317,-24.1329877864502
59.805369370675,-25.3252428647433
59.9908698960182,-25.6703508908107
60.1763704213615,-24.9935087524369
60.3618709467048,-24.1699947818812
60.5473714720481,-23.1565301937236
60.7328719973914,-27.4642606673789
60.9183725227347,-24.9435253465519
61.1038730480779,-25.9632549221398
61.2893735734212,-26.432077470681
61.4748740987645,-26.5955682791859
61.6603746241078,-25.5458692000007
61.8458751494511,-26.1678162577676
62.0313756747944,-25.462732256237
62.2168762001376,-25.9966405414103
62.4023767254809,-23.9341198300651
62.5878772508242,-25.2135096423122
62.7733777761675,-25.6159775269166
62.9588783015108,-23.0988537281358
63.1443788268541,-26.8096516576905
63.3298793521974,-22.5723639618891
63.5153798775407,-26.2008194205433
63.7008804028839,-27.2512545467469
63.8863809282272,-25.1503944548439
64.0718814535705,-24.5650344612988
64.2573819789138,-25.7068650865028
64.4428825042571,-23.9093497592123
64.6283830296003,-23.9500489227939
64.8138835549436,-25.0949466531244
64.9993840802869,-23.7777522432747
65.1848846056302,-24.4665872368908
65.3703851309735,-22.8436802661589
65.5558856563168,-24.6628081001616
65.7413861816601,-25.615816270037
65.9268867070033,-23.6632825402468
66.1123872323466,-24.2925945943168
66.2978877576899,-23.2223969353796
66.4833882830332,-22.6555711755709
66.6688888083765,-28.1427147191893
66.8543893337198,-27.3250048131615
67.0398898590631,-22.8684474465248
67.2253903844063,-24.6810733314947
67.4108909097496,-26.6790502206063
67.5963914350929,-22.8721695050518
67.7818919604362,-24.0290479216574
67.9673924857795,-25.016130236157
68.1528930111228,-25.0465100502953
68.338393536466,-24.1942806767703
68.5238940618093,-22.1572683768258
68.7093945871526,-25.5857935993969
68.8948951124959,-23.5485240219813
69.0803956378392,-23.4243759661434
69.2658961631825,-24.9360871383721
69.4513966885258,-23.094307852957
69.636897213869,-24.3875115563115
69.8223977392123,-22.4979566138196
70.0078982645556,-22.5346374904979
70.1933987898989,-23.2386201229368
70.3788993152422,-25.4452958509406
70.5643998405855,-24.9841518149065
70.7499003659287,-22.3335789734321
70.935400891272,-24.3474678853962
71.1209014166153,-24.6561711662103
71.3064019419586,-25.2098644283483
71.4919024673019,-25.2389187290595
71.6774029926452,-26.3209600943326
71.8629035179885,-25.3547358125125
72.0484040433317,-24.0829023981018
72.233904568675,-27.7487427095813
72.4194050940183,-24.4025899582056
72.6049056193616,-23.4071465458528
72.7904061447049,-20.2789502165467
72.9759066700482,-23.6815250018723
73.1614071953914,-25.9438494077797
73.3469077207347,-23.9228257838225
73.532408246078,-23.4875083321339
73.7179087714213,-24.5580961152759
73.9034092967646,-23.8823637673135
74.0889098221079,-22.9734100768729
74.2744103474511,-26.7675687935128
74.4599108727944,-24.5645199106865
74.6454113981377,-22.5857725948662
74.830911923481,-21.3416444462614
75.0164124488243,-24.5029887550277
75.2019129741676,-22.2259879283962
75.3874134995109,-24.3300776600203
75.5729140248542,-23.557723661104
75.7584145501974,-22.0513418599337
75.9439150755407,-25.2964463892343
76.129415600884,-23.9474351966204
76.3149161262273,-22.3275747603029
76.5004166515706,-24.8861914341707
76.6859171769138,-24.8957582321045
76.8714177022571,-25.3441040225402
77.0569182276004,-25.999151558453
77.2424187529437,-26.48464063988
77.427919278287,-25.9097965380174
77.6134198036303,-25.5957233693058
77.7989203289736,-25.1137929892
77.9844208543169,-24.136775885289
78.1699213796601,-22.70065790084
78.3554219050034,-25.9674806581254
78.5409224303467,-25.083481168059
78.72642295569,-26.5966748926618
78.9119234810333,-24.4780017550203
79.0974240063766,-26.5049090333738
79.2829245317198,-23.794824892738
79.4684250570631,-26.4576663668159
79.6539255824064,-25.2936669158485
79.8394261077497,-23.2893363640488
80.024926633093,-26.8125789804292
80.2104271584362,-25.1070885426627
80.3959276837795,-27.3591157123093
80.5814282091228,-26.6340163181291
80.7669287344661,-25.0242420781973
80.9524292598094,-27.4877326232351
81.1379297851527,-25.7252697112385
81.323430310496,-25.169829701824
81.5089308358393,-26.3990144356721
81.6944313611826,-26.8414066756088
81.8799318865258,-25.5509647073934
82.0654324118691,-26.1115228251327
82.2509329372124,-29.0048320622534
82.4364334625557,-26.1182798511894
82.621933987899,-26.5506571328357
82.8074345132422,-25.7202179139069
82.9929350385855,-29.1057045253827
83.1784355639288,-26.7537609594522
83.3639360892721,-26.5612666885038
83.5494366146154,-24.6714404745318
83.7349371399587,-25.5097479833648
83.920437665302,-25.8745431994169
84.1059381906452,-25.6800183043152
84.2914387159885,-22.4395630624423
84.4769392413318,-27.388943500009
84.6624397666751,-27.4181237420255
84.8479402920184,-25.8130752728
85.0334408173617,-28.1324897354062
85.218941342705,-25.8585714594017
85.4044418680482,-25.1339976612922
85.5899423933915,-29.720439619622
85.7754429187348,-28.0018676090756
85.9609434440781,-26.2893107569246
86.1464439694214,-26.2187370044513
86.3319444947647,-24.0112077963323
86.5174450201079,-26.0980914210263
86.7029455454512,-28.3763760164766
86.8884460707945,-25.9081758018952
87.0739465961378,-28.2931883368856
87.2594471214811,-25.0208357935166
87.4449476468244,-28.6044209932861
87.6304481721677,-24.9632121508638
87.8159486975109,-26.7486546153416
88.0014492228542,-24.7924220199208
88.1869497481975,-28.7248241055245
88.3724502735408,-27.9194968217556
88.5579507988841,-23.8924744637381
88.7434513242274,-28.8185545115625
88.9289518495707,-27.9785098845448
89.1144523749139,-26.477984385508
89.2999529002572,-26.1817965586952
89.4854534256005,-27.2637203159416
89.6709539509438,-25.3869527067953
89.8564544762871,-28.0752092761769
90.0419550016303,-27.2352178548008
90.2274555269736,-26.6386327037674
90.4129560523169,-28.4076556928593
90.5984565776602,-26.3305610965164
90.7839571030035,-25.9909173484006
90.9694576283468,-28.9768263784201
91.1549581536901,-26.617057058933
91.3404586790333,-27.614748430857
91.5259592043766,-29.6759273107167
91.7114597297199,-27.7883104871007
91.8969602550632,-29.1176260295837
92.0824607804065,-28.950217651952
92.2679613057498,-29.4412163254645
92.4534618310931,-26.6570058366713
92.6389623564363,-26.8397292766545
92.8244628817796,-28.3589453130084
93.0099634071229,-27.0202960678353
93.1954639324662,-28.5491490337328
93.3809644578095,-27.125446092415
93.5664649831528,-28.3921490165998
93.751965508496,-27.0037531034274
93.9374660338393,-25.4668911754808
94.1229665591826,-28.2934673009793
94.3084670845259,-27.6271374039366
94.4939676098692,-25.0111000610988
94.6794681352125,-25.8262004005437
94.8649686605558,-27.7321894922192
95.050469185899,-31.0590102514489
95.2359697112423,-28.7451092784371
95.4214702365856,-28.2969427515417
95.6069707619289,-30.3658420840811
95.7924712872722,-28.4857032617988
95.9779718126155,-28.1482034279828
96.1634723379587,-27.8583641812118
96.348972863302,-30.5620976282408
96.5344733886453,-29.5791375047977
96.7199739139886,-26.7391358670108
96.9054744393319,-30.0794422463713
97.0909749646752,-28.2097312606007
97.2764754900185,-30.1350976122401
97.4619760153618,-28.4129108621662
97.647476540705,-27.7969703170669
97.8329770660483,-29.0998345896227
98.0184775913916,-27.3151967497761
98.2039781167349,-30.4486046712797
98.3894786420782,-29.3054104161071
98.5749791674214,-28.645453574435
98.7604796927647,-28.3329709039868
98.945980218108,-29.7120553898289
99.1314807434513,-28.1433926064087
99.3169812687946,-28.6280158906192
99.5024817941379,-27.3939397552226
99.6879823194812,-30.0655052509171
99.8734828448244,-29.2008062893455
100.058983370168,-31.3731816537329
100.244483895511,-31.5887146201206
100.429984420854,-30.5596222575436
100.615484946198,-31.9753816417257
100.800985471541,-30.6111051255452
100.986485996884,-31.4378767191833
101.171986522227,-30.2680547681929
101.357487047571,-31.3232449527355
101.542987572914,-33.932129914991
101.728488098257,-30.2890089216438
101.913988623601,-29.7256683067468
102.099489148944,-31.3950579722489
102.284989674287,-31.4701983764875
102.47049019963,-29.099528229301
102.655990724974,-32.1919846735255
102.841491250317,-29.820724856806
103.02699177566,-30.2109744530155
103.212492301004,-32.4831663629619
103.397992826347,-32.510669180313
103.58349335169,-33.2361432515808
103.768993877033,-31.9927486424839
103.954494402377,-32.4750185950278
104.13999492772,-32.7087474310088
104.325495453063,-32.83099991707
104.510995978407,-32.4814937337372
104.69649650375,-33.460056074759
104.881997029093,-31.5652520396187
105.067497554436,-30.6554000522269
105.25299807978,-31.3166564946556
105.438498605123,-32.5498589764451
105.623999130466,-30.9299406720213
105.80949965581,-31.1654272746455
105.995000181153,-29.5399781448655
106.180500706496,-31.0748867297357
106.366001231839,-29.7173551548936
106.551501757183,-33.3647762939243
106.737002282526,-33.6507201413917
106.922502807869,-31.960399754607
107.108003333213,-31.3690712375696
107.293503858556,-33.328278759665
107.479004383899,-33.4434368373491
107.664504909242,-35.3735354797667
107.850005434586,-31.9262708726821
108.035505959929,-32.9290953304109
108.221006485272,-33.5878522600971
108.406507010616,-32.6465711929961
108.592007535959,-31.6736326479585
108.777508061302,-31.4166708513504
108.963008586645,-31.6902748347131
109.148509111989,-32.4817446234466
109.334009637332,-34.0258265951941
109.519510162675,-34.3604913763373
109.705010688019,-35.4478593141423
109.890511213362,-33.9313030126224
110.076011738705,-32.6781378553004
110.261512264048,-36.7249291935666
110.447012789392,-33.6161562301337
110.632513314735,-38.7329106402772
110.818013840078,-32.6809131177523
111.003514365422,-33.0462382633869
111.189014890765,-32.4118482609852
111.374515416108,-32.0728502204199
111.560015941451,-33.9469578838675
111.745516466795,-32.7706140096441
111.931016992138,-34.877276908981
112.116517517481,-34.3701386646345
112.302018042825,-32.1873870349107
112.487518568168,-34.1841810487615
112.673019093511,-32.9635176848416
112.858519618854,-32.9156326710071
113.044020144198,-33.2731738084554
113.229520669541,-35.4834847548556
113.415021194884,-34.249822136308
113.600521720228,-35.3920051379435
113.786022245571,-33.1357971293002
113.971522770914,-32.9194116695965
114.157023296257,-35.606455847064
114.342523821601,-33.4087848708955
114.528024346944,-32.7847634746088
114.713524872287,-33.9963549122989
114.89902539763,-32.6015658863253
115.084525922974,-35.2505773539153
115.270026448317,-35.5101725731303
115.45552697366,-34.0703921259587
115.641027499004,-35.6932398119141
115.826528024347,-35.8980494703431
116.01202854969,-34.7092889044794
116.197529075033,-34.255927805202
116.383029600377,-34.7991900343549
116.56853012572,-33.9016097672524
116.754030651063,-37.6234615921083
116.939531176407,-32.6198966783249
117.12503170175,-34.6704421508531
117.310532227093,-34.4310133855792
117.496032752436,-35.2661684145966
117.68153327778,-34.2322557287148
117.867033803123,-35.5482145416325
118.052534328466,-35.0879224745334
118.23803485381,-34.598673071449
118.423535379153,-32.3331652280443
118.609035904496,-33.5057916817705
118.794536429839,-35.2750715796827
118.980036955183,-34.3918623010403
119.165537480526,-33.0966965067635
119.351038005869,-36.5748812997933
119.536538531213,-34.0990433531182
119.722039056556,-36.2731618711148
119.907539581899,-38.9062770111853
120.093040107242,-329.458631338894
120.278540632586,-328.338191455003
120.464041157929,-330.799291812744
120.649541683272,-331.642054713506
120.835042208616,-328.145565770978
121.020542733959,-330.457377380283
121.206043259302,-329.986525241215
121.391543784645,-332.624026334797
121.577044309989,-328.80721494883
121.762544835332,-328.592284419456
121.948045360675,-327.576681638861
122.133545886019,-331.676399617337
122.319046411362,-327.902696772128
122.504546936705,-329.497180500644
122.690047462048,-330.012142774343
122.875547987392,-327.821168791538
123.061048512735,-328.052030387309
123.246549038078,-329.126557863492
123.432049563422,-328.394553851033
123.617550088765,-327.586686123402
123.803050614108,-328.125817910571
123.988551139451,-327.712695233571
124.174051664795,-327.929602207686
124.359552190138,-326.727950769281
124.545052715481,-330.497522902691
124.730553240825,-329.901116961918
124.916053766168,-330.310193308152
125.101554291511,-333.474884941563
125.287054816854,-329.041720978714
125.472555342198,-331.574859079447
125.658055867541,-328.123833885937
125.843556392884,-330.578396132979
126.029056918228,-330.253141927112
126.214557443571,-327.50040946501
126.400057968914,-330.555518058305
126.585558494257,-331.017934824905
126.771059019601,-328.860044414886
126.956559544944,-329.218623602896
127.142060070287,-328.477863777233
127.327560595631,-327.23844873429
127.513061120974,-330.128767186891
127.698561646317,-328.290376345215
127.88406217166,-331.048333264878
128.069562697004,-328.741883383133
128.255063222347,-330.608017697337
128.44056374769,-330.709354711108
128.626064273034,-328.709173100736
128.811564798377,-330.458007871511
128.99706532372,-328.749698642177
129.182565849063,-327.198970910465
129.368066374407,-326.793955625104
129.55356689975,-328.116937598004
129.739067425093,-329.073411444998
129.924567950437,-332.184450835578
130.11006847578,-329.674124776857
130.295569001123,-329.975921027642
130.481069526466,-331.059014831613
130.66657005181,-329.807423730583
130.852070577153,-327.167845099508
131.037571102496,-329.149463743696
131.22307162784,-332.068785968275
131.408572153183,-326.769490609711
131.594072678526,-329.43756658144
131.779573203869,-328.443092221963
131.965073729213,-329.743349527445
132.150574254556,-330.303468336074
132.336074779899,-331.203083163543
132.521575305243,-330.259114602844
132.707075830586,-327.863529215716
132.892576355929,-333.740157303956
133.078076881272,-326.840434286656
133.263577406616,-332.221055111813
133.449077931959,-330.247454689867
133.634578457302,-330.811113217013
133.820078982646,-327.667562665836
134.005579507989,-327.148696561903
134.191080033332,-330.727895624354
134.376580558675,-328.503023180336
134.562081084019,-329.295429385406
134.747581609362,-330.037428000527
134.933082134705,-329.864504619186
135.118582660049,-329.444013537079
135.304083185392,-328.904035318772
135.489583710735,-329.994190288212
135.675084236078,-329.994887781961
135.860584761422,-331.611140781088
136.046085286765,-330.009386112972
136.231585812108,-330.575439257565
136.417086337452,-327.350441529702
136.602586862795,-329.739565972696
136.788087388138,-332.11378805212
136.973587913481,-330.000908319808
137.159088438825,-327.822014606925
137.344588964168,-329.075316013349
137.530089489511,-332.139928780492
137.715590014855,-329.502159515026
137.901090540198,-329.014223735067
138.086591065541,-330.171419838393
138.272091590884,-330.062019977753
138.457592116228,-331.3824730268
138.643092641571,-328.52055267897
138.828593166914,-330.478426993689
139.014093692258,-326.728279543634
139.199594217601,-328.733266944364
139.385094742944,-327.941758814137
139.570595268287,-329.506209171573
139.756095793631,-331.075030695199
139.941596318974,-329.311938262151
140.127096844317,-331.422926644672
140.31259736966,-329.855375810055
140.498097895004,-332.089639470365
140.683598420347,-327.482184414318
140.86909894569,-329.88120582818
141.054599471034,-331.324296008843
141.240099996377,-327.774979260664
141.42560052172,-329.662276532969
141.611101047063,-328.405545748834
141.796601572407,-331.603162434096
141.98210209775,-327.071410685681
142.167602623093,-329.906165105076
142.353103148437,-327.747037016438
142.53860367378,-330.000297160059
142.724104199123,-329.315516015268
142.909604724467,-328.679315015341
143.09510524981,-327.433471437788
143.280605775153,-328.208242237856
143.466106300496,-327.944368234295
143.65160682584,-329.775892238027
143.837107351183,-328.732223688239
144.022607876526,-328.393196892791
144.208108401869,-330.204784495341
144.393608927213,-329.111733565877
144.579109452556,-328.781496699537
144.764609977899,-329.294353283094
144.950110503243,-330.453354092629
145.135611028586,-330.577747921095
145.321111553929,-329.189262573583
145.506612079272,-328.999326659078
145.692112604616,-330.044477879527
145.877613129959,-329.676230918418
146.063113655302,-332.836222831887
146.248614180646,-330.884637990511
146.434114705989,-331.684385115369
146.619615231332,-331.179070432012
146.805115756675,-330.750213843676
146.990616282019,-328.423768378204
147.176116807362,-329.981996812542
147.361617332705,-330.384129601767
147.547117858049,-330.74075206733
147.732618383392,-329.826318925186
147.918118908735,-329.751041815712
148.103619434078,-329.811686302822
148.289119959422,-328.884239760347
148.474620484765,-331.071942907822
148.660121010108,-329.267045802192
148.845621535452,-329.989822601881
149.031122060795,-329.631430561973
149.216622586138,-326.34870626036
149.402123111481,-328.731673634551
149.587623636825,-329.824917207491
149.773124162168,-329.270558136283
149.958624687511,-328.878615406706
150.144125212855,-329.208360390656
150.329625738198,-328.064590972241
150.515126263541,-329.201284586387
150.700626788884,-329.711934632982
150.886127314228,-327.923586004075
151.071627839571,-330.989042406345
151.257128364914,-329.149721674708
151.442628890258,-327.485424546669
151.628129415601,-329.945644032967
151.813629940944,-330.880152205476
151.999130466287,-331.876522512092
152.184630991631,-329.723786200244
152.370131516974,-332.304903688016
152.555632042317,-330.701280710147
152.741132567661,-331.108177189313
152.926633093004,-330.755021957474
153.112133618347,-330.672526339316
153.29763414369,-328.551357598664
153.483134669034,-328.703621509666
153.668635194377,-329.776939051684
153.85413571972,-326.794870193635
154.039636245064,-326.985423036692
154.225136770407,-326.764154619455
154.41063729575,-327.66781778052
154.596137821093,-328.366197884746
154.781638346437,-330.207552880376
154.96713887178,-329.025307567994
155.152639397123,-328.609514634976
155.338139922467,-329.576307354133
155.52364044781,-330.289390489078
155.709140973153,-327.403908992381
155.894641498496,-331.063793875032
156.08014202384,-331.909202300665
156.265642549183,-328.088612407536
156.451143074526,-330.187815883481
156.63664359987,-327.475680882418
156.822144125213,-329.744902972914
157.007644650556,-325.529721866069
157.193145175899,-327.955782232481
157.378645701243,-328.417145304397
157.564146226586,-329.582885184178
157.749646751929,-331.861469322923
157.935147277273,-330.843465505309
158.120647802616,-330.601046799888
158.306148327959,-333.919709746584
158.491648853302,-329.039334684547
158.677149378646,-328.987841536125
158.862649903989,-331.269300866473
159.048150429332,-330.082306086987
159.233650954676,-328.901290648979
159.419151480019,-329.388951652069
159.604652005362,-331.414499418554
159.790152530705,-328.173697264723
159.975653056049,-328.329257881833
160.161153581392,-327.683515401187
160.346654106735,-329.70652322865
160.532154632079,-327.879614842354
160.717655157422,-327.259633523352
160.903155682765,-329.453937701948
161.088656208108,-330.764160893395
161.274156733452,-327.408469567598
161.459657258795,-328.159567334506
161.645157784138,-331.580199455328
161.830658309481,-329.395505543935
162.016158834825,-328.723484042985
162.201659360168,-330.756952133919
162.387159885511,-328.663842844998
162.572660410855,-329.578958908845
162.758160936198,-330.633370813629
162.943661461541,-329.683204672263
163.129161986884,-334.093598839725
163.314662512228,-329.964130207804
163.500163037571,-327.023045863573
163.685663562914,-327.01277137066
163.871164088258,-329.400550470567
164.056664613601,-331.191900881465
164.242165138944,-329.254480227623
164.427665664288,-333.188123851388
164.613166189631,-330.29799752737
164.798666714974,-330.777337005399
164.984167240317,-331.619823009196
165.169667765661,-327.675474603885
165.355168291004,-328.155039876181
165.540668816347,-328.599000949874
165.72616934169,-330.440210639541
165.911669867034,-330.879450676054
166.097170392377,-328.045726727357
166.28267091772,-331.114462291943
166.468171443064,-331.029991916167
166.653671968407,-329.535273256481
166.83917249375,-330.408338840751
167.024673019093,-327.518206673408
167.210173544437,-328.585832730902
167.39567406978,-329.163932487928
167.581174595123,-327.092465305372
167.766675120467,-329.747535164227
167.95217564581,-330.565642125836
168.137676171153,-330.292330798528
168.323176696496,-330.453931057878
168.50867722184,-327.234342765893
168.694177747183,-330.090286525841
168.879678272526,-330.170205411205
169.06517879787,-327.844175889008
169.250679323213,-329.837643782365
169.436179848556,-328.2931812636
169.621680373899,-328.333330775671
169.807180899243,-329.711087140951
169.992681424586,-327.456567198526
170.178181949929,-330.150307841681
170.363682475273,-327.980587158461
170.549183000616,-327.542764550749
170.734683525959,-328.197971437449
170.920184051302,-330.020048988466
171.105684576646,-328.445824585462
171.291185101989,-327.791663531157
171.476685627332,-330.518903740718
171.662186152676,-331.762526647667
171.847686678019,-327.979141135095
172.033187203362,-329.176648543072
172.218687728705,-329.69678643107
172.404188254049,-330.925088277713
172.589688779392,-330.678270813163
172.775189304735,-329.132789090862
172.960689830079,-330.311459247283
173.146190355422,-328.677479825364
173.331690880765,-329.534584570072
173.517191406108,-331.479564083604
173.702691931452,-330.51345961296
173.888192456795,-327.39151865911
174.073692982138,-327.924186118366
174.259193507482,-330.206386238997
174.444694032825,-329.79346233806
174.630194558168,-328.04438449208
174.815695083511,-328.398627271515
175.001195608855,-328.084848026326
175.186696134198,-330.511758187057
175.372196659541,-329.79745979467
175.557697184885,-329.584037580224
175.743197710228,-329.644574609421
175.928698235571,-329.781990103658
176.114198760914,-332.443727114587
176.299699286258,-330.105405067101
176.485199811601,-329.697185864784
176.670700336944,-329.442477679362
176.856200862288,-328.613065826141
177.041701387631,-328.99658893738
177.227201912974,-327.532859460822
177.412702438317,-329.669460475416
177.598202963661,-330.501979289879
177.783703489004,-328.176231629227
177.969204014347,-330.781959492493
178.154704539691,-330.183101910559
178.340205065034,-331.429276013566
178.525705590377,-332.436836831023
178.71120611572,-328.831935507909
178.896706641064,-327.805432343889
179.082207166407,-327.490766870749
179.26770769175,-328.218743033746
179.453208217094,-329.011441846736
179.638708742437,-328.417778210223
179.82420926778,-329.872031287614
180.009709793123,-329.35999869994
180.195210318467,-332.123225434516
180.38071084381,-328.383228718724
180.566211369153,-329.335087342142
180.751711894497,-327.350299246142
180.93721241984,-331.30108854431
181.122712945183,-327.782936010806
181.308213470526,-330.69217217354
181.49371399587,-327.694585884735
181.679214521213,-329.762316902948
181.864715046556,-329.994974976557
182.0502155719,-332.193898522952
182.235716097243,-328.58480422978
182.421216622586,-327.049627100616
182.606717147929,-332.564456402919
182.792217673273,-329.898312602576
182.977718198616,-328.013846747385
183.163218723959,-327.601032697524
183.348719249303,-327.122493171841
183.534219774646,-329.165957261767
183.719720299989,-327.828257587871
183.905220825332,-328.947260248
184.090721350676,-329.972926985445
184.276221876019,-330.038308609811
184.461722401362,-327.194301519892
184.647222926706,-332.595210179653
184.832723452049,-327.335237654907
185.018223977392,-328.931669120898
185.203724502735,-328.896589259421
185.389225028079,-330.33893174251
185.574725553422,-328.395157079705
185.760226078765,-329.862040908913
185.945726604109,-329.453586484958
186.131227129452,-328.124202279128
186.316727654795,-331.10718438504
186.502228180138,-327.371157886612
186.687728705482,-327.734972228033
186.873229230825,-330.147150430987
187.058729756168,-332.888533869349
187.244230281512,-328.929758274283
187.429730806855,-328.896318426281
187.615231332198,-330.150764131327
187.800731857541,-332.249316612491
187.986232382885,-330.776371359616
188.171732908228,-328.912428485629
188.357233433571,-330.0074946555
188.542733958915,-327.518507951646
188.728234484258,-330.905664500873
188.913735009601,-329.111093270626
189.099235534944,-328.775393337713
189.284736060288,-327.098191923763
189.470236585631,-330.249395836072
189.655737110974,-329.18477419028
189.841237636318,-327.693559208099
190.026738161661,-329.472438340571
190.212238687004,-331.115302462771
190.397739212347,-330.04858088697
190.583239737691,-329.686127246276
190.768740263034,-329.532467609358
190.954240788377,-329.211592321291
191.139741313721,-330.022956577275
191.325241839064,-328.401073158966
191.510742364407,-331.64592650323
191.69624288975,-330.585383014524
191.881743415094,-329.46568855588
192.067243940437,-330.275779603171
192.25274446578,-328.76612703902
192.438244991123,-328.099328120807
192.623745516467,-333.778563040942
192.80924604181,-331.06631788229
192.994746567153,-326.347702826774
193.180247092497,-329.277171810405
193.36574761784,-329.486153653225
193.551248143183,-329.512836944476
193.736748668527,-331.431232701582
193.92224919387,-331.148609676417
194.107749719213,-328.191631751367
194.293250244556,-327.620313290314
194.4787507699,-331.097732433833
194.664251295243,-328.237086214769
194.849751820586,-327.709545112036
195.03525234593,-330.279176145808
195.220752871273,-330.84087449145
195.406253396616,-329.278095805834
195.591753921959,-330.168469483576
195.777254447303,-324.497725910027
195.962754972646,-330.214678981953
196.148255497989,-327.929927387935
196.333756023332,-330.480522950757
196.519256548676,-329.390085975743
196.704757074019,-328.857896369551
196.890257599362,-327.9517360722
197.075758124706,-327.365163400709
197.261258650049,-327.701676576241
197.446759175392,-330.157004840321
197.632259700735,-329.843475923107
197.817760226079,-329.188972860443
198.003260751422,-328.509707491767
198.188761276765,-334.924202859086
198.374261802109,-331.0833128866
198.559762327452,-328.600215752781
198.745262852795,-330.07385779005
198.930763378138,-332.545198238302
199.116263903482,-331.016762466958
199.301764428825,-331.463638342182
199.487264954168,-330.282342440015
199.672765479512,-329.882989954132
199.858266004855,-330.826502906756
200.043766530198,-329.111271120949
200.229267055541,-329.534506145715
200.414767580885,-330.353680363822
200.600268106228,-328.6699540036
200.785768631571,-332.224987553691
200.971269156915,-330.454710929744
201.156769682258,-331.162050047202
201.342270207601,-329.354314635182
201.527770732944,-332.849325758156
201.713271258288,-329.834443682282
201.898771783631,-329.14914079081
202.084272308974,-327.717698894203
202.269772834318,-329.916000741569
202.455273359661,-331.01754860145
202.640773885004,-330.13025117797
202.826274410347,-328.628379716184
203.011774935691,-328.707641276405
203.197275461034,-328.729746958877
203.382775986377,-331.641035556887
203.568276511721,-329.629809451057
203.753777037064,-328.424332500621
203.939277562407,-332.851886914202
204.12477808775,-328.446862304286
204.310278613094,-330.216502300828
204.495779138437,-328.50957587248
204.68127966378,-327.37181319795
204.866780189124,-330.423417948172
205.052280714467,-329.439167833244
205.23778123981,-329.915401413556
205.423281765153,-329.040697183225
205.608782290497,-327.820739338968
205.79428281584,-326.458515950525
205.979783341183,-332.876666502893
206.165283866527,-327.868309033664
206.35078439187,-330.177326567765
206.536284917213,-329.94318570527
206.721785442556,-331.144290260689
206.9072859679,-327.668787353014
207.092786493243,-332.23234768713
207.278287018586,-329.134847292392
207.46378754393,-332.286769661973
207.649288069273,-329.483517571312
207.834788594616,-331.069932136497
208.020289119959,-328.874672629993
208.205789645303,-330.815534803277
208.391290170646,-329.256394638674
208.576790695989,-332.181059741723
208.762291221333,-328.742536840774
208.947791746676,-328.29332179303
209.133292272019,-329.396918624952
209.318792797362,-329.295355162892
209.504293322706,-328.466516981287
209.689793848049,-330.907291321242
209.875294373392,-331.110114162928
210.060794898736,-332.351393134711
210.246295424079,-328.82487001405
210.431795949422,-329.356271221746
210.617296474765,-331.527942940491
210.802797000109,-327.631361193488
210.988297525452,-327.283609745939
211.173798050795,-329.474845306632
211.359298576139,-329.175955731648
211.544799101482,-328.543253034713
211.730299626825,-333.666887812452
211.915800152168,-330.449092505042
212.101300677512,-331.476619547764
212.286801202855,-329.25803393478
212.472301728198,-327.965190948376
212.657802253542,-329.139248545237
212.843302778885,-330.397463778511
213.028803304228,-328.903772498702
213.214303829571,-329.591977152488
213.399804354915,-330.083636098161
213.585304880258,-329.678824495574
213.770805405601,-328.428707529352
213.956305930945,-329.904115256949
214.141806456288,-328.364618556662
214.327306981631,-328.861821970421
214.512807506974,-329.087919538753
214.698308032318,-327.070711615864
214.883808557661,-328.568041849944
215.069309083004,-330.393447800894
215.254809608348,-327.72674072511
215.440310133691,-330.30307341773
215.625810659034,-328.537545383666
215.811311184377,-330.422167058431
215.996811709721,-329.246422758407
216.182312235064,-333.094336545632
216.367812760407,-329.633017180591
216.553313285751,-332.220763961421
216.738813811094,-331.04389035419
216.924314336437,-328.628888988246
217.10981486178,-329.495936638451
217.295315387124,-326.679483275052
217.480815912467,-330.99970945619
217.66631643781,-331.35376398278
217.851816963154,-329.05335844294
218.037317488497,-331.387636837974
218.22281801384,-330.969593724965
218.408318539183,-331.049389124431
218.593819064527,-329.300841768479
218.77931958987,-328.469507677317
218.964820115213,-328.653788700389
219.150320640556,-331.366181274495
219.3358211659,-331.461926740452
219.521321691243,-329.952770841942
219.706822216586,-330.329315423301
219.89232274193,-328.313578247673
220.077823267273,-328.952203985971
220.263323792616,-328.802994603962
220.448824317959,-319.908685969515
220.634324843303,-328.748990290274
220.819825368646,-331.661598001102
221.005325893989,-330.574915466721
221.190826419333,-330.271613162285
221.376326944676,-329.836834789289
221.561827470019,-330.009036185905
221.747327995362,-329.294874611419
221.932828520706,-330.10851145959
222.118329046049,-330.986434523929
222.303829571392,-331.896005722664
222.489330096736,-329.455720686481
222.674830622079,-330.262947297731
222.860331147422,-329.689219399904
223.045831672765,-330.549560151207
223.231332198109,-329.616287527906
223.416832723452,-329.545122232748
223.602333248795,-327.961852324808
223.787833774139,-329.615094321288
223.973334299482,-327.917916549855
224.158834824825,-330.289556703486
224.344335350168,-328.453451115135
224.529835875512,-328.111572438557
224.715336400855,-328.769105391313
224.900836926198,-330.737349202942
225.086337451542,-327.719484778229
225.271837976885,-331.987134695446
225.457338502228,-330.303117295773
225.642839027571,-331.330528644829
225.828339552915,-331.433981931899
226.013840078258,-329.767896588679
226.199340603601,-329.943409992705
226.384841128945,-328.415518932129
226.570341654288,-328.037870062573
226.755842179631,-329.422293308934
226.941342704974,-328.280675823654
227.126843230318,-331.261112460764
227.312343755661,-329.934759447887
227.497844281004,-330.540390360162
227.683344806348,-330.148166480324
227.868845331691,-328.394910594116
228.054345857034,-330.186910130293
228.239846382377,-328.736591447505
228.425346907721,-328.943162583896
228.610847433064,-331.976504569688
228.796347958407,-329.930666377073
228.981848483751,-328.030082452362
229.167349009094,-327.576348975477
229.352849534437,-330.322534353744
229.53835005978,-331.309864414677
229.723850585124,-328.684365790076
229.909351110467,-332.631248394826
230.09485163581,-329.38221329988
230.280352161154,-333.038287768428
230.465852686497,-327.229864322049
230.65135321184,-330.2853447002
230.836853737183,-329.296971384076
231.022354262527,-328.645434480641
231.20785478787,-329.545596370492
231.393355313213,-328.707471107048
231.578855838557,-329.23287932073
231.7643563639,-332.606182747021
231.949856889243,-330.298424126916
232.135357414586,-329.306078811602
232.32085793993,-329.984654585446
232.506358465273,-329.31210877762
232.691858990616,-330.055936592322
232.87735951596,-328.83763251187
233.062860041303,-329.552235241248
233.248360566646,-328.165108814364
233.433861091989,-328.658654987634
233.619361617333,-329.93810243979
233.804862142676,-329.559595622075
233.990362668019,-332.78292899949
234.175863193362,-330.313265021193
234.361363718706,-329.427797145234
234.546864244049,-327.906363085198
234.732364769392,-330.957677799641
234.917865294736,-326.539575899081
235.103365820079,-330.904856149069
235.288866345422,-327.928502311422
235.474366870766,-329.190104662114
235.659867396109,-329.396647367949
235.845367921452,-329.264730317977
236.030868446795,-329.452468072153
236.216368972139,-329.681944411855
236.401869497482,-328.9011112818
236.587370022825,-327.977599590286
236.772870548169,-332.370180947371
236.958371073512,-331.984454341686
237.143871598855,-328.524958726727
237.329372124198,-329.554224763234
237.514872649542,-328.499944504749
237.700373174885,-327.831980174083
237.885873700228,-330.33589090887
238.071374225571,-329.050936208656
238.256874750915,-331.295004581125
238.442375276258,-328.697679375333
238.627875801601,-329.449697332957
238.813376326945,-329.397848528465
238.998876852288,-327.829958664865
239.184377377631,-329.640235712956
239.369877902975,-330.735204959102
239.555378428318,-328.034761399881
239.740878953661,-328.330240771314
239.926379479004,-330.605665644424
240.111880004348,-332.00905656601
240.297380529691,-332.245629658475
240.482881055034,-332.461918438031
240.668381580378,-329.608617252649
240.853882105721,-329.999061461378
241.039382631064,-328.657204797768
241.224883156407,-329.160055431243
241.410383681751,-329.985681579033
241.595884207094,-327.361771637208
241.781384732437,-327.225638731864
241.96688525778,-330.326891136564
242.152385783124,-330.154060725552
242.337886308467,-330.393934986573
242.52338683381,-330.692657504201
242.708887359154,-331.80966072696
242.894387884497,-329.559522752954
243.07988840984,-332.407418028621
243.265388935183,-329.572808357262
243.450889460527,-330.374113210115
243.63638998587,-329.265820413634
243.821890511213,-330.079360935719
244.007391036557,-328.125732862351
244.1928915619,-329.779201315881
244.378392087243,-329.741638390813
244.563892612587,-330.044235349908
244.74939313793,-328.523074900451
244.934893663273,-329.727829543263
245.120394188616,-329.292869441436
245.30589471396,-331.138318847592
245.491395239303,-329.627673114823
245.676895764646,-330.028565809651
245.86239628999,-329.917691312256
246.047896815333,-327.949547546775
246.233397340676,-326.468369997336
246.418897866019,-329.053386413031
246.604398391363,-329.141603078158
246.789898916706,-327.555039587255
246.975399442049,-329.144688059962
247.160899967392,-329.094315807267
247.346400492736,-328.545867646877
247.531901018079,-327.620193032967
247.717401543422,-330.902050032434
247.902902068766,-327.557616675346
248.088402594109,-328.372900735797
248.273903119452,-328.467879313836
248.459403644796,-328.573034563601
248.644904170139,-327.349694593011
248.830404695482,-327.126089310366
249.015905220825,-327.626634048708
249.201405746169,-331.350720116449
249.386906271512,-329.066871064328
249.572406796855,-327.598998219539
249.757907322198,-330.130788125419
249.943407847542,-332.223913060954
250.128908372885,-328.089083569021
250.314408898228,-328.891076346339
250.499909423572,-330.686877255666
250.685409948915,-328.759264069284
250.870910474258,-329.742146246355
251.056410999601,-329.880392163659
251.241911524945,-329.404784131932
251.427412050288,-328.942050034839
251.612912575631,-329.334689432731
251.798413100975,-330.074113079473
251.983913626318,-331.240160827315
252.169414151661,-329.691470084521
252.354914677004,-331.485752962583
252.540415202348,-327.644498451808
252.725915727691,-330.656102374638
252.911416253034,-328.93977213174
253.096916778378,-332.752348515316
253.282417303721,-332.151159551611
253.467917829064,-330.469174839088
253.653418354407,-331.517267251489
253.838918879751,-328.690068529565
254.024419405094,-328.96905555191
254.209919930437,-328.131747040044
254.395420455781,-329.552836478284
254.580920981124,-330.168996286968
254.766421506467,-328.980944625195
254.95192203181,-329.121562708801
255.137422557154,-329.475722876059
255.322923082497,-330.153693116463
255.50842360784,-327.322130436699
255.693924133184,-328.967525000236
255.879424658527,-329.811013618381


==> data/expected_stage_8_100GBd.csv <==
freqs,PSD
-127.921797569751,-310.046142334442
-127.748014391419,-310.836757765362
-127.574231213088,-308.410214546284
-127.400448034757,-309.977828170975
-127.226664856425,-311.078812348639
-127.052881678094,-308.235073232084
-126.879098499762,-309.898006731608
-126.705315321431,-310.940890026829
-126.5315321431,-308.050475142604
-126.357748964768,-309.112887245754
-126.183965786437,-310.164911638359
-126.010182608105,-313.477667804561
-125.836399429774,-311.949973321014
-125.662616251443,-309.701273224772
-125.488833073111,-310.110992422353
-125.31504989478,-310.189469011223
-125.141266716448,-310.943816332098
-124.967483538117,-307.370067748667
-124.793700359785,-309.902904538491
-124.619917181454,-310.229093148839
-124.446134003123,-308.190849647078
-124.272350824791,-309.888404095829
-124.09856764646,-309.294804435265
-123.924784468128,-309.529522169898
-123.751001289797,-309.78358157911
-123.577218111466,-313.684711042849
-123.403434933134,-309.259516377093
-123.229651754803,-311.940864679695
-123.055868576471,-311.897595690805
-122.88208539814,-310.256611317121
-122.708302219809,-311.732959514258
-122.534519041477,-311.47380093585
-122.360735863146,-310.693533861661
-122.186952684814,-309.824309650028
-122.013169506483,-310.635949475664
-121.839386328152,-309.575971299754
-121.66560314982,-311.998578167123
-121.491819971489,-309.895405259378
-121.318036793157,-310.527372669619
-121.144253614826,-308.241213357123
-120.970470436494,-309.507556909184
-120.796687258163,-308.663252770159
-120.622904079832,-308.764524824556
-120.4491209015,-310.079849557257
-120.275337723169,-310.553802450668
-120.101554544837,-309.847804284298
-119.927771366506,-31.4054012274835
-119.753988188175,-31.5912823928502
-119.580205009843,-32.5325319728505
-119.406421831512,-32.8556127662778
-119.23263865318,-32.6275617275429
-119.058855474849,-30.6921945981065
-118.885072296518,-31.1015830129213
-118.711289118186,-33.5660724796558
-118.537505939855,-32.0167925620425
-118.363722761523,-30.9867050671811
-118.189939583192,-32.094093862312
-118.016156404861,-29.294723322213
-117.842373226529,-30.2344119400559
-117.668590048198,-31.6673047677285
-117.494806869866,-32.295077418777
-117.321023691535,-29.281274957287
-117.147240513203,-32.2779952477559
-116.973457334872,-30.9611462933019
-116.799674156541,-31.3531433593394
-116.625890978209,-30.2022061849448
-116.452107799878,-30.4259886147726
-116.278324621546,-33.9490127414281
-116.104541443215,-30.9150515274436
-115.930758264884,-31.4517525534579
-115.756975086552,-34.0208480777633
-115.583191908221,-29.6372606114203
-115.409408729889,-33.7844662168491
-115.235625551558,-30.4531845017326
-115.061842373227,-29.9227781030339
-114.888059194895,-32.987825429468
-114.714276016564,-31.6679676946466
-114.540492838232,-30.708795710423
-114.366709659901,-30.389955818819
-114.192926481569,-31.7611141232388
-114.019143303238,-29.6739520458632
-113.845360124907,-30.9522217687347
-113.671576946575,-32.9610375307779
-113.497793768244,-31.2019738983037
-113.324010589912,-33.1908504864435
-113.150227411581,-29.0592291589151
-112.97644423325,-33.3409306587458
-112.802661054918,-31.902953562256
-112.628877876587,-33.3835678558604
-112.455094698255,-30.7078199987102
-112.281311519924,-29.09842720516
-112.107528341593,-31.9563007358757
-111.933745163261,-31.0123679407801
-111.75996198493,-36.0584647969395
-111.586178806598,-29.7375404866293
-111.412395628267,-30.2771615236652
-111.238612449936,-31.1692320709224
-111.064829271604,-29.9319916195152
-110.891046093273,-33.4774216710155
-110.717262914941,-30.6380361084702
-110.54347973661,-33.2281567521853
-110.369696558278,-29.9556156695925
-110.195913379947,-31.843161568902
-110.022130201616,-29.9439143333145
-109.848347023284,-31.6051458354835
-109.674563844953,-30.8262522522304
-109.500780666621,-29.6455320140123
-109.32699748829,-33.0895298887582
-109.153214309959,-30.9749240867855
-108.979431131627,-32.1594298799701
-108.805647953296,-33.2263332723458
-108.631864774964,-29.773517769819
-108.458081596633,-29.1434522286893
-108.284298418302,-28.8524654448521
-108.11051523997,-31.0392177751526
-107.936732061639,-33.8570910058983
-107.762948883307,-32.2651345317115
-107.589165704976,-32.1541582086292
-107.415382526645,-32.0937551035445
-107.241599348313,-31.6581869227059
-107.067816169982,-28.4934943074645
-106.89403299165,-29.6882955925288
-106.720249813319,-28.7488430669625
-106.546466634987,-31.7550558670652
-106.372683456656,-29.9928343271094
-106.198900278325,-31.5976827015985
-106.025117099993,-28.5529461165492
-105.851333921662,-31.7132722394441
-105.67755074333,-28.5902789711578
-105.503767564999,-32.0787882428995
-105.329984386668,-29.8774095181877
-105.156201208336,-29.7885429820874
-104.982418030005,-31.3010649762197
-104.808634851673,-30.394013244938
-104.634851673342,-31.4966224461255
-104.461068495011,-29.4981230907991
-104.287285316679,-28.7701047877957
-104.113502138348,-29.5837492400352
-103.939718960016,-29.5407675103528
-103.765935781685,-30.2892249963967
-103.592152603353,-29.2830356345891
-103.418369425022,-32.4976068347299
-103.244586246691,-29.6182663044693
-103.070803068359,-28.5456683221841
-102.897019890028,-30.5451329484242
-102.723236711696,-30.3531602753411
-102.549453533365,-29.0654453940164
-102.375670355034,-28.5833109161088
-102.201887176702,-27.8912023805722
-102.028103998371,-29.1705115241808
-101.854320820039,-32.2517050206469
-101.680537641708,-32.1437781115067
-101.506754463377,-32.1622481009217
-101.332971285045,-34.0358745331739
-101.159188106714,-31.2483453620114
-100.985404928382,-30.6656140596711
-100.811621750051,-31.2957731819376
-100.63783857172,-31.0994948507792
-100.464055393388,-30.1137444557229
-100.290272215057,-32.0602207531749
-100.116489036725,-30.0474765211555
-99.9427058583939,-30.8817785720214
-99.7689226800625,-30.9152997383098
-99.5951395017311,-31.2176985412409
-99.4213563233996,-29.5542395818922
-99.2475731450682,-28.8050370974465
-99.0737899667368,-29.6459593333249
-98.9000067884054,-33.0914042442856
-98.726223610074,-29.0906979874168
-98.5524404317426,-30.7148777433077
-98.3786572534112,-29.8834212654484
-98.2048740750798,-32.9758939459506
-98.0310908967484,-31.1546265032271
-97.857307718417,-31.6221402731024
-97.6835245400855,-30.4830592863093
-97.5097413617541,-31.1233074920139
-97.3359581834227,-30.826026446536
-97.1621750050913,-32.0611926020726
-96.9883918267599,-28.3591403722337
-96.8146086484285,-30.2709394631243
-96.6408254700971,-31.2829436941735
-96.4670422917657,-31.7435941873398
-96.2932591134342,-31.2351434053843
-96.1194759351029,-30.2744304649468
-95.9456927567714,-31.580984264755
-95.77190957844,-34.057082973135
-95.5981264001086,-30.9219550243772
-95.4243432217772,-30.5790106558828
-95.2505600434458,-31.4164160971948
-95.0767768651144,-32.1442428430848
-94.902993686783,-31.6995461708007
-94.7292105084516,-31.3956774048125
-94.5554273301202,-33.1756270015207
-94.3816441517887,-31.5848347117199
-94.2078609734574,-31.980927162533
-94.0340777951259,-31.5278429764899
-93.8602946167945,-30.8284585619886
-93.6865114384631,-31.153362471441
-93.5127282601317,-32.3718527287928
-93.3389450818003,-30.9852574628047
-93.1651619034689,-29.8320542492506
-92.9913787251375,-32.904882201226
-92.817595546806,-32.5107956278508
-92.6438123684746,-32.7342746404819
-92.4700291901432,-31.2269805576061
-92.2962460118118,-36.5277762672223
-92.1224628334804,-32.5520656624306
-91.948679655149,-35.276353706524
-91.7748964768176,-34.4153841407107
-91.6011132984862,-34.3135589226956
-91.4273301201548,-32.0457153855156
-91.2535469418233,-31.8433058208678
-91.0797637634919,-31.7473288073343
-90.9059805851605,-31.6690273606039
-90.7321974068291,-30.752730043659
-90.5584142284977,-32.3925564507183
-90.3846310501663,-30.4087881766251
-90.2108478718349,-32.7462759380699
-90.0370646935035,-30.7475259435418
-89.8632815151721,-31.4611310074909
-89.6894983368407,-34.3370925309781
-89.5157151585093,-31.7124340225218
-89.3419319801778,-31.7821766209631
-89.1681488018464,-32.5425802873527
-88.994365623515,-32.0356332703992
-88.8205824451836,-32.6983204309615
-88.6467992668522,-32.1343888114897
-88.4730160885208,-31.218719463219
-88.2992329101894,-30.3085484204939
-88.125449731858,-32.8776839288852
-87.9516665535266,-30.8723997726661
-87.7778833751952,-34.2153617502931
-87.6041001968638,-31.5116938910234
-87.4303170185323,-32.7170157289662
-87.2565338402009,-32.3014461943228
-87.0827506618695,-33.8965542869664
-86.9089674835381,-32.3206105966645
-86.7351843052067,-31.4827295237773
-86.5614011268753,-29.5526073912809
-86.3876179485439,-31.9280730172658
-86.2138347702125,-31.9810321405725
-86.0400515918811,-31.5061329784644
-85.8662684135496,-32.0894113491716
-85.6924852352182,-31.0454376743032
-85.5187020568868,-29.8482521800117
-85.3449188785554,-30.1247295877709
-85.171135700224,-32.8498710077598
-84.9973525218926,-32.931113665071
-84.8235693435612,-28.7437006271246
-84.6497861652298,-31.1951549682566
-84.4760029868984,-30.3467905869026
-84.302219808567,-30.5872221928518
-84.1284366302356,-30.474586920667
-83.9546534519042,-28.8877485997763
-83.7808702735727,-31.6855113083562
-83.6070870952413,-31.1827773721771
-83.4333039169099,-30.9336209318527
-83.2595207385785,-33.6256489541699
-83.0857375602471,-29.5905627571701
-82.9119543819157,-31.4075601174651
-82.7381712035843,-31.7439144394799
-82.5643880252529,-32.2768477728878
-82.3906048469215,-33.0507828146108
-82.2168216685901,-32.5579535450376
-82.0430384902586,-31.3729593621611
-81.8692553119272,-34.3274338334727
-81.6954721335958,-33.246615251786
-81.5216889552644,-31.2684975335425
-81.347905776933,-34.0149937332736
-81.1741225986016,-29.8266968966541
-81.0003394202702,-33.0514252870857
-80.8265562419388,-32.1856325390522
-80.6527730636074,-31.7526313265392
-80.478989885276,-30.7694940825223
-80.3052067069445,-33.9069215996234
-80.1314235286131,-33.4294637630712
-79.9576403502817,-31.7074018178709
-79.7838571719503,-30.7876136276583
-79.6100739936189,-31.1639053232113
-79.4362908152875,-37.7253895650899
-79.2625076369561,-34.1382680083005
-79.0887244586247,-30.0992532494679
-78.9149412802933,-33.0191000343551
-78.7411581019619,-31.8370584791216
-78.5673749236305,-33.0331541486839
-78.393591745299,-31.4334976955078
-78.2198085669676,-31.5020897286904
-78.0460253886362,-32.3001455971949
-77.8722422103048,-31.068353318007
-77.6984590319734,-31.5851496154477
-77.524675853642,-30.9611311806469
-77.3508926753106,-29.2667728655319
-77.1771094969792,-32.0224749991647
-77.0033263186478,-29.6102117141779
-76.8295431403164,-31.0952902318878
-76.6557599619849,-28.6315066879391
-76.4819767836535,-29.9239400049139
-76.3081936053221,-29.3322119792721
-76.1344104269907,-30.203293267649
-75.9606272486593,-30.486567021875
-75.7868440703279,-28.4937652996978
-75.6130608919965,-30.2293265406498
-75.439277713665,-32.6644312663324
-75.2654945353336,-30.8833125049711
-75.0917113570022,-28.5480689320825
-74.9179281786708,-29.0540942979129
-74.7441450003394,-25.9969981472597
-74.570361822008,-28.4939410883864
-74.3965786436766,-28.048220070708
-74.2227954653452,-26.5434839241417
-74.0490122870138,-26.9621233864177
-73.8752291086824,-28.6620005153743
-73.701445930351,-26.3735821504535
-73.5276627520196,-27.1496387518813
-73.3538795736881,-27.1695549737415
-73.1800963953567,-28.346240574433
-73.0063132170253,-27.7483015260063
-72.8325300386939,-25.8504177268171
-72.6587468603625,-24.5196289453557
-72.4849636820311,-26.8126611004329
-72.3111805036997,-24.2893398784201
-72.1373973253683,-25.8261714007402
-71.9636141470368,-30.3240501301545
-71.7898309687054,-25.8645649759705
-71.616047790374,-27.3313227322622
-71.4422646120426,-28.2589737658526
-71.2684814337112,-28.3221549639051
-71.0946982553798,-27.3783550570467
-70.9209150770484,-28.5712411672236
-70.747131898717,-27.4571067185917
-70.5733487203856,-27.8525258331166
-70.3995655420542,-25.3419865857779
-70.2257823637227,-29.4793082731063
-70.0519991853913,-28.647851828065
-69.8782160070599,-29.0700865915768
-69.7044328287285,-30.0692872777793
-69.5306496503971,-30.7128446866373
-69.3568664720657,-29.0457233355871
-69.1830832937343,-30.5156505469895
-69.0093001154029,-28.9812084404996
-68.8355169370715,-29.7017170727581
-68.6617337587401,-31.8420724713675
-68.4879505804087,-28.2234256246249
-68.3141674020772,-29.7528612637549
-68.1403842237458,-31.4436039444627
-67.9666010454144,-27.7995678326343
-67.792817867083,-29.9441302010298
-67.6190346887516,-28.1651838343789
-67.4452515104202,-31.4141891442301
-67.2714683320888,-30.4760574605423
-67.0976851537574,-28.9742484148422
-66.923901975426,-32.2220024729179
-66.7501187970946,-28.6527471206217
-66.5763356187631,-28.4095151749197
-66.4025524404317,-29.300917441191
-66.2287692621003,-30.327691574417
-66.0549860837689,-30.0596540799798
-65.8812029054375,-30.9112909029471
-65.7074197271061,-30.9791272592282
-65.5336365487747,-27.5057270049722
-65.3598533704433,-27.9401921604288
-65.1860701921119,-29.8534528152723
-65.0122870137805,-29.2126175290838
-64.8385038354491,-28.2487443991842
-64.6647206571176,-28.9360945529866
-64.4909374787862,-29.443847733601
-64.3171543004548,-27.3230501677449
-64.1433711221234,-29.0573196990449
-63.969587943792,-27.2337791452019
-63.7958047654606,-30.5678916175516
-63.6220215871292,-29.3551071589883
-63.4482384087978,-27.9421193794584
-63.2744552304664,-29.077160489571
-63.100672052135,-29.5004450680443
-62.9268888738035,-28.7277264272664
-62.7531056954721,-29.6062983161339
-62.5793225171407,-29.7976494615814
-62.4055393388093,-31.484753827342
-62.2317561604779,-33.1875114982411
-62.0579729821465,-30.1626284185369
-61.8841898038151,-31.6162699054383
-61.7104066254837,-29.1192400865082
-61.5366234471523,-30.1315125433335
-61.3628402688208,-30.2138853462823
-61.1890570904895,-30.703864212539
-61.015273912158,-31.1891116106119
-60.8414907338266,-28.039123586366
-60.6677075554952,-29.6087980629824
-60.4939243771638,-27.8424841857109
-60.3201411988324,-30.7887412984948
-60.146358020501,-31.2745120298596
-59.9725748421696,-31.4601210837785
-59.7987916638382,-30.0240760450985
-59.6250084855068,-30.1646526806112
-59.4512253071753,-27.5300374560138
-59.277442128844,-31.1670217117538
-59.1036589505125,-32.2153617377098
-58.9298757721811,-28.020686211247
-58.7560925938497,-28.9014134433255
-58.5823094155183,-29.8934541493725
-58.4085262371869,-29.5054880214323
-58.2347430588555,-32.0154806310861
-58.0609598805241,-29.8282398452782
-57.8871767021926,-26.8868375789379
-57.7133935238612,-27.1547479687403
-57.5396103455298,-28.6909757354746
-57.3658271671984,-29.7635298209689
-57.192043988867,-30.8768978836542
-57.0182608105356,-31.6700137649433
-56.8444776322042,-28.6842040565519
-56.6706944538728,-29.1918506056216
-56.4969112755414,-29.4160041847924
-56.32312809721,-28.3698052039915
-56.1493449188786,-26.8229730878918
-55.9755617405471,-26.919746268499
-55.8017785622157,-26.8776902009419
-55.6279953838843,-29.223512046973
-55.4542122055529,-28.5436133620741
-55.2804290272215,-27.6537588872218
-55.1066458488901,-28.3189460870176
-54.9328626705587,-29.7254613370939
-54.7590794922273,-27.9464026170004
-54.5852963138959,-28.1814102505634
-54.4115131355645,-29.7271240301062
-54.2377299572331,-25.8350857218669
-54.0639467789016,-28.6331227995219
-53.8901636005702,-28.693704954586
-53.7163804222388,-29.3006407258106
-53.5425972439074,-27.4729145575587
-53.368814065576,-28.880650608971
-53.1950308872446,-25.4644720904801
-53.0212477089132,-30.3000120643556
-52.8474645305818,-29.2033542376043
-52.6736813522503,-30.0718270117879
-52.4998981739189,-31.2937125163752
-52.3261149955875,-30.0556414156291
-52.1523318172561,-26.6738146057767
-51.9785486389247,-29.2038490262975
-51.8047654605933,-29.1739712834523
-51.6309822822619,-30.11724018007
-51.4571991039305,-30.7678780941019
-51.2834159255991,-28.8749700751115
-51.1096327472677,-27.6699051393521
-50.9358495689363,-27.0567417838646
-50.7620663906048,-28.3128390961103
-50.5882832122734,-26.5919136538706
-50.414500033942,-16.8896136454989
-50.2407168556106,-11.2808306690336
-50.0669336772792,-4.23136954651908
-49.8931504989478,-5.43270248272364
-49.7193673206164,-4.04484089554794
-49.545584142285,-1.37466411687478
-49.3718009639536,-3.10899774289643
-49.1980177856222,-3.21505207087232
-49.0242346072908,-1.11195208669666
-48.8504514289593,-4.82277045342818
-48.6766682506279,-2.63707414796244
-48.5028850722965,-3.34477627181954
-48.3291018939651,-1.87587297916866
-48.1553187156337,-4.06275442659759
-47.9815355373023,-3.46252614709763
-47.8077523589709,-2.16298562667632
-47.6339691806395,-2.34842826442943
-47.4601860023081,-5.86685749103282
-47.2864028239766,-3.21312484402803
-47.1126196456452,-4.38752128642344
-46.9388364673138,-2.85986944702144
-46.7650532889824,-6.13289990899588
-46.591270110651,-1.8384447794528
-46.4174869323196,-2.50539863027039
-46.2437037539882,-4.64028852848298
-46.0699205756568,-4.05762339809931
-45.8961373973254,-6.37774252863456
-45.722354218994,-3.92947329671475
-45.5485710406625,-8.13055542130779
-45.3747878623311,-1.98397414577573
-45.2010046839997,-4.16450100425041
-45.0272215056683,-0.452186842416879
-44.8534383273369,-1.82313440432686
-44.6796551490055,-0.591315111950223
-44.5058719706741,-3.25226048533121
-44.3320887923427,-5.91896644402436
-44.1583056140113,-1.7683989007916
-43.9845224356799,-5.33383952333348
-43.8107392573485,-6.34547530568346
-43.636956079017,-5.3955316478565
-43.4631729006856,-5.89121267647971
-43.2893897223542,-1.95765905588394
-43.1156065440228,-1.8293471193181
-42.9418233656914,-0.407523132647952
-42.76804018736,-4.71400953790349
-42.5942570090286,-2.61984323019541
-42.4204738306972,-4.49136329890361
-42.2466906523658,-3.82218689371624
-42.0729074740343,-0.90955466771706
-41.8991242957029,-4.46722879873703
-41.7253411173715,-2.39718317942986
-41.5515579390401,-3.75603519998478
-41.3777747607087,-2.59158531972611
-41.2039915823773,-4.873033588867
-41.0302084040459,-4.5643464918567
-40.8564252257145,-3.38939565234053
-40.6826420473831,-3.987913616466
-40.5088588690517,-5.63810882227342
-40.3350756907203,-2.13530671059731
-40.1612925123888,-4.25809263547134
-39.9875093340574,0
-39.813726155726,-3.37967235809772
-39.6399429773946,-4.97115423986256
-39.4661597990632,-4.90563072423771
-39.2923766207318,-5.38300942144315
-39.1185934424004,-3.68213228753397
-38.944810264069,-3.00770854292536
-38.7710270857376,-6.24000284348551
-38.5972439074062,-7.35393393273216
-38.4234607290747,-2.76389805152603
-38.2496775507433,-2.71848008756962
-38.0758943724119,-3.36357605233461
-37.9021111940805,-5.4136995154908
-37.7283280157491,-5.67711805543607
-37.5545448374177,-6.42423853375456
-37.3807616590863,-5.08488492121523
-37.2069784807549,-4.37024975247471
-37.0331953024235,-3.67311070947513
-36.8594121240921,-4.1113028554571
-36.6856289457606,-2.8747105664747
-36.5118457674292,-2.34935145882272
-36.3380625890978,-4.87995038155165
-36.1642794107664,-4.81529227843932
-35.990496232435,-3.83314675175805
-35.8167130541036,-4.69816361635277
-35.6429298757722,-2.90690714153808
-35.4691466974408,-5.83034053951508
-35.2953635191094,-3.26250501512509
-35.121580340778,-4.52206593767011
-34.9477971624465,-5.07056532127351
-34.7740139841151,-2.69084712565898
-34.6002308057837,-4.35777614732154
-34.4264476274523,-3.22838372810469
-34.2526644491209,-2.71877254468671
-34.0788812707895,-4.91730173244014
-33.9050980924581,-2.86057465988134
-33.7313149141267,-2.14519713915172
-33.5575317357953,-4.01925027571421
-33.3837485574639,-4.27504124180066
-33.2099653791324,-3.98567386477399
-33.036182200801,-6.11776169174529
-32.8623990224696,-3.3106475382518
-32.6886158441382,-3.26092524701863
-32.5148326658068,-2.41977340637901
-32.3410494874754,-4.15998046620228
-32.167266309144,-3.75977060710125
-31.9934831308126,-2.41166887076336
-31.8196999524812,-4.42019096194859
-31.6459167741498,-4.7643484618274
-31.4721335958183,-4.38272497927653
-31.2983504174869,-8.02191849838781
-31.1245672391555,-3.28371604521357
-30.9507840608241,-3.21351497655456
-30.7770008824927,-1.83072139966929
-30.6032177041613,-2.37748572445999
-30.4294345258299,-2.05656273273283
-30.2556513474985,-4.25425150889214
-30.0818681691671,-2.53404462326404
-29.9080849908357,-3.20809441302256
-29.7343018125042,-2.79233737921277
-29.5605186341728,-3.43780826203012
-29.3867354558414,-2.10604557174486
-29.21295227751,-4.87095448163052
-29.0391690991786,-2.67647961082307
-28.8653859208472,-1.9337689159219
-28.6916027425158,-6.13621741556683
-28.5178195641844,-1.40305523818449
-28.344036385853,-1.75729408173828
-28.1702532075216,-2.55497567527043
-27.9964700291901,-4.5696018904968
-27.8226868508587,-3.9003116712272
-27.6489036725273,-3.27329603534433
-27.4751204941959,-3.92278721227066
-27.3013373158645,-2.99780465652087
-27.1275541375331,-5.35991677429192
-26.9537709592017,-5.57022480147732
-26.7799877808703,-6.0768779823304
-26.6062046025389,-4.28792421010911
-26.4324214242075,-4.35881955644963
-26.258638245876,-7.00273464689378
-26.0848550675446,-4.8903789682343
-25.9110718892132,-3.0642753584397
-25.7372887108818,-7.16390719485429
-25.5635055325504,-2.18286670411985
-25.389722354219,-2.42490136101833
-25.2159391758876,-3.13498064923908
-25.0421559975562,-2.73157903105708
-24.8683728192248,-4.56976262357279
-24.6945896408934,-3.80446767756129
-24.5208064625619,-2.64047517702319
-24.3470232842305,-4.43313941435339
-24.1732401058991,-2.13590555783564
-23.9994569275677,-4.33468744236482
-23.8256737492363,-3.3399300164354
-23.6518905709049,-1.97176156143577
-23.4781073925735,-3.92961052475337
-23.3043242142421,-4.0140696783584
-23.1305410359107,-4.36055574582534
-22.9567578575793,-5.24332775637001
-22.7829746792478,-5.36038427387045
-22.6091915009164,-3.97859248934017
-22.435408322585,-4.55648546428682
-22.2616251442536,-2.88419145431318
-22.0878419659222,-3.00473861776729
-21.9140587875908,-2.82106919110004
-21.7402756092594,-3.58938178612368
-21.566492430928,-2.65537041872913
-21.3927092525966,-2.49945075173444
-21.2189260742652,-4.12327007794784
-21.0451428959337,-3.14435000869017
-20.8713597176023,-4.27223306437813
-20.6975765392709,-1.68406145934894
-20.5237933609395,-3.44570214431278
-20.3500101826081,-3.18326263013488
-20.1762270042767,-4.76639201698735
-20.0024438259453,-3.41179666474484
-19.8286606476139,-4.52183979966139
-19.6548774692825,-1.72502471257927
-19.4810942909511,-1.9656298362984
-19.3073111126196,-1.08062980593192
-19.1335279342882,-2.60338944945302
-18.9597447559568,-1.20620979529998
-18.7859615776254,-6.27862813552919
-18.612178399294,-4.45038892562258
-18.4383952209626,-5.08416628425277
-18.2646120426312,-3.44459380912193
-18.0908288642998,-2.88919914953354
-17.9170456859684,-2.24695950283188
-17.743262507637,-5.15171740868914
-17.5694793293056,-1.81697339125429
-17.3956961509741,-2.87014078224827
-17.2219129726427,-4.7626423409115
-17.0481297943113,-5.07300613564945
-16.8743466159799,-2.1939582231949
-16.7005634376485,-1.64463943827239
-16.5267802593171,-2.75934165726356
-16.3529970809857,-3.57210867058848
-16.1792139026543,-2.70061362527557
-16.0054307243229,-3.09856451261464
-15.8316475459914,-1.90747498111168
-15.65786436766,-1.42964859904831
-15.4840811893286,-2.97527758728985
-15.3102980109972,-3.50153784148404
-15.1365148326658,-1.0643870262698
-14.9627316543344,-3.08547021650321
-14.788948476003,-5.59372245900921
-14.6151652976716,-3.66401837397646
-14.4413821193402,-3.65017315661667
-14.2675989410088,-2.24085314544958
-14.0938157626773,-3.07182507754641
-13.9200325843459,-5.72911208125083
-13.7462494060145,-4.21752602817557
-13.5724662276831,-2.56132868115482
-13.3986830493517,-2.09331629655837
-13.2248998710203,-1.0044552804505
-13.0511166926889,-2.94187110849153
-12.8773335143575,-2.60848971118135
-12.7035503360261,-4.91398361013322
-12.5297671576947,-2.27792263268901
-12.3559839793632,-3.74656036097127
-12.1822008010318,-4.00516800025704
-12.0084176227004,-1.97707063970266
-11.834634444369,-4.59983581927028
-11.6608512660376,-5.40762544639269
-11.4870680877062,-3.07504307750423
-11.3132849093748,-3.78333709653798
-11.1395017310434,-3.81546168794291
-10.965718552712,-4.89626582657341
-10.7919353743806,-3.71963656340327
-10.6181521960491,-3.96785518083686
-10.4443690177177,-4.47431189536286
-10.2705858393863,-5.8541550054169
-10.0968026610549,-6.60353825841256
-9.92301948272351,-3.03192841458825
-9.7492363043921,-4.61917355808174
-9.57545312606069,-3.95580708495585
-9.40166994772928,-5.48739150434925
-9.22788676939787,-3.13636273135269
-9.05410359106646,-3.24102188581205
-8.88032041273505,-6.29068873722309
-8.70653723440364,-1.89284000826048
-8.53275405607223,-2.88117546335897
-8.35897087774082,-1.54663823403514
-8.18518769940941,-3.37373078474651
-8.011404521078,-7.71746031181561
-7.83762134274659,-5.819423664173
-7.66383816441518,-5.10411153448257
-7.49005498608377,-3.9411933762168
-7.31627180775236,-3.21214469601296
-7.14248862942095,-4.32788151341421
-6.96870545108954,-2.59965412842149
-6.79492227275813,-4.23987574528557
-6.62113909442672,-4.40994728466326
-6.44735591609531,-2.05904689722018
-6.2735727377639,-2.80770394341467
-6.09978955943249,-3.83120254105758
-5.92600638110108,-1.97844926599666
-5.75222320276967,-5.4004343028744
-5.57844002443826,-1.12153601174977
-5.40465684610685,-6.62935777091482
-5.23087366777544,-2.36234744027672
-5.05709048944403,-2.22772560569641
-4.88330731111262,-1.54382925739763
-4.70952413278121,-5.6289884563854
-4.5357409544498,-4.54188483895322
-4.36195777611839,-1.30370193610729
-4.18817459778698,-3.92470681972202
-4.01439141945557,-3.25592394006856
-3.84060824112416,-4.92688385594357
-3.66682506279275,-6.41477630945445
-3.49304188446134,-6.45374552136613
-3.31925870612993,-3.3694306853243
-3.14547552779852,-5.60520620056454
-2.97169234946711,-5.04989006023223
-2.7979091711357,-1.8201314220689
-2.62412599280429,-3.84184704654757
-2.45034281447288,-1.37351522447068
-2.27655963614147,-4.60588332034145
-2.10277645781006,-2.37998526130824
-1.92899327947865,-2.34413543465925
-1.75521010114724,-6.7960494358186
-1.58142692281583,-3.20843136273291
-1.40764374448442,-2.65194778621466
-1.23386056615301,-1.87549124253438
-1.0600773878216,-2.25784689998237
-0.88629420949019,-4.29461148424029
-0.712511031158778,-3.88238529779879
-0.53872785282737,-1.80647785336841
-0.364944674495959,-1.18043712895361
-0.191161496164549,-3.27777560847557
-0.0173783178331429,-3.96945389648917
0.156404860498264,-2.20064010841216
0.330188038829674,-5.42941477467456
0.503971217161082,-3.32691278569362
0.677754395492493,-4.06106827649603
0.851537573823904,-2.89943849781847
1.02532075215531,-1.29178340217311
1.19910393048672,-4.06490587380679
1.37288710881813,-6.511850811573
1.54667028714954,-3.23548134198954
1.72045346548095,-4.6354695899586
1.89423664381236,-3.66068876431807
2.06801982214377,-3.28019581146417
2.24180300047518,-1.43170175262031
2.41558617880659,-3.80296892714975
2.589369357138,-2.89560030838922
2.76315253546941,-3.23526087380979
2.93693571380082,-2.84308021018543
3.11071889213223,-4.02167657431993
3.28450207046364,-1.3002732662198
3.45828524879505,-2.88507193574722
3.63206842712646,-1.95405042718401
3.80585160545787,-4.53832017418861
3.97963478378928,-2.57739005325695
4.15341796212069,-2.34403581951197
4.3272011404521,-3.83112293228079
4.50098431878351,-2.94935131538716
4.67476749711492,-4.17295067593683
4.84855067544633,-2.84215858861558
5.02233385377774,-2.71687492463502
5.19611703210915,-1.79559285076346
5.36990021044056,-3.39830446084551
5.54368338877197,-2.63695046111634
5.71746656710338,-3.90528444730458
5.89124974543479,-3.46182059275992
6.0650329237662,-2.82782111740363
6.23881610209761,-7.43893990046766
6.41259928042902,-5.79143141813373
6.58638245876043,-2.62471499072288
6.76016563709184,-5.68584803393236
6.93394881542325,-5.28314320300628
7.10773199375466,-5.89604071306464
7.28151517208607,-1.64078883593993
7.45529835041748,-2.52047907558551
7.62908152874889,-3.10559257095269
7.8028647070803,-1.59818242326129
7.97664788541171,-1.05977148486588
8.15043106374312,-2.75355116761216
8.32421424207453,-4.43686468076076
8.49799742040594,-5.21883920647639
8.67178059873735,-3.08124243686366
8.84556377706876,-3.08085840679416
9.01934695540017,-3.49695554947155
9.19313013373158,-2.04030979504248
9.36691331206299,-1.97496947675124
9.5406964903944,-5.3524941059258
9.71447966872581,-2.69426581144994
9.88826284705722,-3.08613109868938
10.0620460253886,-3.35700402760445
10.23582920372,-3.87711446659765
10.4096123820515,-2.1766920861248
10.5833955603829,-5.57202604089061
10.7571787387143,-2.4228710660857
10.9309619170457,-3.78196771155984
11.1047450953771,-5.80603543364654
11.2785282737085,-2.96379613595767
11.4523114520399,-2.19531709538879
11.6260946303713,-1.43017186681915
11.7998778087027,-2.82742339989147
11.9736609870341,-4.2185211092682
12.1474441653656,-3.08841492325145
12.321227343697,-3.48809403954081
12.4950105220284,-3.21432071752808
12.6687937003598,-1.70790672718272
12.8425768786912,-3.40325218590975
13.0163600570226,-4.44735270827293
13.190143235354,-2.28201490311622
13.3639264136854,-3.6680381754949
13.5377095920168,-3.79453560977196
13.7114927703482,-3.2015284050153
13.8852759486797,-3.24097001621662
14.0590591270111,-4.13324420420223
14.2328423053425,-2.44584319397734
14.4066254836739,-4.02151864071905
14.5804086620053,-4.83575868916057
14.7541918403367,-4.89175359662235
14.9279750186681,-2.09708183091486
15.1017581969995,-5.10648394983259
15.2755413753309,-0.99882302253188
15.4493245536623,-0.219006647888023
15.6231077319938,-2.92227632009487
15.7968909103252,-2.4212798062606
15.9706740886566,-1.96970134565902
16.144457266988,-1.57865891777462
16.3182404453194,-3.08419489719985
16.4920236236508,-4.5837874419899
16.6658068019822,-3.86955961680758
16.8395899803136,-5.31868012236703
17.013373158645,-4.14491717269874
17.1871563369764,-5.2006899837841
17.3609395153079,-2.78584972731343
17.5347226936393,-5.79503762478521
17.7085058719707,-3.22734769014238
17.8822890503021,-1.84864912702518
18.0560722286335,-4.13499072792133
18.2298554069649,-2.95347686286155
18.4036385852963,-2.33521978122033
18.5774217636277,-2.66567211383928
18.7512049419591,-4.29627897291962
18.9249881202905,-4.37583333524037
19.0987712986219,-5.06526185834809
19.2725544769534,-2.03860429908181
19.4463376552848,-2.46750620504025
19.6201208336162,-3.75199324033804
19.7939040119476,-5.17104445418414
19.967687190279,-3.64820972011745
20.1414703686104,-1.87517755029998
20.3152535469418,-3.31687545081193
20.4890367252732,-3.15199544594751
20.6628199036046,-3.48224709741763
20.836603081936,-2.47683914812764
21.0103862602675,-2.28302189128522
21.1841694385989,-3.09532872353439
21.3579526169303,-2.49905140312542
21.5317357952617,-9.70512184993244
21.7055189735931,-2.75132794554366
21.8793021519245,-4.56378190087753
22.0530853302559,-0.873588439960102
22.2268685085873,-3.35492695588722
22.4006516869187,-3.56633172874427
22.5744348652501,-2.01725657181177
22.7482180435816,-2.76658909820566
22.922001221913,-7.20045119691973
23.0957844002444,-1.69252721708426
23.2695675785758,-4.5825254399666
23.4433507569072,-2.58469839603598
23.6171339352386,-5.29956786068165
23.79091711357,-3.56225069777734
23.9647002919014,-4.63237591199922
24.1384834702328,-4.24000497183363
24.3122666485642,-0.476157480646492
24.4860498268957,-3.89928846588603
24.6598330052271,-4.24205192302173
24.8336161835585,-3.94997510794872
25.0073993618899,-4.45316881932352
25.1811825402213,-2.0298135199122
25.3549657185527,-3.90160733508584
25.5287488968841,-6.27572613781911
25.7025320752155,-2.12178835521404
25.8763152535469,-4.74037474939564
26.0500984318783,-2.86618046047219
26.2238816102098,-1.89354235893585
26.3976647885412,-1.22694016579774
26.5714479668726,-3.62303525669546
26.745231145204,-5.31704601931052
26.9190143235354,-2.90131814687386
27.0927975018668,-3.95474072763353
27.2665806801982,-3.16942168798212
27.4403638585296,-3.21350393094613
27.614147036861,-4.7986498535322
27.7879302151924,-1.18922194237939
27.9617133935239,-3.86260858708921
28.1354965718553,-5.67861489408548
28.3092797501867,-3.56845107414836
28.4830629285181,-5.19657101585233
28.6568461068495,-5.56155570533187
28.8306292851809,-3.15418768010802
29.0044124635123,-3.91684884390327
29.1781956418437,-5.39932295939576
29.3519788201751,-4.11427309205536
29.5257619985065,-2.7581173941372
29.699545176838,-3.46758622171512
29.8733283551694,-2.78068345211716
30.0471115335008,-2.93054642482375
30.2208947118322,-3.07674310497384
30.3946778901636,-4.85651891069158
30.568461068495,-2.71984066969674
30.7422442468264,-4.30028235308478
30.9160274251578,-3.01048102289597
31.0898106034892,-3.09450797095636
31.2635937818206,-4.36003832286144
31.4373769601521,-3.77665495213836
31.6111601384835,-3.52143704395472
31.7849433168149,-2.45447229736189
31.9587264951463,-3.07311055055013
32.1325096734777,-3.89003779755052
32.3062928518091,-2.90631800379121
32.4800760301405,-7.05807694410191
32.6538592084719,-3.87445607092492
32.8276423868033,-3.44187584284157
33.0014255651347,-6.71985367499116
33.1752087434662,-3.46185952061313
33.3489919217976,-2.6130721021058
33.522775100129,-3.25517442806489
33.6965582784604,-4.06505022004811
33.8703414567918,-4.49050544854893
34.0441246351232,-5.80128814857314
34.2179078134546,-4.54682748521415
34.391690991786,-2.85493405228979
34.5654741701174,-3.18305332973431
34.7392573484488,-3.40444925118727
34.9130405267803,-2.16099367152925
35.0868237051117,-3.3776761043131
35.2606068834431,-4.85165219690187
35.4343900617745,-4.60158045300722
35.6081732401059,-1.05980632140741
35.7819564184373,-5.254441260191
35.9557395967687,-1.00277565753242
36.1295227751001,-3.28855449796168
36.3033059534315,-2.497863341471
36.4770891317629,-2.42704943544936
36.6508723100943,-3.73739140553482
36.8246554884258,-1.872620123871
36.9984386667572,-3.02966394631564
37.1722218450886,-3.74110635056689
37.34600502342,-1.1391994476742
37.5197882017514,-1.8536181438772
37.6935713800828,-4.63458210707273
37.8673545584142,-4.73321134690754
38.0411377367456,-4.5621255489017
38.214920915077,-3.50839269743042
38.3887040934084,-1.72135969467202
38.5624872717399,-4.84220866742119
38.7362704500713,-1.42520043679711
38.9100536284027,-0.975847809109553
39.0838368067341,-4.94731699599458
39.2576199850655,-3.59186117023133
39.4314031633969,-3.78091096457329
39.6051863417283,-4.1798583815808
39.7789695200597,-3.42675480967306
39.9527526983911,-4.2933061109147
40.1265358767225,-3.75147023380256
40.300319055054,-2.91702115076538
40.4741022333854,-1.44843782123867
40.6478854117168,-1.44539157869605
40.8216685900482,-2.08389670978846
40.9954517683796,-2.98343677453694
41.169234946711,-3.56801666515179
41.3430181250424,-3.23434238195753
41.5168013033738,-4.16325935250721
41.6905844817052,-0.529194528280399
41.8643676600366,-4.56578235085198
42.0381508383681,-1.81706265478066
42.2119340166995,-6.13921576101154
42.3857171950309,-3.20847771904303
42.5595003733623,-5.46705545270257
42.7332835516937,-3.57430777897359
42.9070667300251,-1.8906843034184
43.0808499083565,-5.62221837014894
43.2546330866879,-2.35666263306058
43.4284162650193,-1.56697153340143
43.6021994433508,-2.36405450773609
43.7759826216822,-3.43757969002475
43.9497658000136,-2.77868011055958
44.123548978345,-2.58422192839724
44.2973321566764,-4.30847587101188
44.4711153350078,-2.94348340061644
44.6448985133392,-6.83619313922746
44.8186816916706,-2.32106101266461
44.992464870002,-3.85278192116911
45.1662480483334,-3.98941343345318
45.3400312266648,-1.66263801823442
45.5138144049963,-0.564107407791411
45.6875975833277,-3.58850934035107
45.8613807616591,-6.87642244191554
46.0351639399905,-4.51570027151658
46.2089471183219,-3.94256597692205
46.3827302966533,-4.68162281930847
46.5565134749847,-3.20445715403922
46.7302966533161,-3.95754652036291
46.9040798316475,-4.38419133597277
47.0778630099789,-4.19125582070872
47.2516461883104,-1.14509564088898
47.4254293666418,-2.45271792062434
47.5992125449732,-4.76739960198196
47.7729957233046,-6.0947866660501
47.946778901636,-2.6110193208079
48.1205620799674,-3.63367085653735
48.2943452582988,-3.99663923463801
48.4681284366302,-3.72369484271722
48.6419116149616,-4.48546051257384
48.815694793293,-4.15737426210063
48.9894779716245,-4.58588704241879
49.1632611499559,-2.19830602797447
49.3370443282873,-3.40045466716539
49.5108275066187,-9.02117335169483
49.6846106849501,-2.14077946619011
49.8583938632815,-3.04183224480549
50.0321770416129,-5.46754203831699
50.2059602199443,-11.7899312935162
50.3797433982757,-15.6456968711628
50.5535265766071,-24.6405281094497
50.7273097549386,-22.8497875265033
50.90109293327,-25.1719192275901
51.0748761116014,-24.5552605802457
51.2486592899328,-23.2539579939807
51.4224424682642,-27.5907898397378
51.5962256465956,-27.5732241511523
51.770008824927,-28.6947258827478
51.9437920032584,-29.6744463419678
52.1175751815898,-28.727911140339
52.2913583599212,-31.1405423309755
52.4651415382527,-30.0199296392143
52.6389247165841,-30.8206844891094
52.8127078949155,-28.4806278023236
52.9864910732469,-30.8498438050427
53.1602742515783,-31.046086175901
53.3340574299097,-29.318938513077
53.5078406082411,-28.7872768477277
53.6816237865725,-29.6095720711837
53.8554069649039,-31.1330164684768
54.0291901432354,-28.0358802478086
54.2029733215668,-30.7538781501318
54.3767564998982,-29.2485657359917
54.5505396782296,-29.7640527062624
54.724322856561,-27.0785861190433
54.8981060348924,-26.4675737211435
55.0718892132238,-30.6743517508753
55.2456723915552,-29.8482874333025
55.4194555698866,-29.4186716396847
55.593238748218,-28.2197542663988
55.7670219265495,-27.6035665918375
55.9408051048809,-28.6441282564847
56.1145882832123,-31.7838705105319
56.2883714615437,-28.6458254501979
56.4621546398751,-29.3143928058185
56.6359378182065,-31.1881088661352
56.8097209965379,-31.0318388018697
56.9835041748693,-30.7241014521006
57.1572873532007,-29.1831554867511
57.3310705315321,-32.0982888482304
57.5048537098635,-31.141439968008
57.678636888195,-32.0648544167147
57.8524200665264,-31.502884416545
58.0262032448578,-27.1961328197408
58.1999864231892,-30.8538235304329
58.3737696015206,-28.3879867045221
58.547552779852,-30.9431410471281
58.7213359581834,-27.4802349453604
58.8951191365148,-29.1488132262366
59.0689023148462,-29.5022275780494
59.2426854931777,-27.1782819921702
59.4164686715091,-26.4167427782065
59.5902518498405,-26.5628584654797
59.7640350281719,-25.8091311183667
59.9378182065033,-25.4262424271685
60.1116013848347,-26.0090986100236
60.2853845631661,-25.2951866388432
60.4591677414975,-25.4913512540536
60.6329509198289,-23.7496895405126
60.8067340981603,-26.7174861116416
60.9805172764917,-26.0952965358176
61.1543004548232,-25.1110804857969
61.3280836331546,-27.0790759909601
61.501866811486,-24.7708242208277
61.6756499898174,-27.4438094317415
61.8494331681488,-23.8269232130349
62.0232163464802,-26.095809278047
62.1969995248116,-27.0367547815577
62.370782703143,-24.8686627659041
62.5445658814744,-28.3556355020942
62.7183490598058,-25.7339401579881
62.8921322381373,-29.2270410338871
63.0659154164687,-30.5700730927905
63.2396985948001,-27.6141338163818
63.4134817731315,-27.8449818551112
63.5872649514629,-27.8561321770443
63.7610481297943,-27.5137906837008
63.9348313081257,-28.0978308254402
64.1086144864571,-30.9398651573522
64.2823976647885,-29.166197562858
64.45618084312,-28.2010431864158
64.6299640214513,-32.1754781805865
64.8037471997828,-28.2841793080117
64.9775303781142,-29.537514727055
65.1513135564456,-32.2289469257932
65.325096734777,-32.5340203583636
65.4988799131084,-32.9167692702252
65.6726630914398,-29.1140470525865
65.8464462697712,-30.1864882693308
66.0202294481026,-28.6648796953502
66.194012626434,-32.262621570907
66.3677958047655,-29.2339394907203
66.5415789830968,-27.231403765047
66.7153621614283,-27.8060453643046
66.8891453397597,-27.3194861747365
67.0629285180911,-30.6773021059962
67.2367116964225,-31.2822758224683
67.4104948747539,-29.3609883157303
67.5842780530853,-27.0796829362778
67.7580612314167,-26.7245156723021
67.9318444097482,-26.4341129655943
68.1056275880796,-27.4826970367243
68.279410766411,-26.0506553375637
68.4531939447424,-25.0381020361865
68.6269771230738,-26.8436549813807
68.8007603014052,-25.6192415396354
68.9745434797366,-27.249131671735
69.148326658068,-24.7795008727536
69.3221098363994,-24.320517447228
69.4958930147308,-25.7443441127473
69.6696761930623,-25.3481147728475
69.8434593713937,-24.132515679312
70.0172425497251,-26.1573115479867
70.1910257280565,-23.1157316602088
70.3648089063879,-24.2642817857676
70.5385920847193,-22.8860894683057
70.7123752630507,-22.9324577265673
70.8861584413821,-25.776738913043
71.0599416197135,-24.4990792009889
71.2337247980449,-22.4774217485663
71.4075079763763,-21.8020945900119
71.5812911547078,-24.8598115880577
71.7550743330392,-23.6218755350218
71.9288575113706,-26.3966792792014
72.102640689702,-23.7713691782725
72.2764238680334,-28.6012178560262
72.4502070463648,-23.7618250718036
72.6239902246962,-25.0661811974789
72.7977734030276,-27.695991314736
72.971556581359,-25.3591338282441
73.1453397596905,-26.9865825613398
73.3191229380219,-26.4966752496043
73.4929061163533,-27.3065394770915
73.6666892946847,-25.8829675051281
73.8404724730161,-28.7673381037502
74.0142556513475,-30.519333454749
74.1880388296789,-28.3458669887765
74.3618220080103,-28.4863025438595
74.5356051863417,-29.5240582082875
74.7093883646731,-28.6360467807332
74.8831715430046,-29.8634037273733
75.056954721336,-30.478125394166
75.2307378996674,-28.9806753614412
75.4045210779988,-30.4238188166685
75.5783042563302,-31.1856239035813
75.7520874346616,-29.6111352457444
75.925870612993,-30.0276124700627
76.0996537913244,-30.1201098838098
76.2734369696558,-31.6275753471229
76.4472201479872,-29.9633595204869
76.6210033263186,-31.0974360168765
76.79478650465,-30.015123512337
76.9685696829815,-31.7082503845853
77.1423528613129,-30.0875727169746
77.3161360396443,-31.7763053529074
77.4899192179757,-30.5446398015205
77.6637023963071,-34.2343244678021
77.8374855746385,-31.5104137767564
78.0112687529699,-28.7008065680071
78.1850519313013,-29.2920288820745
78.3588351096327,-29.3270495438716
78.5326182879641,-30.7714408216481
78.7064014662956,-28.9983185410643
78.880184644627,-29.5140837535047
79.0539678229584,-29.8569931382937
79.2277510012898,-27.7121760160063
79.4015341796212,-29.5535310327449
79.5753173579526,-27.1778683282348
79.749100536284,-26.7777668482512
79.9228837146154,-27.3339667071385
80.0966668929468,-27.0995025661462
80.2704500712782,-29.3986453854886
80.4442332496097,-28.3798024562669
80.6180164279411,-28.4310182044566
80.7917996062725,-30.1613555177177
80.9655827846039,-26.868964478285
81.1393659629353,-26.9013543545916
81.3131491412667,-26.8009257938907
81.4869323195981,-26.2630065561022
81.6607154979295,-29.0285199755646
81.8344986762609,-29.3664262099658
82.0082818545923,-27.684959071824
82.1820650329237,-27.347817386438
82.3558482112552,-30.8428263115881
82.5296313895866,-29.7753978495501
82.703414567918,-30.0342420593526
82.8771977462494,-29.755639344931
83.0509809245808,-30.6737395340016
83.2247641029122,-32.5394379548108
83.3985472812436,-34.0496677465847
83.572330459575,-32.3440929734025
83.7461136379064,-33.0631009691554
83.9198968162378,-30.1365650701085
84.0936799945693,-32.5769451678769
84.2674631729007,-33.4667580641618
84.4412463512321,-31.1549411973339
84.6150295295635,-31.6544291837881
84.7888127078949,-32.6013406549376
84.9625958862263,-34.4251070024275
85.1363790645577,-32.2451352644341
85.3101622428891,-32.1548826677457
85.4839454212205,-35.0887806451845
85.657728599552,-36.4040970800992
85.8315117778834,-32.3341652458195
86.0052949562148,-32.9948258544272
86.1790781345462,-32.8026086974691
86.3528613128776,-31.3712324763941
86.526644491209,-31.7721077662481
86.7004276695404,-32.1631110828534
86.8742108478718,-31.6707169267666
87.0479940262032,-32.5088320072609
87.2217772045346,-30.7478438621863
87.395560382866,-34.217940896225
87.5693435611975,-33.9955348307715
87.7431267395289,-31.8905070195886
87.9169099178603,-32.0302760186482
88.0906930961917,-32.6739656926348
88.2644762745231,-32.2650587506782
88.4382594528545,-32.0860223583942
88.6120426311859,-33.3610395448958
88.7858258095173,-31.2644684921939
88.9596089878488,-32.788222460789
89.1333921661802,-30.9052911873817
89.3071753445116,-32.0162050441989
89.480958522843,-31.5728820757912
89.6547417011744,-30.5392816894314
89.8285248795058,-31.7780858514898
90.0023080578372,-32.8280966806979
90.1760912361686,-31.8965193462798
90.3498744145,-29.6436504965059
90.5236575928315,-31.2132303391413
90.6974407711629,-31.3944372621889
90.8712239494943,-30.8016437613821
91.0450071278257,-31.544395815038
91.2187903061571,-31.4853945237055
91.3925734844885,-33.9379085938054
91.5663566628199,-27.1901929299661
91.7401398411513,-28.4843940442464
91.9139230194827,-31.7489193489547
92.0877061978141,-30.0454725305227
92.2614893761455,-30.2922616026701
92.435272554477,-30.7769155949893
92.6090557328084,-31.0085176122139
92.7828389111398,-31.9348919233653
92.9566220894712,-33.1082318714291
93.1304052678026,-30.9752463185683
93.304188446134,-33.0824578097712
93.4779716244654,-32.9656853267238
93.6517548027968,-29.7358075685347
93.8255379811282,-31.1522407186247
93.9993211594596,-31.3636218407853
94.173104337791,-33.4442280510867
94.3468875161225,-30.5232949736277
94.5206706944539,-31.8173569305477
94.6944538727853,-32.4556103366116
94.8682370511167,-30.5668466336022
95.0420202294481,-30.7639236616978
95.2158034077795,-31.587219152335
95.3895865861109,-30.1995821199415
95.5633697644423,-28.7698811262059
95.7371529427737,-33.799851455181
95.9109361211051,-33.5052915952083
96.0847192994366,-30.1150806126418
96.258502477768,-28.7700091033272
96.4322856560994,-30.7572659069701
96.6060688344308,-34.1673748461459
96.7798520127622,-32.5587985673586
96.9536351910936,-31.527292298884
97.127418369425,-32.4424333794189
97.3012015477564,-32.0636254302471
97.4749847260878,-32.7166241615485
97.6487679044192,-31.8525567636103
97.8225510827506,-32.4335071032271
97.9963342610821,-30.8528876636345
98.1701174394135,-30.3412189606554
98.3439006177449,-33.3954642057742
98.5176837960763,-30.1146851993171
98.6914669744077,-31.1489775954957
98.8652501527391,-29.9811700606498
99.0390333310705,-29.9208487723076
99.2128165094019,-30.5632446862936
99.3865996877334,-28.757998918361
99.5603828660647,-32.620653832661
99.7341660443961,-29.6290367606774
99.9079492227276,-29.5096390784846
100.081732401059,-30.9015360616421
100.25551557939,-29.3111437786329
100.429298757722,-32.1056185452669
100.603081936053,-33.3523102831139
100.776865114385,-30.0891332919555
100.950648292716,-29.7765533029727
101.124431471047,-28.2141966112107
101.298214649379,-31.8170492548843
101.47199782771,-29.3455408210866
101.645781006042,-31.4677641326603
101.819564184373,-31.375429475547
101.993347362704,-32.9413260012345
102.167130541036,-30.3688701462846
102.340913719367,-31.5351545639163
102.514696897699,-29.9791467460613
102.68848007603,-30.0683332105616
102.862263254362,-30.3115855796778
103.036046432693,-31.5168837211155
103.209829611024,-33.9794258217963
103.383612789356,-30.0453457869329
103.557395967687,-34.0277232263573
103.731179146019,-30.4359814173885
103.90496232435,-31.0146775059236
104.078745502681,-29.6626821396379
104.252528681013,-30.45530659236
104.426311859344,-32.051026207126
104.600095037676,-31.9720324683837
104.773878216007,-30.659092362502
104.947661394338,-31.3040367707357
105.12144457267,-32.027478864556
105.295227751001,-29.7775361813661
105.469010929333,-30.8912372132894
105.642794107664,-28.6086836306535
105.816577285996,-28.9975194693387
105.990360464327,-28.6818454802875
106.164143642658,-28.7321421319274
106.33792682099,-30.6525576620843
106.511709999321,-31.4176726126224
106.685493177653,-32.8571938543161
106.859276355984,-30.9664233077506
107.033059534315,-31.3647179974999
107.206842712647,-29.975581597139
107.380625890978,-31.7884693900403
107.55440906931,-28.3022797771455
107.728192247641,-30.4069367687972
107.901975425972,-30.4032813885288
108.075758604304,-33.2355469561592
108.249541782635,-31.1512885751262
108.423324960967,-30.1061301850681
108.597108139298,-27.3748230195849
108.770891317629,-31.119927460276
108.944674495961,-31.5450566511786
109.118457674292,-28.6878860051914
109.292240852624,-30.0930745003425
109.466024030955,-30.2984868391067
109.639807209287,-30.815353873534
109.813590387618,-28.4507165704974
109.987373565949,-30.4933080617611
110.161156744281,-31.3415615390044
110.334939922612,-30.634553665504
110.508723100944,-30.4158352502245
110.682506279275,-31.1953158753723
110.856289457606,-31.0075652514349
111.030072635938,-33.3520943514733
111.203855814269,-31.3841803390266
111.377638992601,-31.4822057306434
111.551422170932,-28.3893338087542
111.725205349263,-31.1616124121841
111.898988527595,-30.8555396699315
112.072771705926,-29.8390213826647
112.246554884258,-30.26215443352
112.420338062589,-31.3223537698927
112.59412124092,-32.9534561099046
112.767904419252,-30.6186823125742
112.941687597583,-33.068291707747
113.115470775915,-32.3359124159056
113.289253954246,-33.574517512293
113.463037132578,-31.3199102201083
113.636820310909,-30.0012374420474
113.81060348924,-30.7692897300521
113.984386667572,-31.1094238699235
114.158169845903,-31.7704835903096
114.331953024235,-31.970028653554
114.505736202566,-32.5008633749558
114.679519380897,-31.5244517447299
114.853302559229,-31.630120375856
115.02708573756,-31.7657574989031
115.200868915892,-33.0476362727788
115.374652094223,-31.1427133942783
115.548435272554,-29.9649076265791
115.722218450886,-32.468275728237
115.896001629217,-33.5345287017079
116.069784807549,-32.5244111995833
116.24356798588,-31.5275572715622
116.417351164211,-32.2471885629041
116.591134342543,-33.0591896003112
116.764917520874,-31.9730316717924
116.938700699206,-30.9640544792687
117.112483877537,-33.0478115161345
117.286267055869,-29.5195205874579
117.4600502342,-31.6124268151091
117.633833412531,-30.6920607439444
117.807616590863,-30.6661360518397
117.981399769194,-31.5337508826611
118.155182947526,-31.3950483020242
118.328966125857,-30.1389946284943
118.502749304188,-29.8802695061769
118.67653248252,-28.8251172082113
118.850315660851,-30.5725034295561
119.024098839183,-32.0429463538249
119.197882017514,-29.9584033838845
119.371665195846,-32.6414245173793
119.545448374177,-31.3832935095504
119.719231552508,-30.0203327922727
119.89301473084,-31.5465530718769
120.066797909171,-310.943657826636
120.240581087503,-310.059771962999
120.414364265834,-310.541826069432
120.588147444165,-312.211594611971
120.761930622497,-310.754879720641
120.935713800828,-309.922601710734
121.10949697916,-311.886197488312
121.283280157491,-308.079203982446
121.457063335822,-316.03955899083
121.630846514154,-309.565192629101
121.804629692485,-307.448589348408
121.978412870817,-311.389791885708
122.152196049148,-308.371351640042
122.325979227479,-309.231787051061
122.499762405811,-310.085330350039
122.673545584142,-309.916745129928
122.847328762474,-313.18286712184
123.021111940805,-309.549731097897
123.194895119137,-310.087223186285
123.368678297468,-310.940217510879
123.542461475799,-308.016331608223
123.716244654131,-308.400615627181
123.890027832462,-308.738418322507
124.063811010794,-310.838434281373
124.237594189125,-308.419720349164
124.411377367456,-309.291776872985
124.585160545788,-307.261365622775
124.758943724119,-309.45387318983
124.932726902451,-312.033081900663
125.106510080782,-311.106181308459
125.280293259113,-310.390220817854
125.454076437445,-307.344302960255
125.627859615776,-309.393074190349
125.801642794108,-310.572407388714
125.975425972439,-310.713049084029
126.14920915077,-306.514386547609
126.322992329102,-309.091192459864
126.496775507433,-308.444217139149
126.670558685765,-311.67989945403
126.844341864096,-310.189357267409
127.018125042428,-309.619851177285
127.191908220759,-310.499123978707
127.36569139909,-308.0083651546
127.539474577422,-311.002894474229
127.713257755753,-310.83614669652
127.887040934085,-310.29001713183


==> data/measured_stage_10_220GBd.csv <==
freqs,PSD
-255.916524763596,-314.190888969415
-255.731024238252,-312.037786215641
-255.545523712909,-309.807403217746
-255.360023187566,-312.320370782499
-255.174522662222,-311.26510309133
-254.989022136879,-312.013249660605
-254.803521611536,-312.322368155308
-254.618021086193,-313.115610922992
-254.432520560849,-313.214437674684
-254.247020035506,-313.153744150345
-254.061519510163,-311.088414836519
-253.876018984819,-315.02737930179
-253.690518459476,-310.231743494215
-253.505017934133,-311.845249076907
-253.31951740879,-313.030943805903
-253.134016883446,-313.977590774511
-252.948516358103,-314.633030483477
-252.76301583276,-310.837136441091
-252.577515307416,-311.940937429259
-252.392014782073,-313.988929707413
-252.20651425673,-313.998343989188
-252.021013731387,-312.424244396088
-251.835513206043,-313.378167160497
-251.6500126807,-311.007731057262
-251.464512155357,-311.544275745732
-251.279011630013,-310.834725653467
-251.09351110467,-312.416874951042
-250.908010579327,-311.920702355957
-250.722510053984,-312.736630394376
-250.53700952864,-311.659309374905
-250.351509003297,-312.476889076913
-250.166008477954,-311.354634514148
-249.98050795261,-312.150668820137
-249.795007427267,-314.323285202363
-249.609506901924,-315.361226973934
-249.424006376581,-311.637153600238
-249.238505851237,-312.192367365981
-249.053005325894,-311.845890063345
-248.867504800551,-312.29970514591
-248.682004275207,-312.098041360303
-248.496503749864,-310.378150370021
-248.311003224521,-312.811411724717
-248.125502699178,-314.206008225982
-247.940002173834,-310.795900073436
-247.754501648491,-312.9580876674
-247.569001123148,-312.238437037257
-247.383500597804,-313.396657505224
-247.198000072461,-311.888757976732
-247.012499547118,-311.012426272697
-246.826999021775,-313.196961734021
-246.641498496431,-312.958173091082
-246.455997971088,-311.71522781799
-246.270497445745,-311.802761615741
-246.084996920401,-313.859467331654
-245.899496395058,-311.177888495018
-245.713995869715,-311.306168296377
-245.528495344372,-314.573825715845
-245.342994819028,-314.59798364635
-245.157494293685,-313.310270020763
-244.971993768342,-314.524757215925
-244.786493242998,-312.273611238744
-244.600992717655,-311.199398611942
-244.415492192312,-315.442098402369
-244.229991666969,-314.359628161429
-244.044491141625,-312.464511769989
-243.858990616282,-309.658184301416
-243.673490090939,-313.209566134857
-243.487989565595,-312.839466728121
-243.302489040252,-315.931101950318
-243.116988514909,-311.666060372972
-242.931487989566,-313.475561872787
-242.745987464222,-311.479579845187
-242.560486938879,-312.223590413233
-242.374986413536,-311.951761660799
-242.189485888192,-314.316507129225
-242.003985362849,-311.745439213464
-241.818484837506,-312.516264726898
-241.632984312163,-310.974131492577
-241.447483786819,-311.570307641715
-241.261983261476,-312.415353627022
-241.076482736133,-311.511249504346
-240.890982210789,-314.888795558063
-240.705481685446,-310.052425489999
-240.519981160103,-312.227729787343
-240.33448063476,-313.185602513443
-240.148980109416,-314.650100390198
-239.963479584073,-311.756007563594
-239.77797905873,-311.106317016893
-239.592478533387,-313.087442100762
-239.406978008043,-311.251602616513
-239.2214774827,-312.773564594552
-239.035976957357,-316.13634560522
-238.850476432013,-312.778087523066
-238.66497590667,-313.232290933149
-238.479475381327,-315.669274160375
-238.293974855983,-310.85806802839
-238.10847433064,-314.214053304269
-237.922973805297,-314.288655157154
-237.737473279954,-310.483400756028
-237.55197275461,-312.521430363483
-237.366472229267,-312.118769681123
-237.180971703924,-313.699131654396
-236.99547117858,-313.471081385315
-236.809970653237,-310.848986882661
-236.624470127894,-315.703031256232
-236.438969602551,-314.716028637355
-236.253469077207,-312.798112160707
-236.067968551864,-314.865739826924
-235.882468026521,-311.465056821708
-235.696967501178,-314.19211839097
-235.511466975834,-311.68591938833
-235.325966450491,-311.516684546613
-235.140465925148,-316.531512248525
-234.954965399804,-313.824793632679
-234.769464874461,-310.870264279168
-234.583964349118,-311.911291535119
-234.398463823775,-313.888791366416
-234.212963298431,-312.946166763755
-234.027462773088,-313.730320782512
-233.841962247745,-311.007814677601
-233.656461722401,-312.890813892235
-233.470961197058,-312.456954515196
-233.285460671715,-313.126202250795
-233.099960146372,-315.436866056475
-232.914459621028,-313.575993503267
-232.728959095685,-314.451428301797
-232.543458570342,-314.134507895351
-232.357958044998,-312.44258020574
-232.172457519655,-313.339293996578
-231.986956994312,-308.920317148021
-231.801456468969,-311.547573947277
-231.615955943625,-314.228231997476
-231.430455418282,-311.888213975911
-231.244954892939,-313.257564618264
-231.059454367595,-311.660974381304
-230.873953842252,-313.641137026777
-230.688453316909,-310.811442197317
-230.502952791566,-310.509788947937
-230.317452266222,-312.713598724345
-230.131951740879,-313.92328240872
-229.946451215536,-311.354032989788
-229.760950690192,-310.358631048321
-229.575450164849,-312.671530988747
-229.389949639506,-315.965508748022
-229.204449114163,-311.719784345762
-229.018948588819,-312.258659348458
-228.833448063476,-309.3112799486
-228.647947538133,-310.852849351196
-228.462447012789,-313.320402386429
-228.276946487446,-311.183079716159
-228.091445962103,-315.432647664
-227.90594543676,-314.009623122274
-227.720444911416,-311.632749476101
-227.534944386073,-310.530373545405
-227.34944386073,-315.290978566459
-227.163943335386,-311.323600377531
-226.978442810043,-315.389284550286
-226.7929422847,-313.097610663714
-226.607441759357,-310.655888316733
-226.421941234013,-311.93893297793
-226.23644070867,-312.360897212871
-226.050940183327,-314.848358762634
-225.865439657983,-314.316862631368
-225.67993913264,-312.740626403144
-225.494438607297,-312.527903651022
-225.308938081954,-310.103063536855
-225.12343755661,-313.50168866715
-224.937937031267,-312.255843655238
-224.752436505924,-312.247779447278
-224.56693598058,-310.076497911471
-224.381435455237,-312.513837209635
-224.195934929894,-313.551284208993
-224.010434404551,-312.870944930764
-223.824933879207,-311.708398709167
-223.639433353864,-312.693869573009
-223.453932828521,-313.195537720593
-223.268432303177,-312.42959217933
-223.082931777834,-312.266459180809
-222.897431252491,-313.061450239518
-222.711930727148,-311.085410324702
-222.526430201804,-312.675829726401
-222.340929676461,-316.131828910469
-222.155429151118,-313.660995700086
-221.969928625774,-311.393397336314
-221.784428100431,-314.183291070714
-221.598927575088,-312.863895416701
-221.413427049745,-314.025546630516
-221.227926524401,-312.882252532855
-221.042425999058,-314.104021382576
-220.856925473715,-312.239363358579
-220.671424948371,-310.343754616413
-220.485924423028,-310.565197199018
-220.300423897685,-313.165028281594
-220.114923372342,-315.477904627081
-219.929422846998,-316.126657335956
-219.743922321655,-311.776271224268
-219.558421796312,-313.784478581447
-219.372921270968,-314.640302827238
-219.187420745625,-312.446217162005
-219.001920220282,-314.462983801899
-218.816419694939,-313.170419804328
-218.630919169595,-311.940094563335
-218.445418644252,-310.68873737709
-218.259918118909,-315.238013904222
-218.074417593565,-311.281721525161
-217.888917068222,-314.679970390238
-217.703416542879,-312.4185596916
-217.517916017536,-311.58861089094
-217.332415492192,-315.025754890127
-217.146914966849,-313.512799701676
-216.961414441506,-313.521817884048
-216.775913916162,-312.047123613958
-216.590413390819,-313.036199622366
-216.404912865476,-313.240203810528
-216.219412340133,-314.120456400839
-216.033911814789,-312.27646268055
-215.848411289446,-310.9809559808
-215.662910764103,-311.110233594296
-215.477410238759,-311.403695308246
-215.291909713416,-312.138713005925
-215.106409188073,-311.976240482551
-214.92090866273,-311.908041191354
-214.735408137386,-310.582368448794
-214.549907612043,-313.316603844554
-214.3644070867,-312.160880308133
-214.178906561356,-311.937273855911
-213.993406036013,-312.791265592876
-213.80790551067,-311.423201275461
-213.622404985327,-313.125679023297
-213.436904459983,-314.233117031397
-213.25140393464,-310.236572984399
-213.065903409297,-312.509214318342
-212.880402883953,-314.5166815454
-212.69490235861,-314.425708309534
-212.509401833267,-315.124984800607
-212.323901307924,-311.361134937742
-212.13840078258,-310.446508970549
-211.952900257237,-314.602646710535
-211.767399731894,-311.419974996619
-211.58189920655,-311.129044650181
-211.396398681207,-312.527999968762
-211.210898155864,-312.364576060571
-211.025397630521,-311.435265006092
-210.839897105177,-312.829372386619
-210.654396579834,-312.820162539104
-210.468896054491,-312.623524047614
-210.283395529147,-311.635687225877
-210.097895003804,-313.326250554504
-209.912394478461,-311.374565201198
-209.726893953118,-313.44774345581
-209.541393427774,-311.300203441939
-209.355892902431,-312.08153646121
-209.170392377088,-311.768725706763
-208.984891851744,-313.522936820699
-208.799391326401,-312.896067237113
-208.613890801058,-312.648851407995
-208.428390275715,-312.144948770423
-208.242889750371,-312.026351768308
-208.057389225028,-312.623988406639
-207.871888699685,-311.72964322689
-207.686388174341,-312.082055886166
-207.500887648998,-311.865100016181
-207.315387123655,-312.952027130941
-207.129886598312,-315.695231290426
-206.944386072968,-311.763642891269
-206.758885547625,-311.355785077065
-206.573385022282,-312.15677689582
-206.387884496939,-314.009041655458
-206.202383971595,-313.462566870851
-206.016883446252,-313.656543843729
-205.831382920909,-313.653458104719
-205.645882395565,-314.966511378103
-205.460381870222,-312.677970608195
-205.274881344879,-312.104108345086
-205.089380819535,-313.789408541914
-204.903880294192,-311.574251086329
-204.718379768849,-312.671258225681
-204.532879243506,-311.625487736358
-204.347378718162,-311.764744653729
-204.161878192819,-313.469463354822
-203.976377667476,-312.063404103461
-203.790877142133,-313.20032048108
-203.605376616789,-313.511086894243
-203.419876091446,-312.858302684431
-203.234375566103,-313.785483211338
-203.048875040759,-312.456198520752
-202.863374515416,-311.70370361329
-202.677873990073,-310.879647612503
-202.49237346473,-312.429028479608
-202.306872939386,-315.395091879106
-202.121372414043,-314.017808658197
-201.9358718887,-313.405341009742
-201.750371363356,-312.69707440889
-201.564870838013,-313.022157647259
-201.37937031267,-313.908643907014
-201.193869787327,-311.129748976712
-201.008369261983,-313.803736878931
-200.82286873664,-312.867946102476
-200.637368211297,-312.594029664097
-200.451867685953,-310.387557980879
-200.26636716061,-312.026419489467
-200.080866635267,-314.114461574459
-199.895366109924,-313.679038978485
-199.70986558458,-312.561801632251
-199.524365059237,-311.758174859653
-199.338864533894,-311.99214628555
-199.15336400855,-311.790473494967
-198.967863483207,-311.343900261823
-198.782362957864,-313.123708762607
-198.596862432521,-314.32664543479
-198.411361907177,-313.113946941024
-198.225861381834,-312.775209049161
-198.040360856491,-312.612038438853
-197.854860331147,-314.899337647354
-197.669359805804,-311.255224391077
-197.483859280461,-312.777105740802
-197.298358755118,-316.750185192896
-197.112858229774,-312.972255560618
-196.927357704431,-311.046292683232
-196.741857179088,-312.81993663549
-196.556356653744,-313.151370976558
-196.370856128401,-314.171559979717
-196.185355603058,-313.167499645434
-195.999855077715,-313.434155355339
-195.814354552371,-312.145915376008
-195.628854027028,-314.596279959536
-195.443353501685,-311.144051433303
-195.257852976341,-315.524640923459
-195.072352450998,-311.980439558381
-194.886851925655,-312.720525032598
-194.701351400312,-312.619209219997
-194.515850874968,-312.482397523483
-194.330350349625,-311.397440157045
-194.144849824282,-311.82324201786
-193.959349298938,-313.967154200579
-193.773848773595,-314.082308966672
-193.588348248252,-315.463947592079
-193.402847722909,-312.796593257342
-193.217347197565,-313.973513936179
-193.031846672222,-309.308304749474
-192.846346146879,-313.888467383224
-192.660845621535,-313.054603908631
-192.475345096192,-311.752703694973
-192.289844570849,-312.640346486531
-192.104344045506,-316.029024259663
-191.918843520162,-313.651980295072
-191.733342994819,-313.772011035465
-191.547842469476,-311.211170103955
-191.362341944132,-314.078854886724
-191.176841418789,-312.534354844673
-190.991340893446,-311.41358020711
-190.805840368103,-312.731776671545
-190.620339842759,-312.747398974615
-190.434839317416,-311.339871025619
-190.249338792073,-311.509741985284
-190.063838266729,-312.414285512495
-189.878337741386,-313.879185299095
-189.692837216043,-313.629227376982
-189.5073366907,-313.115210961721
-189.321836165356,-312.580835050511
-189.136335640013,-313.43263978517
-188.95083511467,-315.199307659918
-188.765334589326,-311.154482320247
-188.579834063983,-310.993632664886
-188.39433353864,-312.76860142224
-188.208833013297,-311.42847079512
-188.023332487953,-312.171588462656
-187.83783196261,-312.059623572233
-187.652331437267,-312.722856018314
-187.466830911923,-313.986444732799
-187.28133038658,-315.17529407441
-187.095829861237,-311.536726605357
-186.910329335894,-313.908114134207
-186.72482881055,-312.394778905787
-186.539328285207,-314.27386343829
-186.353827759864,-313.405871580321
-186.16832723452,-312.094248368021
-185.982826709177,-311.615190903028
-185.797326183834,-314.066438857351
-185.611825658491,-310.578985630207
-185.426325133147,-313.16831801866
-185.240824607804,-311.875405617759
-185.055324082461,-312.936780491307
-184.869823557117,-314.251142247012
-184.684323031774,-312.551591984
-184.498822506431,-312.878748819865
-184.313321981088,-313.998532839309
-184.127821455744,-314.840023692699
-183.942320930401,-310.924710843304
-183.756820405058,-313.864267168398
-183.571319879715,-310.639365204302
-183.385819354371,-311.396934598593
-183.200318829028,-313.974738727724
-183.014818303685,-313.447870233863
-182.829317778341,-312.22224098245
-182.643817252998,-313.289636316794
-182.458316727655,-314.350826691527
-182.272816202312,-312.010695660959
-182.087315676968,-313.232186958059
-181.901815151625,-311.965733419193
-181.716314626282,-312.219908534793
-181.530814100938,-312.127010383571
-181.345313575595,-314.243196922392
-181.159813050252,-313.224664312543
-180.974312524908,-309.7037578364
-180.788811999565,-311.762259151778
-180.603311474222,-313.675925300893
-180.417810948879,-312.716253983424
-180.232310423535,-312.976464363372
-180.046809898192,-310.989379412288
-179.861309372849,-314.303230644734
-179.675808847506,-312.85459396989
-179.490308322162,-309.061951417385
-179.304807796819,-311.341497540412
-179.119307271476,-313.582723087084
-178.933806746132,-313.01280828811
-178.748306220789,-310.803788303267
-178.562805695446,-312.365269790933
-178.377305170103,-313.024102340753
-178.191804644759,-313.513738403763
-178.006304119416,-311.196243072791
-177.820803594073,-316.520418743369
-177.635303068729,-313.967233146407
-177.449802543386,-312.965997931173
-177.264302018043,-310.537589726837
-177.0788014927,-311.963785249405
-176.893300967356,-309.44726896279
-176.707800442013,-313.121099028248
-176.52229991667,-310.840146730307
-176.336799391326,-315.332089015721
-176.151298865983,-311.464207439827
-175.96579834064,-310.295294081605
-175.780297815297,-312.280995956948
-175.594797289953,-313.116499350666
-175.40929676461,-309.964245503684
-175.223796239267,-311.6686167452
-175.038295713923,-310.378659625275
-174.85279518858,-312.365741249641
-174.667294663237,-312.040062126109
-174.481794137894,-312.231726144942
-174.29629361255,-314.411823596922
-174.110793087207,-312.642066782295
-173.925292561864,-311.095110820839
-173.73979203652,-314.886957646279
-173.554291511177,-311.403686442873
-173.368790985834,-310.132430228171
-173.183290460491,-314.714896319744
-172.997789935147,-310.159624962254
-172.812289409804,-310.530100727183
-172.626788884461,-310.701207000545
-172.441288359117,-314.532041406282
-172.255787833774,-308.94389138504
-172.070287308431,-310.203735444054
-171.884786783088,-315.162232801434
-171.699286257744,-311.999289492419
-171.513785732401,-312.793041540394
-171.328285207058,-312.807550579304
-171.142784681714,-313.511789004351
-170.957284156371,-313.101191850931
-170.771783631028,-312.078224756918
-170.586283105685,-314.79862732612
-170.400782580341,-312.530539385608
-170.215282054998,-310.642683060048
-170.029781529655,-310.388420065658
-169.844281004311,-317.443369064037
-169.658780478968,-312.314548292333
-169.473279953625,-311.006665350985
-169.287779428282,-312.586562939805
-169.102278902938,-311.010148376018
-168.916778377595,-314.719261490686
-168.731277852252,-313.058879599032
-168.545777326908,-314.056253512963
-168.360276801565,-313.674425176466
-168.174776276222,-312.354109039441
-167.989275750879,-313.50333199567
-167.803775225535,-311.485077993967
-167.618274700192,-312.400440609269
-167.432774174849,-312.676169820253
-167.247273649505,-312.567255910301
-167.061773124162,-311.322637553966
-166.876272598819,-311.576708914776
-166.690772073476,-313.60450317933
-166.505271548132,-313.108116084843
-166.319771022789,-311.46914842896
-166.134270497446,-311.554528906358
-165.948769972102,-312.70306054563
-165.763269446759,-311.96431048338
-165.577768921416,-314.287720136377
-165.392268396073,-313.660601612508
-165.206767870729,-312.796374542581
-165.021267345386,-311.537310385655
-164.835766820043,-313.560524834944
-164.650266294699,-312.698717934838
-164.464765769356,-313.897810623317
-164.279265244013,-311.995905296936
-164.09376471867,-313.391756691691
-163.908264193326,-311.392031977757
-163.722763667983,-311.661739415324
-163.53726314264,-313.325478667134
-163.351762617296,-311.393326752293
-163.166262091953,-310.723853773722
-162.98076156661,-312.141749910594
-162.795261041267,-310.361346454078
-162.609760515923,-313.400483802207
-162.42425999058,-311.382483520147
-162.238759465237,-314.317465643821
-162.053258939893,-311.449089864147
-161.86775841455,-311.455449680924
-161.682257889207,-315.648666636775
-161.496757363864,-311.519612082346
-161.31125683852,-313.407805207216
-161.125756313177,-309.743624686928
-160.940255787834,-311.822907196955
-160.754755262491,-310.579829612692
-160.569254737147,-311.506537505773
-160.383754211804,-313.458401882986
-160.198253686461,-310.968900195412
-160.012753161117,-312.496073044119
-159.827252635774,-311.124991832268
-159.641752110431,-311.616396823047
-159.456251585088,-311.643475289216
-159.270751059744,-310.704386649233
-159.085250534401,-312.910284340739
-158.899750009058,-312.207126543279
-158.714249483714,-311.378782641283
-158.528748958371,-312.622162118685
-158.343248433028,-313.712091102206
-158.157747907684,-310.99071520276
-157.972247382341,-312.227061675093
-157.786746856998,-312.814686227862
-157.601246331655,-310.665523061326
-157.415745806311,-312.277174057365
-157.230245280968,-313.73778329975
-157.044744755625,-312.12868285861
-156.859244230282,-310.92615630924
-156.673743704938,-312.368292222573
-156.488243179595,-313.036092107584
-156.302742654252,-311.61092836338
-156.117242128908,-312.599450132575
-155.931741603565,-310.926957829649
-155.746241078222,-313.766514961498
-155.560740552879,-310.653240739567
-155.375240027535,-312.566950896929
-155.189739502192,-314.86946708153
-155.004238976849,-314.877990691505
-154.818738451505,-315.228534742201
-154.633237926162,-312.091595042862
-154.447737400819,-312.566435639795
-154.262236875476,-309.991919807717
-154.076736350132,-312.210881917322
-153.891235824789,-313.335171260637
-153.705735299446,-310.386533143556
-153.520234774102,-309.959897405169
-153.334734248759,-315.086612593716
-153.149233723416,-311.179929779984
-152.963733198073,-312.708977466577
-152.778232672729,-311.828229773022
-152.592732147386,-310.87955688537
-152.407231622043,-314.698721744166
-152.221731096699,-311.048959913824
-152.036230571356,-312.234407602212
-151.850730046013,-312.383038002028
-151.66522952067,-312.029437769315
-151.479728995326,-310.396217762281
-151.294228469983,-309.722146560197
-151.10872794464,-310.425374044624
-150.923227419296,-310.78769987401
-150.737726893953,-314.796970857926
-150.55222636861,-312.384543440655
-150.366725843267,-309.73422436072
-150.181225317923,-313.716085674583
-149.99572479258,-314.218976748739
-149.810224267237,-313.254961818263
-149.624723741893,-312.143356693183
-149.43922321655,-309.470646746393
-149.253722691207,-311.396187972286
-149.068222165864,-311.791722914476
-148.88272164052,-311.762312235877
-148.697221115177,-312.904164517564
-148.511720589834,-310.358736020582
-148.32622006449,-312.878866345361
-148.140719539147,-311.267409603158
-147.955219013804,-312.334776026515
-147.769718488461,-315.824910503885
-147.584217963117,-311.573898456545
-147.398717437774,-310.650251271946
-147.213216912431,-313.298871778013
-147.027716387087,-313.726841128488
-146.842215861744,-315.039732462364
-146.656715336401,-312.770486996852
-146.471214811058,-312.094153936254
-146.285714285714,-313.214932114129
-146.100213760371,-311.44914881098
-145.914713235028,-313.303692633652
-145.729212709684,-311.728535721315
-145.543712184341,-314.34601447229
-145.358211658998,-311.810072696313
-145.172711133655,-317.107209233895
-144.987210608311,-313.296670768336
-144.801710082968,-312.717449626539
-144.616209557625,-312.863220893133
-144.430709032281,-311.274911847752
-144.245208506938,-313.005244641631
-144.059707981595,-314.925384826201
-143.874207456252,-313.161544448144
-143.688706930908,-314.467775673651
-143.503206405565,-311.496606865697
-143.317705880222,-311.988998007664
-143.132205354878,-310.723921191344
-142.946704829535,-312.268731596647
-142.761204304192,-312.605738259647
-142.575703778849,-311.551974191796
-142.390203253505,-311.302280748465
-142.204702728162,-315.722583979571
-142.019202202819,-311.808721737641
-141.833701677475,-312.609297084152
-141.648201152132,-314.558387103837
-141.462700626789,-311.448526225451
-141.277200101446,-312.778361293897
-141.091699576102,-311.264242165551
-140.906199050759,-312.923676373517
-140.720698525416,-311.224872117659
-140.535198000072,-312.78111027784
-140.349697474729,-312.191174458657
-140.164196949386,-310.019702665894
-139.978696424043,-311.63686999927
-139.793195898699,-311.618209084289
-139.607695373356,-312.629454652188
-139.422194848013,-313.208785315219
-139.236694322669,-312.287703035694
-139.051193797326,-311.476907071237
-138.865693271983,-313.721326811185
-138.68019274664,-312.451044305342
-138.494692221296,-311.748511201781
-138.309191695953,-311.444566240011
-138.12369117061,-311.798252557463
-137.938190645266,-312.99996545611
-137.752690119923,-315.07734316925
-137.56718959458,-312.034925035455
-137.381689069237,-312.586047744063
-137.196188543893,-310.682126120849
-137.01068801855,-312.157601083371
-136.825187493207,-311.098558163376
-136.639686967863,-312.106227384764
-136.45418644252,-313.799594640201
-136.268685917177,-315.136801254963
-136.083185391834,-312.788402352064
-135.89768486649,-312.949121610531
-135.712184341147,-312.569014324968
-135.526683815804,-310.952806904204
-135.34118329046,-314.886827558107
-135.155682765117,-312.562256870159
-134.970182239774,-311.830055343785
-134.784681714431,-312.219396760895
-134.599181189087,-313.162578762815
-134.413680663744,-314.020119092017
-134.228180138401,-315.095498689685
-134.042679613057,-310.875518566017
-133.857179087714,-313.413702727253
-133.671678562371,-311.991910933502
-133.486178037028,-312.994945403907
-133.300677511684,-310.985230475877
-133.115176986341,-312.810848758836
-132.929676460998,-312.582332931697
-132.744175935654,-311.48854901129
-132.558675410311,-312.191768224707
-132.373174884968,-312.683748433197
-132.187674359625,-314.13380564176
-132.002173834281,-314.396835892016
-131.816673308938,-313.597914074058
-131.631172783595,-312.026015150646
-131.445672258252,-314.586982313366
-131.260171732908,-312.21623733067
-131.074671207565,-312.045415814388
-130.889170682222,-312.305648406108
-130.703670156878,-313.20713551904
-130.518169631535,-312.362827868284
-130.332669106192,-312.547132884851
-130.147168580849,-311.790256792253
-129.961668055505,-311.871186680643
-129.776167530162,-315.595965382395
-129.590667004819,-312.643508870533
-129.405166479475,-311.726889427058
-129.219665954132,-315.290229961025
-129.034165428789,-308.985785280137
-128.848664903446,-313.705867539751
-128.663164378102,-314.762527969635
-128.477663852759,-311.431197844261
-128.292163327416,-311.781951532491
-128.106662802072,-310.803872453918
-127.921162276729,-310.107194675883
-127.735661751386,-313.7808718332
-127.550161226043,-313.331600068641
-127.364660700699,-311.425815081487
-127.179160175356,-313.334238558645
-126.993659650013,-311.258901201066
-126.808159124669,-313.882680894427
-126.622658599326,-311.264306848364
-126.437158073983,-314.851185197347
-126.25165754864,-312.658573851852
-126.066157023296,-311.618357636358
-125.880656497953,-312.884508000566
-125.69515597261,-314.418384144352
-125.509655447266,-312.614666034526
-125.324154921923,-312.86971676127
-125.13865439658,-312.009071277279
-124.953153871237,-311.144390445979
-124.767653345893,-313.2906159611
-124.58215282055,-311.282130423391
-124.396652295207,-312.971133190721
-124.211151769863,-311.942985664954
-124.02565124452,-312.972344870611
-123.840150719177,-310.441208924966
-123.654650193834,-311.333305023285
-123.46914966849,-313.918602346
-123.283649143147,-310.885656002844
-123.098148617804,-311.746984183787
-122.91264809246,-312.503520695381
-122.727147567117,-312.238251465328
-122.541647041774,-312.103195033163
-122.356146516431,-314.120091008055
-122.170645991087,-312.757745192732
-121.985145465744,-312.774389321538
-121.799644940401,-314.874260677754
-121.614144415057,-310.8088179765
-121.428643889714,-312.769053704506
-121.243143364371,-315.449727510221
-121.057642839028,-311.332022778325
-120.872142313684,-312.444511814733
-120.686641788341,-313.501972362916
-120.501141262998,-311.28201753217
-120.315640737654,-314.10480711328
-120.130140212311,-314.799648209704
-119.944639686968,-46.150882893955
-119.759139161625,-48.1480408043996
-119.573638636281,-45.5503233658054
-119.388138110938,-48.7599066112778
-119.202637585595,-45.8519108369965
-119.017137060251,-43.0254502410154
-118.831636534908,-44.93041093963
-118.646136009565,-45.2002618693731
-118.460635484222,-42.4923286931934
-118.275134958878,-41.3569842501482
-118.089634433535,-41.6488561001302
-117.904133908192,-40.7629753622161
-117.718633382848,-39.795347750371
-117.533132857505,-40.720558365844
-117.347632332162,-38.1456439036967
-117.162131806819,-38.9049434124414
-116.976631281475,-37.4059241587769
-116.791130756132,-36.2573976210377
-116.605630230789,-36.4956523191601
-116.420129705445,-34.1702415095642
-116.234629180102,-35.3260121428072
-116.049128654759,-31.1670538257681
-115.863628129416,-30.3498735690256
-115.678127604072,-27.4493690864273
-115.492627078729,-28.5618217675548
-115.307126553386,-27.6107945886091
-115.121626028042,-29.5776749116239
-114.936125502699,-27.8741046285315
-114.750624977356,-26.5356622140908
-114.565124452013,-27.3392101617455
-114.379623926669,-27.0698050965431
-114.194123401326,-24.4165669630656
-114.008622875983,-28.6929925265811
-113.823122350639,-24.6808470878603
-113.637621825296,-24.2387623409795
-113.452121299953,-25.825129892508
-113.26662077461,-25.2199794999041
-113.081120249266,-22.3490188964215
-112.895619723923,-22.5988835957182
-112.71011919858,-21.7311808981029
-112.524618673236,-23.9637836920003
-112.339118147893,-25.2086405323542
-112.15361762255,-24.1406195118652
-111.968117097207,-20.3659395592319
-111.782616571863,-21.57399702173
-111.59711604652,-24.5904041158608
-111.411615521177,-22.7165807685347
-111.226114995833,-23.8260810000099
-111.04061447049,-20.6079759281608
-110.855113945147,-22.5351761128317
-110.669613419804,-18.0075440537699
-110.48411289446,-18.3089968162144
-110.298612369117,-10.2368045881584
-110.113111843774,-10.5995318538322
-109.92761131843,-14.2697254146779
-109.742110793087,-12.887804559908
-109.556610267744,-8.53650926261497
-109.371109742401,-11.8517225172299
-109.185609217057,-12.7697522045401
-109.000108691714,-6.42646648900963
-108.814608166371,-10.618917994112
-108.629107641028,-10.3301601757051
-108.443607115684,-6.62211227311198
-108.258106590341,-9.30164484335158
-108.072606064998,-7.91780316758442
-107.887105539654,-8.53562843013833
-107.701605014311,-6.674045655418
-107.516104488968,-8.25454590553437
-107.330603963624,-9.91503107257843
-107.145103438281,-7.93551492185003
-106.959602912938,-7.5063156353568
-106.774102387595,-9.61785419719584
-106.588601862251,-6.0069693126391
-106.403101336908,-6.02487330078412
-106.217600811565,-6.58830797619842
-106.032100286221,-6.94376716330559
-105.846599760878,-5.4047170198814
-105.661099235535,-7.53838548405072
-105.475598710192,-10.0955673060538
-105.290098184848,-8.34243322693622
-105.104597659505,-6.89937821182136
-104.919097134162,-5.78763639684749
-104.733596608819,-7.1407763215052
-104.548096083475,-5.54075476886942
-104.362595558132,-9.88251018280464
-104.177095032789,-7.64916058606457
-103.991594507445,-7.90970581811706
-103.806093982102,-7.81196650312559
-103.620593456759,-6.5736908516518
-103.435092931415,-8.06834906326144
-103.249592406072,-10.2939675028814
-103.064091880729,-10.3822468261845
-102.878591355386,-11.4288352291397
-102.693090830042,-7.79443440712367
-102.507590304699,-7.92475096421884
-102.322089779356,-8.72918222327016
-102.136589254013,-6.08519685955932
-101.951088728669,-9.62891604836733
-101.765588203326,-6.34143362795726
-101.580087677983,-9.77563949166714
-101.394587152639,-9.26827259910505
-101.209086627296,-9.25526882793493
-101.023586101953,-10.7335181110394
-100.83808557661,-9.06609902526647
-100.652585051266,-8.78287974514151
-100.467084525923,-12.6734463438676
-100.28158400058,-10.7420909178582
-100.096083475236,-13.1497542435391
-99.9105829498931,-9.06761201718298
-99.7250824245498,-9.45663682397802
-99.5395818992065,-7.36742943813054
-99.3540813738633,-9.16010904295946
-99.16858084852,-7.6055669933745
-98.9830803231767,-5.85325456223579
-98.7975797978334,-6.0990293003095
-98.6120792724901,-8.17244206120517
-98.4265787471468,-4.09338881451097
-98.2410782218036,-9.27732446118895
-98.0555776964603,-4.06911488339941
-97.870077171117,-10.6721557294445
-97.6845766457737,-7.08011682693856
-97.4990761204304,-8.91320649939274
-97.3135755950871,-7.44627032230756
-97.1280750697438,-6.75867063275859
-96.9425745444005,-7.76498439103665
-96.7570740190573,-7.24957673850616
-96.571573493714,-9.81413043981043
-96.3860729683707,-9.2226983632666
-96.2005724430274,-6.7935321370253
-96.0150719176841,-6.76077524594629
-95.8295713923409,-8.25068776012188
-95.6440708669976,-7.56574979605352
-95.4585703416543,-5.78555329993613
-95.273069816311,-6.25722204676484
-95.0875692909677,-5.96186542373215
-94.9020687656244,-5.27216109706019
-94.7165682402812,-5.34641249622091
-94.5310677149378,-6.60234521054119
-94.3455671895946,-5.67538148104964
-94.1600666642513,-7.06561644541353
-93.974566138908,-7.16423384202209
-93.7890656135647,-5.44871830294099
-93.6035650882214,-6.73242768710203
-93.4180645628781,-9.62744609875053
-93.2325640375349,-8.57881941662504
-93.0470635121916,-6.80892722219434
-92.8615629868483,-5.64739539876378
-92.676062461505,-3.88303339660314
-92.4905619361617,-4.55933010095407
-92.3050614108184,-4.74639838305832
-92.1195608854751,-8.1196512093756
-91.9340603601319,-6.3810832151872
-91.7485598347886,-5.92192604876315
-91.5630593094453,-5.36325769277167
-91.377558784102,-6.76064431374279
-91.1920582587587,-5.42503297501693
-91.0065577334154,-7.77988892008409
-90.8210572080722,-7.61317225018915
-90.6355566827289,-5.83288021650772
-90.4500561573856,-5.85652740647616
-90.2645556320423,-7.19901062271961
-90.079055106699,-8.18475272070674
-89.8935545813557,-6.78316747596929
-89.7080540560125,-7.61362747626629
-89.5225535306692,-6.91581693434281
-89.3370530053259,-6.69838040644999
-89.1515524799826,-6.61336938026601
-88.9660519546393,-5.54356344503498
-88.780551429296,-4.81741628513375
-88.5950509039527,-5.60534388328996
-88.4095503786095,-6.83272004761463
-88.2240498532662,-3.89686727203571
-88.0385493279229,-4.18759961088939
-87.8530488025796,-4.733013385541
-87.6675482772363,-3.88207844158057
-87.482047751893,-5.39085255571544
-87.2965472265497,-9.08448381096136
-87.1110467012064,-3.91683056079509
-86.9255461758632,-7.35745237190611
-86.7400456505199,-6.10145213658144
-86.5545451251766,-4.57618065901619
-86.3690445998333,-4.60067912031455
-86.18354407449,-5.32323373649128
-85.9980435491468,-7.01494113994833
-85.8125430238035,-6.43399794991153
-85.6270424984602,-4.61010440715606
-85.4415419731169,-5.69883115586074
-85.2560414477736,-8.23001165843208
-85.0705409224303,-7.26637768723018
-84.8850403970871,-5.80536957113031
-84.6995398717438,-4.76330642281255
-84.5140393464005,-6.90020727691744
-84.3285388210572,-3.79859947378243
-84.1430382957139,-4.84782997896065
-83.9575377703706,-8.56725910061516
-83.7720372450273,-8.37011106977909
-83.586536719684,-3.75527156730593
-83.4010361943408,-5.62182382605408
-83.2155356689975,-5.88387757943848
-83.0300351436542,-5.17901665549572
-82.8445346183109,-6.37669958264033
-82.6590340929676,-4.39970283917791
-82.4735335676243,-5.6177801262035
-82.2880330422811,-8.2333732300855
-82.1025325169378,-9.96579382833231
-81.9170319915945,-6.48330703708119
-81.7315314662512,-6.07609846030925
-81.5460309409079,-7.40658120920243
-81.3605304155646,-7.02391430126801
-81.1750298902213,-3.55825808256517
-80.9895293648781,-8.90432394540281
-80.8040288395348,-5.22842516245765
-80.6185283141915,-4.93345501062186
-80.4330277888482,-5.35984195571817
-80.2475272635049,-7.913924731419
-80.0620267381616,-4.77666855845462
-79.8765262128184,-6.59515131426312
-79.6910256874751,-7.85028141635676
-79.5055251621318,-5.63595061221707
-79.3200246367885,-7.05458611771354
-79.1345241114452,-5.58982997166085
-78.949023586102,-7.40694668803798
-78.7635230607587,-5.66473427604272
-78.5780225354154,-10.6827029735091
-78.3925220100721,-6.65119119641264
-78.2070214847288,-5.13936580118916
-78.0215209593855,-5.10442737819587
-77.8360204340422,-5.53735085468162
-77.6505199086989,-4.97291473972416
-77.4650193833557,-5.50978069409905
-77.2795188580124,-7.00884859016993
-77.0940183326691,-8.03413742537175
-76.9085178073258,-6.18562415703899
-76.7230172819825,-7.57115508891046
-76.5375167566392,-5.29179269554098
-76.3520162312959,-6.65759738196681
-76.1665157059527,-5.82518922205509
-75.9810151806094,-6.30853220965494
-75.7955146552661,-5.7910710615069
-75.6100141299228,-6.67619107613562
-75.4245136045795,-5.52277826957263
-75.2390130792362,-4.70159732307326
-75.053512553893,-5.43268121875815
-74.8680120285497,-4.64338441106896
-74.6825115032064,-4.64342636451215
-74.4970109778631,-4.58207404246089
-74.3115104525198,-4.78556687483525
-74.1260099271765,-4.49103166377333
-73.9405094018333,-4.37809488395139
-73.75500887649,-5.29729035407699
-73.5695083511467,-5.62276066835808
-73.3840078258034,-4.84511963426201
-73.1985073004601,-7.72793814362529
-73.0130067751168,-5.04058088621153
-72.8275062497735,-3.29709016381416
-72.6420057244303,-6.36228855832753
-72.456505199087,-4.6141918141894
-72.2710046737437,-5.21570141978096
-72.0855041484004,-5.03349749014606
-71.9000036230571,-4.74241622435117
-71.7145030977138,-3.66123018552238
-71.5290025723705,-4.50490393228552
-71.3435020470273,-2.46104654090517
-71.158001521684,-4.01625438955179
-70.9725009963407,-3.47735846410339
-70.7870004709974,-3.55373499888964
-70.6014999456541,-2.97427096950635
-70.4159994203108,-3.26977220759039
-70.2304988949676,-3.62945707137349
-70.0449983696243,-4.47249779211043
-69.859497844281,-7.91921936314057
-69.6739973189377,-3.94855458089606
-69.4884967935944,-3.99412558610339
-69.3029962682511,-5.84500606617632
-69.1174957429079,-7.39897117644439
-68.9319952175646,-4.24759725259349
-68.7464946922213,-5.06780361598997
-68.560994166878,-4.98917554486184
-68.3754936415347,-4.78060114915395
-68.1899931161914,-4.60038618787925
-68.0044925908481,-4.49024423907105
-67.8189920655049,-4.33686166634614
-67.6334915401616,-3.94982918586146
-67.4479910148183,-5.17082575236529
-67.262490489475,-6.92318017885519
-67.0769899641317,-2.03575989147593
-66.8914894387884,-3.29121881423318
-66.7059889134452,-5.91751645027588
-66.5204883881019,-6.41792908712632
-66.3349878627586,-6.30070421173464
-66.1494873374153,-3.9852834374359
-65.963986812072,-5.270203418769
-65.7784862867287,-3.34856801412812
-65.5929857613854,-3.42074791376672
-65.4074852360422,-3.90898929058457
-65.2219847106989,-4.7917517460935
-65.0364841853556,-4.398247454247
-64.8509836600123,-5.83519863020692
-64.665483134669,-4.56624944028205
-64.4799826093257,-6.00732804392243
-64.2944820839824,-6.65855128974073
-64.1089815586392,-3.01491196392818
-63.9234810332959,-4.06453511375773
-63.7379805079526,-4.8841774780488
-63.5524799826093,-3.83389827463874
-63.366979457266,-5.1858842190575
-63.1814789319227,-4.81655660222589
-62.9959784065795,-6.05740331633866
-62.8104778812362,-5.07366666985891
-62.6249773558929,-3.47467208596595
-62.4394768305496,-3.11135110078318
-62.2539763052063,-5.1686223163851
-62.068475779863,-5.66891287247233
-61.8829752545197,-3.66043334282146
-61.6974747291765,-5.53969346831394
-61.5119742038332,-5.01452735384171
-61.3264736784899,-3.32771291005521
-61.1409731531466,-5.38850677361013
-60.9554726278033,-5.72489209804178
-60.76997210246,-3.07914126430843
-60.5844715771167,-4.15298883408866
-60.3989710517735,-3.50434816739899
-60.2134705264302,-3.60040548020011
-60.0279700010869,-1.85128761880109
-59.8424694757436,-3.1685519768434
-59.6569689504003,-2.66288219789446
-59.4714684250571,-2.07775701346606
-59.2859678997138,-4.54165044390558
-59.1004673743705,-3.53258475995715
-58.9149668490272,-5.70652450829607
-58.7294663236839,-2.07764344778769
-58.5439657983406,-2.88930510087044
-58.3584652729973,-4.51025747927794
-58.172964747654,-3.65910012601728
-57.9874642223108,-5.05994494973521
-57.8019636969675,-6.49859547425481
-57.6164631716242,-2.52179178111732
-57.4309626462809,-6.5429467990437
-57.2454621209376,-5.23405447405744
-57.0599615955943,-4.2239942285142
-56.8744610702511,-4.38344361815821
-56.6889605449078,-5.95869443660605
-56.5034600195645,-5.26749342316609
-56.3179594942212,-3.98143449938459
-56.1324589688779,-1.73874090119192
-55.9469584435346,-3.38474236654157
-55.7614579181914,-4.42345646091437
-55.5759573928481,-4.67680597058616
-55.3904568675048,-5.39935977722111
-55.2049563421615,-3.36781872177698
-55.0194558168182,-4.24506918185726
-54.8339552914749,-5.90265241112138
-54.6484547661316,-5.60911193963869
-54.4629542407884,-6.21360373724826
-54.2774537154451,-7.06856953974977
-54.0919531901018,-6.39635894107559
-53.9064526647585,-6.69390271409419
-53.7209521394152,-4.13365470023248
-53.5354516140719,-6.02789856068193
-53.3499510887286,-4.35885602631541
-53.1644505633854,-3.888481524328
-52.9789500380421,-6.83673766716956
-52.7934495126988,-5.90685929301904
-52.6079489873555,-5.09828301660576
-52.4224484620122,-2.25368353967784
-52.2369479366689,-3.26531497638386
-52.0514474113257,-3.44634991590708
-51.8659468859824,-3.26345299790839
-51.6804463606391,-6.26983822987937
-51.4949458352958,-5.51778425807376
-51.3094453099525,-4.13484001232369
-51.1239447846092,-4.55030763728544
-50.9384442592659,-6.9020123058432
-50.7529437339227,-4.93653200621146
-50.5674432085794,-2.9372704415937
-50.3819426832361,-5.81381885888023
-50.1964421578928,-5.72741155624129
-50.0109416325495,-5.33768638352757
-49.8254411072063,-6.70644214670892
-49.639940581863,-4.08015181079398
-49.4544400565197,-4.0453785671981
-49.2689395311764,-2.80822458634375
-49.0834390058331,-5.59140814425427
-48.8979384804898,-3.40561294529243
-48.7124379551465,-1.96347188710777
-48.5269374298033,-6.3248508903977
-48.34143690446,-4.19329649775185
-48.1559363791167,-2.41314235399123
-47.9704358537734,-5.45676845818909
-47.7849353284301,-3.37296455247204
-47.5994348030868,-4.60942750632998
-47.4139342777435,-3.2585927572883
-47.2284337524003,-5.17182877776939
-47.042933227057,-0.449020188041018
-46.8574327017137,-4.02403687292697
-46.6719321763704,-4.18837280827427
-46.4864316510271,-3.50061893041899
-46.3009311256838,-1.81460752516423
-46.1154306003406,-3.72269871786338
-45.9299300749973,-4.68187115150107
-45.744429549654,-4.3795079264803
-45.5589290243107,-2.34218392986664
-45.3734284989674,-2.77836731850897
-45.1879279736241,-4.78578256863085
-45.0024274482808,-4.54846170140303
-44.8169269229376,-3.00577821267851
-44.6314263975943,-4.19921450205628
-44.445925872251,-5.37186764879453
-44.2604253469077,-4.211492529529
-44.0749248215644,-4.35197213423935
-43.8894242962211,-2.71082679366721
-43.7039237708778,-3.63599507924039
-43.5184232455346,-3.11803203017564
-43.3329227201913,-4.46705245743873
-43.147422194848,-2.84403073314209
-42.9619216695047,-2.48952863295474
-42.7764211441614,-3.56327388676668
-42.5909206188181,-2.03496757086511
-42.4054200934749,-3.36285577714938
-42.2199195681316,-3.85165944479867
-42.0344190427883,-2.34722054309516
-41.848918517445,-4.67575771224077
-41.6634179921017,-4.06247293914623
-41.4779174667584,-4.19076482454257
-41.2924169414151,-3.63305200615955
-41.1069164160719,-5.42947358400599
-40.9214158907286,-4.178064396544
-40.7359153653853,-4.98869672997461
-40.550414840042,-5.17531137647246
-40.3649143146987,-5.12861491261901
-40.1794137893554,-2.7125838657289
-39.9939132640122,-5.20826060262169
-39.8084127386689,-2.1523800400262
-39.6229122133256,-4.1406970964247
-39.4374116879823,-3.62079437270484
-39.251911162639,-4.96708307266026
-39.0664106372957,-3.78858482925324
-38.8809101119524,-3.70836056394177
-38.6954095866092,-4.65612744107632
-38.5099090612659,-3.86809075248799
-38.3244085359226,-2.95290984259285
-38.1389080105793,-3.02167590304494
-37.953407485236,-2.6915740554884
-37.7679069598927,-4.81387706107219
-37.5824064345495,-6.52938901116332
-37.3969059092062,-2.85623749571285
-37.2114053838629,-3.51432842628169
-37.0259048585196,-2.85608320672885
-36.8404043331763,-4.20866960324213
-36.654903807833,-2.02124152421192
-36.4694032824897,-2.50094323710289
-36.2839027571465,-4.99005359121293
-36.0984022318032,-3.422466099505
-35.9129017064599,-4.65725893078516
-35.7274011811166,-2.16662581570931
-35.5419006557733,-5.40742508175951
-35.35640013043,-3.70256902299425
-35.1708996050868,-3.02824298618143
-34.9853990797435,-2.93278069996836
-34.7998985544002,-4.79286018076401
-34.6143980290569,-2.5119503623236
-34.4288975037136,-0.866899426499685
-34.2433969783703,-7.27079115471449
-34.057896453027,-2.5328707249646
-33.8723959276838,-1.82732667131313
-33.6868954023405,-8.1844938941782
-33.5013948769972,-1.10654847219593
-33.3158943516539,-2.11613602167502
-33.1303938263106,-1.42994195424993
-32.9448933009673,-3.17059959176891
-32.759392775624,-3.93556698679753
-32.5738922502808,-8.07545187342919
-32.3883917249375,-8.18601650022157
-32.2028911995942,-2.84829568089893
-32.0173906742509,-5.13234389191757
-31.8318901489076,-4.35954754314979
-31.6463896235643,-2.69966568251833
-31.4608890982211,-4.51092618458881
-31.2753885728778,-3.77667672400233
-31.0898880475345,-4.31370454061403
-30.9043875221912,-2.8812111357386
-30.7188869968479,-4.53018128361583
-30.5333864715046,-6.20025114894682
-30.3478859461614,-5.35916011196761
-30.1623854208181,-4.01897911116654
-29.9768848954748,-2.99747409665274
-29.7913843701315,-2.36244733733388
-29.6058838447882,-1.24843685976649
-29.4203833194449,-4.6363411176317
-29.2348827941016,-2.5372262361619
-29.0493822687584,-1.07274351253729
-28.8638817434151,-1.93614079226839
-28.6783812180718,-3.52677536771895
-28.4928806927285,-3.24611941394917
-28.3073801673852,-3.72879846937202
-28.1218796420419,-2.33009788338907
-27.9363791166986,-4.16792580523412
-27.7508785913554,-5.17060941010813
-27.5653780660121,-4.27677775205282
-27.3798775406688,-2.05401955806866
-27.1943770153255,-2.48157936070689
-27.0088764899822,-4.34105429112287
-26.8233759646389,-3.52829724175614
-26.6378754392957,-5.87058038370594
-26.4523749139524,-1.97524360347073
-26.2668743886091,-4.66418763484509
-26.0813738632658,-2.4129499822738
-25.8958733379225,-3.32315381080222
-25.7103728125792,-5.56132974762372
-25.5248722872359,-5.00638439320157
-25.3393717618927,-2.36964258474707
-25.1538712365494,-4.56404446256909
-24.9683707112061,-4.53764940365873
-24.7828701858628,-4.38541511460009
-24.5973696605195,-2.39156289266325
-24.4118691351762,-4.63971383425887
-24.226368609833,-5.04432412059457
-24.0408680844897,-2.35774035448981
-23.8553675591464,-1.35178013251887
-23.6698670338031,-2.23661466376461
-23.4843665084598,-3.40313114207356
-23.2988659831165,-4.27034580672198
-23.1133654577732,-3.94958095466617
-22.92786493243,-2.45197333737212
-22.7423644070867,-5.27681343548728
-22.5568638817434,-3.71974694477407
-22.3713633564001,-3.92502571116837
-22.1858628310568,-4.36877390905786
-22.0003623057135,-5.11199640777116
-21.8148617803703,-3.12454158455452
-21.629361255027,-2.33416933138997
-21.4438607296837,-3.60091718659766
-21.2583602043404,-3.38952056553934
-21.0728596789971,-2.02063064037682
-20.8873591536538,-1.45996179659717
-20.7018586283105,-3.72550504804462
-20.5163581029673,-2.56066144626976
-20.330857577624,-2.97999743741954
-20.1453570522807,-5.81406833863612
-19.9598565269374,-3.86537957157381
-19.7743560015941,-3.90437276002338
-19.5888554762508,-5.52396438471619
-19.4033549509076,-5.35559637166548
-19.2178544255643,-3.20794934835762
-19.032353900221,-4.56462667100215
-18.8468533748777,-5.27932557673196
-18.6613528495344,-4.84137867992766
-18.4758523241911,-1.94996406186354
-18.2903517988478,-2.60345654708615
-18.1048512735046,-2.68411330714017
-17.9193507481613,-4.09291308491413
-17.733850222818,-5.116526894418
-17.5483496974747,-5.38368572577343
-17.3628491721314,-5.21210256654766
-17.1773486467881,-2.62915846778938
-16.9918481214448,-4.27602003228432
-16.8063475961016,-4.18299011651268
-16.6208470707583,-4.12692082472681
-16.435346545415,-2.06191831059499
-16.2498460200717,-3.82933360912595
-16.0643454947284,-2.27227682517966
-15.8788449693851,-3.95777004732156
-15.6933444440419,-6.38328878694404
-15.5078439186986,-3.82929097006911
-15.3223433933553,-1.86761124009094
-15.136842868012,-5.12082232739402
-14.9513423426687,-2.86224672896525
-14.7658418173254,-5.38895779401824
-14.5803412919822,-3.89235250270164
-14.3948407666389,-3.31620656737999
-14.2093402412956,-3.60952545776378
-14.0238397159523,-3.49433287773046
-13.838339190609,-4.50110847692181
-13.6528386652657,-2.54345202546632
-13.4673381399224,-5.19888608750499
-13.2818376145792,-6.37902072643625
-13.0963370892359,-3.92225751762453
-12.9108365638926,-3.21919310193144
-12.7253360385493,-4.73709026111422
-12.539835513206,-5.3138836903605
-12.3543349878627,-3.84667989850115
-12.1688344625194,-3.99533524578244
-11.9833339371762,-3.41555443333979
-11.7978334118329,-2.97048094994629
-11.6123328864896,-4.55230908874353
-11.4268323611463,-3.28006954592195
-11.241331835803,-5.63321231900802
-11.0558313104597,-1.88604743263096
-10.8703307851165,-3.18120800673745
-10.6848302597732,-3.28673833101104
-10.4993297344299,-6.70596760982593
-10.3138292090866,-3.83832399722316
-10.1283286837433,-5.11917882221536
-9.94282815840003,-2.51819832126104
-9.75732763305675,-4.16892381645026
-9.57182710771347,-1.19362589962718
-9.38632658237018,-5.95282626548845
-9.2008260570269,-5.87987884053152
-9.01532553168361,-3.77680886386541
-8.82982500634033,-5.34229178892991
-8.64432448099704,-4.59375143574404
-8.45882395565375,-3.78357059429113
-8.27332343031047,-6.27962869024815
-8.08782290496719,-4.54381543881736
-7.9023223796239,-4.5083685499131
-7.71682185428061,-3.93794962551544
-7.53132132893733,-4.57655850376723
-7.34582080359405,-4.47567621491281
-7.16032027825076,-3.34003401530389
-6.97481975290748,-3.36132646638175
-6.78931922756419,-5.1179859532798
-6.60381870222091,-5.52800715333032
-6.41831817687762,-5.19021688487179
-6.23281765153434,-4.61756124202289
-6.04731712619106,-3.20261399636421
-5.86181660084777,-2.64805802306296
-5.67631607550449,-5.3114565366285
-5.4908155501612,-3.52584264141476
-5.30531502481792,-2.34888890170907
-5.11981449947463,-3.85147331507098
-4.93431397413135,-4.4573395912262
-4.74881344878806,-4.44147181365857
-4.56331292344478,-3.90200742185698
-4.3778123981015,-2.23344906503264
-4.19231187275821,-3.34550710214705
-4.00681134741492,-8.21386489564352
-3.82131082207164,-5.57072019264204
-3.63581029672836,-1.26526078537191
-3.45030977138507,-4.54751523808518
-3.26480924604178,-3.21565872190165
-3.0793087206985,-5.73930930963883
-2.89380819535522,-2.38217362050523
-2.70830767001193,-3.77743143395509
-2.52280714466865,-2.53688462932664
-2.33730661932536,-4.62004959967578
-2.15180609398208,-4.94694232174083
-1.96630556863879,-3.24578009124365
-1.78080504329551,-5.35670128173273
-1.59530451795222,-3.3797547548225
-1.40980399260894,-3.52057899925401
-1.22430346726566,-2.00863124972643
-1.03880294192237,-3.14265157878728
-0.853302416579086,-3.1879083776787
-0.667801891235803,-3.14415604173632
-0.482301365892517,-4.53102309607846
-0.296800840549231,-2.48423821784604
-0.111300315205948,-3.91481282557287
0.074200210137291,-4.38087800068016
0.259700735480569,-4.23517301638452
0.445201260823856,-1.93874001306874
0.630701786167142,-4.94456951862315
0.816202311510428,-4.65939104307546
1.00170283685371,-6.79547126829956
1.18720336219699,-3.90010929636047
1.37270388754028,-3.65442095376643
1.55820441288357,-5.48529264795536
1.74370493822685,-3.80091191628848
1.92920546357013,-3.4156259354518
2.11470598891342,-3.87255345867766
2.3002065142567,-3.09415285497803
2.48570703959998,-2.43404598561106
2.67120756494327,-5.58842180617049
2.85670809028656,-4.4517714102399
3.04220861562984,-5.88940762566865
3.22770914097312,-5.50284789198534
3.41320966631641,-2.95242661575692
3.5987101916597,-4.27893375408802
3.78421071700298,-1.09623958773703
3.96971124234626,-4.11929116391322
4.15521176768955,-3.37267163983503
4.34071229303283,-3.23179318277467
4.52621281837612,-4.42688481027949
4.7117133437194,-2.19874782631804
4.89721386906269,-3.34213043529488
5.08271439440597,-3.27927730419972
5.26821491974926,-1.73473465587168
5.45371544509254,-4.88650662261639
5.63921597043582,-4.13871449572177
5.82471649577911,-5.68487110901971
6.0102170211224,-3.56813099808343
6.19571754646568,-3.40122727728684
6.38121807180896,-5.16024242284414
6.56671859715225,-2.97627501735512
6.75221912249553,-3.31744264990816
6.93771964783882,-4.98260408035493
7.1232201731821,-4.16294845662185
7.30872069852539,-2.90841522066577
7.49422122386867,-2.88508651096305
7.67972174921195,-4.96945420309194
7.86522227455524,-3.10490750518241
8.05072279989853,-3.89582302311281
8.23622332524181,-7.30524838891071
8.42172385058509,-3.91764649584704
8.60722437592838,-5.0134476226583
8.79272490127166,-3.94917243842015
8.97822542661495,-4.86221957614084
9.16372595195824,-1.9143054380568
9.34922647730152,-3.18221605854221
9.53472700264481,-7.31929776218081
9.72022752798809,-4.49163717740363
9.90572805333137,-4.76589473774156
10.0912285786747,-4.95319093029087
10.2767291040179,-2.57008722090761
10.4622296293612,-3.37608753937248
10.6477301547045,-1.91760369916744
10.8332306800478,-3.20740351427742
11.0187312053911,-3.35980827783078
11.2042317307344,-3.96079784383116
11.3897322560777,-5.0880081967608
11.5752327814209,-3.78236376337478
11.7607333067642,-3.86194276863051
11.9462338321075,-3.93614782444445
12.1317343574508,-4.17141234382784
12.3172348827941,-6.27572566398234
12.5027354081374,-1.25628710377931
12.6882359334806,-4.7116710119594
12.8737364588239,-2.73184411236498
13.0592369841672,-3.12000805490591
13.2447375095105,-5.8310967589581
13.4302380348538,-4.34244371125993
13.6157385601971,-6.61487736085175
13.8012390855404,-6.29881925870347
13.9867396108836,-2.74724637955224
14.1722401362269,-5.6853852847582
14.3577406615702,-3.3785457460521
14.5432411869135,-2.97776118844851
14.7287417122568,-4.88765628015551
14.9142422376001,-4.56708439952942
15.0997427629433,-5.00391576861304
15.2852432882866,-4.62979626731381
15.4707438136299,-4.43781905839742
15.6562443389732,-9.37874062056733
15.8417448643165,-1.79066403856646
16.0272453896598,-3.37814328628613
16.2127459150031,-7.07406259865965
16.3982464403463,-4.31198996110643
16.5837469656896,-2.87147382635474
16.7692474910329,-4.12817036218188
16.9547480163762,-5.28886841599507
17.1402485417195,-3.38183005706674
17.3257490670628,-2.23816840272852
17.511249592406,-2.34624018734264
17.6967501177493,-3.78388877797342
17.8822506430926,-5.34745012006707
18.0677511684359,-4.23289911819245
18.2532516937792,-5.33428416568205
18.4387522191225,-4.30990428330034
18.6242527444658,-5.62653683994598
18.809753269809,-4.32604706064541
18.9952537951523,-2.60773531617221
19.1807543204956,-3.93173367686757
19.3662548458389,-4.06255785171172
19.5517553711822,-7.05846458834451
19.7372558965255,-3.32563503478565
19.9227564218687,-3.5649376709121
20.108256947212,-3.77889850305385
20.2937574725553,-2.09887436876114
20.4792579978986,-3.29099636400838
20.6647585232419,-2.58996172672097
20.8502590485852,-4.846993437376
21.0357595739285,-3.1983321728665
21.2212600992717,-3.25827909438439
21.406760624615,-5.78276104535232
21.5922611499583,-3.97051272500475
21.7777616753016,-3.99212001368973
21.9632622006449,-4.5485834187209
22.1487627259882,-0.950899692560213
22.3342632513314,-4.21921075696746
22.5197637766747,-3.4755719109988
22.705264302018,-5.20381274133952
22.8907648273613,-4.13002815395055
23.0762653527046,-0.846818499525114
23.2617658780479,-5.6444485368981
23.4472664033912,-6.53784326093047
23.6327669287344,-3.70477201104518
23.8182674540777,-0.427840158084862
24.003767979421,-2.96682116678141
24.1892685047643,-2.08427505586613
24.3747690301076,-4.21272772445241
24.5602695554509,-2.69577329359542
24.7457700807942,-2.26525775329509
24.9312706061374,-5.38133954351422
25.1167711314807,-0.956883438013534
25.302271656824,-3.57734459289047
25.4877721821673,0
25.6732727075106,-6.53982480369861
25.8587732328539,-3.97703961249968
26.0442737581971,-3.9814394281363
26.2297742835404,-4.96715068694851
26.4152748088837,-2.79884910810252
26.600775334227,-8.53024655735547
26.7862758595703,-2.00244134667273
26.9717763849136,-2.38827414260314
27.1572769102568,-4.15204062542188
27.3427774356001,-3.91659742157987
27.5282779609434,-2.81333642949477
27.7137784862867,-2.2578199846407
27.89927901163,-1.87529993658201
28.0847795369733,-3.82557799116979
28.2702800623166,-1.68261452332229
28.4557805876598,-6.31737637954585
28.6412811130031,-5.66496823029721
28.8267816383464,-2.84270383883738
29.0122821636897,-5.55054544938167
29.197782689033,-2.7335858849128
29.3832832143763,-4.88574209269277
29.5687837397195,-5.3407036106327
29.7542842650628,-4.31996662732887
29.9397847904061,-4.47594120379387
30.1252853157494,-7.13194670468732
30.3107858410927,-0.274296015760441
30.496286366436,-7.13760439364137
30.6817868917793,-3.60040199830875
30.8672874171225,-4.35799041175261
31.0527879424658,-4.49433402628253
31.2382884678091,-2.94432366454465
31.4237889931524,-3.73030658997993
31.6092895184957,-5.09889307132585
31.794790043839,-3.86191401657945
31.9802905691823,-4.96909886245554
32.1657910945255,-3.49374094303454
32.3512916198688,-3.78134447105909
32.5367921452121,-5.51226216125161
32.7222926705554,-3.4832103774724
32.9077931958987,-5.27164945246597
33.093293721242,-4.9275923759991
33.2787942465852,-5.20092396742818
33.4642947719285,-2.92268488867968
33.6497952972718,-2.02387648222471
33.8352958226151,-2.78173121458573
34.0207963479584,-0.685248919236756
34.2062968733017,-2.28290306679594
34.391797398645,-3.42701222671579
34.5772979239882,-2.48271361264962
34.7627984493315,-3.49477917236507
34.9482989746748,-2.08828476713649
35.1337995000181,-2.30370755207571
35.3193000253614,-6.06584925023492
35.5048005507047,-2.45087770435421
35.6903010760479,-2.28514606477658
35.8758016013912,-5.03409443061477
36.0613021267345,-4.75699827357253
36.2468026520778,-5.21752891863706
36.4323031774211,-4.21233419191653
36.6178037027644,-2.61499657945888
36.8033042281076,-4.93872274814429
36.9888047534509,-4.75117745181691
37.1743052787942,-4.52585898990355
37.3598058041375,-3.60844390237817
37.5453063294808,-6.18987793082619
37.7308068548241,-3.83487773781258
37.9163073801674,-2.56435345275462
38.1018079055106,-3.74333836738469
38.2873084308539,-6.5750749386652
38.4728089561972,-5.3139475232374
38.6583094815405,-5.11013058811767
38.8438100068838,-5.55063254569058
39.0293105322271,-3.57345538781823
39.2148110575704,-3.52106749843797
39.4003115829136,-3.41325181705741
39.5858121082569,-3.86647700734022
39.7713126336002,-7.15703144002688
39.9568131589435,-8.18549162409029
40.1423136842868,-1.59108795070928
40.3278142096301,-7.81578283083951
40.5133147349733,-5.0760965848397
40.6988152603166,-1.43932205059066
40.8843157856599,-4.65506352783464
41.0698163110032,-2.97829826854266
41.2553168363465,-5.35849401686545
41.4408173616898,-6.41685182160364
41.6263178870331,-2.50070896598466
41.8118184123763,-6.70106889881072
41.9973189377196,-4.7690971476294
42.1828194630629,-5.67802540275716
42.3683199884062,-2.85806301369144
42.5538205137495,-4.47906863269554
42.7393210390928,-3.52517559207607
42.924821564436,-3.89295383746114
43.1103220897793,-3.80590366254795
43.2958226151226,-6.08245104964483
43.4813231404659,-3.94367195363769
43.6668236658092,-6.01092049048746
43.8523241911525,-5.10767829282312
44.0378247164957,-2.35268686793685
44.223325241839,-1.75439635533866
44.4088257671823,-3.6842434088487
44.5943262925256,-3.30904820871162
44.7798268178689,-5.5922357266371
44.9653273432122,-3.38107752062189
45.1508278685555,-2.73760216326801
45.3363283938987,-4.24857679359309
45.521828919242,-4.1216440509517
45.7073294445853,-5.61155096062504
45.8928299699286,-3.19986462739971
46.0783304952719,-5.25281747906968
46.2638310206152,-5.39639685947749
46.4493315459585,-2.25464373241692
46.6348320713017,-7.13286054634838
46.820332596645,-3.45129560336358
47.0058331219883,-5.00682877753938
47.1913336473316,-6.72559291423369
47.3768341726749,-6.72667921046319
47.5623346980182,-4.27103438729424
47.7478352233614,-4.67286339477397
47.9333357487047,-3.15830713936306
48.118836274048,-6.27042229726112
48.3043367993913,-2.52881333999045
48.4898373247346,-1.45977946576367
48.6753378500779,-3.24946395514527
48.8608383754212,-6.23591532560825
49.0463389007644,-2.7539503115427
49.2318394261077,-5.9244929045872
49.417339951451,-4.72855969758648
49.6028404767943,-5.11694666931048
49.7883410021376,-3.67388951888881
49.9738415274809,-4.38613911736424
50.1593420528241,-8.07729693352729
50.3448425781674,-6.7511839292325
50.5303431035107,-6.41178590151873
50.715843628854,-2.71670162345394
50.9013441541973,-3.09516886567307
51.0868446795406,-8.13692986262473
51.2723452048839,-3.25886751559658
51.4578457302271,-3.33996024967161
51.6433462555704,-5.47947067502977
51.8288467809137,-7.71509080807382
52.014347306257,-5.26242109383435
52.1998478316003,-8.35078932140581
52.3853483569436,-6.41483449535804
52.5708488822868,-6.99069672390056
52.7563494076301,-6.16608199107912
52.9418499329734,-8.25677711498648
53.1273504583167,-5.30690824554043
53.31285098366,-3.2479448584545
53.4983515090033,-7.52663193512342
53.6838520343466,-5.68521589128994
53.8693525596898,-3.93977832243841
54.0548530850331,-5.41551203419382
54.2403536103764,-7.15083502674604
54.4258541357197,-6.30567264889159
54.611354661063,-6.17046419549231
54.7968551864063,-3.94305161238726
54.9823557117495,-8.38232502760289
55.1678562370928,-5.72887441580636
55.3533567624361,-4.88935544831648
55.5388572877794,-3.51963470832168
55.7243578131227,-5.27278551723262
55.909858338466,-6.69287930651248
56.0953588638093,-8.1864858349962
56.2808593891525,-6.95462637168345
56.4663599144958,-4.5530249331606
56.6518604398391,-4.30719937807508
56.8373609651824,-7.08022320705304
57.0228614905257,-3.37607263452314
57.208362015869,-5.00506048209182
57.3938625412123,-5.85391005025728
57.5793630665555,-3.3456247064928
57.7648635918988,-7.20896121033726
57.9503641172421,-4.35767735075888
58.1358646425854,-2.05408869535148
58.3213651679287,-4.72035259280965
58.5068656932719,-5.15319290143051
58.6923662186152,-4.96603682557401
58.8778667439585,-2.66168964409097
59.0633672693018,-5.5895558885486
59.2488677946451,-3.85172797527851
59.4343683199884,-5.39191638213451
59.6198688453317,-5.29402317214559
59.805369370675,-5.84826456610975
59.9908698960182,-5.13652848161567
60.1763704213615,-6.64043146420707
60.3618709467048,-3.43348336437785
60.5473714720481,-6.94671552020546
60.7328719973914,-8.01713608031498
60.9183725227347,-7.10348712168859
61.1038730480779,-3.90350198022988
61.2893735734212,-3.58985278372842
61.4748740987645,-8.40602582417293
61.6603746241078,-9.60677819134376
61.8458751494511,-6.82729513776165
62.0313756747944,-6.5137763837551
62.2168762001376,-7.62213123313865
62.4023767254809,-6.85178121605674
62.5878772508242,-7.21743691994227
62.7733777761675,-7.06422802840235
62.9588783015108,-8.89990375009802
63.1443788268541,-8.59760973843605
63.3298793521974,-5.72988496951348
63.5153798775407,-6.32645412523985
63.7008804028839,-7.83741105897164
63.8863809282272,-7.62724394627566
64.0718814535705,-9.33551033712678
64.2573819789138,-8.71957188271725
64.4428825042571,-8.03328665698885
64.6283830296003,-6.52065879157236
64.8138835549436,-5.97746113570312
64.9993840802869,-5.39390123396049
65.1848846056302,-6.62210561034209
65.3703851309735,-7.60004532416801
65.5558856563168,-6.90277301706419
65.7413861816601,-5.65543994929499
65.9268867070033,-7.5622645802531
66.1123872323466,-4.01287621258902
66.2978877576899,-4.50300581671141
66.4833882830332,-6.01763373682402
66.6688888083765,-5.63639046080225
66.8543893337198,-7.40762808738458
67.0398898590631,-5.78463104449347
67.2253903844063,-5.55606975460901
67.4108909097496,-5.23178587263844
67.5963914350929,-4.79004861943771
67.7818919604362,-7.63011089529941
67.9673924857795,-6.31628280626261
68.1528930111228,-3.76989689000901
68.338393536466,-7.13306352242725
68.5238940618093,-6.22144941997938
68.7093945871526,-8.23878601361923
68.8948951124959,-3.21211108008035
69.0803956378392,-4.41865788118884
69.2658961631825,-5.82125965655806
69.4513966885258,-5.26520098423373
69.636897213869,-6.45160319524521
69.8223977392123,-7.19659339069716
70.0078982645556,-2.77125790504653
70.1933987898989,-4.56731713435019
70.3788993152422,-3.38136072622899
70.5643998405855,-5.47525355614923
70.7499003659287,-4.2941121324052
70.935400891272,-2.68199916767446
71.1209014166153,-8.66249390907615
71.3064019419586,-5.72962136118389
71.4919024673019,-6.59653082139444
71.6774029926452,-8.48909745596863
71.8629035179885,-6.83239884876522
72.0484040433317,-9.25918232544808
72.233904568675,-7.15595067096976
72.4194050940183,-6.55474282634276
72.6049056193616,-6.32335798996672
72.7904061447049,-6.22644925563836
72.9759066700482,-5.57052574213046
73.1614071953914,-5.19708978904717
73.3469077207347,-4.70800776042095
73.532408246078,-7.08213424405218
73.7179087714213,-3.07988812755356
73.9034092967646,-7.57411484436817
74.0889098221079,-8.73728884611288
74.2744103474511,-6.76766445173236
74.4599108727944,-6.49429874856108
74.6454113981377,-9.34986003530088
74.830911923481,-7.46452356694255
75.0164124488243,-6.45971087702181
75.2019129741676,-6.32117666611551
75.3874134995109,-6.3722567086711
75.5729140248542,-8.05403446594943
75.7584145501974,-6.00217081842459
75.9439150755407,-10.3406434060754
76.129415600884,-8.5536370278152
76.3149161262273,-7.64811680841696
76.5004166515706,-7.9831314923091
76.6859171769138,-8.1139247416902
76.8714177022571,-6.2069883286249
77.0569182276004,-8.3477370226781
77.2424187529437,-8.16091164502467
77.427919278287,-7.60811747439833
77.6134198036303,-7.85964524988303
77.7989203289736,-13.0392000571082
77.9844208543169,-8.3672171904968
78.1699213796601,-7.91800746061803
78.3554219050034,-6.38712171111008
78.5409224303467,-8.87850685537735
78.72642295569,-7.38020988030912
78.9119234810333,-8.23653186543318
79.0974240063766,-6.25299048032247
79.2829245317198,-8.57473339597612
79.4684250570631,-7.4002382882974
79.6539255824064,-5.6607979980723
79.8394261077497,-6.66462425853445
80.024926633093,-5.81898351719731
80.2104271584362,-7.61720688537017
80.3959276837795,-6.5108174499882
80.5814282091228,-8.9163811538788
80.7669287344661,-7.41886734624191
80.9524292598094,-6.31143506178884
81.1379297851527,-7.64905698320042
81.323430310496,-8.12668815748137
81.5089308358393,-8.68010685553858
81.6944313611826,-8.08773097144608
81.8799318865258,-6.4381764622899
82.0654324118691,-6.00286472252107
82.2509329372124,-6.01258624762042
82.4364334625557,-5.87851861955298
82.621933987899,-6.46903165767213
82.8074345132422,-5.84732273053319
82.9929350385855,-7.07236717469797
83.1784355639288,-6.5498623721866
83.3639360892721,-8.61285040416023
83.5494366146154,-7.85649746946832
83.7349371399587,-6.66354866928347
83.920437665302,-7.08788630054242
84.1059381906452,-7.21812166215213
84.2914387159885,-6.18146641489307
84.4769392413318,-4.82237703512996
84.6624397666751,-6.42119721302359
84.8479402920184,-8.17063049366196
85.0334408173617,-7.65731692378112
85.218941342705,-5.68328267723837
85.4044418680482,-7.2932608121554
85.5899423933915,-4.25973214535141
85.7754429187348,-10.3509892460441
85.9609434440781,-6.80806664217613
86.1464439694214,-6.33718249924675
86.3319444947647,-6.2239331606395
86.5174450201079,-5.90406353132798
86.7029455454512,-7.1222181720882
86.8884460707945,-7.48397240032772
87.0739465961378,-7.86908748686825
87.2594471214811,-8.62730595820042
87.4449476468244,-8.37663085675206
87.6304481721677,-7.83212081738021
87.8159486975109,-9.72104720944891
88.0014492228542,-8.67065342946246
88.1869497481975,-6.51343434830531
88.3724502735408,-7.11351431636915
88.5579507988841,-7.02938725299569
88.7434513242274,-9.1358098861871
88.9289518495707,-7.20831860487741
89.1144523749139,-7.3191761887759
89.2999529002572,-9.24781383074961
89.4854534256005,-6.77771659838496
89.6709539509438,-8.50758514468218
89.8564544762871,-12.1349281758464
90.0419550016303,-6.8258738282253
90.2274555269736,-7.00136928206894
90.4129560523169,-7.72270228360385
90.5984565776602,-6.70119705952368
90.7839571030035,-8.79075416794169
90.9694576283468,-7.60376074791672
91.1549581536901,-5.80986380920534
91.3404586790333,-9.23247370651595
91.5259592043766,-8.10673879890011
91.7114597297199,-6.16283863737419
91.8969602550632,-8.20583416174451
92.0824607804065,-10.0846719306163
92.2679613057498,-8.18895379026964
92.4534618310931,-5.91309706988935
92.6389623564363,-10.5105205652525
92.8244628817796,-10.1867386583787
93.0099634071229,-9.40941147099706
93.1954639324662,-9.79476224483378
93.3809644578095,-8.4748447848083
93.5664649831528,-8.67060418000838
93.751965508496,-8.5039968944009
93.9374660338393,-9.12372248254312
94.1229665591826,-8.99294263351285
94.3084670845259,-9.00584319118042
94.4939676098692,-7.61096969568696
94.6794681352125,-9.04548562537785
94.8649686605558,-6.28626208513828
95.050469185899,-6.60813726222274
95.2359697112423,-9.06175118791487
95.4214702365856,-6.93443675775775
95.6069707619289,-9.53544752763517
95.7924712872722,-6.86708526103433
95.9779718126155,-7.7127450902515
96.1634723379587,-8.89922250265144
96.348972863302,-13.1304314541737
96.5344733886453,-11.1431416103372
96.7199739139886,-11.0391100902086
96.9054744393319,-10.3615748592968
97.0909749646752,-10.3508801683536
97.2764754900185,-11.1977085654208
97.4619760153618,-7.52838818417324
97.647476540705,-9.16534918359289
97.8329770660483,-11.4283074200426
98.0184775913916,-10.5192158160451
98.2039781167349,-14.049869435944
98.3894786420782,-9.45079131183945
98.5749791674214,-9.92953646927995
98.7604796927647,-11.3757366825282
98.945980218108,-11.4859010714337
99.1314807434513,-12.716857458483
99.3169812687946,-11.9333100075101
99.5024817941379,-13.5448811144456
99.6879823194812,-10.3814160166226
99.8734828448244,-9.48660778014299
100.058983370168,-10.4930444350666
100.244483895511,-7.9020656874515
100.429984420854,-11.0678959247143
100.615484946198,-12.2689425360747
100.800985471541,-14.2917971755472
100.986485996884,-10.2889170606148
101.171986522227,-11.8407332438857
101.357487047571,-11.3518555698065
101.542987572914,-11.442737908054
101.728488098257,-10.6042875956528
101.913988623601,-11.1174915291765
102.099489148944,-11.0853710910975
102.284989674287,-9.73033065661895
102.47049019963,-14.1469913802891
102.655990724974,-11.8085874906548
102.841491250317,-9.58870378202114
103.02699177566,-9.35914879236952
103.212492301004,-9.53163937058943
103.397992826347,-11.5954925817838
103.58349335169,-11.2643276763881
103.768993877033,-11.7888747440604
103.954494402377,-8.3234533519759
104.13999492772,-9.90843500334415
104.325495453063,-10.3555830876586
104.510995978407,-12.0995209372908
104.69649650375,-13.5529265322759
104.881997029093,-16.4164449670701
105.067497554436,-11.4900584874969
105.25299807978,-9.82138825721475
105.438498605123,-9.61283391147843
105.623999130466,-7.83266514860378
105.80949965581,-8.26255704197108
105.995000181153,-9.93379934782385
106.180500706496,-12.4911754192543
106.366001231839,-12.4186329604611
106.551501757183,-12.4357498072705
106.737002282526,-11.4609606098769
106.922502807869,-10.9675811578073
107.108003333213,-10.282051534784
107.293503858556,-11.1470821232837
107.479004383899,-12.9696203655218
107.664504909242,-11.3523656667062
107.850005434586,-13.5159597683383
108.035505959929,-13.1671973203401
108.221006485272,-10.0525215825557
108.406507010616,-10.2689839827224
108.592007535959,-13.7247788632976
108.777508061302,-13.2597085463289
108.963008586645,-13.3880712827156
109.148509111989,-11.6256309263728
109.334009637332,-12.4582280630098
109.519510162675,-14.0687425772597
109.705010688019,-11.1521495893401
109.890511213362,-14.028759620587
110.076011738705,-17.1283923279283
110.261512264048,-19.8444794084099
110.447012789392,-19.7972456169997
110.632513314735,-17.9288527431729
110.818013840078,-24.3841096997472
111.003514365422,-22.1056827649165
111.189014890765,-26.5443985988381
111.374515416108,-23.834440064685
111.560015941451,-23.2877525864084
111.745516466795,-23.4159198595627
111.931016992138,-24.8497608516809
112.116517517481,-26.5231979772688
112.302018042825,-26.6565040958787
112.487518568168,-26.979557442165
112.673019093511,-26.7788698982508
112.858519618854,-27.0813542763283
113.044020144198,-26.4085228090161
113.229520669541,-24.5537791661401
113.415021194884,-25.5385536564342
113.600521720228,-28.8257319841339
113.786022245571,-29.1318940689699
113.971522770914,-29.5821214117704
114.157023296257,-28.5779646735619
114.342523821601,-31.8817307930796
114.528024346944,-28.2867653118292
114.713524872287,-29.1221409787877
114.89902539763,-29.2956918747424
115.084525922974,-29.8754864840213
115.270026448317,-31.1178841309019
115.45552697366,-30.3777070546121
115.641027499004,-32.9879810347936
115.826528024347,-37.4347410123578
116.01202854969,-36.8939819109003
116.197529075033,-37.5495786093764
116.383029600377,-38.3157300333464
116.56853012572,-40.8030825543207
116.754030651063,-41.3821264870008
116.939531176407,-42.1212754753066
117.12503170175,-43.0691618629041
117.310532227093,-42.071032514774
117.496032752436,-44.4151274072933
117.68153327778,-49.2483172873914
117.867033803123,-45.5694495076445
118.052534328466,-47.6396189860985
118.23803485381,-48.5030009171065
118.423535379153,-49.9948691487629
118.609035904496,-51.6343501267434
118.794536429839,-50.8869756326968
118.980036955183,-49.7829261025132
119.165537480526,-51.2092584169812
119.351038005869,-51.6555704476705
119.536538531213,-53.4046513956013
119.722039056556,-50.3917528083527
119.907539581899,-51.5798759591842
120.093040107242,-311.324913639314
120.278540632586,-311.340702805195
120.464041157929,-313.609577484629
120.649541683272,-312.375144709316
120.835042208616,-311.5719841386
121.020542733959,-312.277611186985
121.206043259302,-314.680684621437
121.391543784645,-311.707136184917
121.577044309989,-310.671612739823
121.762544835332,-313.811168210486
121.948045360675,-311.657718449582
122.133545886019,-313.719332479411
122.319046411362,-313.751264573594
122.504546936705,-311.378235302263
122.690047462048,-313.314290368595
122.875547987392,-311.593533789507
123.061048512735,-312.667705937903
123.246549038078,-315.638077274494
123.432049563422,-314.314247898001
123.617550088765,-312.86324130166
123.803050614108,-311.521014727982
123.988551139451,-312.514628181648
124.174051664795,-313.073777334117
124.359552190138,-312.201523913662
124.545052715481,-313.156173032288
124.730553240825,-311.103417304872
124.916053766168,-313.000197301102
125.101554291511,-311.798290487156
125.287054816854,-314.240257017911
125.472555342198,-310.424937856982
125.658055867541,-313.485536788893
125.843556392884,-312.434460175572
126.029056918228,-311.442235384989
126.214557443571,-313.452500441314
126.400057968914,-311.949613420459
126.585558494257,-311.891660197608
126.771059019601,-314.089397922941
126.956559544944,-311.779422500184
127.142060070287,-310.420377064095
127.327560595631,-311.592680714322
127.513061120974,-311.622761202443
127.698561646317,-314.078500517792
127.88406217166,-312.125093449395
128.069562697004,-308.348594471767
128.255063222347,-312.540508243105
128.44056374769,-313.299823517046
128.626064273034,-314.330010951129
128.811564798377,-312.748363620843
128.99706532372,-312.34258264623
129.182565849063,-314.430960369886
129.368066374407,-310.36266588608
129.55356689975,-311.903293851087
129.739067425093,-311.394008885193
129.924567950437,-313.38809334374
130.11006847578,-313.916417007049
130.295569001123,-313.968907793875
130.481069526466,-311.306342979203
130.66657005181,-312.6278933086
130.852070577153,-314.522080184582
131.037571102496,-314.518747418794
131.22307162784,-313.076563127648
131.408572153183,-312.768285055468
131.594072678526,-311.251588535039
131.779573203869,-313.286124501527
131.965073729213,-311.364019614511
132.150574254556,-314.321779611744
132.336074779899,-311.775734980023
132.521575305243,-315.451903104733
132.707075830586,-315.587645287381
132.892576355929,-314.350887776335
133.078076881272,-310.678616775053
133.263577406616,-310.797924400528
133.449077931959,-312.795043493336
133.634578457302,-312.898651284966
133.820078982646,-311.277236032707
134.005579507989,-313.352085599667
134.191080033332,-312.432933835295
134.376580558675,-310.749887620933
134.562081084019,-310.416564567462
134.747581609362,-312.890428811347
134.933082134705,-311.662452343288
135.118582660049,-313.664353695886
135.304083185392,-311.510479696654
135.489583710735,-310.949613779678
135.675084236078,-309.945598089207
135.860584761422,-315.639933498266
136.046085286765,-311.48996199681
136.231585812108,-310.755913491732
136.417086337452,-312.392689622023
136.602586862795,-314.486360335795
136.788087388138,-312.010597132641
136.973587913481,-315.911868820606
137.159088438825,-310.501885966918
137.344588964168,-314.11077868433
137.530089489511,-313.874793996417
137.715590014855,-313.524336153043
137.901090540198,-315.569644366298
138.086591065541,-312.950272549836
138.272091590884,-313.079307809854
138.457592116228,-311.981214063319
138.643092641571,-313.437752951775
138.828593166914,-313.016783997848
139.014093692258,-313.126061317017
139.199594217601,-311.666788536396
139.385094742944,-312.661623053469
139.570595268287,-311.74382283485
139.756095793631,-312.619434114882
139.941596318974,-311.444619604931
140.127096844317,-310.471187641765
140.31259736966,-312.777239584041
140.498097895004,-313.495156971591
140.683598420347,-312.677237310667
140.86909894569,-312.971688311322
141.054599471034,-313.912192535566
141.240099996377,-313.091422268859
141.42560052172,-311.750515071136
141.611101047063,-312.617427957517
141.796601572407,-309.650699692706
141.98210209775,-311.602928692694
142.167602623093,-310.896037111747
142.353103148437,-312.950980544735
142.53860367378,-312.286144234331
142.724104199123,-312.747886627507
142.909604724467,-312.49707240014
143.09510524981,-314.583224090491
143.280605775153,-312.698406003873
143.466106300496,-311.122840069784
143.65160682584,-313.806093846322
143.837107351183,-312.562390166722
144.022607876526,-313.608802028004
144.208108401869,-310.758728428633
144.393608927213,-312.690239914662
144.579109452556,-312.756799152984
144.764609977899,-313.285010400461
144.950110503243,-312.388004043882
145.135611028586,-312.639856978172
145.321111553929,-316.62142877003
145.506612079272,-314.32976778873
145.692112604616,-311.449333024993
145.877613129959,-311.571832545514
146.063113655302,-313.784240469342
146.248614180646,-310.572676226767
146.434114705989,-311.401166540857
146.619615231332,-312.632726592851
146.805115756675,-313.600099759703
146.990616282019,-309.918377030926
147.176116807362,-316.470274914995
147.361617332705,-312.750322101771
147.547117858049,-312.484933789882
147.732618383392,-310.935229105997
147.918118908735,-312.536360841322
148.103619434078,-310.352629637956
148.289119959422,-312.900688712542
148.474620484765,-312.993218086651
148.660121010108,-314.888709134386
148.845621535452,-312.792231719754
149.031122060795,-310.312856426541
149.216622586138,-311.044582209156
149.402123111481,-313.767507590088
149.587623636825,-313.053925372764
149.773124162168,-312.374482702391
149.958624687511,-313.057040642964
150.144125212855,-315.034317502804
150.329625738198,-313.204441335218
150.515126263541,-312.177718971971
150.700626788884,-314.05999544759
150.886127314228,-310.330463339367
151.071627839571,-312.732769407383
151.257128364914,-312.749249271814
151.442628890258,-312.333612022479
151.628129415601,-312.971175034795
151.813629940944,-312.266167907144
151.999130466287,-312.056975452483
152.184630991631,-311.820814751151
152.370131516974,-313.295966299404
152.555632042317,-312.327265266273
152.741132567661,-313.149446803377
152.926633093004,-317.156535183023
153.112133618347,-310.981477489348
153.29763414369,-312.775246977221
153.483134669034,-311.209547445447
153.668635194377,-311.734985543346
153.85413571972,-313.103338072266
154.039636245064,-312.559612909602
154.225136770407,-313.47101430923
154.41063729575,-312.917958093938
154.596137821093,-312.902199301787
154.781638346437,-313.666293009206
154.96713887178,-313.565729688653
155.152639397123,-309.044506488065
155.338139922467,-312.075899237344
155.52364044781,-312.165918720981
155.709140973153,-313.455183470768
155.894641498496,-310.81714538071
156.08014202384,-312.692270187519
156.265642549183,-312.403312649733
156.451143074526,-312.99726403339
156.63664359987,-311.194967618244
156.822144125213,-310.732492137475
157.007644650556,-312.809270826222
157.193145175899,-310.641132793348
157.378645701243,-311.106650676034
157.564146226586,-312.445475624387
157.749646751929,-313.327223679903
157.935147277273,-312.354377908773
158.120647802616,-312.581369501341
158.306148327959,-312.425412985117
158.491648853302,-310.720273180953
158.677149378646,-312.743397507825
158.862649903989,-314.14529866675
159.048150429332,-312.239427440586
159.233650954676,-313.148156946835
159.419151480019,-315.058233987158
159.604652005362,-313.469585368824
159.790152530705,-312.953988206422
159.975653056049,-311.144852441984
160.161153581392,-313.657995634008
160.346654106735,-315.40292891755
160.532154632079,-313.278931636749
160.717655157422,-312.920073781208
160.903155682765,-313.768505944647
161.088656208108,-313.179992122337
161.274156733452,-309.916880950616
161.459657258795,-313.40656537611
161.645157784138,-313.871290865086
161.830658309481,-313.061187900411
162.016158834825,-313.299785964562
162.201659360168,-311.039758240777
162.387159885511,-311.586835565635
162.572660410855,-313.202813489202
162.758160936198,-313.126725371922
162.943661461541,-312.573827088485
163.129161986884,-313.840949682479
163.314662512228,-310.549512055348
163.500163037571,-311.77619711435
163.685663562914,-313.499630765439
163.871164088258,-314.870231393136
164.056664613601,-314.814823396387
164.242165138944,-310.815450363857
164.427665664288,-314.582977701093
164.613166189631,-313.191064206371
164.798666714974,-312.169684101353
164.984167240317,-311.879577568037
165.169667765661,-310.066032404605
165.355168291004,-314.990277376262
165.540668816347,-313.119450701344
165.72616934169,-311.187068443758
165.911669867034,-313.968588606926
166.097170392377,-312.060635253443
166.28267091772,-312.887255761387
166.468171443064,-312.33085371247
166.653671968407,-311.956763174222
166.83917249375,-312.065503768509
167.024673019093,-311.313118136708
167.210173544437,-312.314056927036
167.39567406978,-311.327542378024
167.581174595123,-313.593185901657
167.766675120467,-309.948006676605
167.95217564581,-312.467797831526
168.137676171153,-310.75820913032
168.323176696496,-313.214858765841
168.50867722184,-312.522052916957
168.694177747183,-314.813468916349
168.879678272526,-312.214526683207
169.06517879787,-315.458575548964
169.250679323213,-310.555817002476
169.436179848556,-313.035363466428
169.621680373899,-313.956276698307
169.807180899243,-310.912000376207
169.992681424586,-310.769809532844
170.178181949929,-310.72713389922
170.363682475273,-313.258710121085
170.549183000616,-312.975791472735
170.734683525959,-310.83338333041
170.920184051302,-310.738082580382
171.105684576646,-313.809607013881
171.291185101989,-311.921647012354
171.476685627332,-311.277730060154
171.662186152676,-311.889294799178
171.847686678019,-313.096027747912
172.033187203362,-313.620396812512
172.218687728705,-312.279569889532
172.404188254049,-312.097677752289
172.589688779392,-311.465019844646
172.775189304735,-313.313952164702
172.960689830079,-313.972802447261
173.146190355422,-313.351594566277
173.331690880765,-311.375932069127
173.517191406108,-311.82467181444
173.702691931452,-313.454793188636
173.888192456795,-311.236026523401
174.073692982138,-312.795430254607
174.259193507482,-313.830708255627
174.444694032825,-312.231256880886
174.630194558168,-312.330982913475
174.815695083511,-312.11831461322
175.001195608855,-312.600014341116
175.186696134198,-313.535318479251
175.372196659541,-310.766823678931
175.557697184885,-310.184027581891
175.743197710228,-313.479699623134
175.928698235571,-315.41990584596
176.114198760914,-311.858029764439
176.299699286258,-311.424256133272
176.485199811601,-311.89786529199
176.670700336944,-309.65356419434
176.856200862288,-309.566410068076
177.041701387631,-312.477868801323
177.227201912974,-308.846132945367
177.412702438317,-312.570653014515
177.598202963661,-313.048135697416
177.783703489004,-313.426016466267
177.969204014347,-314.463466405699
178.154704539691,-312.933022255665
178.340205065034,-310.924433724764
178.525705590377,-314.98149360618
178.71120611572,-312.152860932639
178.896706641064,-313.904647462096
179.082207166407,-314.035747014081
179.26770769175,-311.545980100262
179.453208217094,-314.642757832662
179.638708742437,-311.301981576449
179.82420926778,-312.57998308333
180.009709793123,-313.360041220599
180.195210318467,-312.439270212412
180.38071084381,-311.371354143248
180.566211369153,-311.874983102239
180.751711894497,-312.546288540428
180.93721241984,-312.102115851269
181.122712945183,-313.137654841768
181.308213470526,-312.828644079214
181.49371399587,-314.43148745828
181.679214521213,-311.403593937873
181.864715046556,-312.669540273181
182.0502155719,-310.112986980458
182.235716097243,-313.188078235807
182.421216622586,-312.584842269283
182.606717147929,-311.462674293571
182.792217673273,-315.020863548236
182.977718198616,-313.899595538065
183.163218723959,-312.320913382539
183.348719249303,-311.606350066315
183.534219774646,-312.097904469007
183.719720299989,-312.506348950176
183.905220825332,-310.843292792466
184.090721350676,-311.82610409103
184.276221876019,-311.861990432222
184.461722401362,-310.422238033751
184.647222926706,-310.394162692113
184.832723452049,-312.773399667947
185.018223977392,-312.631181001047
185.203724502735,-315.024084670365
185.389225028079,-315.55852646406
185.574725553422,-312.558878216631
185.760226078765,-310.277416412851
185.945726604109,-310.969203669481
186.131227129452,-312.999902437219
186.316727654795,-314.369555242809
186.502228180138,-313.461813390599
186.687728705482,-312.305665374069
186.873229230825,-310.810118839087
187.058729756168,-310.688598219192
187.244230281512,-312.847433053069
187.429730806855,-310.823980722652
187.615231332198,-314.537371916815
187.800731857541,-313.819999043128
187.986232382885,-313.445027099278
188.171732908228,-312.735186092592
188.357233433571,-311.539633125679
188.542733958915,-311.921328681266
188.728234484258,-310.438929315021
188.913735009601,-311.957293254147
189.099235534944,-312.449314450078
189.284736060288,-311.874625507049
189.470236585631,-311.271686955793
189.655737110974,-312.621750063966
189.841237636318,-312.278717038093
190.026738161661,-311.816021912025
190.212238687004,-311.916271375031
190.397739212347,-312.814534867947
190.583239737691,-311.184740004031
190.768740263034,-309.946265297907
190.954240788377,-312.925358132088
191.139741313721,-312.401929153532
191.325241839064,-311.675970766005
191.510742364407,-311.345650063885
191.69624288975,-312.490174789269
191.881743415094,-311.059330514734
192.067243940437,-313.369478823291
192.25274446578,-311.994694226779
192.438244991123,-311.005243152838
192.623745516467,-311.585710060302
192.80924604181,-313.26006276217
192.994746567153,-311.044805422212
193.180247092497,-312.709580709955
193.36574761784,-314.032820631852
193.551248143183,-314.289009384265
193.736748668527,-312.705957585247
193.92224919387,-310.595401628741
194.107749719213,-312.134194400751
194.293250244556,-310.638662038463
194.4787507699,-312.047277940814
194.664251295243,-313.254018269663
194.849751820586,-315.438588892114
195.03525234593,-315.597363191448
195.220752871273,-311.49219396299
195.406253396616,-312.337218466963
195.591753921959,-313.992401064287
195.777254447303,-312.205451134409
195.962754972646,-312.971688311322
196.148255497989,-314.720752823761
196.333756023332,-311.967111420935
196.519256548676,-314.451858579436
196.704757074019,-312.752937465683
196.890257599362,-312.217535564973
197.075758124706,-311.651445486233
197.261258650049,-314.625123407751
197.446759175392,-312.64784139598
197.632259700735,-313.563293442808
197.817760226079,-313.205035375049
198.003260751422,-313.86758681292
198.188761276765,-311.671873589383
198.374261802109,-310.351984272364
198.559762327452,-312.182080469322
198.745262852795,-314.382508219489
198.930763378138,-314.31401986803
199.116263903482,-313.472555074004
199.301764428825,-313.385100447981
199.487264954168,-313.312377528538
199.672765479512,-310.59733914598
199.858266004855,-312.654614911204
200.043766530198,-311.616875455556
200.229267055541,-311.409898383191
200.414767580885,-313.702463570245
200.600268106228,-312.967505404194
200.785768631571,-313.646523197745
200.971269156915,-312.12108121659
201.156769682258,-312.95725276917
201.342270207601,-313.343141514963
201.527770732944,-311.983413410839
201.713271258288,-312.480970064193
201.898771783631,-314.437524251894
202.084272308974,-313.774764436405
202.269772834318,-312.340845120774
202.455273359661,-312.344719307403
202.640773885004,-313.612377550744
202.826274410347,-312.439011074678
203.011774935691,-311.012273848235
203.197275461034,-315.580008667128
203.382775986377,-313.778176954092
203.568276511721,-315.358969422113
203.753777037064,-313.499266187374
203.939277562407,-313.03500516316
204.12477808775,-312.481456004819
204.310278613094,-311.467142837774
204.495779138437,-309.879718139391
204.68127966378,-313.747060076518
204.866780189124,-312.995818525744
205.052280714467,-313.32371973057
205.23778123981,-312.381925820387
205.423281765153,-310.676642664326
205.608782290497,-312.348959526907
205.79428281584,-311.057714214494
205.979783341183,-312.202084727818
206.165283866527,-311.795704041892
206.35078439187,-312.678019499099
206.536284917213,-313.083900453235
206.721785442556,-310.689391478944
206.9072859679,-313.090992099699
207.092786493243,-315.738753966628
207.278287018586,-313.087197702915
207.46378754393,-313.883871457897
207.649288069273,-311.916665239342
207.834788594616,-310.982206982775
208.020289119959,-315.396548211203
208.205789645303,-312.364069479964
208.391290170646,-313.042570308467
208.576790695989,-312.415604489221
208.762291221333,-311.986147485961
208.947791746676,-312.510862937904
209.133292272019,-311.469984982372
209.318792797362,-313.265298434375
209.504293322706,-314.633306571725
209.689793848049,-311.055176490177
209.875294373392,-314.144089920831
210.060794898736,-314.703072266736
210.246295424079,-314.048288083531
210.431795949422,-314.496752647093
210.617296474765,-313.107498089606
210.802797000109,-310.459532002936
210.988297525452,-314.501809328047
211.173798050795,-312.439233191789
211.359298576139,-310.915282021294
211.544799101482,-313.414890892485
211.730299626825,-310.421447024209
211.915800152168,-313.196884599476
212.101300677512,-313.398238476304
212.286801202855,-311.195068850772
212.472301728198,-311.861091067983
212.657802253542,-312.596495837206
212.843302778885,-313.536091535364
213.028803304228,-314.278819191783
213.214303829571,-313.712725954545
213.399804354915,-312.068436614514
213.585304880258,-310.874087836198
213.770805405601,-311.715275960753
213.956305930945,-311.965351806237
214.141806456288,-311.657007264441
214.327306981631,-311.51993610767
214.512807506974,-313.01407853455
214.698308032318,-310.991746329455
214.883808557661,-312.087171943943
215.069309083004,-313.664795488572
215.254809608348,-313.242032403556
215.440310133691,-312.160501093729
215.625810659034,-312.66022052001
215.811311184377,-314.091455446488
215.996811709721,-311.340702805195
216.182312235064,-311.143009259157
216.367812760407,-311.865078856749
216.553313285751,-311.035684853823
216.738813811094,-312.838495110381
216.924314336437,-310.464580505883
217.10981486178,-310.896867562273
217.295315387124,-313.464625237868
217.480815912467,-313.302521093029
217.66631643781,-311.706010340499
217.851816963154,-311.701634829005
218.037317488497,-312.397233601694
218.22281801384,-312.026491156697
218.408318539183,-309.903769254156
218.593819064527,-314.423646304331
218.77931958987,-311.819005596322
218.964820115213,-311.543517005254
219.150320640556,-311.639696497276
219.3358211659,-313.075962959569
219.521321691243,-313.803745788676
219.706822216586,-311.814570914152
219.89232274193,-313.08398935241
220.077823267273,-311.183179986674
220.263323792616,-314.11744095384
220.448824317959,-313.271765028993
220.634324843303,-312.59353156281
220.819825368646,-314.096766194362
221.005325893989,-311.675155193474
221.190826419333,-313.570388514731
221.376326944676,-312.166850651623
221.561827470019,-314.196254087095
221.747327995362,-311.822760170015
221.932828520706,-312.738318086034
222.118329046049,-309.977056422393
222.303829571392,-311.158559649198
222.489330096736,-313.661185572252
222.674830622079,-310.439876801708
222.860331147422,-313.165267604586
223.045831672765,-312.610942471621
223.231332198109,-312.333657504001
223.416832723452,-312.503108811203
223.602333248795,-314.679350984272
223.787833774139,-314.065116438949
223.973334299482,-313.943835951861
224.158834824825,-312.555409298126
224.344335350168,-313.82030808999
224.529835875512,-314.849486118188
224.715336400855,-312.925290808806
224.900836926198,-316.451379552137
225.086337451542,-311.981545013713
225.271837976885,-312.077589795996
225.457338502228,-312.692024935085
225.642839027571,-312.165034303487
225.828339552915,-313.735827399768
226.013840078258,-311.403795797988
226.199340603601,-311.897048708419
226.384841128945,-311.114234898441
226.570341654288,-314.85141609666
226.755842179631,-313.258746053899
226.941342704974,-313.772760949927
227.126843230318,-314.048671627287
227.312343755661,-312.368064599432
227.497844281004,-313.613963237126
227.683344806348,-313.151619907193
227.868845331691,-311.214116224297
228.054345857034,-311.925807485148
228.239846382377,-311.584709209227
228.425346907721,-312.211284963209
228.610847433064,-309.506339260833
228.796347958407,-313.40928381063
228.981848483751,-312.554929476326
229.167349009094,-309.996351187467
229.352849534437,-312.999903095375
229.53835005978,-310.867493047561
229.723850585124,-309.508812828293
229.909351110467,-312.940226915682
230.09485163581,-311.743870149372
230.280352161154,-312.081372389109
230.465852686497,-312.616820506121
230.65135321184,-313.206188499607
230.836853737183,-310.309971127104
231.022354262527,-311.116957250484
231.20785478787,-312.982374962009
231.393355313213,-311.093847774064
231.578855838557,-310.608841612596
231.7643563639,-312.406541625472
231.949856889243,-310.419427985883
232.135357414586,-313.460525235442
232.32085793993,-312.616051521003
232.506358465273,-311.958299755793
232.691858990616,-310.979205941348
232.87735951596,-313.287733247543
233.062860041303,-311.057355679402
233.248360566646,-310.844285894884
233.433861091989,-311.388185161686
233.619361617333,-313.13410575369
233.804862142676,-312.563567995822
233.990362668019,-313.656164130564
234.175863193362,-316.308207046396
234.361363718706,-312.533193629335
234.546864244049,-311.397376902137
234.732364769392,-313.646065968266
234.917865294736,-314.361309014505
235.103365820079,-313.110088902409
235.288866345422,-317.087291777044
235.474366870766,-311.093174914495
235.659867396109,-315.080865770916
235.845367921452,-312.678716254298
236.030868446795,-312.702547361827
236.216368972139,-309.040466893057
236.401869497482,-313.896899068754
236.587370022825,-314.935032395276
236.772870548169,-312.131780219442
236.958371073512,-312.606458718385
237.143871598855,-313.255139803442
237.329372124198,-313.003990192638
237.514872649542,-312.75296482381
237.700373174885,-311.971339069241
237.885873700228,-312.560865673425
238.071374225571,-314.031204617579
238.256874750915,-313.309537412069
238.442375276258,-313.459237403487
238.627875801601,-310.813933351439
238.813376326945,-311.941554590393
238.998876852288,-312.221626392972
239.184377377631,-310.559473552482
239.369877902975,-315.821223932428
239.555378428318,-309.964073419772
239.740878953661,-311.374634009704
239.926379479004,-314.229282386482
240.111880004348,-313.781490461909
240.297380529691,-314.606708395741
240.482881055034,-312.763944048789
240.668381580378,-311.12260074235
240.853882105721,-313.223153412414
241.039382631064,-314.230571657059
241.224883156407,-314.155632559464
241.410383681751,-312.296278307722
241.595884207094,-311.158865901567
241.781384732437,-310.638949190568
241.96688525778,-311.769041473493
242.152385783124,-311.757344198668
242.337886308467,-312.356061734025
242.52338683381,-312.476534719484
242.708887359154,-312.39189522885
242.894387884497,-316.055827652721
243.07988840984,-315.084123213573
243.265388935183,-314.186222976885
243.450889460527,-312.214651920121
243.63638998587,-312.919552354322
243.821890511213,-310.608440513214
244.007391036557,-310.963895520641
244.1928915619,-312.624364227398
244.378392087243,-313.524817217942
244.563892612587,-312.327911903726
244.74939313793,-315.318694529282
244.934893663273,-310.943173902628
245.120394188616,-312.007543862974
245.30589471396,-313.465600290166
245.491395239303,-313.99892381829
245.676895764646,-312.753233440034
245.86239628999,-312.283743177792
246.047896815333,-313.491757704989
246.233397340676,-312.699438775043
246.418897866019,-314.136995805715
246.604398391363,-310.936069131439
246.789898916706,-313.109600855727
246.975399442049,-314.473962957261
247.160899967392,-312.325791328879
247.346400492736,-310.474890822529
247.531901018079,-311.590754294981
247.717401543422,-312.941837554379
247.902902068766,-313.053260456108
248.088402594109,-313.739855385382
248.273903119452,-311.382883987999
248.459403644796,-311.009266433509
248.644904170139,-313.376941216574
248.830404695482,-312.35683200426
249.015905220825,-310.88813469632
249.201405746169,-311.892180860197
249.386906271512,-314.099505392851
249.572406796855,-311.567113896691
249.757907322198,-313.197774484804
249.943407847542,-310.52369963763
250.128908372885,-311.866040503417
250.314408898228,-311.407489811125
250.499909423572,-313.566063816774
250.685409948915,-310.918834740552
250.870910474258,-314.243582516356
251.056410999601,-314.347365518822
251.241911524945,-312.729368539827
251.427412050288,-310.733101289158
251.612912575631,-312.339458201155
251.798413100975,-314.134367734667
251.983913626318,-312.154291322139
252.169414151661,-314.176277759007
252.354914677004,-313.564528312086
252.540415202348,-313.600196490187
252.725915727691,-313.1466805952
252.911416253034,-311.946439526418
253.096916778378,-313.400755369239
253.282417303721,-312.357888386207
253.467917829064,-311.380722444159
253.653418354407,-313.703812945471
253.838918879751,-312.088550535432
254.024419405094,-315.944938218455
254.209919930437,-313.219676752867
254.395420455781,-314.578889618569
254.580920981124,-313.435211440044
254.766421506467,-312.03867252203
254.95192203181,-312.663154547986
255.137422557154,-313.635867246646
255.322923082497,-313.115255569011
255.50842360784,-310.103121684378
255.693924133184,-314.199270394417
255.879424658527,-314.061980039761


==> data/measured_stage_1_100GBd.csv <==
freqs,PSD
-127.921797569751,-334.088954275787
-127.748014391419,-331.085010820725
-127.574231213088,-333.250573659168
-127.400448034757,-333.30027617856
-127.226664856425,-333.095959429289
-127.052881678094,-334.564702424619
-126.879098499762,-335.163401613633
-126.705315321431,-335.293544429431
-126.5315321431,-335.275545748952
-126.357748964768,-334.649245250766
-126.183965786437,-333.485398686225
-126.010182608105,-334.785218580551
-125.836399429774,-333.459052777405
-125.662616251443,-334.114884256337
-125.488833073111,-330.009765756961
-125.31504989478,-335.060275038286
-125.141266716448,-333.811403847164
-124.967483538117,-331.654313977808
-124.793700359785,-333.362074694471
-124.619917181454,-332.682015422468
-124.446134003123,-334.472609933265
-124.272350824791,-334.547824412312
-124.09856764646,-333.545187707026
-123.924784468128,-339.167334395052
-123.751001289797,-332.591586252996
-123.577218111466,-334.527913502289
-123.403434933134,-336.462332722173
-123.229651754803,-334.496553810424
-123.055868576471,-336.326551961525
-122.88208539814,-334.751235838494
-122.708302219809,-333.899567046172
-122.534519041477,-332.593377682699
-122.360735863146,-334.594764105404
-122.186952684814,-335.093748406711
-122.013169506483,-335.841201609788
-121.839386328152,-333.0551231287
-121.66560314982,-333.954147716118
-121.491819971489,-333.41336924718
-121.318036793157,-335.748210075234
-121.144253614826,-335.09062272606
-120.970470436494,-333.812140392659
-120.796687258163,-331.29837386008
-120.622904079832,-334.627679352829
-120.4491209015,-333.477084131989
-120.275337723169,-334.803899598082
-120.101554544837,-336.724924712685
-119.927771366506,-72.4569508456428
-119.753988188175,-73.3366170889499
-119.580205009843,-73.5260794667204
-119.406421831512,-72.4932239453536
-119.23263865318,-72.5301842995755
-119.058855474849,-71.4585088916978
-118.885072296518,-71.8413778765429
-118.711289118186,-72.8903966410641
-118.537505939855,-71.689943677372
-118.363722761523,-67.8825095950403
-118.189939583192,-70.2827207557006
-118.016156404861,-67.7889992726913
-117.842373226529,-70.8756472228234
-117.668590048198,-69.5343276147753
-117.494806869866,-65.4134548557893
-117.321023691535,-68.5142028725026
-117.147240513203,-65.3591593494395
-116.973457334872,-63.3897503764987
-116.799674156541,-63.7533621525745
-116.625890978209,-61.6379998681724
-116.452107799878,-61.7229672705354
-116.278324621546,-60.1798598770299
-116.104541443215,-57.7293500054401
-115.930758264884,-58.9762017103162
-115.756975086552,-58.1342010738515
-115.583191908221,-55.729817592322
-115.409408729889,-55.4568133197478
-115.235625551558,-56.5166516407893
-115.061842373227,-54.7357751075797
-114.888059194895,-55.3013573370615
-114.714276016564,-52.7585149954588
-114.540492838232,-56.3403939529105
-114.366709659901,-54.6264738376902
-114.192926481569,-53.8022984711004
-114.019143303238,-53.0090180405173
-113.845360124907,-52.0280338180174
-113.671576946575,-55.6406334485022
-113.497793768244,-54.7831304049904
-113.324010589912,-52.5902284058283
-113.150227411581,-52.5952616251659
-112.97644423325,-50.3155614162724
-112.802661054918,-49.6139534765309
-112.628877876587,-51.0496080455653
-112.455094698255,-53.746794835704
-112.281311519924,-50.1271216087968
-112.107528341593,-53.5741181992846
-111.933745163261,-49.7504969365172
-111.75996198493,-51.5895769677698
-111.586178806598,-51.4477719734202
-111.412395628267,-53.1949108065343
-111.238612449936,-52.3997529401828
-111.064829271604,-50.0178842862693
-110.891046093273,-54.3468810345967
-110.717262914941,-52.6718197011575
-110.54347973661,-51.4748309519084
-110.369696558278,-51.8348955564807
-110.195913379947,-50.0404988503964
-110.022130201616,-49.9205596662537
-109.848347023284,-48.2187671838772
-109.674563844953,-52.0028745161088
-109.500780666621,-50.156984669074
-109.32699748829,-50.4373003954414
-109.153214309959,-51.4880581421902
-108.979431131627,-53.7834802624691
-108.805647953296,-52.6156969196242
-108.631864774964,-50.337667971634
-108.458081596633,-51.7182697333233
-108.284298418302,-50.3837974257747
-108.11051523997,-53.219385389639
-107.936732061639,-48.7851099245194
-107.762948883307,-53.4635033304025
-107.589165704976,-49.9144101400989
-107.415382526645,-49.7056562308013
-107.241599348313,-53.2095844932973
-107.067816169982,-52.6818646070987
-106.89403299165,-50.49480626301
-106.720249813319,-48.8998047888879
-106.546466634987,-51.7751331895545
-106.372683456656,-51.6790152391878
-106.198900278325,-49.1732556737124
-106.025117099993,-52.7454819570966
-105.851333921662,-55.4623034296068
-105.67755074333,-51.8210099732957
-105.503767564999,-50.5034854678393
-105.329984386668,-52.7696892778917
-105.156201208336,-53.3340154758964
-104.982418030005,-54.2651925301233
-104.808634851673,-54.9325364120533
-104.634851673342,-53.8776088318868
-104.461068495011,-54.8091439404292
-104.287285316679,-53.5587498180081
-104.113502138348,-52.9699244553663
-103.939718960016,-52.4042934375938
-103.765935781685,-53.5924127198476
-103.592152603353,-52.2676809941074
-103.418369425022,-52.2658201691317
-103.244586246691,-52.7690975902996
-103.070803068359,-51.295303595604
-102.897019890028,-52.2701837498655
-102.723236711696,-50.946468886168
-102.549453533365,-53.0676137451976
-102.375670355034,-53.3165933578121
-102.201887176702,-54.3607235442776
-102.028103998371,-54.0505181978838
-101.854320820039,-53.790138016509
-101.680537641708,-53.8472247919712
-101.506754463377,-54.1456093983291
-101.332971285045,-50.6226299799633
-101.159188106714,-52.2930399376025
-100.985404928382,-54.8189277043136
-100.811621750051,-55.1582075247447
-100.63783857172,-52.6902662632382
-100.464055393388,-54.6421285468218
-100.290272215057,-52.9676757534035
-100.116489036725,-55.1839571605384
-99.9427058583939,-55.2296623332172
-99.7689226800625,-53.3414634311659
-99.5951395017311,-53.3627889280422
-99.4213563233996,-54.3595367003878
-99.2475731450682,-51.3415520080208
-99.0737899667368,-54.9325198833277
-98.9000067884054,-52.6086782169774
-98.726223610074,-52.7163704461289
-98.5524404317426,-52.2236058576356
-98.3786572534112,-54.5757987373368
-98.2048740750798,-52.3023569695461
-98.0310908967484,-54.0064796910442
-97.857307718417,-56.5666345510337
-97.6835245400855,-53.4804856001382
-97.5097413617541,-52.3642490309883
-97.3359581834227,-53.2812859704129
-97.1621750050913,-56.7158575727744
-96.9883918267599,-55.5947398713166
-96.8146086484285,-55.3443315091755
-96.6408254700971,-54.7712720826496
-96.4670422917657,-54.4554221208286
-96.2932591134342,-52.6543409225902
-96.1194759351029,-51.7993079073407
-95.9456927567714,-53.0801650866316
-95.77190957844,-53.1202381430785
-95.5981264001086,-55.2818828277442
-95.4243432217772,-51.0094345529858
-95.2505600434458,-56.3408054668263
-95.0767768651144,-53.1811311614847
-94.902993686783,-54.7409398380308
-94.7292105084516,-54.2803283814158
-94.5554273301202,-54.7120230645642
-94.3816441517887,-54.660877684336
-94.2078609734574,-54.5007122557533
-94.0340777951259,-54.60685589145
-93.8602946167945,-53.1828801318925
-93.6865114384631,-52.5086994026288
-93.5127282601317,-56.3892385570309
-93.3389450818003,-53.7676805658565
-93.1651619034689,-54.3450310436441
-92.9913787251375,-54.4302454365704
-92.817595546806,-53.1827148617564
-92.6438123684746,-52.343705125556
-92.4700291901432,-55.2123201531472
-92.2962460118118,-53.9827678522164
-92.1224628334804,-54.2857805435128
-91.948679655149,-55.0181136026627
-91.7748964768176,-54.1634752755736
-91.6011132984862,-52.4167990540591
-91.4273301201548,-52.3968562463788
-91.2535469418233,-52.0937903551899
-91.0797637634919,-52.5603255845681
-90.9059805851605,-51.1914816390093
-90.7321974068291,-54.1689034093094
-90.5584142284977,-53.316047484492
-90.3846310501663,-53.8302378011785
-90.2108478718349,-55.6106714169983
-90.0370646935035,-55.1778985508003
-89.8632815151721,-52.5285478568639
-89.6894983368407,-52.1622012605794
-89.5157151585093,-51.8425710356402
-89.3419319801778,-54.01240844983
-89.1681488018464,-53.1043735266685
-88.994365623515,-54.2917882336411
-88.8205824451836,-53.5589070157143
-88.6467992668522,-53.1305221945231
-88.4730160885208,-52.6877203393661
-88.2992329101894,-55.2195033890764
-88.125449731858,-52.1664669384077
-87.9516665535266,-51.9056238430263
-87.7778833751952,-53.1707982422058
-87.6041001968638,-53.2013585308189
-87.4303170185323,-54.5301221610077
-87.2565338402009,-53.2825047686287
-87.0827506618695,-51.3050892106326
-86.9089674835381,-53.763083222745
-86.7351843052067,-54.5997128151973
-86.5614011268753,-54.2997675456416
-86.3876179485439,-52.3462154750909
-86.2138347702125,-52.512300633508
-86.0400515918811,-51.3127102825162
-85.8662684135496,-52.8132840426855
-85.6924852352182,-51.7129468538284
-85.5187020568868,-51.8738237863026
-85.3449188785554,-54.8742414245787
-85.171135700224,-51.7450388232914
-84.9973525218926,-53.2743120887167
-84.8235693435612,-51.598466175839
-84.6497861652298,-53.4148446821984
-84.4760029868984,-53.4220557711292
-84.302219808567,-51.2338731018476
-84.1284366302356,-53.7221802866057
-83.9546534519042,-50.7738049907197
-83.7808702735727,-52.2756601800964
-83.6070870952413,-56.0492333021568
-83.4333039169099,-54.4899921441834
-83.2595207385785,-54.1036364711435
-83.0857375602471,-53.0670008630705
-82.9119543819157,-50.4718634433779
-82.7381712035843,-52.4711078691132
-82.5643880252529,-52.1417496942589
-82.3906048469215,-52.4185872134026
-82.2168216685901,-54.3787892654992
-82.0430384902586,-53.3534023994777
-81.8692553119272,-54.4384504182904
-81.6954721335958,-52.1326091599259
-81.5216889552644,-53.9701375395695
-81.347905776933,-55.0023075114102
-81.1741225986016,-53.5119608671375
-81.0003394202702,-55.4122615325702
-80.8265562419388,-52.8554562059654
-80.6527730636074,-53.9979255301527
-80.478989885276,-51.8625046547583
-80.3052067069445,-57.296910856648
-80.1314235286131,-52.2719469278048
-79.9576403502817,-52.7937880673834
-79.7838571719503,-53.6238551304318
-79.6100739936189,-53.2621252814969
-79.4362908152875,-53.8860576826588
-79.2625076369561,-54.5527094799849
-79.0887244586247,-54.7218953769145
-78.9149412802933,-52.8288700859887
-78.7411581019619,-53.4948746838726
-78.5673749236305,-52.7970310252287
-78.393591745299,-55.0723533745443
-78.2198085669676,-53.9216629547136
-78.0460253886362,-52.770869247022
-77.8722422103048,-56.2663949998237
-77.6984590319734,-53.0004476440442
-77.524675853642,-53.574382800461
-77.3508926753106,-53.0441445177985
-77.1771094969792,-55.7144973230785
-77.0033263186478,-54.515882627871
-76.8295431403164,-54.8072148147261
-76.6557599619849,-54.6700299855136
-76.4819767836535,-54.1954801815107
-76.3081936053221,-52.4702184331213
-76.1344104269907,-51.4529984256949
-75.9606272486593,-53.0059821638912
-75.7868440703279,-54.9782943920345
-75.6130608919965,-51.9136079643393
-75.439277713665,-53.7812057114548
-75.2654945353336,-53.4675343359456
-75.0917113570022,-52.2559155439173
-74.9179281786708,-53.4601968831351
-74.7441450003394,-56.8281177336605
-74.570361822008,-52.5578209824009
-74.3965786436766,-53.194931431304
-74.2227954653452,-51.9212250438922
-74.0490122870138,-53.959446091053
-73.8752291086824,-51.763562420428
-73.701445930351,-49.5521373873469
-73.5276627520196,-50.6576222611927
-73.3538795736881,-51.7284751092789
-73.1800963953567,-52.0627258785181
-73.0063132170253,-52.2841660267371
-72.8325300386939,-51.2280480544099
-72.6587468603625,-51.0768783065201
-72.4849636820311,-50.6201748362419
-72.3111805036997,-50.8616340636005
-72.1373973253683,-52.651439909528
-71.9636141470368,-51.2628937577387
-71.7898309687054,-50.4210938519365
-71.616047790374,-51.9316713001211
-71.4422646120426,-51.5913846852136
-71.2684814337112,-48.8773431897863
-71.0946982553798,-50.2664210602051
-70.9209150770484,-50.975642950945
-70.747131898717,-49.381139659222
-70.5733487203856,-50.2573820878388
-70.3995655420542,-49.149841221603
-70.2257823637227,-49.1033467701445
-70.0519991853913,-47.9297635209831
-69.8782160070599,-49.5228210590275
-69.7044328287285,-50.0076518818491
-69.5306496503971,-46.1425885970959
-69.3568664720657,-49.0361384729116
-69.1830832937343,-47.6416025339253
-69.0093001154029,-50.260911008424
-68.8355169370715,-49.7157607420991
-68.6617337587401,-47.862857871623
-68.4879505804087,-47.137266911005
-68.3141674020772,-50.610309182182
-68.1403842237458,-50.2869197582494
-67.9666010454144,-49.3790823091313
-67.792817867083,-48.0804726922271
-67.6190346887516,-50.4250410703998
-67.4452515104202,-49.2337817552365
-67.2714683320888,-50.5348669000273
-67.0976851537574,-47.7862517616623
-66.923901975426,-50.7706504361481
-66.7501187970946,-51.8001671023805
-66.5763356187631,-50.551321986493
-66.4025524404317,-49.4380771064937
-66.2287692621003,-46.9642866707765
-66.0549860837689,-48.0104164012933
-65.8812029054375,-48.0379641943221
-65.7074197271061,-51.3653036899466
-65.5336365487747,-47.704099686075
-65.3598533704433,-50.9431091713945
-65.1860701921119,-47.2273214127925
-65.0122870137805,-48.2018320275945
-64.8385038354491,-49.6111002458999
-64.6647206571176,-49.8211247767568
-64.4909374787862,-50.9055544409701
-64.3171543004548,-46.8008364313575
-64.1433711221234,-49.9877572373155
-63.969587943792,-48.7145416665892
-63.7958047654606,-47.7285313140463
-63.6220215871292,-48.3493706168957
-63.4482384087978,-52.2493496154216
-63.2744552304664,-48.3783414054952
-63.100672052135,-46.3488062593959
-62.9268888738035,-49.066397603026
-62.7531056954721,-46.5972545657869
-62.5793225171407,-47.1776635108378
-62.4055393388093,-49.3805596369008
-62.2317561604779,-50.9489106356109
-62.0579729821465,-46.634115074828
-61.8841898038151,-49.4045080104836
-61.7104066254837,-46.7254425145122
-61.5366234471523,-48.1770338107805
-61.3628402688208,-47.4383013773857
-61.1890570904895,-47.0596574597677
-61.015273912158,-47.7478082389643
-60.8414907338266,-48.6473136645591
-60.6677075554952,-49.575864702548
-60.4939243771638,-50.3492713743158
-60.3201411988324,-47.0054329208121
-60.146358020501,-45.5867292300204
-59.9725748421696,-47.5428005043241
-59.7987916638382,-49.5944444143011
-59.6250084855068,-46.858198597416
-59.4512253071753,-50.7417147319232
-59.277442128844,-46.9268873923616
-59.1036589505125,-49.4713574430742
-58.9298757721811,-47.0027050157195
-58.7560925938497,-44.3762793205581
-58.5823094155183,-47.8535735196583
-58.4085262371869,-47.5087717311431
-58.2347430588555,-50.3133934558411
-58.0609598805241,-48.2415777062402
-57.8871767021926,-49.994369010502
-57.7133935238612,-49.1097338137548
-57.5396103455298,-47.3530304848978
-57.3658271671984,-52.0096285353686
-57.192043988867,-48.8325500866961
-57.0182608105356,-48.8358810445522
-56.8444776322042,-49.0471617404503
-56.6706944538728,-49.1259661669367
-56.4969112755414,-48.7713381838881
-56.32312809721,-49.3155805197995
-56.1493449188786,-48.289624510234
-55.9755617405471,-49.8618118132388
-55.8017785622157,-53.314308339887
-55.6279953838843,-47.8313213440002
-55.4542122055529,-46.3891124827021
-55.2804290272215,-47.6324672658379
-55.1066458488901,-47.4744929256764
-54.9328626705587,-46.2994967367038
-54.7590794922273,-48.8168829572359
-54.5852963138959,-46.6857740925613
-54.4115131355645,-48.9275653596818
-54.2377299572331,-46.9326518188988
-54.0639467789016,-47.6051134727831
-53.8901636005702,-46.3428469517972
-53.7163804222388,-48.9749508426012
-53.5425972439074,-46.5459924496543
-53.368814065576,-47.3039116529593
-53.1950308872446,-50.1724645601414
-53.0212477089132,-46.76287774749
-52.8474645305818,-51.5830260835681
-52.6736813522503,-47.0461136730597
-52.4998981739189,-50.0484726157144
-52.3261149955875,-48.6656202665563
-52.1523318172561,-48.7903885174766
-51.9785486389247,-48.1050242489386
-51.8047654605933,-47.2390186122832
-51.6309822822619,-51.759180829599
-51.4571991039305,-48.821368154176
-51.2834159255991,-45.7816374856996
-51.1096327472677,-47.5071884412275
-50.9358495689363,-46.539564583464
-50.7620663906048,-46.830472429595
-50.5882832122734,-46.1901920435622
-50.414500033942,-47.0759194793758
-50.2407168556106,-46.8282856016953
-50.0669336772792,-48.6446037802924
-49.8931504989478,-45.0404477256255
-49.7193673206164,-38.7048239704876
-49.545584142285,-39.0415932599692
-49.3718009639536,-36.669742130083
-49.1980177856222,-42.5948918655145
-49.0242346072908,-37.0888564071793
-48.8504514289593,-36.8634713220405
-48.6766682506279,-38.6245918363546
-48.5028850722965,-41.1033140930673
-48.3291018939651,-37.3375269369743
-48.1553187156337,-37.9644328659221
-47.9815355373023,-37.1728641883515
-47.8077523589709,-37.2680801984405
-47.6339691806395,-35.7058803614085
-47.4601860023081,-36.4332993779964
-47.2864028239766,-37.0524637440271
-47.1126196456452,-38.9354536220976
-46.9388364673138,-38.949470903559
-46.7650532889824,-35.714069440452
-46.591270110651,-35.3564464307691
-46.4174869323196,-34.7372337495751
-46.2437037539882,-34.8273952615609
-46.0699205756568,-36.8371056057876
-45.8961373973254,-36.6068793282775
-45.722354218994,-38.1483196938338
-45.5485710406625,-34.232610260995
-45.3747878623311,-34.7216389163418
-45.2010046839997,-34.1413037070135
-45.0272215056683,-36.2761624594053
-44.8534383273369,-36.3553908302562
-44.6796551490055,-35.8498158486659
-44.5058719706741,-35.7204821767882
-44.3320887923427,-35.3101814668557
-44.1583056140113,-37.1277430487682
-43.9845224356799,-34.3302170757307
-43.8107392573485,-34.3569727762888
-43.636956079017,-38.4465602136536
-43.4631729006856,-34.2294109085906
-43.2893897223542,-34.7084706750475
-43.1156065440228,-33.6192160430767
-42.9418233656914,-33.9202773880289
-42.76804018736,-35.3779522092173
-42.5942570090286,-35.1214687840146
-42.4204738306972,-36.4592827776268
-42.2466906523658,-35.8827987661505
-42.0729074740343,-34.4059218388898
-41.8991242957029,-38.0114681760328
-41.7253411173715,-34.5852683928605
-41.5515579390401,-34.8200463317857
-41.3777747607087,-34.9778013724276
-41.2039915823773,-36.873453827341
-41.0302084040459,-36.3658006885343
-40.8564252257145,-37.2473635811108
-40.6826420473831,-34.1034940132943
-40.5088588690517,-37.1244711959254
-40.3350756907203,-37.6422801532946
-40.1612925123888,-36.1878530144915
-39.9875093340574,-36.7771293273669
-39.813726155726,-37.5548704338177
-39.6399429773946,-35.5153540821652
-39.4661597990632,-34.2092107627723
-39.2923766207318,-39.809266371366
-39.1185934424004,-36.4839020011115
-38.944810264069,-34.6215488279308
-38.7710270857376,-36.7487542040282
-38.5972439074062,-37.5014830716939
-38.4234607290747,-35.3137002524233
-38.2496775507433,-35.5001436800374
-38.0758943724119,-36.9536944568201
-37.9021111940805,-37.0969104651482
-37.7283280157491,-37.002801770893
-37.5545448374177,-40.1679500104777
-37.3807616590863,-34.8215464566518
-37.2069784807549,-35.4797297394976
-37.0331953024235,-33.7144568840137
-36.8594121240921,-34.9868909705922
-36.6856289457606,-35.5770978984009
-36.5118457674292,-35.6952006834343
-36.3380625890978,-38.7159717859553
-36.1642794107664,-36.4470775508373
-35.990496232435,-39.7382886265696
-35.8167130541036,-38.0406033944215
-35.6429298757722,-37.0671024767505
-35.4691466974408,-36.3800675008586
-35.2953635191094,-35.8243639461681
-35.121580340778,-38.256690851397
-34.9477971624465,-38.6917435503358
-34.7740139841151,-37.8219665418777
-34.6002308057837,-37.4431535704362
-34.4264476274523,-36.5159853844816
-34.2526644491209,-37.5552912582399
-34.0788812707895,-34.1894381459025
-33.9050980924581,-34.6443616633071
-33.7313149141267,-36.0166004450001
-33.5575317357953,-35.6674739678467
-33.3837485574639,-37.5752471818317
-33.2099653791324,-33.8465385422697
-33.036182200801,-34.8572358723981
-32.8623990224696,-33.2600737939814
-32.6886158441382,-34.3627286172237
-32.5148326658068,-36.4314206759379
-32.3410494874754,-35.524282158916
-32.167266309144,-35.3279096522296
-31.9934831308126,-34.7069335805068
-31.8196999524812,-36.1632218837498
-31.6459167741498,-33.6776871199491
-31.4721335958183,-34.5069041270227
-31.2983504174869,-35.4670674827117
-31.1245672391555,-34.686564657648
-30.9507840608241,-35.6107493372394
-30.7770008824927,-37.5026619648965
-30.6032177041613,-35.6640420757319
-30.4294345258299,-36.5156553293398
-30.2556513474985,-34.6862786485051
-30.0818681691671,-37.144571527005
-29.9080849908357,-33.8824186511602
-29.7343018125042,-35.7198975344779
-29.5605186341728,-38.4432335833804
-29.3867354558414,-35.4650983618198
-29.21295227751,-36.8995206649274
-29.0391690991786,-33.9804793548496
-28.8653859208472,-36.6842277861316
-28.6916027425158,-35.3995695134622
-28.5178195641844,-38.8211276212188
-28.344036385853,-38.6691918125122
-28.1702532075216,-35.6855083236697
-27.9964700291901,-36.7009263216868
-27.8226868508587,-38.8196152685795
-27.6489036725273,-35.635604162284
-27.4751204941959,-38.0301882410753
-27.3013373158645,-37.0493718902994
-27.1275541375331,-37.0687850582811
-26.9537709592017,-34.7349647629267
-26.7799877808703,-33.3281041488869
-26.6062046025389,-37.6631310299837
-26.4324214242075,-34.4482624098514
-26.258638245876,-36.6921190063998
-26.0848550675446,-37.169884443974
-25.9110718892132,-33.633333618143
-25.7372887108818,-35.4371154306848
-25.5635055325504,-37.9027116298183
-25.389722354219,-38.3756069022926
-25.2159391758876,-35.6768402127799
-25.0421559975562,-34.7257182813932
-24.8683728192248,-37.7543028356077
-24.6945896408934,-34.8030242517185
-24.5208064625619,-35.8464308210872
-24.3470232842305,-35.1811627245649
-24.1732401058991,-38.7304893616317
-23.9994569275677,-35.628697301559
-23.8256737492363,-36.6995539193071
-23.6518905709049,-34.8397512933352
-23.4781073925735,-34.4228353697764
-23.3043242142421,-34.0270707975098
-23.1305410359107,-35.8738311525719
-22.9567578575793,-32.8863560435383
-22.7829746792478,-34.5002670527349
-22.6091915009164,-34.3552274773254
-22.435408322585,-33.0257816065349
-22.2616251442536,-33.576392496896
-22.0878419659222,-33.4316240807777
-21.9140587875908,-37.903481526545
-21.7402756092594,-34.5223404221365
-21.566492430928,-37.2796683644658
-21.3927092525966,-35.9080648716323
-21.2189260742652,-36.2725691136694
-21.0451428959337,-35.1245088701448
-20.8713597176023,-31.672655773135
-20.6975765392709,-34.466718031054
-20.5237933609395,-33.5961464895301
-20.3500101826081,-32.5463873362291
-20.1762270042767,-35.9841083704126
-20.0024438259453,-35.5139151420541
-19.8286606476139,-37.253742302131
-19.6548774692825,-33.6697419313478
-19.4810942909511,-33.5547475926212
-19.3073111126196,-35.7304355456169
-19.1335279342882,-34.2369582255722
-18.9597447559568,-35.0784098962229
-18.7859615776254,-33.6193987017187
-18.612178399294,-35.7284050609729
-18.4383952209626,-34.3100787766122
-18.2646120426312,-33.7052289152103
-18.0908288642998,-34.7674479316531
-17.9170456859684,-34.7124775867967
-17.743262507637,-36.0871257239912
-17.5694793293056,-32.4504198343158
-17.3956961509741,-36.1040695963782
-17.2219129726427,-34.46001839681
-17.0481297943113,-32.8063788655901
-16.8743466159799,-35.8100273366545
-16.7005634376485,-33.9226499580952
-16.5267802593171,-33.6476628932306
-16.3529970809857,-33.6956910793858
-16.1792139026543,-35.9336679892056
-16.0054307243229,-35.635195847318
-15.8316475459914,-35.8977164053316
-15.65786436766,-33.4220684717604
-15.4840811893286,-36.0155053582925
-15.3102980109972,-34.4703695804561
-15.1365148326658,-34.8153759318306
-14.9627316543344,-34.7602560035804
-14.788948476003,-35.1604778433328
-14.6151652976716,-33.8752085038695
-14.4413821193402,-35.6736360353933
-14.2675989410088,-36.0080719836914
-14.0938157626773,-36.1536989332016
-13.9200325843459,-34.4637050244782
-13.7462494060145,-35.0303713661154
-13.5724662276831,-34.9997093199811
-13.3986830493517,-33.2940371651482
-13.2248998710203,-36.5504855781736
-13.0511166926889,-34.4626397632616
-12.8773335143575,-35.8373273942437
-12.7035503360261,-33.5883359672303
-12.5297671576947,-36.9437347662135
-12.3559839793632,-34.3893848649219
-12.1822008010318,-34.9024472083217
-12.0084176227004,-37.3378782510914
-11.834634444369,-35.3168533488762
-11.6608512660376,-36.1916582948255
-11.4870680877062,-37.5027028506861
-11.3132849093748,-35.8930240943133
-11.1395017310434,-35.9819896940212
-10.965718552712,-34.2773544650731
-10.7919353743806,-35.1024611512108
-10.6181521960491,-36.6086166975762
-10.4443690177177,-35.0203696015106
-10.2705858393863,-37.4888058383355
-10.0968026610549,-38.073000906799
-9.92301948272351,-33.9224512765847
-9.7492363043921,-33.222253242929
-9.57545312606069,-36.9006626590181
-9.40166994772928,-36.5350890998002
-9.22788676939787,-39.1353117903805
-9.05410359106646,-36.5617668563665
-8.88032041273505,-34.2176146591895
-8.70653723440364,-34.0268484757199
-8.53275405607223,-33.7693546448646
-8.35897087774082,-37.5272792084008
-8.18518769940941,-36.3162344377426
-8.011404521078,-36.8997654583261
-7.83762134274659,-39.1686080424232
-7.66383816441518,-39.0786834103215
-7.49005498608377,-35.392480124622
-7.31627180775236,-35.1683173789051
-7.14248862942095,-36.5786478411672
-6.96870545108954,-33.9764378552685
-6.79492227275813,-38.1680098286671
-6.62113909442672,-36.734630490885
-6.44735591609531,-36.4052100754614
-6.2735727377639,-34.2437517554776
-6.09978955943249,-36.1086407166754
-5.92600638110108,-38.9723999727502
-5.75222320276967,-34.1434638032604
-5.57844002443826,-37.3413521023197
-5.40465684610685,-36.9239162015647
-5.23087366777544,-41.8695226025121
-5.05709048944403,-37.8242462204112
-4.88330731111262,-35.5004720076202
-4.70952413278121,-36.7284694664181
-4.5357409544498,-37.9518549139469
-4.36195777611839,-37.0524219399938
-4.18817459778698,-36.173852929749
-4.01439141945557,-36.6099026780378
-3.84060824112416,-36.9430599087392
-3.66682506279275,-37.6031504379597
-3.49304188446134,-37.7293297347456
-3.31925870612993,-36.9007837854383
-3.14547552779852,-36.8713617797146
-2.97169234946711,-34.0551881769106
-2.7979091711357,-35.5219690775864
-2.62412599280429,-38.317489930362
-2.45034281447288,-34.8334430675488
-2.27655963614147,-35.7561446087192
-2.10277645781006,-37.1597036146949
-1.92899327947865,-36.2110891706524
-1.75521010114724,-34.384715626705
-1.58142692281583,-35.3415318002455
-1.40764374448442,-35.1541934023538
-1.23386056615301,-34.4749162154888
-1.0600773878216,-34.7999228364729
-0.88629420949019,-33.3125717157374
-0.712511031158778,-33.5798360749177
-0.53872785282737,-31.3742328111188
-0.364944674495959,-29.1000634436771
-0.191161496164549,-26.8657544191071
-0.0173783178331429,-20.5074670714822
0.156404860498264,0
0.330188038829674,-15.9331887947432
0.503971217161082,-24.356153462896
0.677754395492493,-27.1073364469371
0.851537573823904,-31.1328134702863
1.02532075215531,-31.8736268394271
1.19910393048672,-33.4523760285662
1.37288710881813,-34.0058814129012
1.54667028714954,-33.0813266627653
1.72045346548095,-36.7785717073037
1.89423664381236,-35.3932726753298
2.06801982214377,-37.8505281258895
2.24180300047518,-36.2121139820808
2.41558617880659,-35.4968445472386
2.589369357138,-33.1377894080804
2.76315253546941,-36.304474185475
2.93693571380082,-35.8722340120244
3.11071889213223,-34.09673504153
3.28450207046364,-36.5461815446646
3.45828524879505,-34.5999469343271
3.63206842712646,-38.9148880271419
3.80585160545787,-37.1032453589192
3.97963478378928,-36.9994463996969
4.15341796212069,-36.5458045051105
4.3272011404521,-36.9515939179204
4.50098431878351,-35.4321362466925
4.67476749711492,-37.2123653357151
4.84855067544633,-37.317495613282
5.02233385377774,-37.5690168461084
5.19611703210915,-35.9003553300171
5.36990021044056,-38.2612577840539
5.54368338877197,-38.2599020333575
5.71746656710338,-39.2048996823366
5.89124974543479,-38.1493391839083
6.0650329237662,-35.1677846387415
6.23881610209761,-37.2950001275655
6.41259928042902,-35.6651018616346
6.58638245876043,-35.7885721360411
6.76016563709184,-35.7500183555357
6.93394881542325,-35.9894895299633
7.10773199375466,-35.7370175052006
7.28151517208607,-36.5361695045165
7.45529835041748,-35.076789513821
7.62908152874889,-35.8648894737004
7.8028647070803,-33.9823717215834
7.97664788541171,-34.9137010121714
8.15043106374312,-36.6079478584954
8.32421424207453,-37.5308152898658
8.49799742040594,-37.5490079463045
8.67178059873735,-35.1040916344878
8.84556377706876,-35.1714553477652
9.01934695540017,-32.7254182053415
9.19313013373158,-35.6729260493644
9.36691331206299,-33.9303513933834
9.5406964903944,-35.8419136481782
9.71447966872581,-38.7455106801714
9.88826284705722,-34.4366380516505
10.0620460253886,-36.1969264862773
10.23582920372,-32.3121551351038
10.4096123820515,-34.9966974319101
10.5833955603829,-35.7055855979645
10.7571787387143,-35.2457036261068
10.9309619170457,-36.9850920459966
11.1047450953771,-34.643133686203
11.2785282737085,-34.2287252002178
11.4523114520399,-38.1219057465513
11.6260946303713,-37.5770033462353
11.7998778087027,-36.9586447388228
11.9736609870341,-36.1908599098017
12.1474441653656,-35.3517062110814
12.321227343697,-37.8495088852546
12.4950105220284,-36.4474186264673
12.6687937003598,-34.7022920962064
12.8425768786912,-36.3602738332574
13.0163600570226,-37.5049891690989
13.190143235354,-35.9260407471336
13.3639264136854,-35.6921489582705
13.5377095920168,-34.5753983371326
13.7114927703482,-34.9900250968826
13.8852759486797,-32.7177632982648
14.0590591270111,-34.0909117615681
14.2328423053425,-35.4110562914752
14.4066254836739,-35.6716221024021
14.5804086620053,-34.7025677432307
14.7541918403367,-34.4091554460456
14.9279750186681,-37.1488916482866
15.1017581969995,-34.4581217198959
15.2755413753309,-34.0728129318136
15.4493245536623,-38.1776705043476
15.6231077319938,-34.5189635791585
15.7968909103252,-34.6729387521026
15.9706740886566,-35.9869146354043
16.144457266988,-36.0365764586624
16.3182404453194,-33.5312161948885
16.4920236236508,-36.1333151425927
16.6658068019822,-36.4004084375922
16.8395899803136,-33.9568722669852
17.013373158645,-32.8759337075762
17.1871563369764,-33.6990230481069
17.3609395153079,-36.2662063640568
17.5347226936393,-32.7592409139729
17.7085058719707,-36.5405620456022
17.8822890503021,-35.2402041123107
18.0560722286335,-32.8770160583476
18.2298554069649,-35.6518329331012
18.4036385852963,-34.000576933218
18.5774217636277,-34.8873570261828
18.7512049419591,-35.2384833986128
18.9249881202905,-35.6153929154281
19.0987712986219,-33.4745399731947
19.2725544769534,-34.3189723885695
19.4463376552848,-34.1545739730413
19.6201208336162,-34.181258283544
19.7939040119476,-33.1917884707659
19.967687190279,-34.6587300416136
20.1414703686104,-35.5612458843807
20.3152535469418,-35.656601564333
20.4890367252732,-35.6238911573927
20.6628199036046,-33.2686565906303
20.836603081936,-32.8899798704399
21.0103862602675,-33.3420764996291
21.1841694385989,-34.5532373031466
21.3579526169303,-32.9310224792212
21.5317357952617,-33.6040283839685
21.7055189735931,-35.5343889543026
21.8793021519245,-35.7737313813379
22.0530853302559,-35.9074079324727
22.2268685085873,-36.1841875604613
22.4006516869187,-35.8161477754961
22.5744348652501,-32.3878904350611
22.7482180435816,-37.1842795502561
22.922001221913,-32.619678176667
23.0957844002444,-35.2951676395628
23.2695675785758,-32.1086562967762
23.4433507569072,-35.4977047320581
23.6171339352386,-33.4782466643148
23.79091711357,-35.8053166069853
23.9647002919014,-33.2248671795606
24.1384834702328,-37.9736432264116
24.3122666485642,-35.0903307824098
24.4860498268957,-35.7144037445669
24.6598330052271,-36.7950444057129
24.8336161835585,-34.3387451562257
25.0073993618899,-32.5197011567115
25.1811825402213,-37.031491670503
25.3549657185527,-37.2348775579469
25.5287488968841,-36.2182684252471
25.7025320752155,-34.9693728301535
25.8763152535469,-35.7050922128374
26.0500984318783,-34.049502649778
26.2238816102098,-35.7573535372435
26.3976647885412,-34.3208384039049
26.5714479668726,-37.6419999936388
26.745231145204,-36.0353336251307
26.9190143235354,-36.1733564660073
27.0927975018668,-37.7614015549097
27.2665806801982,-34.6790520819157
27.4403638585296,-37.4397457900141
27.614147036861,-37.1959134582753
27.7879302151924,-38.9782441576264
27.9617133935239,-35.4437173466449
28.1354965718553,-39.9159425859766
28.3092797501867,-34.745911489976
28.4830629285181,-37.8933451711325
28.6568461068495,-36.5410097080465
28.8306292851809,-38.6491947480504
29.0044124635123,-37.2921573852623
29.1781956418437,-35.3830504466599
29.3519788201751,-35.7547196717464
29.5257619985065,-34.2316879262319
29.699545176838,-35.4640935882005
29.8733283551694,-38.2764895149598
30.0471115335008,-37.5363816266535
30.2208947118322,-35.3196022216459
30.3946778901636,-36.0971840821682
30.568461068495,-35.975997713847
30.7422442468264,-35.6712122406746
30.9160274251578,-33.8698547119093
31.0898106034892,-37.9059250578265
31.2635937818206,-38.7267211781717
31.4373769601521,-33.9480834137197
31.6111601384835,-35.8266170842961
31.7849433168149,-35.4718702283286
31.9587264951463,-35.1637826836847
32.1325096734777,-33.6178028737979
32.3062928518091,-35.5261542535314
32.4800760301405,-34.1713412281984
32.6538592084719,-38.2293351616101
32.8276423868033,-37.5212252016438
33.0014255651347,-34.2821546032024
33.1752087434662,-35.243832080279
33.3489919217976,-34.8708263465644
33.522775100129,-35.842138641959
33.6965582784604,-34.6078358498023
33.8703414567918,-36.660772018472
34.0441246351232,-38.0015088232071
34.2179078134546,-33.751682807224
34.391690991786,-35.0968401383865
34.5654741701174,-37.1178045257067
34.7392573484488,-36.4145992647792
34.9130405267803,-36.7202774135537
35.0868237051117,-35.851962570839
35.2606068834431,-38.6330044069039
35.4343900617745,-39.2406940425248
35.6081732401059,-37.6213617234098
35.7819564184373,-36.5091682946037
35.9557395967687,-34.3768117291911
36.1295227751001,-37.9175745374348
36.3033059534315,-39.0361915076424
36.4770891317629,-36.1745714134012
36.6508723100943,-40.6608235472555
36.8246554884258,-36.7253116379589
36.9984386667572,-34.8357143779632
37.1722218450886,-38.1131826943651
37.34600502342,-33.7815081562542
37.5197882017514,-34.9111391997411
37.6935713800828,-35.8128348897708
37.8673545584142,-36.2600382246637
38.0411377367456,-37.5947419727607
38.214920915077,-38.6941983656566
38.3887040934084,-36.2140750412047
38.5624872717399,-36.0065909702004
38.7362704500713,-36.7109461301137
38.9100536284027,-35.1616433280986
39.0838368067341,-37.0948170957447
39.2576199850655,-34.8318944495821
39.4314031633969,-34.6776494688253
39.6051863417283,-38.0015157909147
39.7789695200597,-36.8562221101743
39.9527526983911,-37.2704009041911
40.1265358767225,-35.7364836614512
40.300319055054,-35.5975874549593
40.4741022333854,-38.8017357215894
40.6478854117168,-34.8959229742911
40.8216685900482,-35.5073678201875
40.9954517683796,-38.4651034903543
41.169234946711,-36.5038175071921
41.3430181250424,-36.2910064839512
41.5168013033738,-34.3723741432552
41.6905844817052,-35.6219990397225
41.8643676600366,-35.0897964107914
42.0381508383681,-33.6950623174635
42.2119340166995,-34.8984181201034
42.3857171950309,-36.2997337225785
42.5595003733623,-34.5708116901289
42.7332835516937,-34.5334569100257
42.9070667300251,-35.0824451441197
43.0808499083565,-34.5603752983373
43.2546330866879,-35.8885364743969
43.4284162650193,-32.245531160918
43.6021994433508,-34.8984866409909
43.7759826216822,-36.2313651720296
43.9497658000136,-32.9201487864364
44.123548978345,-38.8680193737172
44.2973321566764,-36.1131438359777
44.4711153350078,-34.4645148035715
44.6448985133392,-35.2303088604651
44.8186816916706,-36.9013233420312
44.992464870002,-35.9604321790679
45.1662480483334,-35.2756340323873
45.3400312266648,-36.9661525079565
45.5138144049963,-35.6487121297714
45.6875975833277,-33.5239693871648
45.8613807616591,-33.1202618287308
46.0351639399905,-37.1100631206804
46.2089471183219,-35.3784652485847
46.3827302966533,-36.7700779939441
46.5565134749847,-35.1173806449749
46.7302966533161,-33.4984996679393
46.9040798316475,-35.9726923050439
47.0778630099789,-35.0388818200039
47.2516461883104,-38.4590302545379
47.4254293666418,-40.2943201568628
47.5992125449732,-38.2406353200744
47.7729957233046,-35.6033798083099
47.946778901636,-37.4133160804526
48.1205620799674,-35.7737568593915
48.2943452582988,-35.7427958836929
48.4681284366302,-38.5455893750158
48.6419116149616,-37.4100947873675
48.815694793293,-41.9832093948787
48.9894779716245,-39.4277215579938
49.1632611499559,-39.4165206710329
49.3370443282873,-37.0250850445618
49.5108275066187,-41.7744847909681
49.6846106849501,-39.7960649697
49.8583938632815,-37.4163987087365
50.0321770416129,-39.7305874151938
50.2059602199443,-42.9560355326565
50.3797433982757,-48.3543046699266
50.5535265766071,-49.8755068859037
50.7273097549386,-48.7424134504786
50.90109293327,-49.681077306923
51.0748761116014,-50.1030950287762
51.2486592899328,-46.3610409106329
51.4224424682642,-48.6379006272277
51.5962256465956,-49.8757622559441
51.770008824927,-50.4198984331354
51.9437920032584,-49.6885994534672
52.1175751815898,-50.1399592117562
52.2913583599212,-49.9633548916353
52.4651415382527,-50.380560227252
52.6389247165841,-51.3928993100511
52.8127078949155,-49.3223727604252
52.9864910732469,-50.0382343994149
53.1602742515783,-50.8605573783826
53.3340574299097,-50.7269202464097
53.5078406082411,-51.77980934754
53.6816237865725,-52.9078966393222
53.8554069649039,-48.1131698414516
54.0291901432354,-47.9701319872959
54.2029733215668,-46.7504693059488
54.3767564998982,-49.4053651668943
54.5505396782296,-49.275777060074
54.724322856561,-49.6342747613383
54.8981060348924,-48.4636754703689
55.0718892132238,-48.3889978897556
55.2456723915552,-49.5183880655659
55.4194555698866,-51.4076778403637
55.593238748218,-51.0776312284036
55.7670219265495,-49.8412553114325
55.9408051048809,-49.9199656549972
56.1145882832123,-51.4433650107254
56.2883714615437,-50.9230228537643
56.4621546398751,-46.52457569338
56.6359378182065,-50.8676797640252
56.8097209965379,-50.4488897819755
56.9835041748693,-48.6225743196272
57.1572873532007,-47.6645453579825
57.3310705315321,-49.7256533818791
57.5048537098635,-47.9412055323783
57.678636888195,-51.4216892998089
57.8524200665264,-50.4157172247656
58.0262032448578,-48.3419855495605
58.1999864231892,-48.5753881760469
58.3737696015206,-50.5156614644494
58.547552779852,-51.5090180599509
58.7213359581834,-49.8341369519634
58.8951191365148,-49.4205247439143
59.0689023148462,-48.4258023380078
59.2426854931777,-50.8237526865797
59.4164686715091,-48.2120236413146
59.5902518498405,-51.2399436980002
59.7640350281719,-50.0803067056571
59.9378182065033,-48.731897794414
60.1116013848347,-49.4188961660761
60.2853845631661,-51.241109205563
60.4591677414975,-51.7239679562897
60.6329509198289,-49.5765081741376
60.8067340981603,-51.322363244823
60.9805172764917,-52.0809552396247
61.1543004548232,-49.4040740261154
61.3280836331546,-51.7718061645753
61.501866811486,-51.1681276854912
61.6756499898174,-53.1013838143046
61.8494331681488,-53.0920004211926
62.0232163464802,-51.8449366742041
62.1969995248116,-49.837938394683
62.370782703143,-52.7749035060067
62.5445658814744,-49.3195764913552
62.7183490598058,-53.0304251314069
62.8921322381373,-51.7448452298244
63.0659154164687,-52.345027029011
63.2396985948001,-49.6068129560344
63.4134817731315,-48.9973809417316
63.5872649514629,-51.3280912012707
63.7610481297943,-48.8511246948922
63.9348313081257,-50.7233448456041
64.1086144864571,-50.1062766064267
64.2823976647885,-52.4354689715147
64.45618084312,-51.9214622881493
64.6299640214513,-50.9988524368193
64.8037471997828,-50.3084439670157
64.9775303781142,-49.8461328743822
65.1513135564456,-50.6763895770249
65.325096734777,-51.8450386601952
65.4988799131084,-50.9678482678595
65.6726630914398,-51.591338289839
65.8464462697712,-52.3408370933466
66.0202294481026,-51.6847556854895
66.194012626434,-49.4001299119021
66.3677958047655,-49.7082205246757
66.5415789830968,-51.0770155482327
66.7153621614283,-50.3386886873974
66.8891453397597,-49.8914369836711
67.0629285180911,-50.7769397675802
67.2367116964225,-52.693469227739
67.4104948747539,-53.5029709107445
67.5842780530853,-50.6406289415824
67.7580612314167,-50.459824600421
67.9318444097482,-48.2947933174069
68.1056275880796,-47.9001868820254
68.279410766411,-48.8724054306198
68.4531939447424,-52.33116403953
68.6269771230738,-49.9153530477207
68.8007603014052,-50.081743207131
68.9745434797366,-48.6963304461869
69.148326658068,-48.1983176103325
69.3221098363994,-47.7224803244908
69.4958930147308,-45.5744436208735
69.6696761930623,-49.8313967768161
69.8434593713937,-49.5575471303537
70.0172425497251,-46.6011595545903
70.1910257280565,-48.3255034312359
70.3648089063879,-49.7790611447615
70.5385920847193,-49.7903341458133
70.7123752630507,-48.9571910296684
70.8861584413821,-47.7759153069816
71.0599416197135,-48.1163629447994
71.2337247980449,-51.4748400412259
71.4075079763763,-48.7534732834994
71.5812911547078,-50.1412907279344
71.7550743330392,-50.4282347999295
71.9288575113706,-50.0065052627657
72.102640689702,-50.2399893295645
72.2764238680334,-52.93654362452
72.4502070463648,-50.4000095977279
72.6239902246962,-50.0984046150187
72.7977734030276,-50.2640522585124
72.971556581359,-50.7767202480336
73.1453397596905,-51.618507810997
73.3191229380219,-48.6050960073298
73.4929061163533,-50.5604375944957
73.6666892946847,-49.6393692029814
73.8404724730161,-51.2863687557965
74.0142556513475,-48.517879354304
74.1880388296789,-52.1251315156373
74.3618220080103,-50.8065081868348
74.5356051863417,-49.7375147204288
74.7093883646731,-54.9382928612238
74.8831715430046,-51.8778140415274
75.056954721336,-50.3885341249603
75.2307378996674,-50.2032975516141
75.4045210779988,-50.3115867932112
75.5783042563302,-49.3204587621246
75.7520874346616,-49.031604355011
75.925870612993,-49.0349887322689
76.0996537913244,-49.3898102561768
76.2734369696558,-51.1098134400879
76.4472201479872,-50.0121400260307
76.6210033263186,-52.1884589970827
76.79478650465,-50.00337870781
76.9685696829815,-50.3141190897796
77.1423528613129,-49.2287493116619
77.3161360396443,-51.2095622984607
77.4899192179757,-52.7379615388886
77.6637023963071,-53.7130883532492
77.8374855746385,-50.8941880329213
78.0112687529699,-50.9882455434771
78.1850519313013,-48.5810654971396
78.3588351096327,-53.2465578425483
78.5326182879641,-52.0035024124085
78.7064014662956,-52.1409402461455
78.880184644627,-51.9001198103416
79.0539678229584,-51.7145945204423
79.2277510012898,-53.9621335045403
79.4015341796212,-52.0114132991005
79.5753173579526,-50.2819552219664
79.749100536284,-52.7553964240918
79.9228837146154,-50.4647573263957
80.0966668929468,-51.5572250493867
80.2704500712782,-51.7339224050487
80.4442332496097,-51.6633140892495
80.6180164279411,-53.9324425204316
80.7917996062725,-51.5026836392267
80.9655827846039,-52.1030808095701
81.1393659629353,-51.7339598808884
81.3131491412667,-52.398095837308
81.4869323195981,-53.1512400224616
81.6607154979295,-49.8453159874668
81.8344986762609,-52.5458704288706
82.0082818545923,-50.3465212010212
82.1820650329237,-53.0374632325506
82.3558482112552,-52.6191746377135
82.5296313895866,-51.2048270726926
82.703414567918,-55.7317208661109
82.8771977462494,-51.1702211996473
83.0509809245808,-54.2547638056193
83.2247641029122,-52.6655361768474
83.3985472812436,-50.2586803188585
83.572330459575,-51.4292473785422
83.7461136379064,-53.3927442551224
83.9198968162378,-53.7970071257214
84.0936799945693,-52.0396643819194
84.2674631729007,-50.6527967515894
84.4412463512321,-51.7565544585276
84.6150295295635,-52.0360470105817
84.7888127078949,-50.9538715931477
84.9625958862263,-53.2914374869402
85.1363790645577,-55.2359345896878
85.3101622428891,-52.5003881963091
85.4839454212205,-53.2018469756658
85.657728599552,-53.122108246288
85.8315117778834,-52.3883851430128
86.0052949562148,-53.6792200800665
86.1790781345462,-54.2507240916873
86.3528613128776,-50.6003159405252
86.526644491209,-52.9146964218436
86.7004276695404,-52.7625406607024
86.8742108478718,-52.9554883831666
87.0479940262032,-53.2944198526251
87.2217772045346,-54.5421143404595
87.395560382866,-52.2128901637991
87.5693435611975,-52.3674573158333
87.7431267395289,-50.7818601943034
87.9169099178603,-55.2333394853391
88.0906930961917,-52.45480516186
88.2644762745231,-55.6282383193187
88.4382594528545,-54.1808995322483
88.6120426311859,-50.6599433483851
88.7858258095173,-51.683937147396
88.9596089878488,-53.1520680919267
89.1333921661802,-53.0036529851244
89.3071753445116,-51.2540261401237
89.480958522843,-53.3430634585418
89.6547417011744,-50.588143234713
89.8285248795058,-54.0546210037205
90.0023080578372,-53.8008839086328
90.1760912361686,-54.5332131949109
90.3498744145,-53.58795054803
90.5236575928315,-51.4872997605672
90.6974407711629,-53.9334701330834
90.8712239494943,-53.7226594702428
91.0450071278257,-54.6020124826452
91.2187903061571,-52.4790923305506
91.3925734844885,-54.3341005402146
91.5663566628199,-53.0059655542316
91.7401398411513,-50.7171879000601
91.9139230194827,-53.56731626185
92.0877061978141,-52.4799604337563
92.2614893761455,-54.896473003557
92.435272554477,-53.4736185854383
92.6090557328084,-54.8296171565344
92.7828389111398,-56.1301244190638
92.9566220894712,-52.1007573410835
93.1304052678026,-53.5002681710891
93.304188446134,-53.9624548358824
93.4779716244654,-52.8128139376221
93.6517548027968,-51.0512009557799
93.8255379811282,-54.199737706462
93.9993211594596,-52.5785515652515
94.173104337791,-52.5694767840216
94.3468875161225,-54.9258049616507
94.5206706944539,-52.7924866409967
94.6944538727853,-52.8631652333149
94.8682370511167,-52.9245477622774
95.0420202294481,-55.9013495645981
95.2158034077795,-53.794622903421
95.3895865861109,-53.1095307957234
95.5633697644423,-52.9985028762978
95.7371529427737,-53.1253629971988
95.9109361211051,-53.9716785409648
96.0847192994366,-50.9544628466431
96.258502477768,-53.9627671383454
96.4322856560994,-53.232680912117
96.6060688344308,-55.1466709766441
96.7798520127622,-53.6280735112763
96.9536351910936,-53.609678718266
97.127418369425,-55.7871228001218
97.3012015477564,-53.1010304714881
97.4749847260878,-54.6855880939384
97.6487679044192,-51.6073528737909
97.8225510827506,-52.7496611571966
97.9963342610821,-55.1522375989136
98.1701174394135,-55.2062972431981
98.3439006177449,-53.7592467114573
98.5176837960763,-53.3215196027438
98.6914669744077,-54.4043322478884
98.8652501527391,-58.8334121462331
99.0390333310705,-53.4831159366532
99.2128165094019,-54.4262959248626
99.3865996877334,-53.9477239406833
99.5603828660647,-53.5689524609698
99.7341660443961,-53.1226839431105
99.9079492227276,-54.7760312944252
100.081732401059,-56.0356751937076
100.25551557939,-52.4246867391595
100.429298757722,-52.6592646319631
100.603081936053,-54.0588243981857
100.776865114385,-52.2641407682908
100.950648292716,-53.5555111425732
101.124431471047,-53.8022048318719
101.298214649379,-53.5782618107828
101.47199782771,-57.7921667898275
101.645781006042,-54.5394323573812
101.819564184373,-54.0836578110032
101.993347362704,-52.5387978063565
102.167130541036,-53.7624108565423
102.340913719367,-55.2379727922954
102.514696897699,-53.273099320505
102.68848007603,-51.7646664367833
102.862263254362,-54.3260706884317
103.036046432693,-53.4374112190687
103.209829611024,-53.5301900743862
103.383612789356,-54.9701924466836
103.557395967687,-54.8511607625331
103.731179146019,-53.0348140659651
103.90496232435,-50.5949293582922
104.078745502681,-51.6335893544824
104.252528681013,-53.8216095135055
104.426311859344,-54.2083652875555
104.600095037676,-52.4367096362631
104.773878216007,-51.4388031656982
104.947661394338,-51.7850246905861
105.12144457267,-51.0402204755004
105.295227751001,-53.3331414568769
105.469010929333,-51.0972717125649
105.642794107664,-53.4021881632943
105.816577285996,-52.1723487427239
105.990360464327,-50.5792105084245
106.164143642658,-50.4306120869152
106.33792682099,-51.2527735359681
106.511709999321,-54.465445097271
106.685493177653,-52.2443406253978
106.859276355984,-53.1566116019464
107.033059534315,-51.6762465386188
107.206842712647,-52.7615721881166
107.380625890978,-52.3863337580344
107.55440906931,-52.3980879674369
107.728192247641,-54.0487286501763
107.901975425972,-54.2257135468659
108.075758604304,-50.537133257389
108.249541782635,-48.369408747677
108.423324960967,-52.7560261518071
108.597108139298,-49.7274729944922
108.770891317629,-48.8192695246207
108.944674495961,-53.5798615227985
109.118457674292,-50.4816361357016
109.292240852624,-53.5367461319349
109.466024030955,-50.7282646160582
109.639807209287,-54.7429904829884
109.813590387618,-49.4472522966138
109.987373565949,-50.3745771078328
110.161156744281,-53.4905340530967
110.334939922612,-53.4140490515337
110.508723100944,-54.2005534547784
110.682506279275,-55.1512855292368
110.856289457606,-51.9671311679894
111.030072635938,-50.6600579092412
111.203855814269,-51.7550085703394
111.377638992601,-51.9338351767961
111.551422170932,-52.5493548030439
111.725205349263,-51.0673985215775
111.898988527595,-52.0100207177646
112.072771705926,-52.9772122698733
112.246554884258,-52.0768933952338
112.420338062589,-54.0612614678051
112.59412124092,-49.7768121792162
112.767904419252,-51.2634451823383
112.941687597583,-53.6246378467155
113.115470775915,-51.4640150075215
113.289253954246,-54.317450867995
113.463037132578,-52.6454571052744
113.636820310909,-52.7460922412959
113.81060348924,-54.5652237883592
113.984386667572,-56.2273641800613
114.158169845903,-54.0330746924221
114.331953024235,-54.1200727984194
114.505736202566,-53.4500135210829
114.679519380897,-56.4983860398292
114.853302559229,-53.9961876971121
115.02708573756,-58.601874239374
115.200868915892,-58.7204694222887
115.374652094223,-57.3701846072401
115.548435272554,-61.58331652821
115.722218450886,-61.7457609038119
115.896001629217,-65.1367561787073
116.069784807549,-62.1312030201315
116.24356798588,-61.6318701570132
116.417351164211,-66.5467189866104
116.591134342543,-64.7333308326858
116.764917520874,-67.398819463955
116.938700699206,-67.0978438589566
117.112483877537,-69.367059629752
117.286267055869,-67.676298160121
117.4600502342,-67.1304885615249
117.633833412531,-68.9029859467073
117.807616590863,-70.2260140761879
117.981399769194,-69.579214723443
118.155182947526,-70.3352454150715
118.328966125857,-72.3033240008335
118.502749304188,-71.4597558842601
118.67653248252,-71.7340900827674
118.850315660851,-72.8762749006994
119.024098839183,-71.7443539361729
119.197882017514,-73.2666399732555
119.371665195846,-73.021447759927
119.545448374177,-72.6427658943976
119.719231552508,-72.6433673958277
119.89301473084,-72.6085507343361
120.066797909171,-333.120367447429
120.240581087503,-333.530681223545
120.414364265834,-332.93134620256
120.588147444165,-335.242262335825
120.761930622497,-333.179129336794
120.935713800828,-335.560846023261
121.10949697916,-332.53142636335
121.283280157491,-333.92380111177
121.457063335822,-334.040338538166
121.630846514154,-336.012343218325
121.804629692485,-333.586497980251
121.978412870817,-332.770033936754
122.152196049148,-331.860506419182
122.325979227479,-334.189359039193
122.499762405811,-331.955091962163
122.673545584142,-332.830772054367
122.847328762474,-334.622484085836
123.021111940805,-334.663486857266
123.194895119137,-332.713049585868
123.368678297468,-335.476573241262
123.542461475799,-335.985331542246
123.716244654131,-331.559393572912
123.890027832462,-332.424960572218
124.063811010794,-335.100278951844
124.237594189125,-335.720580292856
124.411377367456,-333.361446759338
124.585160545788,-334.099369156789
124.758943724119,-333.371579028869
124.932726902451,-334.725460073022
125.106510080782,-335.350867267856
125.280293259113,-331.708781140759
125.454076437445,-335.224980529911
125.627859615776,-333.593141787949
125.801642794108,-330.49324508331
125.975425972439,-332.775017814358
126.14920915077,-332.483155088621
126.322992329102,-333.074165591551
126.496775507433,-335.496450464496
126.670558685765,-332.573145280293
126.844341864096,-334.224636435411
127.018125042428,-333.565977385769
127.191908220759,-333.839868068513
127.36569139909,-333.764115688558
127.539474577422,-334.798147916428
127.713257755753,-333.251021974404
127.887040934085,-335.108318744861


==> data/measured_stage_1_220GBd.csv <==
freqs,PSD
-255.916524763596,-342.144626475203
-255.731024238252,-341.461643769878
-255.545523712909,-340.211124532965
-255.360023187566,-339.157035521962
-255.174522662222,-338.237162435951
-254.989022136879,-338.882452663626
-254.803521611536,-340.799357128321
-254.618021086193,-335.139681715774
-254.432520560849,-337.960496827247
-254.247020035506,-336.119937286403
-254.061519510163,-339.207165502347
-253.876018984819,-333.851370440074
-253.690518459476,-334.32815890456
-253.505017934133,-336.06284298136
-253.31951740879,-338.557228359743
-253.134016883446,-338.313135654431
-252.948516358103,-338.82268470621
-252.76301583276,-337.672816584918
-252.577515307416,-339.280548804267
-252.392014782073,-341.27319784973
-252.20651425673,-339.236326383113
-252.021013731387,-335.453399085222
-251.835513206043,-339.904178852934
-251.6500126807,-339.316857649222
-251.464512155357,-344.041633375662
-251.279011630013,-339.106903301163
-251.09351110467,-336.975470071398
-250.908010579327,-332.812123101607
-250.722510053984,-337.892243890815
-250.53700952864,-339.807051619929
-250.351509003297,-336.178091117355
-250.166008477954,-339.090166664605
-249.98050795261,-334.587117917112
-249.795007427267,-341.579403895093
-249.609506901924,-336.599391696118
-249.424006376581,-334.960497054179
-249.238505851237,-339.294144489091
-249.053005325894,-337.067199038149
-248.867504800551,-334.343982059115
-248.682004275207,-336.873659435275
-248.496503749864,-339.082749290785
-248.311003224521,-339.297265991241
-248.125502699178,-339.245397770597
-247.940002173834,-336.88498468641
-247.754501648491,-336.225192791374
-247.569001123148,-335.435645274283
-247.383500597804,-338.934506790533
-247.198000072461,-337.732696517336
-247.012499547118,-334.002796361462
-246.826999021775,-337.810220342174
-246.641498496431,-338.547336962911
-246.455997971088,-336.67221344281
-246.270497445745,-335.767944108916
-246.084996920401,-336.679073502545
-245.899496395058,-336.975860133176
-245.713995869715,-340.687345433592
-245.528495344372,-333.016787384394
-245.342994819028,-337.854059237291
-245.157494293685,-339.604759686435
-244.971993768342,-337.865154607663
-244.786493242998,-339.243481172819
-244.600992717655,-338.149353270392
-244.415492192312,-343.229546744479
-244.229991666969,-340.051880389964
-244.044491141625,-339.472495046571
-243.858990616282,-334.540601888718
-243.673490090939,-341.517501068936
-243.487989565595,-341.127489669448
-243.302489040252,-339.799664444727
-243.116988514909,-338.758849567896
-242.931487989566,-332.010565080908
-242.745987464222,-339.97108263538
-242.560486938879,-337.518034306735
-242.374986413536,-337.611931004431
-242.189485888192,-341.495095920068
-242.003985362849,-338.830135677782
-241.818484837506,-341.043217307215
-241.632984312163,-335.105806029294
-241.447483786819,-341.220408229223
-241.261983261476,-335.113476609636
-241.076482736133,-339.16759304404
-240.890982210789,-343.352555124958
-240.705481685446,-338.900064448017
-240.519981160103,-339.834616624766
-240.33448063476,-341.122867253568
-240.148980109416,-335.948456189566
-239.963479584073,-340.760828057648
-239.77797905873,-341.780412062116
-239.592478533387,-336.905943131985
-239.406978008043,-337.240613233038
-239.2214774827,-336.328942795732
-239.035976957357,-334.254070632199
-238.850476432013,-336.017932685748
-238.66497590667,-340.318340038714
-238.479475381327,-337.040756919389
-238.293974855983,-338.115183532934
-238.10847433064,-340.347493201682
-237.922973805297,-338.757968694909
-237.737473279954,-336.203402037685
-237.55197275461,-337.802182505307
-237.366472229267,-339.803668995033
-237.180971703924,-339.757534481693
-236.99547117858,-334.447899151984
-236.809970653237,-339.003804674738
-236.624470127894,-340.318553488078
-236.438969602551,-337.516694521252
-236.253469077207,-338.655807920718
-236.067968551864,-336.556170972157
-235.882468026521,-331.457102919221
-235.696967501178,-336.604930293534
-235.511466975834,-341.002599685187
-235.325966450491,-338.928552691284
-235.140465925148,-337.563954150515
-234.954965399804,-339.584179053838
-234.769464874461,-337.460081135717
-234.583964349118,-339.184312119526
-234.398463823775,-335.881315144122
-234.212963298431,-339.702798433122
-234.027462773088,-339.686145291604
-233.841962247745,-337.029455250332
-233.656461722401,-340.227750818236
-233.470961197058,-334.876365670109
-233.285460671715,-338.984159770858
-233.099960146372,-337.530758091489
-232.914459621028,-334.658911892745
-232.728959095685,-337.436832995846
-232.543458570342,-342.084889570897
-232.357958044998,-337.19284263469
-232.172457519655,-337.314897432769
-231.986956994312,-340.130779923222
-231.801456468969,-340.986512752956
-231.615955943625,-341.184657155995
-231.430455418282,-339.008813146154
-231.244954892939,-340.447483910174
-231.059454367595,-337.917473153123
-230.873953842252,-336.376628870643
-230.688453316909,-338.394199901036
-230.502952791566,-337.98284564508
-230.317452266222,-336.860175936036
-230.131951740879,-336.812752184394
-229.946451215536,-340.034091196547
-229.760950690192,-340.379692615795
-229.575450164849,-338.626618910962
-229.389949639506,-337.27182015398
-229.204449114163,-343.067569323357
-229.018948588819,-341.665829921728
-228.833448063476,-338.81026539255
-228.647947538133,-337.706329945912
-228.462447012789,-336.403518920447
-228.276946487446,-336.574272000415
-228.091445962103,-339.518007122485
-227.90594543676,-338.06601643232
-227.720444911416,-338.677109613465
-227.534944386073,-338.821458472539
-227.34944386073,-337.399373734694
-227.163943335386,-334.316027967067
-226.978442810043,-335.787986074598
-226.7929422847,-337.83814391804
-226.607441759357,-337.886802755612
-226.421941234013,-339.30290254313
-226.23644070867,-338.794419249563
-226.050940183327,-335.58793644555
-225.865439657983,-337.800897109337
-225.67993913264,-336.851897651132
-225.494438607297,-338.620711930733
-225.308938081954,-337.813882513202
-225.12343755661,-338.575086916764
-224.937937031267,-340.279834985556
-224.752436505924,-336.099125616972
-224.56693598058,-336.58405627073
-224.381435455237,-335.586706083456
-224.195934929894,-342.077184678786
-224.010434404551,-339.04539573594
-223.824933879207,-336.457481105385
-223.639433353864,-340.024103922821
-223.453932828521,-337.870698572723
-223.268432303177,-340.590274690082
-223.082931777834,-334.293360729576
-222.897431252491,-335.72597610278
-222.711930727148,-338.595877336552
-222.526430201804,-338.37060578708
-222.340929676461,-341.27372869623
-222.155429151118,-340.544086631437
-221.969928625774,-338.325014745904
-221.784428100431,-337.944747582495
-221.598927575088,-341.643146189371
-221.413427049745,-335.89620073602
-221.227926524401,-338.210390127652
-221.042425999058,-339.723512362176
-220.856925473715,-340.714774193895
-220.671424948371,-340.355269384132
-220.485924423028,-335.843204023852
-220.300423897685,-339.141554923727
-220.114923372342,-341.089229045938
-219.929422846998,-340.212542042646
-219.743922321655,-337.588937827237
-219.558421796312,-330.670719104672
-219.372921270968,-337.432978141524
-219.187420745625,-325.043041076752
-219.001920220282,-339.182140807094
-218.816419694939,-340.135439550233
-218.630919169595,-341.639500259025
-218.445418644252,-337.721486479389
-218.259918118909,-339.256660228448
-218.074417593565,-341.263742596216
-217.888917068222,-337.886191500397
-217.703416542879,-338.712356212
-217.517916017536,-340.220011905453
-217.332415492192,-338.90990990454
-217.146914966849,-343.613737204667
-216.961414441506,-339.285635174188
-216.775913916162,-340.031804029002
-216.590413390819,-337.533539737098
-216.404912865476,-343.156007934061
-216.219412340133,-337.026809393776
-216.033911814789,-343.088069642676
-215.848411289446,-338.044605288714
-215.662910764103,-340.111614392185
-215.477410238759,-339.465549900208
-215.291909713416,-337.473001605175
-215.106409188073,-341.637198691596
-214.92090866273,-338.423881465105
-214.735408137386,-337.250345009046
-214.549907612043,-339.033686079425
-214.3644070867,-336.730132730515
-214.178906561356,-338.998797134196
-213.993406036013,-338.758570505512
-213.80790551067,-342.70687032304
-213.622404985327,-339.326341712509
-213.436904459983,-340.910516671059
-213.25140393464,-334.674919417485
-213.065903409297,-334.397057082267
-212.880402883953,-335.029398273054
-212.69490235861,-337.158590772584
-212.509401833267,-337.946194969774
-212.323901307924,-334.54845824537
-212.13840078258,-333.757199818225
-211.952900257237,-339.398757841826
-211.767399731894,-339.977924118607
-211.58189920655,-339.574187691012
-211.396398681207,-338.153415001298
-211.210898155864,-339.627173329006
-211.025397630521,-340.261168663941
-210.839897105177,-335.23203494457
-210.654396579834,-337.440646618577
-210.468896054491,-338.65637278676
-210.283395529147,-337.931452362303
-210.097895003804,-337.756416151764
-209.912394478461,-334.774772565882
-209.726893953118,-337.75018171248
-209.541393427774,-337.462934437482
-209.355892902431,-340.80757990306
-209.170392377088,-339.227015185217
-208.984891851744,-338.330736630561
-208.799391326401,-336.367725112212
-208.613890801058,-339.692743249006
-208.428390275715,-337.945438302043
-208.242889750371,-337.835477075763
-208.057389225028,-341.260706512871
-207.871888699685,-339.315307072525
-207.686388174341,-341.502024019952
-207.500887648998,-339.753708877732
-207.315387123655,-334.239361205562
-207.129886598312,-340.286018033866
-206.944386072968,-339.825425407872
-206.758885547625,-340.700209373949
-206.573385022282,-335.79247063626
-206.387884496939,-339.596130801929
-206.202383971595,-335.94915867342
-206.016883446252,-339.940707307226
-205.831382920909,-338.761364910878
-205.645882395565,-340.650719017658
-205.460381870222,-334.74034472203
-205.274881344879,-338.002755846325
-205.089380819535,-339.600701614091
-204.903880294192,-339.400560028745
-204.718379768849,-336.008628696646
-204.532879243506,-339.869059397781
-204.347378718162,-337.239003826032
-204.161878192819,-334.934304957717
-203.976377667476,-334.714937940153
-203.790877142133,-341.786698303799
-203.605376616789,-339.112766603249
-203.419876091446,-334.182130903813
-203.234375566103,-340.223714528273
-203.048875040759,-339.651859071222
-202.863374515416,-338.328383934623
-202.677873990073,-335.41252170005
-202.49237346473,-340.815757273056
-202.306872939386,-337.944868942251
-202.121372414043,-341.198835357295
-201.9358718887,-337.965263298209
-201.750371363356,-336.845516300706
-201.564870838013,-338.421647780655
-201.37937031267,-333.851914757921
-201.193869787327,-339.988215144456
-201.008369261983,-335.37721375845
-200.82286873664,-342.244851595539
-200.637368211297,-336.026482683112
-200.451867685953,-339.433013677577
-200.26636716061,-337.231682995145
-200.080866635267,-339.188210201541
-199.895366109924,-339.09844647082
-199.70986558458,-340.780665865079
-199.524365059237,-332.588507488484
-199.338864533894,-336.794561842963
-199.15336400855,-338.188422823987
-198.967863483207,-338.037732185455
-198.782362957864,-334.842324735808
-198.596862432521,-339.185288825859
-198.411361907177,-334.28188525655
-198.225861381834,-339.525862834269
-198.040360856491,-338.723843561297
-197.854860331147,-338.87045463422
-197.669359805804,-337.185815459425
-197.483859280461,-340.98409693542
-197.298358755118,-339.773609910558
-197.112858229774,-337.7575562588
-196.927357704431,-339.407776211498
-196.741857179088,-335.273170203253
-196.556356653744,-338.804973723282
-196.370856128401,-338.412907813303
-196.185355603058,-338.788176607658
-195.999855077715,-338.971571648937
-195.814354552371,-337.671467969287
-195.628854027028,-338.065308491028
-195.443353501685,-333.79044127477
-195.257852976341,-339.769648823165
-195.072352450998,-339.982934766901
-194.886851925655,-335.955439761613
-194.701351400312,-339.735718320186
-194.515850874968,-336.674124412976
-194.330350349625,-338.014926840666
-194.144849824282,-339.00956423616
-193.959349298938,-339.051679600659
-193.773848773595,-338.753046880326
-193.588348248252,-333.935065994689
-193.402847722909,-337.855782707249
-193.217347197565,-339.21060072192
-193.031846672222,-337.315981939602
-192.846346146879,-336.841004131998
-192.660845621535,-340.416846121693
-192.475345096192,-336.048019254777
-192.289844570849,-337.888646398673
-192.104344045506,-339.66331963552
-191.918843520162,-332.202380766757
-191.733342994819,-335.475572456965
-191.547842469476,-336.650454891656
-191.362341944132,-340.912824149082
-191.176841418789,-338.464786990912
-190.991340893446,-337.935510306087
-190.805840368103,-336.425669988114
-190.620339842759,-341.294459845501
-190.434839317416,-336.508312083994
-190.249338792073,-340.908697370078
-190.063838266729,-337.241776705958
-189.878337741386,-338.0060402641
-189.692837216043,-335.366445986273
-189.5073366907,-337.019078649614
-189.321836165356,-334.347716212653
-189.136335640013,-336.257060094628
-188.95083511467,-336.34079785869
-188.765334589326,-341.116704409628
-188.579834063983,-338.58548386493
-188.39433353864,-336.945419631088
-188.208833013297,-338.048131511829
-188.023332487953,-335.693840804355
-187.83783196261,-341.084183785581
-187.652331437267,-338.140276273079
-187.466830911923,-338.677361458057
-187.28133038658,-337.369599070128
-187.095829861237,-333.579840664068
-186.910329335894,-338.663894179517
-186.72482881055,-334.15600597792
-186.539328285207,-341.780037962996
-186.353827759864,-339.269907660868
-186.16832723452,-341.378459632079
-185.982826709177,-339.162350133276
-185.797326183834,-339.008025722726
-185.611825658491,-339.704882355328
-185.426325133147,-335.823514296261
-185.240824607804,-336.399210934419
-185.055324082461,-338.483996565051
-184.869823557117,-338.286794717363
-184.684323031774,-339.275030190414
-184.498822506431,-335.713914219852
-184.313321981088,-340.460288760836
-184.127821455744,-339.542112299447
-183.942320930401,-336.208151254563
-183.756820405058,-333.899833463353
-183.571319879715,-339.309972202807
-183.385819354371,-339.686394608567
-183.200318829028,-335.320101473513
-183.014818303685,-338.664583721598
-182.829317778341,-337.402791027389
-182.643817252998,-336.460912837508
-182.458316727655,-337.470504758089
-182.272816202312,-338.44794292532
-182.087315676968,-337.331988560654
-181.901815151625,-336.686777396633
-181.716314626282,-337.575696203065
-181.530814100938,-341.340372019979
-181.345313575595,-335.215158680685
-181.159813050252,-337.82145142366
-180.974312524908,-336.723744887951
-180.788811999565,-338.096365358892
-180.603311474222,-339.908857700772
-180.417810948879,-343.006307125028
-180.232310423535,-341.071500929024
-180.046809898192,-337.29282563814
-179.861309372849,-337.625916732757
-179.675808847506,-339.895959184065
-179.490308322162,-339.067125777984
-179.304807796819,-338.824117158089
-179.119307271476,-340.149546413586
-178.933806746132,-334.963130714164
-178.748306220789,-339.078238628017
-178.562805695446,-340.899062793703
-178.377305170103,-341.037228143474
-178.191804644759,-339.295521978971
-178.006304119416,-338.421217529806
-177.820803594073,-338.653819289776
-177.635303068729,-336.89861258322
-177.449802543386,-340.322031292369
-177.264302018043,-334.559081908051
-177.0788014927,-339.088409162258
-176.893300967356,-340.504943150094
-176.707800442013,-337.006091051752
-176.52229991667,-339.396204528646
-176.336799391326,-336.761984489551
-176.151298865983,-338.286328239078
-175.96579834064,-336.586331668054
-175.780297815297,-332.758174403741
-175.594797289953,-338.702886349991
-175.40929676461,-337.790568886076
-175.223796239267,-339.284972683043
-175.038295713923,-337.955434250394
-174.85279518858,-341.922990298349
-174.667294663237,-339.173539197907
-174.481794137894,-338.471758029386
-174.29629361255,-335.297230779922
-174.110793087207,-338.926025370316
-173.925292561864,-336.778449120302
-173.73979203652,-339.916771386475
-173.554291511177,-339.760212759391
-173.368790985834,-336.908767585963
-173.183290460491,-337.191220157143
-172.997789935147,-336.669366055576
-172.812289409804,-335.561092449563
-172.626788884461,-337.771075132353
-172.441288359117,-336.643985156525
-172.255787833774,-335.285336155667
-172.070287308431,-338.893538002162
-171.884786783088,-338.986639887796
-171.699286257744,-334.317773338489
-171.513785732401,-338.252388234084
-171.328285207058,-337.948803366395
-171.142784681714,-337.136650685462
-170.957284156371,-335.064769286949
-170.771783631028,-340.03468867464
-170.586283105685,-335.97407644665
-170.400782580341,-338.644454071658
-170.215282054998,-337.222581841173
-170.029781529655,-338.120620324336
-169.844281004311,-339.049343364025
-169.658780478968,-340.773040033233
-169.473279953625,-335.361562978437
-169.287779428282,-338.004759894631
-169.102278902938,-338.889924282359
-168.916778377595,-338.13058201642
-168.731277852252,-342.288637898455
-168.545777326908,-338.264170742043
-168.360276801565,-339.162965067078
-168.174776276222,-337.49760245256
-167.989275750879,-340.028741962768
-167.803775225535,-338.868190793344
-167.618274700192,-335.467704303953
-167.432774174849,-337.784240996268
-167.247273649505,-337.623923967874
-167.061773124162,-339.420917663262
-166.876272598819,-335.752993728491
-166.690772073476,-336.955816959951
-166.505271548132,-339.604238616566
-166.319771022789,-338.332224640589
-166.134270497446,-341.687991513548
-165.948769972102,-338.303031710622
-165.763269446759,-335.814221416745
-165.577768921416,-335.84004597718
-165.392268396073,-338.234618545221
-165.206767870729,-338.53367603281
-165.021267345386,-339.704732203415
-164.835766820043,-341.525998183012
-164.650266294699,-338.594152919156
-164.464765769356,-337.494402644301
-164.279265244013,-340.445060177132
-164.09376471867,-341.904857653062
-163.908264193326,-333.77738673118
-163.722763667983,-339.296854966605
-163.53726314264,-341.351764849554
-163.351762617296,-336.899398291074
-163.166262091953,-336.591030771603
-162.98076156661,-339.657799715803
-162.795261041267,-340.230650341275
-162.609760515923,-338.444341100995
-162.42425999058,-339.677448742953
-162.238759465237,-335.731185661141
-162.053258939893,-330.6305157564
-161.86775841455,-341.129934934118
-161.682257889207,-339.350354123341
-161.496757363864,-338.042574107052
-161.31125683852,-340.574021171795
-161.125756313177,-336.439266698092
-160.940255787834,-339.72437929055
-160.754755262491,-337.78369323512
-160.569254737147,-339.15442606743
-160.383754211804,-337.994276978964
-160.198253686461,-345.28757372714
-160.012753161117,-340.226380956443
-159.827252635774,-334.08196562519
-159.641752110431,-339.848456909406
-159.456251585088,-337.628712675786
-159.270751059744,-338.562993278096
-159.085250534401,-335.711691669321
-158.899750009058,-341.01768192997
-158.714249483714,-340.203416264013
-158.528748958371,-337.897767617675
-158.343248433028,-341.189621519307
-158.157747907684,-341.301435973357
-157.972247382341,-337.20823370397
-157.786746856998,-339.53769093721
-157.601246331655,-341.03760325087
-157.415745806311,-337.151884391838
-157.230245280968,-335.146208338444
-157.044744755625,-339.443370457599
-156.859244230282,-339.963127318832
-156.673743704938,-341.941096185166
-156.488243179595,-341.789950572517
-156.302742654252,-337.869245355132
-156.117242128908,-338.209472212876
-155.931741603565,-334.922318935319
-155.746241078222,-340.842067967198
-155.560740552879,-340.484070634924
-155.375240027535,-340.42218645804
-155.189739502192,-337.690097353389
-155.004238976849,-342.144316253007
-154.818738451505,-335.097238844884
-154.633237926162,-333.314324360926
-154.447737400819,-339.962571730209
-154.262236875476,-338.351472302957
-154.076736350132,-337.719047345815
-153.891235824789,-335.932658620086
-153.705735299446,-340.816505504093
-153.520234774102,-338.616582044909
-153.334734248759,-340.41181336686
-153.149233723416,-341.537908558339
-152.963733198073,-338.783431357318
-152.778232672729,-340.272937437708
-152.592732147386,-334.74268445878
-152.407231622043,-338.935870634164
-152.221731096699,-339.322244711556
-152.036230571356,-338.56895675366
-151.850730046013,-338.790256692112
-151.66522952067,-338.301395073171
-151.479728995326,-338.16897312409
-151.294228469983,-339.808345082577
-151.10872794464,-340.705059997165
-150.923227419296,-340.613743614888
-150.737726893953,-336.446514245334
-150.55222636861,-338.599616922944
-150.366725843267,-340.474584659798
-150.181225317923,-337.833796528807
-149.99572479258,-336.208219080791
-149.810224267237,-338.43222559152
-149.624723741893,-340.666573751158
-149.43922321655,-340.702240842959
-149.253722691207,-336.272041355152
-149.068222165864,-337.716762866792
-148.88272164052,-339.094355374643
-148.697221115177,-339.762823345811
-148.511720589834,-336.969893955651
-148.32622006449,-338.558383794451
-148.140719539147,-338.543632603953
-147.955219013804,-336.598637394204
-147.769718488461,-339.034515792058
-147.584217963117,-340.962802274809
-147.398717437774,-332.688436862451
-147.213216912431,-338.716118348716
-147.027716387087,-341.608383125924
-146.842215861744,-335.555884634709
-146.656715336401,-341.998991466278
-146.471214811058,-341.160691177206
-146.285714285714,-338.646122879106
-146.100213760371,-326.260057152932
-145.914713235028,-338.228481624768
-145.729212709684,-341.492989493316
-145.543712184341,-339.759322311714
-145.358211658998,-337.6792802451
-145.172711133655,-340.104522749132
-144.987210608311,-333.633800062833
-144.801710082968,-339.108863430612
-144.616209557625,-342.253932682859
-144.430709032281,-339.218340172923
-144.245208506938,-334.175117042891
-144.059707981595,-340.040292366347
-143.874207456252,-338.330537835674
-143.688706930908,-337.892834044932
-143.503206405565,-337.302939408545
-143.317705880222,-341.004559073602
-143.132205354878,-336.180649855732
-142.946704829535,-335.61858797377
-142.761204304192,-342.566145144654
-142.575703778849,-341.23609195857
-142.390203253505,-339.927407152515
-142.204702728162,-341.995845822601
-142.019202202819,-342.2322914458
-141.833701677475,-339.758857208553
-141.648201152132,-336.728170694291
-141.462700626789,-340.411888101048
-141.277200101446,-339.26670406083
-141.091699576102,-338.32717136714
-140.906199050759,-340.120510226206
-140.720698525416,-341.202177720584
-140.535198000072,-340.601739372732
-140.349697474729,-337.601620104219
-140.164196949386,-341.609723135862
-139.978696424043,-339.320943702133
-139.793195898699,-341.817736952942
-139.607695373356,-336.297041202295
-139.422194848013,-338.395198891025
-139.236694322669,-340.444968120356
-139.051193797326,-335.917001579943
-138.865693271983,-340.336348749932
-138.68019274664,-335.225236306205
-138.494692221296,-337.219871842541
-138.309191695953,-334.875501779608
-138.12369117061,-340.984371017848
-137.938190645266,-339.647988201172
-137.752690119923,-339.786024252713
-137.56718959458,-337.872980888709
-137.381689069237,-336.418213960288
-137.196188543893,-336.00209439662
-137.01068801855,-338.395062242616
-136.825187493207,-339.626485425798
-136.639686967863,-340.463923411287
-136.45418644252,-340.242120625304
-136.268685917177,-340.050555235269
-136.083185391834,-338.32039115827
-135.89768486649,-337.93015449253
-135.712184341147,-336.24224892587
-135.526683815804,-335.802251771403
-135.34118329046,-335.919437922405
-135.155682765117,-339.512731485654
-134.970182239774,-339.894650110152
-134.784681714431,-336.373931961281
-134.599181189087,-338.46040785879
-134.413680663744,-337.60948759267
-134.228180138401,-337.932891926599
-134.042679613057,-340.562106244758
-133.857179087714,-339.734191855538
-133.671678562371,-340.105496756539
-133.486178037028,-340.301053989093
-133.300677511684,-340.931503185507
-133.115176986341,-337.942865191341
-132.929676460998,-340.263907688537
-132.744175935654,-338.485625994806
-132.558675410311,-334.667875367999
-132.373174884968,-336.417628560357
-132.187674359625,-342.011726248929
-132.002173834281,-336.880181034294
-131.816673308938,-336.059938264956
-131.631172783595,-341.329007607782
-131.445672258252,-336.955860025944
-131.260171732908,-339.177180578797
-131.074671207565,-336.540650871651
-130.889170682222,-338.916730725
-130.703670156878,-340.823747982634
-130.518169631535,-337.101199374616
-130.332669106192,-335.878423305589
-130.147168580849,-342.616605696646
-129.961668055505,-335.678271366547
-129.776167530162,-339.936418283352
-129.590667004819,-335.987254479718
-129.405166479475,-340.291192664571
-129.219665954132,-338.461309476853
-129.034165428789,-338.595605733269
-128.848664903446,-335.530647705493
-128.663164378102,-335.630051874227
-128.477663852759,-340.289293245021
-128.292163327416,-333.92162830195
-128.106662802072,-337.331386401121
-127.921162276729,-333.097907288254
-127.735661751386,-340.519483755158
-127.550161226043,-337.412333135634
-127.364660700699,-337.733959333211
-127.179160175356,-338.986913116228
-126.993659650013,-338.215546070542
-126.808159124669,-334.062612718569
-126.622658599326,-336.703556453897
-126.437158073983,-338.294945647355
-126.25165754864,-342.060551216387
-126.066157023296,-340.380284956061
-125.880656497953,-339.205976627685
-125.69515597261,-338.76581118179
-125.509655447266,-339.96004168257
-125.324154921923,-336.972950866312
-125.13865439658,-336.842201248922
-124.953153871237,-340.351674440277
-124.767653345893,-338.544279435673
-124.58215282055,-340.100046920171
-124.396652295207,-332.7037287094
-124.211151769863,-341.390281928497
-124.02565124452,-335.786574378483
-123.840150719177,-343.523006503008
-123.654650193834,-339.655704113997
-123.46914966849,-337.309508172031
-123.283649143147,-336.03446841991
-123.098148617804,-339.30709534834
-122.91264809246,-336.983859457846
-122.727147567117,-336.604617021668
-122.541647041774,-336.288991765193
-122.356146516431,-336.820918667954
-122.170645991087,-331.31543351374
-121.985145465744,-338.483120851126
-121.799644940401,-336.682301635765
-121.614144415057,-340.921138191911
-121.428643889714,-335.998267217291
-121.243143364371,-338.317105689196
-121.057642839028,-342.378931555457
-120.872142313684,-336.955264708655
-120.686641788341,-335.921523031289
-120.501141262998,-332.425600799992
-120.315640737654,-339.955227114013
-120.130140212311,-338.625523101078
-119.944639686968,-78.005782665192
-119.759139161625,-76.440409265469
-119.573638636281,-76.015695963018
-119.388138110938,-77.3271594375669
-119.202637585595,-75.5382243292412
-119.017137060251,-74.1696153664717
-118.831636534908,-74.2445258548505
-118.646136009565,-71.5548598469333
-118.460635484222,-72.805672220979
-118.275134958878,-71.4164470965168
-118.089634433535,-72.3212004266638
-117.904133908192,-71.5208511490715
-117.718633382848,-70.6870895475389
-117.533132857505,-66.0721088656199
-117.347632332162,-65.6807442866609
-117.162131806819,-64.5495482793474
-116.976631281475,-66.0365380750276
-116.791130756132,-63.525593912069
-116.605630230789,-61.6346008877476
-116.420129705445,-61.4815421625872
-116.234629180102,-59.3165077663708
-116.049128654759,-59.5828960793518
-115.863628129416,-58.7676922492829
-115.678127604072,-57.9778183637132
-115.492627078729,-54.9308688706434
-115.307126553386,-54.3460370997028
-115.121626028042,-54.8586147979851
-114.936125502699,-58.8399717832914
-114.750624977356,-55.9603233447538
-114.565124452013,-52.9921443578218
-114.379623926669,-53.6479320144141
-114.194123401326,-50.7126463088651
-114.008622875983,-52.7184107442426
-113.823122350639,-55.8778642538073
-113.637621825296,-54.2598063152433
-113.452121299953,-51.1628106822483
-113.26662077461,-51.4579318247913
-113.081120249266,-54.4646643007604
-112.895619723923,-54.3084454023884
-112.71011919858,-52.6630843972388
-112.524618673236,-53.6313522537165
-112.339118147893,-53.9864952529604
-112.15361762255,-53.397363648671
-111.968117097207,-52.5986448859194
-111.782616571863,-52.20878453461
-111.59711604652,-52.3120858062953
-111.411615521177,-53.4531049439748
-111.226114995833,-54.8879967906044
-111.04061447049,-49.3670084065185
-110.855113945147,-53.5090209760122
-110.669613419804,-53.8390628338699
-110.48411289446,-53.0131429205193
-110.298612369117,-53.2952483292528
-110.113111843774,-51.6787553015469
-109.92761131843,-51.698160331042
-109.742110793087,-51.7752123257464
-109.556610267744,-51.2247156723078
-109.371109742401,-52.7608350916448
-109.185609217057,-51.4843693548356
-109.000108691714,-50.3852281835068
-108.814608166371,-51.2308467909016
-108.629107641028,-50.3042940571567
-108.443607115684,-53.128184703828
-108.258106590341,-52.9255567009994
-108.072606064998,-52.1280588862634
-107.887105539654,-53.4315050239419
-107.701605014311,-52.4440603268213
-107.516104488968,-51.8577613935713
-107.330603963624,-51.7145361434722
-107.145103438281,-51.1567377180982
-106.959602912938,-49.8043474834472
-106.774102387595,-50.5716640803706
-106.588601862251,-53.8788627229002
-106.403101336908,-51.4656479535235
-106.217600811565,-52.7852531735911
-106.032100286221,-51.1094879875113
-105.846599760878,-53.8477902097188
-105.661099235535,-53.7068644475225
-105.475598710192,-54.4396197210716
-105.290098184848,-53.0200367294951
-105.104597659505,-55.4121712935263
-104.919097134162,-54.0484402830909
-104.733596608819,-54.3974055729407
-104.548096083475,-54.4848989613936
-104.362595558132,-50.8004794769093
-104.177095032789,-53.2347759374191
-103.991594507445,-55.6284696119316
-103.806093982102,-53.5122823487954
-103.620593456759,-54.3164264262528
-103.435092931415,-54.613707852125
-103.249592406072,-54.9155267573072
-103.064091880729,-55.5597632942855
-102.878591355386,-55.7193705538674
-102.693090830042,-54.0112580965946
-102.507590304699,-57.1470403469306
-102.322089779356,-56.3222325301195
-102.136589254013,-55.1418612139559
-101.951088728669,-54.7086341105774
-101.765588203326,-55.749834302317
-101.580087677983,-54.5158864293885
-101.394587152639,-55.4459069379687
-101.209086627296,-56.1464779351248
-101.023586101953,-54.1374723289818
-100.83808557661,-57.2856022398282
-100.652585051266,-54.4218355070678
-100.467084525923,-53.5593856392576
-100.28158400058,-58.2454626371408
-100.096083475236,-53.20142326653
-99.9105829498931,-55.6287514429042
-99.7250824245498,-58.2015391516139
-99.5395818992065,-54.4177329549576
-99.3540813738633,-54.7106565297405
-99.16858084852,-55.1176193109648
-98.9830803231767,-54.4036803248964
-98.7975797978334,-53.7132345963205
-98.6120792724901,-53.2146977743384
-98.4265787471468,-53.1096180118946
-98.2410782218036,-55.9029337440486
-98.0555776964603,-52.0464838586733
-97.870077171117,-54.4910522478483
-97.6845766457737,-53.2641122582454
-97.4990761204304,-55.0597027170192
-97.3135755950871,-55.4409365090752
-97.1280750697438,-55.2300413098829
-96.9425745444005,-53.715167938936
-96.7570740190573,-54.7295714309137
-96.571573493714,-54.2633984469852
-96.3860729683707,-53.853286045892
-96.2005724430274,-53.6873530739768
-96.0150719176841,-52.4772884660796
-95.8295713923409,-52.9952732383648
-95.6440708669976,-52.7787999313519
-95.4585703416543,-52.5773998391844
-95.273069816311,-52.3159844324955
-95.0875692909677,-53.0654907973971
-94.9020687656244,-51.9770994512795
-94.7165682402812,-51.1331128078426
-94.5310677149378,-52.6466824230451
-94.3455671895946,-53.1668562601105
-94.1600666642513,-51.7005297117515
-93.974566138908,-53.5903028598073
-93.7890656135647,-52.9440137329959
-93.6035650882214,-51.9449389663019
-93.4180645628781,-53.2740055484744
-93.2325640375349,-51.217710762529
-93.0470635121916,-52.2118290119112
-92.8615629868483,-50.610905993159
-92.676062461505,-52.8826491022203
-92.4905619361617,-53.0864144340374
-92.3050614108184,-51.5706028387977
-92.1195608854751,-51.5117922976158
-91.9340603601319,-51.1905675999977
-91.7485598347886,-51.9538575596977
-91.5630593094453,-50.6944112819875
-91.377558784102,-53.0470848189175
-91.1920582587587,-49.5899599262833
-91.0065577334154,-49.5695556547158
-90.8210572080722,-53.1879549056554
-90.6355566827289,-52.4511344957418
-90.4500561573856,-54.0485564651543
-90.2645556320423,-52.0867384200567
-90.079055106699,-51.6454573377163
-89.8935545813557,-52.2651583195085
-89.7080540560125,-53.6798916044388
-89.5225535306692,-52.1426143897607
-89.3370530053259,-51.5832464020105
-89.1515524799826,-50.7249615396499
-88.9660519546393,-51.9732374103098
-88.780551429296,-51.118486181521
-88.5950509039527,-52.0092915887005
-88.4095503786095,-50.4450655577755
-88.2240498532662,-49.3646930798061
-88.0385493279229,-51.790953362739
-87.8530488025796,-51.1500868254114
-87.6675482772363,-50.1458689799843
-87.482047751893,-51.1800574238995
-87.2965472265497,-49.452194799174
-87.1110467012064,-47.9340503554045
-86.9255461758632,-49.6859238362032
-86.7400456505199,-47.0418143999376
-86.5545451251766,-49.8873211985017
-86.3690445998333,-52.0113768782804
-86.18354407449,-50.1316961418662
-85.9980435491468,-48.8345795788753
-85.8125430238035,-51.1212176141715
-85.6270424984602,-49.1837312141219
-85.4415419731169,-52.0549377845091
-85.2560414477736,-53.2075353324415
-85.0705409224303,-50.176594367547
-84.8850403970871,-48.68979769123
-84.6995398717438,-49.7751852265313
-84.5140393464005,-51.3523444247779
-84.3285388210572,-49.5473007864356
-84.1430382957139,-49.503811555708
-83.9575377703706,-48.625795103063
-83.7720372450273,-53.0462999784709
-83.586536719684,-49.1330754999643
-83.4010361943408,-48.3022594444461
-83.2155356689975,-49.0956434157617
-83.0300351436542,-48.8248458422676
-82.8445346183109,-49.1494835571602
-82.6590340929676,-49.9122048148651
-82.4735335676243,-51.6558106612909
-82.2880330422811,-50.017711444528
-82.1025325169378,-52.0476686864954
-81.9170319915945,-49.9335989366302
-81.7315314662512,-50.3196367555864
-81.5460309409079,-52.4457456612411
-81.3605304155646,-53.3201209227302
-81.1750298902213,-53.1424052194031
-80.9895293648781,-51.418350150278
-80.8040288395348,-52.2463787134879
-80.6185283141915,-48.4007119216777
-80.4330277888482,-51.8406904104823
-80.2475272635049,-50.0510834621197
-80.0620267381616,-50.8247199480293
-79.8765262128184,-48.3996529070574
-79.6910256874751,-51.5058049410733
-79.5055251621318,-50.7076438879561
-79.3200246367885,-51.6927139234496
-79.1345241114452,-50.7579902805805
-78.949023586102,-53.3028719407471
-78.7635230607587,-51.7026337487529
-78.5780225354154,-52.2075162003995
-78.3925220100721,-51.2833561119878
-78.2070214847288,-51.5294190656851
-78.0215209593855,-48.6824003251357
-77.8360204340422,-53.751993986898
-77.6505199086989,-49.8248962622393
-77.4650193833557,-51.4628397922612
-77.2795188580124,-52.5863814513637
-77.0940183326691,-50.189476915518
-76.9085178073258,-53.5261205757252
-76.7230172819825,-53.2434027951584
-76.5375167566392,-50.5977773812393
-76.3520162312959,-52.4437954115529
-76.1665157059527,-51.1220845615162
-75.9810151806094,-51.5065557170988
-75.7955146552661,-51.6524000836712
-75.6100141299228,-51.3227815629236
-75.4245136045795,-51.0564541864065
-75.2390130792362,-51.8805352441089
-75.053512553893,-51.7091973089541
-74.8680120285497,-52.8316144375368
-74.6825115032064,-50.89375444198
-74.4970109778631,-49.3184103560111
-74.3115104525198,-51.0395362347619
-74.1260099271765,-51.0356045025066
-73.9405094018333,-50.8680241412731
-73.75500887649,-45.2845738319646
-73.5695083511467,-52.5442972861656
-73.3840078258034,-49.6645238599525
-73.1985073004601,-46.4250118129102
-73.0130067751168,-50.6372182837605
-72.8275062497735,-49.624227039188
-72.6420057244303,-47.9115447509706
-72.456505199087,-46.3494116351219
-72.2710046737437,-48.1625503238858
-72.0855041484004,-46.8515952374824
-71.9000036230571,-46.7560325954079
-71.7145030977138,-47.6682829588569
-71.5290025723705,-47.5398971598019
-71.3435020470273,-45.6045521716893
-71.158001521684,-47.4048168808068
-70.9725009963407,-46.6798875429144
-70.7870004709974,-47.5391846785932
-70.6014999456541,-48.843049355126
-70.4159994203108,-47.7729430283378
-70.2304988949676,-47.7787875615286
-70.0449983696243,-49.5259234189374
-69.859497844281,-46.4739213186506
-69.6739973189377,-46.1764570812653
-69.4884967935944,-43.7962573833428
-69.3029962682511,-45.9401563140476
-69.1174957429079,-47.6277537473712
-68.9319952175646,-46.5069587518196
-68.7464946922213,-45.7543348509763
-68.560994166878,-47.6809116450851
-68.3754936415347,-44.2616375024028
-68.1899931161914,-47.0762738729258
-68.0044925908481,-44.7920956028461
-67.8189920655049,-44.2711856059209
-67.6334915401616,-44.5956669752416
-67.4479910148183,-48.5547984248114
-67.262490489475,-47.3499444344302
-67.0769899641317,-45.2457446394377
-66.8914894387884,-44.409431419538
-66.7059889134452,-43.6987507800631
-66.5204883881019,-50.3135048491851
-66.3349878627586,-44.0517185731169
-66.1494873374153,-45.1814244507837
-65.963986812072,-45.456593630254
-65.7784862867287,-51.3983965606135
-65.5929857613854,-45.83842347314
-65.4074852360422,-47.5063332302105
-65.2219847106989,-47.8929717396416
-65.0364841853556,-47.7534058665236
-64.8509836600123,-46.3767760346411
-64.665483134669,-44.6009654570404
-64.4799826093257,-44.7719821108054
-64.2944820839824,-46.8871878806493
-64.1089815586392,-45.9143810931293
-63.9234810332959,-44.5999362162038
-63.7379805079526,-45.091572191853
-63.5524799826093,-49.5587117853648
-63.366979457266,-47.1798284183341
-63.1814789319227,-48.9869152232577
-62.9959784065795,-44.7881162238995
-62.8104778812362,-45.1142669467052
-62.6249773558929,-45.0878390787752
-62.4394768305496,-43.4300009878996
-62.2539763052063,-45.7865319491472
-62.068475779863,-48.0193331834873
-61.8829752545197,-46.2746887678993
-61.6974747291765,-45.0845406228887
-61.5119742038332,-48.5133053161697
-61.3264736784899,-46.6462695831997
-61.1409731531466,-43.6888833674676
-60.9554726278033,-48.275457332831
-60.76997210246,-45.8383684749119
-60.5844715771167,-44.5295789273305
-60.3989710517735,-45.353004878008
-60.2134705264302,-46.6354859194469
-60.0279700010869,-44.4970364214506
-59.8424694757436,-43.6341392698061
-59.6569689504003,-45.0963660161476
-59.4714684250571,-43.4485920624088
-59.2859678997138,-47.3140722714336
-59.1004673743705,-47.7198585477924
-58.9149668490272,-44.0678883969702
-58.7294663236839,-42.6661606319767
-58.5439657983406,-45.4691224515174
-58.3584652729973,-45.4598742067863
-58.172964747654,-45.5923039319249
-57.9874642223108,-45.3631965025678
-57.8019636969675,-46.6974088648808
-57.6164631716242,-45.6588927302243
-57.4309626462809,-46.8514209914869
-57.2454621209376,-45.6168437479135
-57.0599615955943,-47.9095420895378
-56.8744610702511,-45.5329583343876
-56.6889605449078,-45.817549504248
-56.5034600195645,-44.697367056354
-56.3179594942212,-44.4144456981268
-56.1324589688779,-48.7146755295624
-55.9469584435346,-45.8789734529102
-55.7614579181914,-46.5448539160931
-55.5759573928481,-45.2287954808428
-55.3904568675048,-46.8230287765865
-55.2049563421615,-43.7636140989774
-55.0194558168182,-44.4550731730261
-54.8339552914749,-45.7152728336578
-54.6484547661316,-45.5958110099806
-54.4629542407884,-44.2988111397922
-54.2774537154451,-48.1265044905619
-54.0919531901018,-44.4593236903191
-53.9064526647585,-47.773025260873
-53.7209521394152,-46.2920543834495
-53.5354516140719,-45.7058738290797
-53.3499510887286,-45.9404058816452
-53.1644505633854,-45.7913227557532
-52.9789500380421,-46.1669034943546
-52.7934495126988,-47.5193348467252
-52.6079489873555,-44.8008025678464
-52.4224484620122,-45.5018129111329
-52.2369479366689,-46.9375762114486
-52.0514474113257,-43.5252371903117
-51.8659468859824,-46.6106930498759
-51.6804463606391,-46.2908333591161
-51.4949458352958,-44.5944945522774
-51.3094453099525,-46.8155297465859
-51.1239447846092,-43.8029250021453
-50.9384442592659,-47.9902595867861
-50.7529437339227,-49.3942515087558
-50.5674432085794,-43.0648354303861
-50.3819426832361,-45.6096513341029
-50.1964421578928,-46.2794828895412
-50.0109416325495,-46.3467882412251
-49.8254411072063,-37.0507221075748
-49.639940581863,-33.4636413128428
-49.4544400565197,-33.8840922578642
-49.2689395311764,-31.0413029563585
-49.0834390058331,-29.7199100818143
-48.8979384804898,-29.9352772756276
-48.7124379551465,-32.3885319712839
-48.5269374298033,-30.1105360026101
-48.34143690446,-33.172048528593
-48.1559363791167,-31.9165490019183
-47.9704358537734,-32.6105641883685
-47.7849353284301,-30.8224603080437
-47.5994348030868,-30.8511588283283
-47.4139342777435,-32.4602544389426
-47.2284337524003,-30.8995959009721
-47.042933227057,-32.0223204440707
-46.8574327017137,-34.968093422325
-46.6719321763704,-33.5686620480346
-46.4864316510271,-31.7627570053402
-46.3009311256838,-31.6945571099677
-46.1154306003406,-31.836753935153
-45.9299300749973,-33.4509493453524
-45.744429549654,-30.6877444620739
-45.5589290243107,-34.790820601847
-45.3734284989674,-34.0097284384385
-45.1879279736241,-33.5676758828615
-45.0024274482808,-34.4764972722632
-44.8169269229376,-33.3521189235729
-44.6314263975943,-32.3859267174537
-44.445925872251,-31.7895724530722
-44.2604253469077,-32.0573595475982
-44.0749248215644,-31.0542275175067
-43.8894242962211,-32.6925565291475
-43.7039237708778,-33.7611522234673
-43.5184232455346,-32.1052491770491
-43.3329227201913,-33.0483842309718
-43.147422194848,-33.2391763507726
-42.9619216695047,-32.7374278786395
-42.7764211441614,-33.2696552494689
-42.5909206188181,-31.6871330407091
-42.4054200934749,-32.0205623670688
-42.2199195681316,-32.0368488275806
-42.0344190427883,-30.8723735639547
-41.848918517445,-32.4847341292756
-41.6634179921017,-33.8357043463839
-41.4779174667584,-32.3719924154499
-41.2924169414151,-34.1434774023954
-41.1069164160719,-34.4796231728039
-40.9214158907286,-30.2859837822458
-40.7359153653853,-31.3702900127772
-40.550414840042,-33.6280066601755
-40.3649143146987,-31.9110342468084
-40.1794137893554,-34.8547125076006
-39.9939132640122,-33.6023618727762
-39.8084127386689,-33.0115179888761
-39.6229122133256,-33.4688490720399
-39.4374116879823,-34.5938208760334
-39.251911162639,-35.870252163001
-39.0664106372957,-34.6428276322727
-38.8809101119524,-31.9667316375437
-38.6954095866092,-35.122257779098
-38.5099090612659,-29.2071622412121
-38.3244085359226,-33.5681153389023
-38.1389080105793,-32.3685958410138
-37.953407485236,-31.3098007843175
-37.7679069598927,-33.8961737319876
-37.5824064345495,-32.7493984197801
-37.3969059092062,-32.8508659764638
-37.2114053838629,-33.0086219004469
-37.0259048585196,-30.9729142044477
-36.8404043331763,-34.0507874975419
-36.654903807833,-31.2210502004475
-36.4694032824897,-34.4650871009826
-36.2839027571465,-34.0894508561308
-36.0984022318032,-33.4071599536707
-35.9129017064599,-34.8540865678956
-35.7274011811166,-33.2309896167878
-35.5419006557733,-34.9447973868199
-35.35640013043,-38.0138208846733
-35.1708996050868,-34.8480328137245
-34.9853990797435,-33.8008004416443
-34.7998985544002,-35.891227605618
-34.6143980290569,-36.5077215619132
-34.4288975037136,-37.6229011304781
-34.2433969783703,-31.8274633476659
-34.057896453027,-34.1575334699877
-33.8723959276838,-32.5629433292194
-33.6868954023405,-34.2684927290577
-33.5013948769972,-32.2933916326531
-33.3158943516539,-33.1914981298549
-33.1303938263106,-35.8282555328962
-32.9448933009673,-33.1478444848793
-32.759392775624,-33.5486059757764
-32.5738922502808,-32.8837476406544
-32.3883917249375,-32.1956428586869
-32.2028911995942,-34.4494230597415
-32.0173906742509,-34.7950818695771
-31.8318901489076,-35.175591876316
-31.6463896235643,-32.0690950353887
-31.4608890982211,-32.0004640464907
-31.2753885728778,-33.5864464764608
-31.0898880475345,-35.4466108899765
-30.9043875221912,-33.0447596461244
-30.7188869968479,-32.4478872253681
-30.5333864715046,-33.7196864582174
-30.3478859461614,-34.4454863901763
-30.1623854208181,-33.3016766390796
-29.9768848954748,-32.2382026816998
-29.7913843701315,-32.8019245685493
-29.6058838447882,-32.285480454904
-29.4203833194449,-33.0239337099967
-29.2348827941016,-35.5405884543817
-29.0493822687584,-35.1080900293416
-28.8638817434151,-33.9371789814504
-28.6783812180718,-35.1368397580757
-28.4928806927285,-36.5268209047001
-28.3073801673852,-35.2684447996604
-28.1218796420419,-32.5283388756035
-27.9363791166986,-36.4971972444148
-27.7508785913554,-34.5446737741107
-27.5653780660121,-35.7053048898642
-27.3798775406688,-35.6510455709204
-27.1943770153255,-34.1834722251188
-27.0088764899822,-33.9489651842475
-26.8233759646389,-35.5544359092444
-26.6378754392957,-31.8495767565404
-26.4523749139524,-34.5536119284506
-26.2668743886091,-34.6332790125413
-26.0813738632658,-34.3603476861876
-25.8958733379225,-31.1523245300619
-25.7103728125792,-35.7592423875634
-25.5248722872359,-33.4793184836879
-25.3393717618927,-33.3928701206743
-25.1538712365494,-34.6658785403597
-24.9683707112061,-33.9147051718888
-24.7828701858628,-35.5392247218992
-24.5973696605195,-34.8855596865102
-24.4118691351762,-37.3705770722464
-24.226368609833,-33.5053146227709
-24.0408680844897,-34.7607018670828
-23.8553675591464,-37.1974915557108
-23.6698670338031,-35.0596568444891
-23.4843665084598,-35.4745887264067
-23.2988659831165,-32.005315608757
-23.1133654577732,-33.6452960436468
-22.92786493243,-32.1701695706283
-22.7423644070867,-33.8605666490422
-22.5568638817434,-34.5585044282741
-22.3713633564001,-32.6816033517128
-22.1858628310568,-32.4585248336382
-22.0003623057135,-34.1197554657559
-21.8148617803703,-32.5573009822269
-21.629361255027,-33.1773240734076
-21.4438607296837,-34.279360027623
-21.2583602043404,-32.0061417704954
-21.0728596789971,-36.2550492383329
-20.8873591536538,-33.8103878992831
-20.7018586283105,-36.3050282013095
-20.5163581029673,-33.8834385048344
-20.330857577624,-36.3613742713995
-20.1453570522807,-34.9217629594045
-19.9598565269374,-39.4830375870867
-19.7743560015941,-33.4924257779889
-19.5888554762508,-33.5872312650231
-19.4033549509076,-35.3218370272758
-19.2178544255643,-37.4693956190545
-19.032353900221,-31.9312592030616
-18.8468533748777,-35.8842369796547
-18.6613528495344,-39.119918321729
-18.4758523241911,-35.1609833956241
-18.2903517988478,-36.1859378891052
-18.1048512735046,-34.4469156836168
-17.9193507481613,-33.6706727620013
-17.733850222818,-33.6520705018128
-17.5483496974747,-33.1236945750178
-17.3628491721314,-40.1735981939288
-17.1773486467881,-36.8092820483376
-16.9918481214448,-34.7236223218482
-16.8063475961016,-34.3471487050152
-16.6208470707583,-35.9956937503176
-16.435346545415,-37.3716465939722
-16.2498460200717,-34.1889662218702
-16.0643454947284,-34.3132902438424
-15.8788449693851,-36.1114734011493
-15.6933444440419,-35.4549323499847
-15.5078439186986,-33.9556477582528
-15.3223433933553,-35.7391720971342
-15.136842868012,-34.7615609873629
-14.9513423426687,-36.1790366069715
-14.7658418173254,-34.5944348399601
-14.5803412919822,-35.7879744275917
-14.3948407666389,-36.1747611120519
-14.2093402412956,-38.0213688112068
-14.0238397159523,-35.7941806620653
-13.838339190609,-35.2591809770178
-13.6528386652657,-36.9012331497458
-13.4673381399224,-35.8846734737672
-13.2818376145792,-36.6574985959212
-13.0963370892359,-33.3478206891599
-12.9108365638926,-35.5042449615456
-12.7253360385493,-35.0327496597723
-12.539835513206,-34.7635998081445
-12.3543349878627,-36.7866906090185
-12.1688344625194,-34.7576269822137
-11.9833339371762,-39.2379785708148
-11.7978334118329,-37.7651557719513
-11.6123328864896,-34.2796513546703
-11.4268323611463,-36.0727204486804
-11.241331835803,-34.3552369354188
-11.0558313104597,-35.3148299892686
-10.8703307851165,-35.6881702595339
-10.6848302597732,-36.3421373622772
-10.4993297344299,-34.059693283649
-10.3138292090866,-35.0979744925701
-10.1283286837433,-37.1749060455579
-9.94282815840003,-35.2439805938097
-9.75732763305675,-34.5263298978115
-9.57182710771347,-37.970987542276
-9.38632658237018,-34.7457166912331
-9.2008260570269,-36.6291799187029
-9.01532553168361,-36.5150552340082
-8.82982500634033,-33.8573330707054
-8.64432448099704,-33.1693152757086
-8.45882395565375,-34.8533026172518
-8.27332343031047,-33.8135644049275
-8.08782290496719,-34.1227163280023
-7.9023223796239,-33.4173721022554
-7.71682185428061,-36.404014859068
-7.53132132893733,-35.8607552235719
-7.34582080359405,-39.6804461096729
-7.16032027825076,-33.2531512548529
-6.97481975290748,-34.5612674374702
-6.78931922756419,-37.5040080517356
-6.60381870222091,-33.6941765163878
-6.41831817687762,-37.6009284005629
-6.23281765153434,-37.7334129408213
-6.04731712619106,-35.2149236197686
-5.86181660084777,-35.6456687687689
-5.67631607550449,-36.5276863804096
-5.4908155501612,-36.1638449665363
-5.30531502481792,-36.8648583840914
-5.11981449947463,-37.1525958321868
-4.93431397413135,-37.1740807625932
-4.74881344878806,-38.2913415860708
-4.56331292344478,-35.6862277439803
-4.3778123981015,-35.7735760835768
-4.19231187275821,-40.6023457319901
-4.00681134741492,-35.5296093960127
-3.82131082207164,-38.4953924543198
-3.63581029672836,-37.197694412339
-3.45030977138507,-36.7473922452827
-3.26480924604178,-39.9061888074687
-3.0793087206985,-34.5318217638734
-2.89380819535522,-39.5570518517709
-2.70830767001193,-36.4397857590728
-2.52280714466865,-35.9428395004806
-2.33730661932536,-36.098678431397
-2.15180609398208,-36.6462275739208
-1.96630556863879,-36.4430156327012
-1.78080504329551,-39.6670304537183
-1.59530451795222,-37.434145197777
-1.40980399260894,-35.0910911072571
-1.22430346726566,-35.8319647789172
-1.03880294192237,-35.2183851195095
-0.853302416579086,-36.7602073116068
-0.667801891235803,-35.3414535006804
-0.482301365892517,-31.6273372758144
-0.296800840549231,-31.4373297111652
-0.111300315205948,-27.9586398286679
0.074200210137291,-15.7373305189242
0.259700735480569,0
0.445201260823856,-25.252267839348
0.630701786167142,-30.3989876948876
0.816202311510428,-32.4192366399823
1.00170283685371,-35.3440954845442
1.18720336219699,-35.9199932267856
1.37270388754028,-36.1914318543769
1.55820441288357,-36.6587530841601
1.74370493822685,-37.318109786458
1.92920546357013,-36.9270241617931
2.11470598891342,-38.2514044624316
2.3002065142567,-40.3509435959651
2.48570703959998,-36.5464813949587
2.67120756494327,-38.3954661788188
2.85670809028656,-36.3787473478248
3.04220861562984,-36.5600820151064
3.22770914097312,-36.419454559541
3.41320966631641,-34.9471517542366
3.5987101916597,-37.4102165514127
3.78421071700298,-38.7169455865159
3.96971124234626,-38.7715344518889
4.15521176768955,-36.6127751168281
4.34071229303283,-35.9524606515393
4.52621281837612,-38.9872677397866
4.7117133437194,-35.4407615968013
4.89721386906269,-37.1633271377123
5.08271439440597,-35.8124367928491
5.26821491974926,-35.5719961025011
5.45371544509254,-38.9061360321954
5.63921597043582,-34.9268902809661
5.82471649577911,-35.8472866052782
6.0102170211224,-36.7813719206738
6.19571754646568,-37.2038768402708
6.38121807180896,-35.515753466617
6.56671859715225,-36.0637755241567
6.75221912249553,-35.3641047143811
6.93771964783882,-36.7123627174043
7.1232201731821,-38.0804670395407
7.30872069852539,-32.3589611750931
7.49422122386867,-36.063531302145
7.67972174921195,-36.4351533520592
7.86522227455524,-36.599803720422
8.05072279989853,-37.034650003457
8.23622332524181,-35.5966736249532
8.42172385058509,-36.2389002434878
8.60722437592838,-33.6878028917773
8.79272490127166,-35.1361314494449
8.97822542661495,-36.1428025436202
9.16372595195824,-34.0431607322944
9.34922647730152,-36.8988624323208
9.53472700264481,-34.9570156314634
9.72022752798809,-36.7904637177188
9.90572805333137,-36.7280161142448
10.0912285786747,-35.0843753651278
10.2767291040179,-34.7044863471913
10.4622296293612,-36.6125060982409
10.6477301547045,-35.6020996514459
10.8332306800478,-33.5166417367244
11.0187312053911,-34.410213306592
11.2042317307344,-34.2630996719175
11.3897322560777,-36.8818923893313
11.5752327814209,-35.728770251222
11.7607333067642,-33.9808614753459
11.9462338321075,-33.9003701798291
12.1317343574508,-35.0170756112826
12.3172348827941,-36.0172691397955
12.5027354081374,-35.3732853644075
12.6882359334806,-35.3005385466189
12.8737364588239,-33.4400249691124
13.0592369841672,-34.9660870630857
13.2447375095105,-33.7223132696396
13.4302380348538,-34.371275580742
13.6157385601971,-34.7177259094848
13.8012390855404,-36.1501344841286
13.9867396108836,-36.0598789670512
14.1722401362269,-37.3671846663878
14.3577406615702,-34.0063754856319
14.5432411869135,-36.5483969319178
14.7287417122568,-34.1250499774786
14.9142422376001,-34.856073850412
15.0997427629433,-34.5967327084863
15.2852432882866,-35.3864112916859
15.4707438136299,-33.4696111928292
15.6562443389732,-34.612158627091
15.8417448643165,-34.2451585027787
16.0272453896598,-35.5013062090272
16.2127459150031,-33.4478413471976
16.3982464403463,-34.9302037920123
16.5837469656896,-32.3066479632902
16.7692474910329,-35.1739261011952
16.9547480163762,-35.6857961577904
17.1402485417195,-33.9874086493701
17.3257490670628,-33.4268072768192
17.511249592406,-36.1431324875612
17.6967501177493,-36.6858142970967
17.8822506430926,-35.0931112761785
18.0677511684359,-32.5962019187259
18.2532516937792,-32.8264499779736
18.4387522191225,-33.6612542109917
18.6242527444658,-34.7143169119114
18.809753269809,-34.187951128912
18.9952537951523,-35.7994543446007
19.1807543204956,-35.255735519884
19.3662548458389,-32.4073014370165
19.5517553711822,-35.3883045348901
19.7372558965255,-34.2238367470436
19.9227564218687,-34.4700217437554
20.108256947212,-33.3347829109734
20.2937574725553,-35.3246395904557
20.4792579978986,-34.9958729993047
20.6647585232419,-34.110129289764
20.8502590485852,-33.135343480914
21.0357595739285,-35.1830806620137
21.2212600992717,-33.6056558197273
21.406760624615,-33.0602134519295
21.5922611499583,-33.1031263436827
21.7777616753016,-35.7966790305495
21.9632622006449,-33.2992021186649
22.1487627259882,-33.5800442828488
22.3342632513314,-32.9077065220589
22.5197637766747,-32.0821005010925
22.705264302018,-31.9320849359117
22.8907648273613,-33.4046090708972
23.0762653527046,-32.0369374693351
23.2617658780479,-32.7448148777571
23.4472664033912,-33.8596945440442
23.6327669287344,-34.7613345788075
23.8182674540777,-32.9615081244605
24.003767979421,-34.5874981590851
24.1892685047643,-35.9441100705153
24.3747690301076,-35.3334101554323
24.5602695554509,-34.1488561679737
24.7457700807942,-34.9955264089742
24.9312706061374,-35.2213064633591
25.1167711314807,-36.142043334997
25.302271656824,-33.6688552651715
25.4877721821673,-34.6960491466449
25.6732727075106,-33.8875812267615
25.8587732328539,-32.7819871460423
26.0442737581971,-35.3430293596017
26.2297742835404,-30.485093135425
26.4152748088837,-34.4792605334884
26.600775334227,-32.9029217147822
26.7862758595703,-35.1575295784618
26.9717763849136,-30.9702617883547
27.1572769102568,-35.6613263284246
27.3427774356001,-35.8599803914402
27.5282779609434,-33.5523128782826
27.7137784862867,-35.2714238864321
27.89927901163,-34.4576560249748
28.0847795369733,-33.8527054619528
28.2702800623166,-34.0413531444058
28.4557805876598,-33.6385261486695
28.6412811130031,-33.4477000027354
28.8267816383464,-37.6855988139568
29.0122821636897,-33.497861760649
29.197782689033,-33.1510812677559
29.3832832143763,-36.9747645665909
29.5687837397195,-32.9577715152941
29.7542842650628,-32.405015962411
29.9397847904061,-33.0050983749473
30.1252853157494,-33.7545848723713
30.3107858410927,-31.8409064304575
30.496286366436,-33.0542183140415
30.6817868917793,-34.5494216364908
30.8672874171225,-33.3289493224293
31.0527879424658,-31.7692376727732
31.2382884678091,-33.323767932559
31.4237889931524,-34.0658906329241
31.6092895184957,-33.631428608659
31.794790043839,-33.3322037724882
31.9802905691823,-31.414791852788
32.1657910945255,-32.6059377488088
32.3512916198688,-34.6774402567251
32.5367921452121,-34.4783022579616
32.7222926705554,-33.1388288252239
32.9077931958987,-32.016838586309
33.093293721242,-31.582217751192
33.2787942465852,-32.9113749629117
33.4642947719285,-37.0397435711932
33.6497952972718,-30.450289674443
33.8352958226151,-31.8455477228314
34.0207963479584,-34.3966810876923
34.2062968733017,-32.6745518471989
34.391797398645,-32.1989855369117
34.5772979239882,-31.7745678162449
34.7627984493315,-35.2943042451604
34.9482989746748,-34.7885032760141
35.1337995000181,-33.6745861327566
35.3193000253614,-35.5025881601173
35.5048005507047,-35.9665160906137
35.6903010760479,-34.8754069794516
35.8758016013912,-34.6215947225401
36.0613021267345,-33.8238063447672
36.2468026520778,-36.7477568743718
36.4323031774211,-31.2541226575785
36.6178037027644,-35.4744807831359
36.8033042281076,-33.0459808733797
36.9888047534509,-32.6189648821655
37.1743052787942,-32.9241163552672
37.3598058041375,-31.2031931713002
37.5453063294808,-33.931252993316
37.7308068548241,-33.1032199261765
37.9163073801674,-30.8590635774717
38.1018079055106,-34.0435856732035
38.2873084308539,-32.1035106331273
38.4728089561972,-32.2075914214938
38.6583094815405,-33.0026278973115
38.8438100068838,-28.6840694780799
39.0293105322271,-33.3527180187689
39.2148110575704,-32.5366286701561
39.4003115829136,-32.118385003442
39.5858121082569,-36.0951716317005
39.7713126336002,-34.6238476465825
39.9568131589435,-36.2757790594536
40.1423136842868,-32.4538541434013
40.3278142096301,-33.2167345904932
40.5133147349733,-32.2405027141486
40.6988152603166,-32.4303312813569
40.8843157856599,-34.2277368549883
41.0698163110032,-31.4075409257488
41.2553168363465,-30.1219192485096
41.4408173616898,-32.5522157426918
41.6263178870331,-32.5628414424534
41.8118184123763,-30.616257798455
41.9973189377196,-33.4676244060804
42.1828194630629,-33.269435651869
42.3683199884062,-31.2692791165063
42.5538205137495,-31.8760694997939
42.7393210390928,-30.1815706226891
42.924821564436,-32.8658849526242
43.1103220897793,-31.8644043288332
43.2958226151226,-31.8262018044913
43.4813231404659,-32.991553131294
43.6668236658092,-33.4901741804139
43.8523241911525,-31.8467971970439
44.0378247164957,-31.7012416195295
44.223325241839,-34.5375148883028
44.4088257671823,-30.4404001178147
44.5943262925256,-31.6213242572143
44.7798268178689,-31.1430628513123
44.9653273432122,-33.6101394037123
45.1508278685555,-31.5484314551365
45.3363283938987,-34.0535729821645
45.521828919242,-33.9366487082843
45.7073294445853,-32.6638889114085
45.8928299699286,-34.9261729108965
46.0783304952719,-31.2469578307354
46.2638310206152,-33.2513508155871
46.4493315459585,-32.3670488325998
46.6348320713017,-30.4921108056818
46.820332596645,-30.7995432375841
47.0058331219883,-31.9399956452363
47.1913336473316,-32.7840502448365
47.3768341726749,-31.504207663181
47.5623346980182,-29.399338357273
47.7478352233614,-29.282201967801
47.9333357487047,-30.8319841775095
48.118836274048,-31.172858051764
48.3043367993913,-32.3697602564167
48.4898373247346,-31.2261729331943
48.6753378500779,-32.9606382668807
48.8608383754212,-30.1969686028994
49.0463389007644,-31.9983304811505
49.2318394261077,-31.0472393395467
49.417339951451,-30.794216965707
49.6028404767943,-32.1105095096693
49.7883410021376,-30.9439592307993
49.9738415274809,-33.0828750222068
50.1593420528241,-33.2813812657281
50.3448425781674,-44.7867358881098
50.5303431035107,-46.1102472735121
50.715843628854,-45.5605856350472
50.9013441541973,-43.3105238734019
51.0868446795406,-44.6952837287605
51.2723452048839,-44.0768291715024
51.4578457302271,-47.9616701174317
51.6433462555704,-49.3777027965105
51.8288467809137,-45.9194036099405
52.014347306257,-49.1044097377633
52.1998478316003,-46.6064342508991
52.3853483569436,-49.1093296576161
52.5708488822868,-46.0613492737549
52.7563494076301,-47.0569242529858
52.9418499329734,-45.4586943685783
53.1273504583167,-45.956689940691
53.31285098366,-47.0454046765056
53.4983515090033,-48.2987903707493
53.6838520343466,-46.1959668222782
53.8693525596898,-45.8944623360893
54.0548530850331,-48.7023520982638
54.2403536103764,-46.8282763942177
54.4258541357197,-46.7403228435049
54.611354661063,-45.2834945573029
54.7968551864063,-47.4294026073451
54.9823557117495,-46.3979857074603
55.1678562370928,-45.8411676602483
55.3533567624361,-46.2768481623616
55.5388572877794,-46.2519402452324
55.7243578131227,-43.3467669118797
55.909858338466,-48.1578614826973
56.0953588638093,-48.4148321266426
56.2808593891525,-51.1335698099936
56.4663599144958,-44.926633272966
56.6518604398391,-47.30723997217
56.8373609651824,-44.588177482893
57.0228614905257,-47.4358932240542
57.208362015869,-46.7075399632358
57.3938625412123,-47.0517204391467
57.5793630665555,-44.9969897667901
57.7648635918988,-45.330627461165
57.9503641172421,-46.2838807440903
58.1358646425854,-45.2834884144624
58.3213651679287,-46.7570144922154
58.5068656932719,-48.1383344870229
58.6923662186152,-45.7088493337298
58.8778667439585,-46.1195459077258
59.0633672693018,-47.6971278991801
59.2488677946451,-47.0888772515632
59.4343683199884,-46.8629720300021
59.6198688453317,-50.3381285536225
59.805369370675,-47.4398768660033
59.9908698960182,-48.5557658317593
60.1763704213615,-49.027699270363
60.3618709467048,-46.714473367953
60.5473714720481,-46.8277146074964
60.7328719973914,-48.460450256883
60.9183725227347,-47.6043893674923
61.1038730480779,-47.5877697725043
61.2893735734212,-50.6233687079799
61.4748740987645,-46.2836202470813
61.6603746241078,-48.6364475974424
61.8458751494511,-50.0759196383155
62.0313756747944,-46.1185044159343
62.2168762001376,-47.6678438564117
62.4023767254809,-49.3177117950271
62.5878772508242,-50.2645319868949
62.7733777761675,-46.0105223780749
62.9588783015108,-52.822040231899
63.1443788268541,-48.0523184849557
63.3298793521974,-52.9449329737239
63.5153798775407,-48.4275536454621
63.7008804028839,-48.1361532220146
63.8863809282272,-48.296200307035
64.0718814535705,-48.1491980090145
64.2573819789138,-50.4442976499747
64.4428825042571,-47.6383639387492
64.6283830296003,-48.5004608360738
64.8138835549436,-45.1710051730392
64.9993840802869,-48.4687610653043
65.1848846056302,-48.7302417860801
65.3703851309735,-51.4222969216145
65.5558856563168,-49.5833236090981
65.7413861816601,-48.3688686085396
65.9268867070033,-48.681317080008
66.1123872323466,-49.125803890945
66.2978877576899,-49.6990812899776
66.4833882830332,-46.2286527975222
66.6688888083765,-47.0846536361229
66.8543893337198,-48.2119396775768
67.0398898590631,-47.5571235408675
67.2253903844063,-43.638658209307
67.4108909097496,-47.1831113293318
67.5963914350929,-48.1873981526112
67.7818919604362,-46.8841938988294
67.9673924857795,-43.6663049288494
68.1528930111228,-44.2079441442933
68.338393536466,-45.0823724550416
68.5238940618093,-49.0462242644519
68.7093945871526,-43.7562743989288
68.8948951124959,-46.4162572211367
69.0803956378392,-43.4965009802917
69.2658961631825,-45.9168418276056
69.4513966885258,-43.0569227835874
69.636897213869,-45.5012277047468
69.8223977392123,-46.1116504760932
70.0078982645556,-43.8914747043297
70.1933987898989,-44.3622488138022
70.3788993152422,-46.5273971212837
70.5643998405855,-46.3259117454307
70.7499003659287,-44.5023331834338
70.935400891272,-46.7854540577081
71.1209014166153,-45.4782976847139
71.3064019419586,-44.1467248992881
71.4919024673019,-44.4413213549621
71.6774029926452,-46.1119890800592
71.8629035179885,-45.4886348406368
72.0484040433317,-48.7026727724689
72.233904568675,-48.0697442816479
72.4194050940183,-47.7735691784639
72.6049056193616,-43.1113040578851
72.7904061447049,-45.4863735701331
72.9759066700482,-44.1181779452884
73.1614071953914,-47.3265140447484
73.3469077207347,-44.996087473288
73.532408246078,-45.5483625921922
73.7179087714213,-47.3214678761387
73.9034092967646,-50.3588049652039
74.0889098221079,-45.8061245802555
74.2744103474511,-48.2308120379021
74.4599108727944,-46.1956236769229
74.6454113981377,-46.5756718332401
74.830911923481,-46.3954914608167
75.0164124488243,-49.3669999405148
75.2019129741676,-46.4906077815548
75.3874134995109,-47.2936994204586
75.5729140248542,-48.582094854099
75.7584145501974,-45.5577549750239
75.9439150755407,-48.2895433708545
76.129415600884,-44.9860914143442
76.3149161262273,-50.343495824821
76.5004166515706,-49.2241089145943
76.6859171769138,-50.8070816241407
76.8714177022571,-47.359793013177
77.0569182276004,-47.5555590223966
77.2424187529437,-46.5370409386314
77.427919278287,-48.826590437447
77.6134198036303,-46.5555204518701
77.7989203289736,-49.4029095471072
77.9844208543169,-45.2936475155099
78.1699213796601,-47.2538542997892
78.3554219050034,-45.2477591804022
78.5409224303467,-48.6240021561206
78.72642295569,-45.4922597332526
78.9119234810333,-45.3190832338022
79.0974240063766,-53.236611981397
79.2829245317198,-48.872798413775
79.4684250570631,-46.6718081737563
79.6539255824064,-51.3181723061256
79.8394261077497,-47.0462112785614
80.024926633093,-48.3224278959926
80.2104271584362,-46.8455041514535
80.3959276837795,-49.9516145371493
80.5814282091228,-49.0058011461299
80.7669287344661,-49.2021712244762
80.9524292598094,-51.7628512166323
81.1379297851527,-47.1501052528557
81.323430310496,-49.8341547850279
81.5089308358393,-49.193008487098
81.6944313611826,-51.3147406989059
81.8799318865258,-45.4786254396563
82.0654324118691,-47.001786024835
82.2509329372124,-49.4012680615929
82.4364334625557,-49.4310578498019
82.621933987899,-46.9615216115473
82.8074345132422,-47.3125052038349
82.9929350385855,-49.1574635912974
83.1784355639288,-48.1029821667372
83.3639360892721,-50.0449954691619
83.5494366146154,-48.1509171659548
83.7349371399587,-50.2982253573603
83.920437665302,-48.3701827846677
84.1059381906452,-49.5344954086146
84.2914387159885,-48.2202385733132
84.4769392413318,-49.1278358715302
84.6624397666751,-47.8247327714594
84.8479402920184,-50.8112499126169
85.0334408173617,-49.2853793170885
85.218941342705,-46.6083273179982
85.4044418680482,-49.8580025962105
85.5899423933915,-51.6609109349446
85.7754429187348,-53.8205907973734
85.9609434440781,-48.9761404123806
86.1464439694214,-49.6420245176704
86.3319444947647,-48.107051262337
86.5174450201079,-49.6767119098889
86.7029455454512,-49.2019732082892
86.8884460707945,-49.3763624298077
87.0739465961378,-48.52604865303
87.2594471214811,-49.0356784489468
87.4449476468244,-49.091322224534
87.6304481721677,-48.3447034986507
87.8159486975109,-49.9213976132052
88.0014492228542,-48.6683115040152
88.1869497481975,-48.1734589940538
88.3724502735408,-51.758820172842
88.5579507988841,-48.9098286512356
88.7434513242274,-49.8760971257952
88.9289518495707,-50.1343679468322
89.1144523749139,-51.6026157538531
89.2999529002572,-51.5525564675779
89.4854534256005,-51.6882013884718
89.6709539509438,-50.8166541609579
89.8564544762871,-49.8662712384988
90.0419550016303,-51.2202256376584
90.2274555269736,-52.3012827847771
90.4129560523169,-50.7622163290576
90.5984565776602,-51.0310577098548
90.7839571030035,-54.3402659191057
90.9694576283468,-50.0361884046563
91.1549581536901,-53.2268559630144
91.3404586790333,-52.4894600200196
91.5259592043766,-53.0898612022249
91.7114597297199,-49.9272753175556
91.8969602550632,-51.0226604505168
92.0824607804065,-52.9140408269371
92.2679613057498,-49.4276544984231
92.4534618310931,-51.9557737957997
92.6389623564363,-52.4274379784268
92.8244628817796,-51.6250512584251
93.0099634071229,-53.1060659009616
93.1954639324662,-51.187728276726
93.3809644578095,-52.9072707454734
93.5664649831528,-49.9687550018703
93.751965508496,-51.0688864750441
93.9374660338393,-51.0707009123908
94.1229665591826,-51.15249810621
94.3084670845259,-51.2136493221698
94.4939676098692,-49.9509063095321
94.6794681352125,-51.244059189162
94.8649686605558,-50.6286611828961
95.050469185899,-47.637666903009
95.2359697112423,-49.9822461147924
95.4214702365856,-49.3907244645834
95.6069707619289,-51.3638518781283
95.7924712872722,-53.8888580471029
95.9779718126155,-53.1550878890809
96.1634723379587,-51.2139944628034
96.348972863302,-53.8863274261096
96.5344733886453,-51.0963463900627
96.7199739139886,-52.7033068931142
96.9054744393319,-52.1702245597602
97.0909749646752,-51.5965899043899
97.2764754900185,-53.0408445928248
97.4619760153618,-52.9841130652513
97.647476540705,-53.2008756200353
97.8329770660483,-52.746634536487
98.0184775913916,-56.2566265477773
98.2039781167349,-57.7423678720072
98.3894786420782,-53.1661723062975
98.5749791674214,-58.3714639682863
98.7604796927647,-55.8305550612953
98.945980218108,-54.8247262481219
99.1314807434513,-56.1315579056384
99.3169812687946,-54.7321189092901
99.5024817941379,-54.5861107797178
99.6879823194812,-55.8307041901633
99.8734828448244,-55.23907861383
100.058983370168,-55.9522626285056
100.244483895511,-55.2325283515236
100.429984420854,-54.804422805264
100.615484946198,-55.5404597044734
100.800985471541,-55.4890833617317
100.986485996884,-55.0739932614987
101.171986522227,-55.6875812586128
101.357487047571,-52.1164175545417
101.542987572914,-54.4969959934647
101.728488098257,-53.4398886551914
101.913988623601,-55.1127105110014
102.099489148944,-53.7577354109364
102.284989674287,-55.2757344553185
102.47049019963,-55.8088535333203
102.655990724974,-54.8748153328205
102.841491250317,-52.1377982084879
103.02699177566,-52.8012816599095
103.212492301004,-54.5599748421541
103.397992826347,-51.5404193452679
103.58349335169,-56.1144571079698
103.768993877033,-54.9658668231759
103.954494402377,-55.0880957366261
104.13999492772,-54.1094558064109
104.325495453063,-53.6510953111715
104.510995978407,-53.4910697635246
104.69649650375,-53.7509901276204
104.881997029093,-53.3703446317232
105.067497554436,-52.2642839070008
105.25299807978,-52.5792457162354
105.438498605123,-51.9027987114516
105.623999130466,-49.9979870434929
105.80949965581,-51.6518185112819
105.995000181153,-51.3001383360416
106.180500706496,-50.8425802108041
106.366001231839,-50.8699280260381
106.551501757183,-53.2448464913463
106.737002282526,-55.6380830189628
106.922502807869,-52.7239604939226
107.108003333213,-52.6135107879901
107.293503858556,-51.9986254763319
107.479004383899,-50.4908131356712
107.664504909242,-51.3333450586355
107.850005434586,-51.609305300545
108.035505959929,-50.206452838665
108.221006485272,-54.0570645041923
108.406507010616,-52.5841630418367
108.592007535959,-51.5207285502012
108.777508061302,-51.0685714005542
108.963008586645,-53.4329999870937
109.148509111989,-53.4689018858627
109.334009637332,-54.7281387898377
109.519510162675,-54.0034574257083
109.705010688019,-54.4973058148859
109.890511213362,-52.7275646589155
110.076011738705,-53.8329532725968
110.261512264048,-51.3430494669513
110.447012789392,-52.8871003968204
110.632513314735,-51.7155728786793
110.818013840078,-52.5065634027653
111.003514365422,-54.3730909500479
111.189014890765,-52.1356421288398
111.374515416108,-52.3807174026823
111.560015941451,-52.3450753702103
111.745516466795,-51.6937042052967
111.931016992138,-53.4696024475114
112.116517517481,-51.6987867190138
112.302018042825,-51.627042640601
112.487518568168,-54.6281219287806
112.673019093511,-51.6397748987179
112.858519618854,-53.9127062202954
113.044020144198,-53.1502220839866
113.229520669541,-53.7074293313509
113.415021194884,-53.1276704948356
113.600521720228,-54.3049143500049
113.786022245571,-56.5774022316906
113.971522770914,-54.241181471362
114.157023296257,-54.8329212727671
114.342523821601,-54.7617219605027
114.528024346944,-55.4521989067744
114.713524872287,-57.0934989052322
114.89902539763,-53.8290003158588
115.084525922974,-60.3515233354922
115.270026448317,-57.2943698942513
115.45552697366,-57.7146870736544
115.641027499004,-59.0112226246635
115.826528024347,-62.0315044371463
116.01202854969,-62.7428858671664
116.197529075033,-63.5874486214189
116.383029600377,-64.7340061009802
116.56853012572,-66.0852896067227
116.754030651063,-66.5731270253997
116.939531176407,-68.1299093548894
117.12503170175,-67.0444798494669
117.310532227093,-68.2678354674897
117.496032752436,-67.2992268279042
117.68153327778,-69.9855589836922
117.867033803123,-72.1694130517503
118.052534328466,-72.6169121205485
118.23803485381,-74.5718024591994
118.423535379153,-72.8611465772834
118.609035904496,-73.243908555016
118.794536429839,-73.9574263921405
118.980036955183,-74.1926815531288
119.165537480526,-73.9725002577717
119.351038005869,-74.4835184306154
119.536538531213,-74.0154474803003
119.722039056556,-74.2400231933869
119.907539581899,-74.8267405115407
120.093040107242,-334.356602753556
120.278540632586,-335.619092179675
120.464041157929,-340.701713920459
120.649541683272,-341.007403163451
120.835042208616,-339.393833428931
121.020542733959,-338.065153379863
121.206043259302,-340.780660924306
121.391543784645,-335.216507957217
121.577044309989,-343.103857258706
121.762544835332,-339.047268254844
121.948045360675,-336.846317475717
122.133545886019,-339.910907293862
122.319046411362,-336.922437572029
122.504546936705,-339.220802558261
122.690047462048,-329.777822792975
122.875547987392,-341.356534800107
123.061048512735,-339.326952094552
123.246549038078,-335.125637666784
123.432049563422,-342.152161576211
123.617550088765,-335.106485913228
123.803050614108,-343.025423928552
123.988551139451,-336.841176458204
124.174051664795,-337.427208050835
124.359552190138,-342.772760119629
124.545052715481,-334.407806306602
124.730553240825,-338.308847497379
124.916053766168,-335.251716994374
125.101554291511,-341.479176463356
125.287054816854,-337.530506903874
125.472555342198,-337.657663294993
125.658055867541,-338.989832802831
125.843556392884,-340.911971591359
126.029056918228,-339.270157258385
126.214557443571,-338.870940157999
126.400057968914,-339.659098323405
126.585558494257,-337.462697421795
126.771059019601,-337.230930524678
126.956559544944,-339.091777550875
127.142060070287,-338.49211307953
127.327560595631,-339.708470318609
127.513061120974,-337.551653244244
127.698561646317,-338.322506878992
127.88406217166,-335.88466227061
128.069562697004,-338.872081058087
128.255063222347,-336.927157070814
128.44056374769,-340.436446528256
128.626064273034,-338.227137225477
128.811564798377,-338.383898285967
128.99706532372,-336.041331420452
129.182565849063,-337.211313956278
129.368066374407,-338.652543813086
129.55356689975,-339.792217145613
129.739067425093,-336.050550964965
129.924567950437,-332.400556586062
130.11006847578,-335.308749177844
130.295569001123,-339.40521040621
130.481069526466,-335.868653211315
130.66657005181,-340.635507402699
130.852070577153,-337.536575313982
131.037571102496,-333.903579266591
131.22307162784,-339.929346117227
131.408572153183,-336.370062623682
131.594072678526,-339.054002044352
131.779573203869,-337.036388953864
131.965073729213,-336.99283785894
132.150574254556,-339.973980485623
132.336074779899,-334.46316801335
132.521575305243,-340.656291336173
132.707075830586,-332.81957031327
132.892576355929,-337.603809847794
133.078076881272,-336.493485351467
133.263577406616,-339.770528926663
133.449077931959,-338.98826638155
133.634578457302,-334.65413900277
133.820078982646,-339.897314610839
134.005579507989,-336.684752497746
134.191080033332,-336.761692027758
134.376580558675,-335.671657134264
134.562081084019,-336.604201784745
134.747581609362,-337.010978853108
134.933082134705,-338.138495289072
135.118582660049,-339.442076202723
135.304083185392,-338.629241202412
135.489583710735,-340.47356571609
135.675084236078,-340.161206067909
135.860584761422,-341.215490948543
136.046085286765,-338.77064827711
136.231585812108,-337.04418463276
136.417086337452,-338.696551232803
136.602586862795,-339.733819783659
136.788087388138,-337.802052449281
136.973587913481,-338.975449253603
137.159088438825,-337.685637088874
137.344588964168,-338.307368219588
137.530089489511,-337.263710443248
137.715590014855,-337.216662107112
137.901090540198,-336.034642383977
138.086591065541,-340.451975804704
138.272091590884,-338.046591377179
138.457592116228,-341.352108231252
138.643092641571,-337.964355500585
138.828593166914,-339.529265105591
139.014093692258,-337.153228087072
139.199594217601,-338.115439046882
139.385094742944,-337.7148951907
139.570595268287,-339.481562512154
139.756095793631,-334.647692000743
139.941596318974,-340.283701039699
140.127096844317,-339.836897572098
140.31259736966,-341.18641618825
140.498097895004,-339.453102906499
140.683598420347,-335.440441285509
140.86909894569,-337.059245366159
141.054599471034,-336.710762596419
141.240099996377,-341.443030456138
141.42560052172,-338.825480997438
141.611101047063,-343.884031198505
141.796601572407,-338.413082790089
141.98210209775,-337.975291870122
142.167602623093,-338.080960867118
142.353103148437,-338.592534209273
142.53860367378,-340.506829153148
142.724104199123,-339.330359894024
142.909604724467,-341.036820377883
143.09510524981,-341.537778722935
143.280605775153,-339.693821272502
143.466106300496,-339.259183874535
143.65160682584,-341.738308311858
143.837107351183,-339.131639863807
144.022607876526,-334.262114171476
144.208108401869,-338.42369180323
144.393608927213,-337.715217805741
144.579109452556,-338.920432932557
144.764609977899,-336.536906141742
144.950110503243,-341.736495275409
145.135611028586,-337.400177488848
145.321111553929,-337.692599250527
145.506612079272,-337.93121842743
145.692112604616,-338.063574381464
145.877613129959,-337.973358620927
146.063113655302,-340.522692070992
146.248614180646,-337.878106771837
146.434114705989,-328.122913745716
146.619615231332,-338.240987606837
146.805115756675,-338.857409054348
146.990616282019,-341.622688262761
147.176116807362,-340.066042976355
147.361617332705,-340.049520464537
147.547117858049,-343.574486120301
147.732618383392,-337.586578475073
147.918118908735,-339.255168199447
148.103619434078,-339.051375170717
148.289119959422,-338.604836890818
148.474620484765,-334.71462047898
148.660121010108,-338.224075961376
148.845621535452,-338.110060577649
149.031122060795,-340.533717375031
149.216622586138,-336.943218913475
149.402123111481,-341.017390780243
149.587623636825,-336.488149851563
149.773124162168,-340.064741880285
149.958624687511,-340.039601012349
150.144125212855,-339.621235133119
150.329625738198,-336.393834366511
150.515126263541,-336.546731009402
150.700626788884,-341.018497131287
150.886127314228,-334.056720420933
151.071627839571,-339.591511245193
151.257128364914,-336.791047767364
151.442628890258,-341.08394994947
151.628129415601,-338.968597018446
151.813629940944,-341.349578682158
151.999130466287,-338.374903381985
152.184630991631,-339.462037708471
152.370131516974,-335.507308574774
152.555632042317,-339.148940627366
152.741132567661,-342.803273542145
152.926633093004,-338.431086503317
153.112133618347,-335.225280924292
153.29763414369,-340.251499484427
153.483134669034,-337.581864716379
153.668635194377,-340.38543138099
153.85413571972,-337.938738367404
154.039636245064,-337.51811993095
154.225136770407,-339.124358918951
154.41063729575,-336.468264483917
154.596137821093,-340.940986298597
154.781638346437,-335.133752651704
154.96713887178,-336.555117351314
155.152639397123,-335.982010225625
155.338139922467,-339.706996860361
155.52364044781,-339.951598974747
155.709140973153,-336.693007219053
155.894641498496,-341.924175464007
156.08014202384,-334.896249748225
156.265642549183,-335.24021743357
156.451143074526,-337.306262295604
156.63664359987,-340.619281754039
156.822144125213,-340.45662336463
157.007644650556,-333.878001656131
157.193145175899,-340.771004885429
157.378645701243,-337.365758957322
157.564146226586,-341.736859382089
157.749646751929,-337.074568832193
157.935147277273,-340.120578750326
158.120647802616,-339.125966272384
158.306148327959,-334.066222226939
158.491648853302,-343.428522518576
158.677149378646,-337.975926825972
158.862649903989,-340.379302759202
159.048150429332,-336.318364965052
159.233650954676,-338.471300286762
159.419151480019,-339.179862722627
159.604652005362,-337.522152629548
159.790152530705,-340.943189639225
159.975653056049,-339.711541347187
160.161153581392,-336.40141649161
160.346654106735,-330.702167231165
160.532154632079,-339.734918279464
160.717655157422,-338.416948363059
160.903155682765,-337.228588585246
161.088656208108,-339.652544329253
161.274156733452,-337.304380810633
161.459657258795,-342.844625686449
161.645157784138,-341.999383929146
161.830658309481,-344.013813173392
162.016158834825,-341.184547895325
162.201659360168,-338.791758235041
162.387159885511,-343.131082446613
162.572660410855,-335.630878196129
162.758160936198,-337.793586598724
162.943661461541,-336.796560164568
163.129161986884,-339.000078162034
163.314662512228,-335.771975575502
163.500163037571,-336.840620145727
163.685663562914,-338.382721465897
163.871164088258,-338.677466931673
164.056664613601,-337.707734196004
164.242165138944,-338.3940685806
164.427665664288,-339.890770370659
164.613166189631,-344.140784658174
164.798666714974,-335.605848720023
164.984167240317,-338.758671528341
165.169667765661,-340.112595586172
165.355168291004,-339.94863870604
165.540668816347,-338.440530316978
165.72616934169,-337.57621395691
165.911669867034,-339.444472826892
166.097170392377,-337.976658067189
166.28267091772,-334.012839185645
166.468171443064,-334.980760912751
166.653671968407,-338.811718059601
166.83917249375,-340.038134996259
167.024673019093,-339.815264854713
167.210173544437,-338.874661484114
167.39567406978,-338.835212242916
167.581174595123,-340.055111287335
167.766675120467,-337.349222612987
167.95217564581,-339.141196819373
168.137676171153,-336.234965974521
168.323176696496,-337.008253255404
168.50867722184,-339.860689592934
168.694177747183,-340.956318116498
168.879678272526,-337.9437450959
169.06517879787,-336.826240567245
169.250679323213,-337.351412330373
169.436179848556,-337.825191421048
169.621680373899,-339.79596808071
169.807180899243,-339.340632465881
169.992681424586,-337.700350403199
170.178181949929,-335.864170832162
170.363682475273,-337.568946633707
170.549183000616,-337.403331601043
170.734683525959,-333.709967495794
170.920184051302,-339.699138670503
171.105684576646,-338.598585362986
171.291185101989,-338.136301280288
171.476685627332,-336.638135977039
171.662186152676,-340.155573624018
171.847686678019,-341.567916038879
172.033187203362,-339.976974965903
172.218687728705,-337.041666212198
172.404188254049,-338.52154363043
172.589688779392,-337.189689289615
172.775189304735,-335.641108755078
172.960689830079,-337.955876990347
173.146190355422,-342.348057984937
173.331690880765,-342.266550028905
173.517191406108,-341.238296437115
173.702691931452,-337.289895234258
173.888192456795,-336.295392180394
174.073692982138,-337.683941235805
174.259193507482,-339.222583081038
174.444694032825,-337.560551819196
174.630194558168,-338.670522197575
174.815695083511,-338.205324244027
175.001195608855,-337.962661228224
175.186696134198,-339.088274641658
175.372196659541,-341.320310949785
175.557697184885,-335.917696079411
175.743197710228,-338.44398441964
175.928698235571,-333.956326053832
176.114198760914,-332.277108732188
176.299699286258,-340.066249115807
176.485199811601,-336.692434743296
176.670700336944,-338.887510699138
176.856200862288,-337.045960662847
177.041701387631,-337.419880368837
177.227201912974,-337.327229988495
177.412702438317,-339.643430073623
177.598202963661,-335.785960393049
177.783703489004,-337.738046321036
177.969204014347,-338.946226620825
178.154704539691,-337.66319995282
178.340205065034,-338.463182552284
178.525705590377,-337.756406958569
178.71120611572,-336.703435362096
178.896706641064,-337.753980635529
179.082207166407,-338.807028258472
179.26770769175,-336.437084005115
179.453208217094,-336.935828626597
179.638708742437,-338.438489133786
179.82420926778,-334.712229209236
180.009709793123,-339.833438463268
180.195210318467,-336.754718472752
180.38071084381,-334.955399034507
180.566211369153,-340.461817611409
180.751711894497,-337.827662915697
180.93721241984,-337.184516699369
181.122712945183,-336.238115949636
181.308213470526,-339.998331033458
181.49371399587,-343.257082242157
181.679214521213,-341.987685026613
181.864715046556,-336.354419945776
182.0502155719,-336.274330082124
182.235716097243,-339.87050194401
182.421216622586,-340.799548007414
182.606717147929,-337.721633453385
182.792217673273,-338.423664237622
182.977718198616,-336.873721597181
183.163218723959,-338.365013649108
183.348719249303,-338.12930389229
183.534219774646,-340.865229323911
183.719720299989,-335.206286840769
183.905220825332,-340.483751930437
184.090721350676,-337.242293237696
184.276221876019,-339.603299203156
184.461722401362,-339.071065427716
184.647222926706,-340.982443832688
184.832723452049,-339.502043732432
185.018223977392,-336.290260317993
185.203724502735,-338.042953571361
185.389225028079,-339.802946316298
185.574725553422,-337.696359111598
185.760226078765,-334.838907750285
185.945726604109,-335.513202999841
186.131227129452,-338.545144205586
186.316727654795,-335.12406138117
186.502228180138,-344.81705591121
186.687728705482,-342.120391411847
186.873229230825,-339.530245999615
187.058729756168,-334.521892874975
187.244230281512,-340.82922716624
187.429730806855,-337.068499258562
187.615231332198,-332.706662771913
187.800731857541,-341.512156702909
187.986232382885,-335.209864126235
188.171732908228,-337.955585491886
188.357233433571,-338.800008399986
188.542733958915,-334.980035376633
188.728234484258,-342.408133211527
188.913735009601,-336.503693589958
189.099235534944,-337.514694570356
189.284736060288,-338.752756949366
189.470236585631,-339.552408153972
189.655737110974,-336.236397918843
189.841237636318,-338.867298753439
190.026738161661,-331.593619578489
190.212238687004,-339.495370561299
190.397739212347,-334.868520008966
190.583239737691,-340.207384292213
190.768740263034,-339.275415864029
190.954240788377,-340.758739795859
191.139741313721,-338.81461828289
191.325241839064,-340.629395398736
191.510742364407,-337.859897920644
191.69624288975,-332.689184460319
191.881743415094,-338.229963013594
192.067243940437,-336.632568394288
192.25274446578,-335.474619093821
192.438244991123,-339.461648062283
192.623745516467,-339.531844501735
192.80924604181,-334.407062855933
192.994746567153,-336.265516522529
193.180247092497,-339.769185352806
193.36574761784,-335.820053713123
193.551248143183,-339.878640343291
193.736748668527,-336.933985123747
193.92224919387,-335.796734992823
194.107749719213,-337.631305095382
194.293250244556,-341.009847001689
194.4787507699,-337.381534476204
194.664251295243,-337.169380818102
194.849751820586,-337.05112550457
195.03525234593,-327.113912155502
195.220752871273,-337.743885521789
195.406253396616,-341.186740231608
195.591753921959,-339.005465133538
195.777254447303,-338.827698990621
195.962754972646,-336.161700669063
196.148255497989,-337.537931385016
196.333756023332,-338.442624702457
196.519256548676,-340.398250610321
196.704757074019,-340.520576973823
196.890257599362,-340.552512110718
197.075758124706,-341.16531293102
197.261258650049,-335.167569869576
197.446759175392,-339.708828531715
197.632259700735,-337.871785001447
197.817760226079,-338.623609017844
198.003260751422,-336.651127420914
198.188761276765,-338.874717140001
198.374261802109,-339.827285857746
198.559762327452,-334.419957638021
198.745262852795,-340.988360633342
198.930763378138,-335.887489917736
199.116263903482,-336.687491076774
199.301764428825,-339.173953277002
199.487264954168,-340.933475446155
199.672765479512,-339.327721439525
199.858266004855,-335.832754378313
200.043766530198,-338.551671387033
200.229267055541,-336.579317003985
200.414767580885,-338.595872613257
200.600268106228,-340.398269914142
200.785768631571,-340.147915190417
200.971269156915,-340.095033214679
201.156769682258,-334.113336059542
201.342270207601,-337.775423265499
201.527770732944,-332.626661926377
201.713271258288,-341.912832320308
201.898771783631,-334.675326795568
202.084272308974,-337.793134942721
202.269772834318,-333.956813328974
202.455273359661,-333.998750149723
202.640773885004,-340.168139107669
202.826274410347,-338.48139478334
203.011774935691,-341.271138170921
203.197275461034,-338.445452684516
203.382775986377,-334.613258947964
203.568276511721,-335.446591128256
203.753777037064,-338.133152284619
203.939277562407,-342.293787420772
204.12477808775,-333.777075952619
204.310278613094,-336.70589083611
204.495779138437,-339.746377853043
204.68127966378,-337.852157715185
204.866780189124,-339.01876117029
205.052280714467,-336.212915454632
205.23778123981,-337.80966390395
205.423281765153,-338.436857513382
205.608782290497,-341.60994091283
205.79428281584,-334.386133334623
205.979783341183,-339.586253161462
206.165283866527,-339.86945286907
206.35078439187,-337.640279684787
206.536284917213,-340.681927625498
206.721785442556,-337.723618781751
206.9072859679,-339.761543140214
207.092786493243,-338.826999864459
207.278287018586,-339.579925071723
207.46378754393,-341.450544304353
207.649288069273,-337.985912459289
207.834788594616,-340.364523087041
208.020289119959,-334.777333991266
208.205789645303,-337.361563087692
208.391290170646,-335.790034114292
208.576790695989,-339.040368378523
208.762291221333,-339.475209445834
208.947791746676,-334.831025844793
209.133292272019,-336.508914006993
209.318792797362,-337.740126175881
209.504293322706,-336.430622464849
209.689793848049,-336.067504241937
209.875294373392,-336.802032456787
210.060794898736,-336.708308494018
210.246295424079,-337.036113020598
210.431795949422,-339.791538271362
210.617296474765,-336.463397271249
210.802797000109,-337.160531200951
210.988297525452,-336.886969502326
211.173798050795,-334.358859366932
211.359298576139,-339.465434442555
211.544799101482,-334.700157807298
211.730299626825,-338.964282556783
211.915800152168,-338.055462874147
212.101300677512,-339.809537526162
212.286801202855,-336.899567864554
212.472301728198,-339.931610466108
212.657802253542,-340.012332410626
212.843302778885,-337.655024626806
213.028803304228,-340.391585066059
213.214303829571,-333.709614273926
213.399804354915,-340.031130538232
213.585304880258,-338.51420475337
213.770805405601,-338.114662388138
213.956305930945,-340.349947098886
214.141806456288,-336.899641180197
214.327306981631,-337.485606979425
214.512807506974,-335.986335362492
214.698308032318,-337.964462275657
214.883808557661,-337.440083298977
215.069309083004,-337.216174100764
215.254809608348,-339.826693499716
215.440310133691,-337.491929881509
215.625810659034,-340.162888005188
215.811311184377,-337.657406544806
215.996811709721,-336.036006675022
216.182312235064,-338.001655960646
216.367812760407,-338.256942840537
216.553313285751,-339.629641232234
216.738813811094,-336.927435797637
216.924314336437,-342.418494704533
217.10981486178,-337.174464725536
217.295315387124,-339.757806191195
217.480815912467,-336.477707110349
217.66631643781,-337.108244379624
217.851816963154,-335.504359851319
218.037317488497,-337.437824932512
218.22281801384,-340.85439083871
218.408318539183,-336.775783893032
218.593819064527,-341.110928705429
218.77931958987,-337.166874184622
218.964820115213,-338.170599632675
219.150320640556,-339.778765437348
219.3358211659,-338.339067988428
219.521321691243,-333.949920118686
219.706822216586,-328.536503994905
219.89232274193,-336.625019440804
220.077823267273,-332.524442659718
220.263323792616,-340.293173725794
220.448824317959,-336.031923640195
220.634324843303,-340.188442913908
220.819825368646,-338.026980252207
221.005325893989,-338.289050552305
221.190826419333,-341.44088757892
221.376326944676,-336.667865604361
221.561827470019,-338.449098418167
221.747327995362,-337.357120636073
221.932828520706,-336.935811670955
222.118329046049,-339.724987415463
222.303829571392,-338.474270763278
222.489330096736,-339.332096556292
222.674830622079,-336.308161630772
222.860331147422,-338.209943056357
223.045831672765,-339.368953668429
223.231332198109,-336.831149228125
223.416832723452,-341.036729011494
223.602333248795,-338.700878852049
223.787833774139,-341.382079992752
223.973334299482,-338.15665194825
224.158834824825,-339.267435489546
224.344335350168,-336.641324161744
224.529835875512,-339.358766599372
224.715336400855,-340.735457669437
224.900836926198,-339.259950227083
225.086337451542,-339.449373317728
225.271837976885,-337.710547713966
225.457338502228,-340.114843320341
225.642839027571,-336.489068713538
225.828339552915,-339.423696245795
226.013840078258,-343.485634215229
226.199340603601,-341.099538750317
226.384841128945,-338.827344161626
226.570341654288,-337.622085389531
226.755842179631,-338.34160046721
226.941342704974,-340.652142862848
227.126843230318,-335.483796568017
227.312343755661,-339.409134717372
227.497844281004,-331.889748518408
227.683344806348,-339.836872375899
227.868845331691,-337.54376522558
228.054345857034,-339.224820063305
228.239846382377,-339.044070988126
228.425346907721,-336.31693532626
228.610847433064,-339.07178558171
228.796347958407,-339.025326640547
228.981848483751,-333.042091421729
229.167349009094,-341.073852372831
229.352849534437,-341.396484634796
229.53835005978,-341.18234193642
229.723850585124,-339.140859856761
229.909351110467,-336.753295681093
230.09485163581,-337.155824111466
230.280352161154,-338.799925733555
230.465852686497,-337.3374133331
230.65135321184,-336.643824045374
230.836853737183,-338.807079695729
231.022354262527,-338.600146021513
231.20785478787,-342.053351973727
231.393355313213,-337.158395536719
231.578855838557,-336.973122880028
231.7643563639,-336.598299263177
231.949856889243,-338.259048868375
232.135357414586,-336.521955307966
232.32085793993,-338.131394994584
232.506358465273,-341.528172836768
232.691858990616,-336.523720519253
232.87735951596,-339.243630110694
233.062860041303,-337.586148936464
233.248360566646,-339.827583852314
233.433861091989,-335.736283123771
233.619361617333,-338.586532652414
233.804862142676,-337.585755072218
233.990362668019,-336.867630067287
234.175863193362,-339.676371642332
234.361363718706,-339.464281859232
234.546864244049,-338.657762719868
234.732364769392,-337.055550126003
234.917865294736,-338.61905913654
235.103365820079,-337.814562027221
235.288866345422,-337.347786023949
235.474366870766,-340.34313959835
235.659867396109,-337.123055339991
235.845367921452,-341.742147727812
236.030868446795,-342.449174977572
236.216368972139,-337.731402041302
236.401869497482,-337.84676936908
236.587370022825,-335.740313957374
236.772870548169,-340.619041194464
236.958371073512,-335.813307418003
237.143871598855,-338.218557136916
237.329372124198,-340.446704551055
237.514872649542,-338.907140955166
237.700373174885,-338.226515899371
237.885873700228,-336.562676240211
238.071374225571,-335.706428126201
238.256874750915,-336.592987535746
238.442375276258,-340.498670568283
238.627875801601,-338.429042987271
238.813376326945,-336.530467584552
238.998876852288,-339.78289732931
239.184377377631,-337.118546842644
239.369877902975,-335.697966935373
239.555378428318,-334.791743865926
239.740878953661,-341.257876654456
239.926379479004,-338.467087836449
240.111880004348,-337.213554416536
240.297380529691,-338.461702826657
240.482881055034,-336.476704798443
240.668381580378,-340.792277374409
240.853882105721,-337.530894376688
241.039382631064,-338.828809357791
241.224883156407,-341.085155178959
241.410383681751,-337.919186527825
241.595884207094,-341.615115355043
241.781384732437,-338.111872127162
241.96688525778,-339.818401833668
242.152385783124,-338.769851663155
242.337886308467,-338.977208864445
242.52338683381,-338.733480329135
242.708887359154,-338.004185961024
242.894387884497,-337.57552890506
243.07988840984,-337.370179327638
243.265388935183,-337.728116002765
243.450889460527,-337.457260852621
243.63638998587,-333.156615503141
243.821890511213,-338.544954439212
244.007391036557,-335.617608759118
244.1928915619,-340.607323600289
244.378392087243,-340.142014814405
244.563892612587,-337.072660590151
244.74939313793,-338.459716745418
244.934893663273,-336.422854041659
245.120394188616,-340.724132508406
245.30589471396,-334.021934243271
245.491395239303,-339.103503017169
245.676895764646,-337.837677725472
245.86239628999,-339.097503085032
246.047896815333,-337.949463047422
246.233397340676,-339.199665142306
246.418897866019,-338.805927730785
246.604398391363,-338.899204388633
246.789898916706,-340.378977594791
246.975399442049,-337.995946006702
247.160899967392,-337.675579444694
247.346400492736,-338.09943095871
247.531901018079,-337.108452389907
247.717401543422,-339.086825741941
247.902902068766,-341.661596102487
248.088402594109,-337.657062362899
248.273903119452,-339.357650625108
248.459403644796,-339.838288774875
248.644904170139,-337.625176864632
248.830404695482,-338.395259545912
249.015905220825,-338.049207889643
249.201405746169,-339.269985120631
249.386906271512,-336.797238410761
249.572406796855,-338.337491304856
249.757907322198,-336.989599219445
249.943407847542,-335.545557185284
250.128908372885,-336.362217331712
250.314408898228,-337.616787443714
250.499909423572,-338.772973230718
250.685409948915,-338.168674954043
250.870910474258,-337.987719714137
251.056410999601,-339.258405083704
251.241911524945,-337.902629922347
251.427412050288,-337.842699246382
251.612912575631,-338.333829672655
251.798413100975,-338.158073829135
251.983913626318,-339.572296980082
252.169414151661,-337.309141945326
252.354914677004,-338.516722371796
252.540415202348,-334.416815493542
252.725915727691,-339.412940019889
252.911416253034,-333.02857404285
253.096916778378,-339.759700236574
253.282417303721,-339.998570641027
253.467917829064,-335.939113970252
253.653418354407,-339.331498486072
253.838918879751,-334.91042245205
254.024419405094,-335.387133799637
254.209919930437,-335.557401337204
254.395420455781,-337.761554251539
254.580920981124,-339.67932780311
254.766421506467,-338.441571219176
254.95192203181,-339.241486266736
255.137422557154,-335.484590919767
255.322923082497,-335.439561976936
255.50842360784,-340.382414751668
255.693924133184,-336.138012712375
255.879424658527,-339.403878292847


==> data/measured_stage_4_100GBd.csv <==
freqs,PSD
-127.921797569751,-328.767263886426
-127.748014391419,-329.632777626014
-127.574231213088,-326.903433581861
-127.400448034757,-328.097629709048
-127.226664856425,-330.106114267502
-127.052881678094,-329.470895192693
-126.879098499762,-330.638175723192
-126.705315321431,-329.9404184891
-126.5315321431,-328.532198643436
-126.357748964768,-328.997021739467
-126.183965786437,-330.581628831318
-126.010182608105,-327.543631406354
-125.836399429774,-328.29380520122
-125.662616251443,-328.877943814707
-125.488833073111,-329.79191831187
-125.31504989478,-326.891294312611
-125.141266716448,-329.908422787931
-124.967483538117,-331.72983312668
-124.793700359785,-326.473320011289
-124.619917181454,-331.265353175396
-124.446134003123,-331.010153682124
-124.272350824791,-327.891862431448
-124.09856764646,-328.123879985783
-123.924784468128,-329.869720372209
-123.751001289797,-329.308192608259
-123.577218111466,-329.095238352681
-123.403434933134,-333.198108903836
-123.229651754803,-331.841814683296
-123.055868576471,-328.450263078748
-122.88208539814,-328.796373589466
-122.708302219809,-328.203689127673
-122.534519041477,-326.784349559661
-122.360735863146,-330.383795465612
-122.186952684814,-329.514133047847
-122.013169506483,-330.077112922244
-121.839386328152,-329.056901016336
-121.66560314982,-331.89889659356
-121.491819971489,-329.4836608
-121.318036793157,-330.763671841756
-121.144253614826,-329.134453551581
-120.970470436494,-329.693570573343
-120.796687258163,-331.25338069552
-120.622904079832,-329.822392773066
-120.4491209015,-329.26590460781
-120.275337723169,-329.959776562792
-120.101554544837,-328.371261887145
-119.927771366506,-78.4739858649563
-119.753988188175,-78.313989323599
-119.580205009843,-77.9286767918958
-119.406421831512,-77.7283583685928
-119.23263865318,-74.675988214139
-119.058855474849,-72.1798697000993
-118.885072296518,-74.2259702740609
-118.711289118186,-69.7468550949093
-118.537505939855,-69.7979618139705
-118.363722761523,-70.9723133175046
-118.189939583192,-65.9405564158632
-118.016156404861,-68.1040150576781
-117.842373226529,-67.059056251822
-117.668590048198,-63.1396020453197
-117.494806869866,-63.0248022295505
-117.321023691535,-64.0391728730459
-117.147240513203,-61.3167243287537
-116.973457334872,-61.1173389076864
-116.799674156541,-64.4609198072233
-116.625890978209,-58.9576836648359
-116.452107799878,-58.530614103972
-116.278324621546,-57.4952947491325
-116.104541443215,-54.6902750319141
-115.930758264884,-54.2905386694966
-115.756975086552,-55.0810261447387
-115.583191908221,-55.3221365895131
-115.409408729889,-53.9592053628664
-115.235625551558,-51.6823230813967
-115.061842373227,-53.8827731027205
-114.888059194895,-52.5913424523823
-114.714276016564,-50.1080965045329
-114.540492838232,-49.3981401946448
-114.366709659901,-51.2071617476382
-114.192926481569,-52.6484584999841
-114.019143303238,-48.9957520255516
-113.845360124907,-51.1226520625889
-113.671576946575,-49.916058947949
-113.497793768244,-50.8202821628866
-113.324010589912,-48.1948741895337
-113.150227411581,-49.3791090216625
-112.97644423325,-48.0952229447462
-112.802661054918,-48.9254974096437
-112.628877876587,-46.4413613318202
-112.455094698255,-46.3494395074952
-112.281311519924,-47.048079836122
-112.107528341593,-46.6037388021705
-111.933745163261,-48.023658664684
-111.75996198493,-46.5564718952839
-111.586178806598,-50.2268489331411
-111.412395628267,-48.5630296166113
-111.238612449936,-48.935524303258
-111.064829271604,-46.5494742669073
-110.891046093273,-49.6090644757876
-110.717262914941,-48.5439218770237
-110.54347973661,-49.3080275815394
-110.369696558278,-48.1475558704948
-110.195913379947,-48.4660070955571
-110.022130201616,-46.5476838673881
-109.848347023284,-48.5854460032711
-109.674563844953,-44.8227410164477
-109.500780666621,-48.0397194759056
-109.32699748829,-49.2928978447683
-109.153214309959,-44.8945770080606
-108.979431131627,-45.8789096129804
-108.805647953296,-47.8890566610627
-108.631864774964,-45.3559653140605
-108.458081596633,-47.2634455877494
-108.284298418302,-47.5050815253056
-108.11051523997,-49.0232373996225
-107.936732061639,-47.2431935436503
-107.762948883307,-51.5752332713312
-107.589165704976,-47.1657949378173
-107.415382526645,-50.9304606289368
-107.241599348313,-48.2085496856131
-107.067816169982,-48.6944517155087
-106.89403299165,-44.4490168277714
-106.720249813319,-45.7129592253449
-106.546466634987,-46.3124091986927
-106.372683456656,-46.5636189475485
-106.198900278325,-47.2762820406273
-106.025117099993,-46.8795772690383
-105.851333921662,-48.1718357423763
-105.67755074333,-46.9634545014569
-105.503767564999,-49.4725549409222
-105.329984386668,-48.6059315317853
-105.156201208336,-49.7551003044854
-104.982418030005,-51.4030121532022
-104.808634851673,-49.4016849197581
-104.634851673342,-46.9044745127732
-104.461068495011,-49.27040691711
-104.287285316679,-50.0557106157568
-104.113502138348,-47.870276987511
-103.939718960016,-50.4644183315677
-103.765935781685,-48.0835293166793
-103.592152603353,-46.5574348226753
-103.418369425022,-48.8917286639915
-103.244586246691,-49.4899266647893
-103.070803068359,-48.5153277931548
-102.897019890028,-51.5721591303662
-102.723236711696,-47.6740994695178
-102.549453533365,-49.8314644471035
-102.375670355034,-46.6684758448938
-102.201887176702,-51.0583653350356
-102.028103998371,-48.4228107947044
-101.854320820039,-49.1229796855862
-101.680537641708,-50.1863147629923
-101.506754463377,-48.4974019111343
-101.332971285045,-48.7056463818174
-101.159188106714,-48.3538754681223
-100.985404928382,-48.7942960822341
-100.811621750051,-50.1442091990206
-100.63783857172,-49.3714046508476
-100.464055393388,-47.101119061097
-100.290272215057,-51.9271412861815
-100.116489036725,-48.3201355711629
-99.9427058583939,-52.4803724672214
-99.7689226800625,-48.2142945546923
-99.5951395017311,-48.5022947958976
-99.4213563233996,-48.6063107790124
-99.2475731450682,-46.6643335873439
-99.0737899667368,-46.7429765314289
-98.9000067884054,-50.3089212057898
-98.726223610074,-49.5756971727226
-98.5524404317426,-49.3020172580112
-98.3786572534112,-48.5104685523314
-98.2048740750798,-46.6283517741446
-98.0310908967484,-47.4798283127834
-97.857307718417,-47.1824797072298
-97.6835245400855,-49.6947555366948
-97.5097413617541,-49.7223792573997
-97.3359581834227,-46.5868082339106
-97.1621750050913,-47.1094615724304
-96.9883918267599,-48.1094346327921
-96.8146086484285,-46.5360678429924
-96.6408254700971,-46.3047774806116
-96.4670422917657,-46.9741819383568
-96.2932591134342,-46.5950667487464
-96.1194759351029,-46.3890561992566
-95.9456927567714,-45.8778458504818
-95.77190957844,-45.3273944966838
-95.5981264001086,-48.4846337618831
-95.4243432217772,-45.2345976594156
-95.2505600434458,-46.3165220027853
-95.0767768651144,-45.3815368165057
-94.902993686783,-47.248228201306
-94.7292105084516,-45.0182704604533
-94.5554273301202,-45.9834877527168
-94.3816441517887,-47.0262984354852
-94.2078609734574,-49.9456776198213
-94.0340777951259,-48.5203993630668
-93.8602946167945,-49.1348873086338
-93.6865114384631,-47.6881127374446
-93.5127282601317,-46.4593651063492
-93.3389450818003,-47.9589132789493
-93.1651619034689,-48.1790085730079
-92.9913787251375,-47.5010242600014
-92.817595546806,-46.1446088591283
-92.6438123684746,-45.9364792878518
-92.4700291901432,-46.3853844301866
-92.2962460118118,-46.2096834840954
-92.1224628334804,-48.7812579428415
-91.948679655149,-47.18698382468
-91.7748964768176,-45.5962358695954
-91.6011132984862,-47.2628128786378
-91.4273301201548,-46.5949929503019
-91.2535469418233,-45.3236338117706
-91.0797637634919,-47.1749310403541
-90.9059805851605,-44.3272265759437
-90.7321974068291,-43.9169667977942
-90.5584142284977,-42.7581078230677
-90.3846310501663,-46.9950696857159
-90.2108478718349,-46.0675952852272
-90.0370646935035,-43.1761312320069
-89.8632815151721,-44.2015101648297
-89.6894983368407,-46.1262878219363
-89.5157151585093,-44.7974655848749
-89.3419319801778,-44.4920985691809
-89.1681488018464,-45.4264806613687
-88.994365623515,-46.4653892452191
-88.8205824451836,-43.3006529291558
-88.6467992668522,-43.432864080527
-88.4730160885208,-42.7959395013866
-88.2992329101894,-44.8039836444418
-88.125449731858,-43.3688502977851
-87.9516665535266,-45.2490171202188
-87.7778833751952,-40.3089578541058
-87.6041001968638,-44.2932657146751
-87.4303170185323,-44.6118340064478
-87.2565338402009,-44.3958759358761
-87.0827506618695,-42.9596636404042
-86.9089674835381,-44.4268754438968
-86.7351843052067,-43.6909087365038
-86.5614011268753,-45.0788767632577
-86.3876179485439,-43.426802444908
-86.2138347702125,-45.8386104493766
-86.0400515918811,-43.268852278108
-85.8662684135496,-43.7676901237591
-85.6924852352182,-43.9322253389958
-85.5187020568868,-41.9360814672138
-85.3449188785554,-46.285562503543
-85.171135700224,-46.4138647808565
-84.9973525218926,-40.8431578350969
-84.8235693435612,-41.6067363220482
-84.6497861652298,-42.3040587679664
-84.4760029868984,-48.7019234932775
-84.302219808567,-42.2887596603254
-84.1284366302356,-44.9786125715994
-83.9546534519042,-44.1786800455728
-83.7808702735727,-42.4357073791977
-83.6070870952413,-42.3653861299033
-83.4333039169099,-43.2812065373944
-83.2595207385785,-44.1459201482229
-83.0857375602471,-40.7120696389097
-82.9119543819157,-44.1533966328697
-82.7381712035843,-41.8124464431388
-82.5643880252529,-41.6113886330998
-82.3906048469215,-41.5039107712258
-82.2168216685901,-43.6302012308446
-82.0430384902586,-45.1997870364576
-81.8692553119272,-42.105191365645
-81.6954721335958,-42.6568278272538
-81.5216889552644,-43.8152048755081
-81.347905776933,-44.1094494109344
-81.1741225986016,-43.2335301951896
-81.0003394202702,-43.2334789547798
-80.8265562419388,-43.3695018619498
-80.6527730636074,-42.3950974606311
-80.478989885276,-42.1314880246038
-80.3052067069445,-41.5931951041392
-80.1314235286131,-43.4665177513303
-79.9576403502817,-39.2097215098632
-79.7838571719503,-45.8823932062847
-79.6100739936189,-44.2390455052656
-79.4362908152875,-45.0509593363827
-79.2625076369561,-43.2057713071086
-79.0887244586247,-46.4686982968852
-78.9149412802933,-39.2179792332302
-78.7411581019619,-41.5484541032043
-78.5673749236305,-42.8280966455248
-78.393591745299,-43.2436115344938
-78.2198085669676,-40.6181618525144
-78.0460253886362,-41.1715043514643
-77.8722422103048,-40.1322140295824
-77.6984590319734,-41.7124004827975
-77.524675853642,-39.5988541175786
-77.3508926753106,-42.490056279503
-77.1771094969792,-43.4661680137588
-77.0033263186478,-40.0646270170595
-76.8295431403164,-39.1075941077601
-76.6557599619849,-38.2421157685938
-76.4819767836535,-40.191446064758
-76.3081936053221,-38.7054604977327
-76.1344104269907,-38.2940731427476
-75.9606272486593,-39.3902708073389
-75.7868440703279,-39.4860864136266
-75.6130608919965,-38.3335126361837
-75.439277713665,-38.7408414033694
-75.2654945353336,-39.065789897113
-75.0917113570022,-39.8089506748073
-74.9179281786708,-38.5180742639765
-74.7441450003394,-37.6306806851405
-74.570361822008,-40.6700156571894
-74.3965786436766,-38.874383127463
-74.2227954653452,-42.3690399777008
-74.0490122870138,-36.9081066163598
-73.8752291086824,-35.8097617613346
-73.701445930351,-37.8804006930643
-73.5276627520196,-37.6989235767559
-73.3538795736881,-37.501625464875
-73.1800963953567,-37.9131129153136
-73.0063132170253,-35.5980205820154
-72.8325300386939,-39.1419913448053
-72.6587468603625,-39.8491608288438
-72.4849636820311,-36.4062793417466
-72.3111805036997,-38.5742224668697
-72.1373973253683,-39.2206098016967
-71.9636141470368,-36.2582174396711
-71.7898309687054,-36.0155683652255
-71.616047790374,-37.8068296711296
-71.4422646120426,-38.4896363460144
-71.2684814337112,-36.9435585923704
-71.0946982553798,-36.4114505296779
-70.9209150770484,-36.1871313711928
-70.747131898717,-34.3153001891143
-70.5733487203856,-35.1486938198556
-70.3995655420542,-36.3214315315444
-70.2257823637227,-37.4808081888514
-70.0519991853913,-33.1684851567986
-69.8782160070599,-34.902387664447
-69.7044328287285,-36.888525158504
-69.5306496503971,-36.458019725509
-69.3568664720657,-35.0241867929005
-69.1830832937343,-37.6523876181563
-69.0093001154029,-38.9071683017489
-68.8355169370715,-39.159751981374
-68.6617337587401,-38.283772651681
-68.4879505804087,-35.9560361502625
-68.3141674020772,-36.7654503809739
-68.1403842237458,-36.4387150541175
-67.9666010454144,-36.271033331139
-67.792817867083,-34.438479911821
-67.6190346887516,-35.8920180293584
-67.4452515104202,-40.0735324517944
-67.2714683320888,-41.169324929436
-67.0976851537574,-35.4606908282028
-66.923901975426,-34.9716993525914
-66.7501187970946,-38.8914680878025
-66.5763356187631,-39.160926700455
-66.4025524404317,-37.178062213956
-66.2287692621003,-35.5365434352828
-66.0549860837689,-37.7225875923425
-65.8812029054375,-37.8880999392206
-65.7074197271061,-37.6642275527355
-65.5336365487747,-36.1398123328949
-65.3598533704433,-36.7395798651279
-65.1860701921119,-37.1165063398159
-65.0122870137805,-37.9984947286238
-64.8385038354491,-38.2078598871895
-64.6647206571176,-38.2469256442195
-64.4909374787862,-38.7172805001368
-64.3171543004548,-35.8537844175493
-64.1433711221234,-37.5348055359455
-63.969587943792,-36.6007972600453
-63.7958047654606,-39.3282413803205
-63.6220215871292,-38.7458259487408
-63.4482384087978,-37.9534081660439
-63.2744552304664,-36.4834829469646
-63.100672052135,-35.2366757228385
-62.9268888738035,-37.6820514888942
-62.7531056954721,-34.9929169233663
-62.5793225171407,-37.1754030254687
-62.4055393388093,-39.5487980215466
-62.2317561604779,-38.2636528939717
-62.0579729821465,-36.3272774951689
-61.8841898038151,-35.0405884931567
-61.7104066254837,-40.6465796980348
-61.5366234471523,-36.8045431944224
-61.3628402688208,-37.0571279127074
-61.1890570904895,-37.287621722323
-61.015273912158,-38.8422136805631
-60.8414907338266,-36.6223744785138
-60.6677075554952,-38.2762830092354
-60.4939243771638,-36.4032122159127
-60.3201411988324,-37.940946798945
-60.146358020501,-35.9091812800848
-59.9725748421696,-34.7290838590162
-59.7987916638382,-37.4621434838456
-59.6250084855068,-35.7056084289056
-59.4512253071753,-37.0169783724314
-59.277442128844,-37.3391933622944
-59.1036589505125,-35.750617936487
-58.9298757721811,-36.0935521409746
-58.7560925938497,-34.7388502053525
-58.5823094155183,-35.3800379803331
-58.4085262371869,-33.3336856495728
-58.2347430588555,-35.6014480714688
-58.0609598805241,-37.4141188238022
-57.8871767021926,-36.9366530979071
-57.7133935238612,-38.3264861811514
-57.5396103455298,-33.9527941125274
-57.3658271671984,-36.3181310255939
-57.192043988867,-36.8038754251367
-57.0182608105356,-34.5376564854032
-56.8444776322042,-36.579579821498
-56.6706944538728,-36.8829381706001
-56.4969112755414,-36.4306311844517
-56.32312809721,-34.3086599425694
-56.1493449188786,-40.0974799899175
-55.9755617405471,-37.1307127310347
-55.8017785622157,-37.5195869154436
-55.6279953838843,-38.0478766789493
-55.4542122055529,-37.9295735975626
-55.2804290272215,-39.0324089929315
-55.1066458488901,-37.1415241233626
-54.9328626705587,-37.2877388283061
-54.7590794922273,-37.0711176379891
-54.5852963138959,-38.3758163504021
-54.4115131355645,-39.4388110811479
-54.2377299572331,-38.6866203393626
-54.0639467789016,-38.4124617905956
-53.8901636005702,-38.3265153771633
-53.7163804222388,-36.1208359665286
-53.5425972439074,-36.6922851611488
-53.368814065576,-39.5403707945742
-53.1950308872446,-38.6053057272819
-53.0212477089132,-37.3210904671833
-52.8474645305818,-36.908040081424
-52.6736813522503,-36.2996854322234
-52.4998981739189,-36.9131345481423
-52.3261149955875,-35.0048799375128
-52.1523318172561,-38.9311292873452
-51.9785486389247,-36.8582846661631
-51.8047654605933,-34.5821981375531
-51.6309822822619,-37.0984129048043
-51.4571991039305,-37.0394507458268
-51.2834159255991,-34.8916367639328
-51.1096327472677,-36.713390984411
-50.9358495689363,-34.6392926088671
-50.7620663906048,-32.7187364081553
-50.5882832122734,-32.0418863276585
-50.414500033942,-29.1537689811815
-50.2407168556106,-35.9067478291444
-50.0669336772792,-31.4669013194937
-49.8931504989478,-32.7640962387825
-49.7193673206164,-31.4402900805139
-49.545584142285,-31.1896782876161
-49.3718009639536,-31.9362669170587
-49.1980177856222,-27.7973092466029
-49.0242346072908,-26.9311223965166
-48.8504514289593,-26.1683937201903
-48.6766682506279,-26.5467744678202
-48.5028850722965,-26.7700951702935
-48.3291018939651,-24.7723395065057
-48.1553187156337,-28.0556603192835
-47.9815355373023,-27.482700129027
-47.8077523589709,-27.2814822098877
-47.6339691806395,-25.2270112706621
-47.4601860023081,-27.6936174463645
-47.2864028239766,-26.3216271723458
-47.1126196456452,-25.3888785713976
-46.9388364673138,-27.7246548654171
-46.7650532889824,-25.3565969334321
-46.591270110651,-25.5642422478701
-46.4174869323196,-29.2064924395948
-46.2437037539882,-28.1416175085352
-46.0699205756568,-24.6599616911754
-45.8961373973254,-24.9584347759911
-45.722354218994,-23.1684523651352
-45.5485710406625,-24.5258523139771
-45.3747878623311,-25.8689261263723
-45.2010046839997,-26.5864316773394
-45.0272215056683,-26.1348626495941
-44.8534383273369,-25.4973150114986
-44.6796551490055,-26.3774525898937
-44.5058719706741,-26.627735848599
-44.3320887923427,-29.1852310718002
-44.1583056140113,-25.2113267249083
-43.9845224356799,-22.4311354848977
-43.8107392573485,-23.3528074082539
-43.636956079017,-25.1023506935877
-43.4631729006856,-23.6678743016288
-43.2893897223542,-24.725302227567
-43.1156065440228,-25.2233872811773
-42.9418233656914,-22.7177842868519
-42.76804018736,-23.5904932603808
-42.5942570090286,-26.2462281796381
-42.4204738306972,-25.5772613863565
-42.2466906523658,-26.4692618547421
-42.0729074740343,-25.0689216205894
-41.8991242957029,-24.7980052761638
-41.7253411173715,-24.5336170943298
-41.5515579390401,-25.4727908513572
-41.3777747607087,-23.6800711242852
-41.2039915823773,-24.4784714391114
-41.0302084040459,-26.5433032699135
-40.8564252257145,-24.8912312600171
-40.6826420473831,-23.2978042131014
-40.5088588690517,-27.3517636055263
-40.3350756907203,-26.5307774956347
-40.1612925123888,-25.0042699667256
-39.9875093340574,-29.4159501929732
-39.813726155726,-25.6435837854358
-39.6399429773946,-25.5954973381442
-39.4661597990632,-29.288649865381
-39.2923766207318,-26.8539335147304
-39.1185934424004,-24.5379663494575
-38.944810264069,-25.1814489851837
-38.7710270857376,-26.8200964541592
-38.5972439074062,-27.6030904847804
-38.4234607290747,-27.0468917404858
-38.2496775507433,-26.2262660208704
-38.0758943724119,-27.0304783322036
-37.9021111940805,-27.9974900686157
-37.7283280157491,-24.1398509835211
-37.5545448374177,-26.4750106942961
-37.3807616590863,-25.4857609558588
-37.2069784807549,-26.3867530696882
-37.0331953024235,-26.7709173646193
-36.8594121240921,-28.3633898311337
-36.6856289457606,-25.0859989142655
-36.5118457674292,-23.1149433413413
-36.3380625890978,-24.8799641300308
-36.1642794107664,-25.5423634135133
-35.990496232435,-23.5282170453513
-35.8167130541036,-24.3881343470475
-35.6429298757722,-26.4372003915347
-35.4691466974408,-26.7586595056818
-35.2953635191094,-26.24630495193
-35.121580340778,-27.0579192094256
-34.9477971624465,-23.8282222258529
-34.7740139841151,-26.139982385494
-34.6002308057837,-24.6557197773596
-34.4264476274523,-26.62932262881
-34.2526644491209,-25.8134664666426
-34.0788812707895,-26.9609728434246
-33.9050980924581,-25.2331814772828
-33.7313149141267,-26.5027950190094
-33.5575317357953,-23.3890841286178
-33.3837485574639,-24.5559313938724
-33.2099653791324,-25.0310972072759
-33.036182200801,-24.9582490064327
-32.8623990224696,-24.8981704070442
-32.6886158441382,-24.3804824323398
-32.5148326658068,-25.9929643951797
-32.3410494874754,-24.0869325246963
-32.167266309144,-26.0501182557227
-31.9934831308126,-23.3569531622722
-31.8196999524812,-24.5666535930824
-31.6459167741498,-24.635725157303
-31.4721335958183,-27.0117080216034
-31.2983504174869,-24.4220543197425
-31.1245672391555,-26.9756588452274
-30.9507840608241,-25.2144389016879
-30.7770008824927,-24.1544433812663
-30.6032177041613,-26.3917267087574
-30.4294345258299,-23.98111025341
-30.2556513474985,-25.2328518894146
-30.0818681691671,-25.1491867921967
-29.9080849908357,-25.6072747992221
-29.7343018125042,-24.223168271519
-29.5605186341728,-25.7702462236717
-29.3867354558414,-22.4093237215508
-29.21295227751,-25.1075357808789
-29.0391690991786,-24.3983933871999
-28.8653859208472,-25.6713466135857
-28.6916027425158,-23.7971650179248
-28.5178195641844,-24.2254391698416
-28.344036385853,-26.7828056131395
-28.1702532075216,-25.2380555997169
-27.9964700291901,-26.4024016178555
-27.8226868508587,-28.4482883153326
-27.6489036725273,-26.3222189300432
-27.4751204941959,-25.4810050090541
-27.3013373158645,-27.4806050015567
-27.1275541375331,-26.2742441072704
-26.9537709592017,-26.1541821427087
-26.7799877808703,-27.9295466175061
-26.6062046025389,-27.6188681849465
-26.4324214242075,-24.791426425235
-26.258638245876,-21.4980661046325
-26.0848550675446,-23.1255147125819
-25.9110718892132,-22.8227886997816
-25.7372887108818,-25.6317579978265
-25.5635055325504,-24.4456647717419
-25.389722354219,-25.7065257146851
-25.2159391758876,-21.8804905648662
-25.0421559975562,-24.2930815039886
-24.8683728192248,-25.3278676281085
-24.6945896408934,-25.6306130379606
-24.5208064625619,-21.6575510065257
-24.3470232842305,-24.4369542986556
-24.1732401058991,-24.5877754935099
-23.9994569275677,-27.26291672402
-23.8256737492363,-27.3166480202717
-23.6518905709049,-24.9966338470138
-23.4781073925735,-25.8808241770166
-23.3043242142421,-23.5359968089634
-23.1305410359107,-27.095906215992
-22.9567578575793,-22.9874056089686
-22.7829746792478,-24.7860557528615
-22.6091915009164,-25.9970187424504
-22.435408322585,-24.9716063018699
-22.2616251442536,-21.1848581248821
-22.0878419659222,-24.173343978804
-21.9140587875908,-23.5011329456299
-21.7402756092594,-25.8912581617915
-21.566492430928,-23.7550213925533
-21.3927092525966,-23.8963556627078
-21.2189260742652,-26.3169779349549
-21.0451428959337,-24.8147406126032
-20.8713597176023,-25.0312711507289
-20.6975765392709,-23.8908759659504
-20.5237933609395,-24.2474053754871
-20.3500101826081,-23.2666270177263
-20.1762270042767,-24.0988400836106
-20.0024438259453,-22.9190354402772
-19.8286606476139,-22.5381650148449
-19.6548774692825,-22.7514099905602
-19.4810942909511,-24.0383806849055
-19.3073111126196,-24.5948239620302
-19.1335279342882,-23.8154414627831
-18.9597447559568,-25.5983489721043
-18.7859615776254,-24.5935784683286
-18.612178399294,-23.342139965875
-18.4383952209626,-24.9178941033182
-18.2646120426312,-23.7219565247469
-18.0908288642998,-23.5269943230421
-17.9170456859684,-26.9257829160592
-17.743262507637,-21.8325382248798
-17.5694793293056,-24.3199111614106
-17.3956961509741,-22.4944397212234
-17.2219129726427,-23.7534730549636
-17.0481297943113,-24.2588402525956
-16.8743466159799,-25.2317867225526
-16.7005634376485,-21.4065539161025
-16.5267802593171,-21.7919617955695
-16.3529970809857,-23.5308733299022
-16.1792139026543,-25.8740909990609
-16.0054307243229,-21.8511342541613
-15.8316475459914,-24.0163103603476
-15.65786436766,-26.0808593013689
-15.4840811893286,-23.9217977398842
-15.3102980109972,-25.4384773212416
-15.1365148326658,-23.9521490454735
-14.9627316543344,-23.5900477465617
-14.788948476003,-24.4506192302908
-14.6151652976716,-24.9226817906204
-14.4413821193402,-24.8194679564423
-14.2675989410088,-23.068117857245
-14.0938157626773,-23.189566625758
-13.9200325843459,-24.4986200294565
-13.7462494060145,-25.7489098433558
-13.5724662276831,-24.7764102593565
-13.3986830493517,-25.6528495126728
-13.2248998710203,-22.8965820097217
-13.0511166926889,-25.3052859613989
-12.8773335143575,-23.447942129761
-12.7035503360261,-25.2159839742994
-12.5297671576947,-22.9699876936238
-12.3559839793632,-23.6294776920063
-12.1822008010318,-25.4711053314154
-12.0084176227004,-24.0398277669105
-11.834634444369,-22.496625040356
-11.6608512660376,-22.149663234833
-11.4870680877062,-25.1622008409303
-11.3132849093748,-23.6501813895436
-11.1395017310434,-25.4528139628627
-10.965718552712,-25.797375637083
-10.7919353743806,-24.8756082360537
-10.6181521960491,-25.6853669048373
-10.4443690177177,-27.4708251659431
-10.2705858393863,-28.6173530940526
-10.0968026610549,-24.6470882943144
-9.92301948272351,-25.1180763475127
-9.7492363043921,-25.1159223885493
-9.57545312606069,-24.4178971276969
-9.40166994772928,-26.5920000392188
-9.22788676939787,-22.4346948217532
-9.05410359106646,-25.2469105780736
-8.88032041273505,-24.0364704269057
-8.70653723440364,-29.0936914827375
-8.53275405607223,-25.6985771874714
-8.35897087774082,-25.6859311370643
-8.18518769940941,-24.0648864389767
-8.011404521078,-23.6896276506047
-7.83762134274659,-24.9411056220318
-7.66383816441518,-24.1836188509485
-7.49005498608377,-25.4019700591588
-7.31627180775236,-26.0540292521933
-7.14248862942095,-24.4263284788952
-6.96870545108954,-23.9984306498251
-6.79492227275813,-25.0858466467538
-6.62113909442672,-24.676338029277
-6.44735591609531,-22.7047577494755
-6.2735727377639,-24.15819907506
-6.09978955943249,-27.8198403489773
-5.92600638110108,-24.5691198625344
-5.75222320276967,-23.3263734141682
-5.57844002443826,-24.5398976265136
-5.40465684610685,-25.8421726213906
-5.23087366777544,-23.0846135657772
-5.05709048944403,-22.9148256691271
-4.88330731111262,-25.8674100404111
-4.70952413278121,-25.6424045703901
-4.5357409544498,-24.6617764040151
-4.36195777611839,-26.3395399756533
-4.18817459778698,-26.1464637781763
-4.01439141945557,-25.8465328732322
-3.84060824112416,-25.6327657158846
-3.66682506279275,-26.6350242274972
-3.49304188446134,-23.9360826074197
-3.31925870612993,-25.2893070232765
-3.14547552779852,-24.9318802831397
-2.97169234946711,-24.7582402535125
-2.7979091711357,-26.0189381132106
-2.62412599280429,-28.8808324504773
-2.45034281447288,-24.3022185755924
-2.27655963614147,-24.0910821093944
-2.10277645781006,-24.185617519316
-1.92899327947865,-25.8180139634324
-1.75521010114724,-23.2188944205978
-1.58142692281583,-23.949510085198
-1.40764374448442,-25.1215232432495
-1.23386056615301,-23.8033740079343
-1.0600773878216,-23.7686623713511
-0.88629420949019,-25.1361293037745
-0.712511031158778,-23.7150809240471
-0.53872785282737,-23.6061886704984
-0.364944674495959,-25.8776051814838
-0.191161496164549,-26.3826445815682
-0.0173783178331429,-26.3393826862826
0.156404860498264,-23.6110999128945
0.330188038829674,-25.3708463118914
0.503971217161082,-27.2326088968073
0.677754395492493,-24.6785037606569
0.851537573823904,0
1.02532075215531,-24.0349639401014
1.19910393048672,-26.5686395204321
1.37288710881813,-27.1635236741999
1.54667028714954,-24.517499797593
1.72045346548095,-25.5415423243358
1.89423664381236,-24.9423066255565
2.06801982214377,-26.8513025687362
2.24180300047518,-24.0228836291713
2.41558617880659,-24.9421641638927
2.589369357138,-24.0629008366967
2.76315253546941,-25.1044129444528
2.93693571380082,-24.097454447754
3.11071889213223,-25.0210862022887
3.28450207046364,-23.0049251785017
3.45828524879505,-21.9174632618865
3.63206842712646,-25.3796696061789
3.80585160545787,-24.2627513476759
3.97963478378928,-25.5765849919314
4.15341796212069,-25.9975279945804
4.3272011404521,-25.7313713694155
4.50098431878351,-27.3356193047991
4.67476749711492,-24.1053356698344
4.84855067544633,-25.1743909919568
5.02233385377774,-24.6564837878347
5.19611703210915,-27.6011572541458
5.36990021044056,-24.5900915746439
5.54368338877197,-27.1421416524624
5.71746656710338,-28.009035847828
5.89124974543479,-24.990602144092
6.0650329237662,-26.8647262218988
6.23881610209761,-30.2403493375097
6.41259928042902,-27.6289075068566
6.58638245876043,-25.8291060557761
6.76016563709184,-23.4342523617656
6.93394881542325,-26.9311796298506
7.10773199375466,-22.7687575321457
7.28151517208607,-24.651602205668
7.45529835041748,-27.0672414802533
7.62908152874889,-25.368557405704
7.8028647070803,-25.3023642872925
7.97664788541171,-23.8101159624987
8.15043106374312,-23.4394121673096
8.32421424207453,-23.2436130128967
8.49799742040594,-24.5272942017179
8.67178059873735,-25.2836225247618
8.84556377706876,-27.4197768690492
9.01934695540017,-24.8010244003778
9.19313013373158,-24.64594387733
9.36691331206299,-22.1904910092618
9.5406964903944,-22.8956210343358
9.71447966872581,-25.2106226891744
9.88826284705722,-24.8300890466138
10.0620460253886,-26.0043908694784
10.23582920372,-26.264900249046
10.4096123820515,-23.5950868889983
10.5833955603829,-24.2717660834533
10.7571787387143,-22.5388000169481
10.9309619170457,-25.3185701195328
11.1047450953771,-24.9677155556927
11.2785282737085,-25.9616924972983
11.4523114520399,-26.3260479433
11.6260946303713,-23.9526330897426
11.7998778087027,-24.9840780381992
11.9736609870341,-26.253834014835
12.1474441653656,-28.6815527211841
12.321227343697,-25.3983170362208
12.4950105220284,-25.180670288873
12.6687937003598,-27.1709299596713
12.8425768786912,-24.5940254907042
13.0163600570226,-24.711794732862
13.190143235354,-23.8083991652156
13.3639264136854,-25.6938921876863
13.5377095920168,-23.5214754319309
13.7114927703482,-26.9144546982538
13.8852759486797,-24.7482101419191
14.0590591270111,-22.9314865249283
14.2328423053425,-26.2329703440954
14.4066254836739,-25.5750586087754
14.5804086620053,-23.1658523715935
14.7541918403367,-23.597290803104
14.9279750186681,-22.1324918275401
15.1017581969995,-28.0232422867681
15.2755413753309,-24.469021531805
15.4493245536623,-23.8664473048125
15.6231077319938,-25.1552784642257
15.7968909103252,-26.8954984316248
15.9706740886566,-25.880028107795
16.144457266988,-23.8918819680859
16.3182404453194,-26.5399002001909
16.4920236236508,-24.3561429000453
16.6658068019822,-26.4179058225579
16.8395899803136,-23.5578046479685
17.013373158645,-23.7547645458587
17.1871563369764,-26.4931401112007
17.3609395153079,-23.6129566808171
17.5347226936393,-23.4413665527714
17.7085058719707,-21.3750840975655
17.8822890503021,-25.9657150424192
18.0560722286335,-24.6347707825118
18.2298554069649,-24.4224894784794
18.4036385852963,-25.1209351461726
18.5774217636277,-23.0022238347699
18.7512049419591,-23.5838764287546
18.9249881202905,-23.3456949110945
19.0987712986219,-26.0129567051261
19.2725544769534,-24.6537897661157
19.4463376552848,-23.4233730464382
19.6201208336162,-23.9710269810575
19.7939040119476,-23.7008080382525
19.967687190279,-25.1785832349044
20.1414703686104,-24.3234258692218
20.3152535469418,-23.7526527797063
20.4890367252732,-23.3326545394204
20.6628199036046,-24.7976153542593
20.836603081936,-26.5263072088374
21.0103862602675,-25.2212184982904
21.1841694385989,-24.1213524096403
21.3579526169303,-25.4582316852431
21.5317357952617,-23.1566239885362
21.7055189735931,-24.6011183874743
21.8793021519245,-23.1396270736269
22.0530853302559,-25.4496734964542
22.2268685085873,-25.2460621555608
22.4006516869187,-25.623530659632
22.5744348652501,-23.7842440794637
22.7482180435816,-26.3542275613107
22.922001221913,-24.1762824516932
23.0957844002444,-23.6917557266951
23.2695675785758,-25.216139908618
23.4433507569072,-23.2150478767261
23.6171339352386,-23.4661982350223
23.79091711357,-27.2080255366365
23.9647002919014,-24.4891364904917
24.1384834702328,-24.814532465741
24.3122666485642,-24.691893595173
24.4860498268957,-23.6756607714634
24.6598330052271,-25.8844145313395
24.8336161835585,-24.0078994401684
25.0073993618899,-26.5189144485004
25.1811825402213,-24.2209091440831
25.3549657185527,-24.2226627791481
25.5287488968841,-24.9744950384001
25.7025320752155,-26.9265405127178
25.8763152535469,-26.9620524968512
26.0500984318783,-26.4026370486071
26.2238816102098,-25.9322991617873
26.3976647885412,-25.3021691151249
26.5714479668726,-25.1043482769686
26.745231145204,-24.1908982100021
26.9190143235354,-24.5039534742807
27.0927975018668,-24.3428892394337
27.2665806801982,-25.0106123043674
27.4403638585296,-25.7755763333582
27.614147036861,-25.5189085176138
27.7879302151924,-27.7319952463588
27.9617133935239,-26.8427805105306
28.1354965718553,-25.1800627082295
28.3092797501867,-27.1834350920518
28.4830629285181,-26.884603065254
28.6568461068495,-23.9725746809116
28.8306292851809,-27.2771967048494
29.0044124635123,-26.7083932542142
29.1781956418437,-26.640578105283
29.3519788201751,-25.119290438569
29.5257619985065,-27.1064628327466
29.699545176838,-25.4708940906438
29.8733283551694,-27.1907828959484
30.0471115335008,-23.9712972325372
30.2208947118322,-26.8602246049884
30.3946778901636,-25.7071344519436
30.568461068495,-28.5396409295101
30.7422442468264,-25.0746360191126
30.9160274251578,-23.9964537196571
31.0898106034892,-26.3260863033954
31.2635937818206,-25.920411495139
31.4373769601521,-24.6216205009845
31.6111601384835,-28.4941911688029
31.7849433168149,-25.7106571758617
31.9587264951463,-27.6066058269176
32.1325096734777,-25.0835497660908
32.3062928518091,-26.6477905683539
32.4800760301405,-25.0454609100512
32.6538592084719,-24.4536518457535
32.8276423868033,-26.9823671488614
33.0014255651347,-26.2175692717219
33.1752087434662,-26.7817496172432
33.3489919217976,-27.0012592779413
33.522775100129,-26.1057805528286
33.6965582784604,-24.7277660992399
33.8703414567918,-25.5317089746592
34.0441246351232,-24.9388864631948
34.2179078134546,-23.8589836657345
34.391690991786,-28.4088515420233
34.5654741701174,-25.9616881323083
34.7392573484488,-26.4750370355055
34.9130405267803,-25.521765243217
35.0868237051117,-25.2511921955868
35.2606068834431,-27.7255747355849
35.4343900617745,-25.2339858506867
35.6081732401059,-25.7643387326629
35.7819564184373,-25.6446268157935
35.9557395967687,-25.2113676305036
36.1295227751001,-28.1681292594914
36.3033059534315,-24.2517462666809
36.4770891317629,-23.3221318481449
36.6508723100943,-24.4911761669845
36.8246554884258,-25.5693297676036
36.9984386667572,-26.7782275515205
37.1722218450886,-27.377751105475
37.34600502342,-27.9290325368135
37.5197882017514,-23.9145176446361
37.6935713800828,-25.1692134194086
37.8673545584142,-24.0011387336901
38.0411377367456,-25.8529108008462
38.214920915077,-25.266952360714
38.3887040934084,-25.1104486555934
38.5624872717399,-26.2950848815785
38.7362704500713,-25.5290088442734
38.9100536284027,-27.3382893779178
39.0838368067341,-29.843633483558
39.2576199850655,-25.7878350681755
39.4314031633969,-25.0919938744077
39.6051863417283,-25.821419166653
39.7789695200597,-25.2705653261622
39.9527526983911,-23.9029033327059
40.1265358767225,-24.8608049059454
40.300319055054,-26.306243910413
40.4741022333854,-27.3556623358276
40.6478854117168,-25.6706806077511
40.8216685900482,-24.3921060101979
40.9954517683796,-25.7306835068367
41.169234946711,-25.8846717613799
41.3430181250424,-30.2969123056724
41.5168013033738,-28.9629753045609
41.6905844817052,-25.0155057512836
41.8643676600366,-25.203176991372
42.0381508383681,-27.1715232790207
42.2119340166995,-24.2058678863833
42.3857171950309,-26.6290646670719
42.5595003733623,-24.4225992089924
42.7332835516937,-23.1351105471666
42.9070667300251,-26.2649661157877
43.0808499083565,-25.3081566915077
43.2546330866879,-23.9359387362921
43.4284162650193,-25.3997597125335
43.6021994433508,-26.3948276885649
43.7759826216822,-24.8224300317296
43.9497658000136,-24.5353238385947
44.123548978345,-25.4701624323826
44.2973321566764,-25.5803925654556
44.4711153350078,-27.7897795590919
44.6448985133392,-26.0082898709383
44.8186816916706,-25.1296889710158
44.992464870002,-27.4672665848717
45.1662480483334,-26.6157842799892
45.3400312266648,-28.1097077311964
45.5138144049963,-26.9282276535487
45.6875975833277,-26.4905748584967
45.8613807616591,-27.5430251304367
46.0351639399905,-27.1588816100683
46.2089471183219,-25.1498220095966
46.3827302966533,-25.9229321731748
46.5565134749847,-25.32526686781
46.7302966533161,-27.6818927156678
46.9040798316475,-28.8400220264745
47.0778630099789,-25.6240684593952
47.2516461883104,-26.4362523090787
47.4254293666418,-27.7212168091698
47.5992125449732,-28.9290387556486
47.7729957233046,-27.3060608132225
47.946778901636,-28.6876723858267
48.1205620799674,-29.004768948608
48.2943452582988,-25.5237116832033
48.4681284366302,-26.7493561496308
48.6419116149616,-26.7461203761526
48.815694793293,-27.0368214502515
48.9894779716245,-27.7313472082705
49.1632611499559,-27.5146677245209
49.3370443282873,-31.8922248414084
49.5108275066187,-33.1527108196679
49.6846106849501,-32.2383869801538
49.8583938632815,-30.2369863847659
50.0321770416129,-30.8922742355609
50.2059602199443,-33.0348129932631
50.3797433982757,-31.5710437849883
50.5535265766071,-32.6523863800838
50.7273097549386,-32.6401221447892
50.90109293327,-37.089407767502
51.0748761116014,-37.7928228511495
51.2486592899328,-36.6804651650133
51.4224424682642,-35.0094792244826
51.5962256465956,-38.9259891503662
51.770008824927,-37.2288844230329
51.9437920032584,-37.3365739972792
52.1175751815898,-38.4875074449544
52.2913583599212,-36.3234082924198
52.4651415382527,-38.1721082438801
52.6389247165841,-38.1811242786148
52.8127078949155,-37.1776413446192
52.9864910732469,-39.8909550828771
53.1602742515783,-37.0444539774727
53.3340574299097,-35.2550354130945
53.5078406082411,-37.1530376579073
53.6816237865725,-38.7823453112351
53.8554069649039,-37.0396964477195
54.0291901432354,-37.4787924582009
54.2029733215668,-37.8034672189275
54.3767564998982,-37.0204467714344
54.5505396782296,-38.9971801905328
54.724322856561,-41.2969884010819
54.8981060348924,-39.1714779601593
55.0718892132238,-35.9467055477521
55.2456723915552,-36.2484130752605
55.4194555698866,-36.2280149388082
55.593238748218,-38.1501404962424
55.7670219265495,-37.6420710815826
55.9408051048809,-39.7214521316014
56.1145882832123,-39.4490859996412
56.2883714615437,-38.2474896185106
56.4621546398751,-35.5672652366975
56.6359378182065,-35.5490312859484
56.8097209965379,-37.7909737963895
56.9835041748693,-36.0002022752967
57.1572873532007,-37.1254162413486
57.3310705315321,-37.1137037128705
57.5048537098635,-37.3261709381555
57.678636888195,-35.9455868223503
57.8524200665264,-37.4173845161462
58.0262032448578,-38.9179240816371
58.1999864231892,-37.9110879569052
58.3737696015206,-36.1770027551694
58.547552779852,-37.9526708194027
58.7213359581834,-38.5167802474261
58.8951191365148,-37.5471598701677
59.0689023148462,-36.6183653772278
59.2426854931777,-37.2237586496744
59.4164686715091,-37.3368527803713
59.5902518498405,-38.419552844656
59.7640350281719,-38.7266311128827
59.9378182065033,-37.9177927339867
60.1116013848347,-39.8598164860524
60.2853845631661,-36.7540831867673
60.4591677414975,-39.4714921256529
60.6329509198289,-36.9434873039731
60.8067340981603,-38.0134208259204
60.9805172764917,-38.720412636785
61.1543004548232,-40.6314300595972
61.3280836331546,-36.8264613284101
61.501866811486,-40.7152502991416
61.6756499898174,-37.1805017623658
61.8494331681488,-36.8655489724622
62.0232163464802,-38.994712052326
62.1969995248116,-42.3042241771339
62.370782703143,-38.9194119471363
62.5445658814744,-39.9217409061042
62.7183490598058,-36.8259388177719
62.8921322381373,-39.9034936533697
63.0659154164687,-40.4583267007957
63.2396985948001,-40.87707912531
63.4134817731315,-37.5200631426164
63.5872649514629,-41.8319075610293
63.7610481297943,-40.6073956036506
63.9348313081257,-38.1807201596967
64.1086144864571,-40.5676887142196
64.2823976647885,-39.9773173104195
64.45618084312,-40.2114377004062
64.6299640214513,-36.8404461014451
64.8037471997828,-39.8389353986991
64.9775303781142,-37.8450417642549
65.1513135564456,-38.0556716339832
65.325096734777,-37.6208415778758
65.4988799131084,-40.7152484156829
65.6726630914398,-37.569196829762
65.8464462697712,-39.1960892526065
66.0202294481026,-38.5473392704026
66.194012626434,-37.8565116370537
66.3677958047655,-37.3146873381696
66.5415789830968,-37.5853059444609
66.7153621614283,-37.9716930616342
66.8891453397597,-39.0528545963664
67.0629285180911,-36.2373481364158
67.2367116964225,-36.7666617362627
67.4104948747539,-35.6122102396229
67.5842780530853,-36.8758126976212
67.7580612314167,-35.2575843843735
67.9318444097482,-37.1732573805714
68.1056275880796,-35.5294365652836
68.279410766411,-36.9501032309463
68.4531939447424,-37.3511630922443
68.6269771230738,-35.9383330773928
68.8007603014052,-37.4667783308403
68.9745434797366,-33.012742353933
69.148326658068,-37.8895705748439
69.3221098363994,-35.5353437886835
69.4958930147308,-36.8696329364257
69.6696761930623,-37.8744829513618
69.8434593713937,-39.5606674601737
70.0172425497251,-36.1963137909371
70.1910257280565,-36.7527898576913
70.3648089063879,-35.1978382209026
70.5385920847193,-36.8756788167593
70.7123752630507,-36.9453262427009
70.8861584413821,-40.5096814067466
71.0599416197135,-39.2275985052773
71.2337247980449,-38.9078769127863
71.4075079763763,-36.2461276237875
71.5812911547078,-41.79883028444
71.7550743330392,-36.2016964977704
71.9288575113706,-38.0455419627194
72.102640689702,-37.1593409465949
72.2764238680334,-40.4229407024501
72.4502070463648,-38.9911970552127
72.6239902246962,-38.9540031152299
72.7977734030276,-38.7176649666645
72.971556581359,-37.0311224277075
73.1453397596905,-38.0542410653121
73.3191229380219,-37.1356595387807
73.4929061163533,-38.1144042149364
73.6666892946847,-37.1806912506079
73.8404724730161,-38.2394664506955
74.0142556513475,-38.7113094209197
74.1880388296789,-39.6527812082621
74.3618220080103,-37.71310854271
74.5356051863417,-40.5948350859329
74.7093883646731,-38.683812650552
74.8831715430046,-38.8078818317151
75.056954721336,-38.7454450398484
75.2307378996674,-37.2631768467694
75.4045210779988,-38.4942937310055
75.5783042563302,-39.0604426832556
75.7520874346616,-39.9146875865177
75.925870612993,-39.6211897816975
76.0996537913244,-38.3936651250632
76.2734369696558,-37.2945910987066
76.4472201479872,-39.7614439354621
76.6210033263186,-42.2372594457735
76.79478650465,-40.1502979317897
76.9685696829815,-38.2751835799109
77.1423528613129,-42.225010760819
77.3161360396443,-39.442233416249
77.4899192179757,-38.906189613474
77.6637023963071,-41.4310763915048
77.8374855746385,-41.9666031126019
78.0112687529699,-48.0667897652536
78.1850519313013,-43.6361055305066
78.3588351096327,-41.918872128821
78.5326182879641,-43.4143411129209
78.7064014662956,-40.9114384120743
78.880184644627,-41.8958379818304
79.0539678229584,-42.3231995970718
79.2277510012898,-42.0266902175993
79.4015341796212,-42.2797692317436
79.5753173579526,-43.3131800506656
79.749100536284,-42.1233704464559
79.9228837146154,-40.9718832931571
80.0966668929468,-43.2716751202105
80.2704500712782,-40.2829988133559
80.4442332496097,-43.0379407439453
80.6180164279411,-41.6952694938568
80.7917996062725,-43.2219606043846
80.9655827846039,-45.6590027613293
81.1393659629353,-41.4027663945132
81.3131491412667,-43.2222095235075
81.4869323195981,-42.6511071459689
81.6607154979295,-43.5789663123145
81.8344986762609,-41.9166960318019
82.0082818545923,-41.8487806507561
82.1820650329237,-39.7771171798365
82.3558482112552,-41.103420146936
82.5296313895866,-44.4566825484272
82.703414567918,-43.5802130140965
82.8771977462494,-43.6983950887929
83.0509809245808,-41.6480487039404
83.2247641029122,-41.8254619253243
83.3985472812436,-44.3235942032275
83.572330459575,-42.9465901453197
83.7461136379064,-41.771082114019
83.9198968162378,-42.699516040259
84.0936799945693,-44.0705428119197
84.2674631729007,-44.109996432107
84.4412463512321,-41.5129793944129
84.6150295295635,-40.0835489344818
84.7888127078949,-43.7738236579556
84.9625958862263,-42.0137597840502
85.1363790645577,-43.1634246869024
85.3101622428891,-42.0504088521297
85.4839454212205,-42.072117163114
85.657728599552,-43.5876202076532
85.8315117778834,-44.5464720185568
86.0052949562148,-44.4365690536831
86.1790781345462,-44.1071399400032
86.3528613128776,-43.4318201528987
86.526644491209,-42.4051675319892
86.7004276695404,-43.110938926254
86.8742108478718,-44.2681988084559
87.0479940262032,-47.5240745470934
87.2217772045346,-45.8877646888776
87.395560382866,-44.4162183535416
87.5693435611975,-44.9747697527701
87.7431267395289,-46.2655235840737
87.9169099178603,-43.3567854018154
88.0906930961917,-42.9026929378376
88.2644762745231,-45.2338647267918
88.4382594528545,-43.7996366472549
88.6120426311859,-46.4590735262368
88.7858258095173,-43.6569684954829
88.9596089878488,-44.5102583450198
89.1333921661802,-44.8950986543151
89.3071753445116,-43.5552579290616
89.480958522843,-43.5605116116339
89.6547417011744,-47.8172821450045
89.8285248795058,-45.8735666387172
90.0023080578372,-45.325176127678
90.1760912361686,-44.1716378572635
90.3498744145,-45.9158606864481
90.5236575928315,-44.9592372657345
90.6974407711629,-45.2174199932625
90.8712239494943,-46.1794345178406
91.0450071278257,-47.8046892966565
91.2187903061571,-45.4481101830413
91.3925734844885,-46.9209565499522
91.5663566628199,-46.006646750704
91.7401398411513,-48.737598311753
91.9139230194827,-43.0527371364692
92.0877061978141,-47.4249575164247
92.2614893761455,-46.8370359650414
92.435272554477,-47.9859877582616
92.6090557328084,-45.7573531740436
92.7828389111398,-47.4743472651821
92.9566220894712,-46.0171264748329
93.1304052678026,-49.7122791034195
93.304188446134,-47.820744626616
93.4779716244654,-46.5853158957245
93.6517548027968,-45.4289576961366
93.8255379811282,-48.4410529849602
93.9993211594596,-48.3044402203164
94.173104337791,-45.1674471729723
94.3468875161225,-47.5799155646489
94.5206706944539,-46.8396996463081
94.6944538727853,-48.556945748455
94.8682370511167,-47.6761835723161
95.0420202294481,-45.5134788105687
95.2158034077795,-48.0725866638582
95.3895865861109,-49.7377761397129
95.5633697644423,-48.9019507990108
95.7371529427737,-46.4302109191905
95.9109361211051,-47.501242410061
96.0847192994366,-46.6016371445599
96.258502477768,-49.4257786050555
96.4322856560994,-47.9543650748209
96.6060688344308,-48.9060710555778
96.7798520127622,-49.2181633320002
96.9536351910936,-48.3646258965299
97.127418369425,-48.8007569787406
97.3012015477564,-48.6895617800503
97.4749847260878,-47.7754668224609
97.6487679044192,-47.8446798070299
97.8225510827506,-47.1359125546299
97.9963342610821,-49.6794194782439
98.1701174394135,-47.8309398849869
98.3439006177449,-48.6068548463256
98.5176837960763,-50.4191332913677
98.6914669744077,-48.9553553860889
98.8652501527391,-48.7598610317604
99.0390333310705,-49.5878391887706
99.2128165094019,-51.7610825372182
99.3865996877334,-49.8675322863667
99.5603828660647,-50.3765723371681
99.7341660443961,-50.720186301802
99.9079492227276,-49.0846245410711
100.081732401059,-50.138685214534
100.25551557939,-47.6465181218997
100.429298757722,-49.2242555360787
100.603081936053,-50.6299259736834
100.776865114385,-50.0179290984619
100.950648292716,-51.1883558118329
101.124431471047,-48.3092122491848
101.298214649379,-50.5402093306618
101.47199782771,-48.5247068102505
101.645781006042,-47.5994432472312
101.819564184373,-47.8077858816361
101.993347362704,-48.6758792198437
102.167130541036,-48.8036172900507
102.340913719367,-52.8930509952284
102.514696897699,-46.6713772400423
102.68848007603,-50.0600978944518
102.862263254362,-48.4516403206863
103.036046432693,-50.600238899837
103.209829611024,-47.8605028602776
103.383612789356,-47.8284262042423
103.557395967687,-48.6972662925502
103.731179146019,-48.2450754624673
103.90496232435,-45.9535240989277
104.078745502681,-50.1976123970914
104.252528681013,-48.0649141213525
104.426311859344,-48.272292057548
104.600095037676,-47.5328706038551
104.773878216007,-50.1044321708299
104.947661394338,-48.9149813873075
105.12144457267,-48.3645018977244
105.295227751001,-48.0505139412347
105.469010929333,-48.2901230619454
105.642794107664,-44.9462526873993
105.816577285996,-45.5937444885579
105.990360464327,-47.4681092975239
106.164143642658,-45.6010836046868
106.33792682099,-47.7914647942166
106.511709999321,-49.0850101356709
106.685493177653,-47.1588739633613
106.859276355984,-48.5690456838273
107.033059534315,-48.3453281947333
107.206842712647,-49.359058744386
107.380625890978,-48.3956947240518
107.55440906931,-47.4906371025477
107.728192247641,-47.4946059616507
107.901975425972,-45.7762353720452
108.075758604304,-49.586330969951
108.249541782635,-47.1546401007732
108.423324960967,-45.3837512980937
108.597108139298,-47.296893219429
108.770891317629,-47.3451534721169
108.944674495961,-48.5492994898386
109.118457674292,-46.5782090637664
109.292240852624,-49.0836966699729
109.466024030955,-45.5287503309803
109.639807209287,-49.2899370435908
109.813590387618,-48.0269938491928
109.987373565949,-46.9666839219995
110.161156744281,-50.8912307554615
110.334939922612,-50.1814817624284
110.508723100944,-46.6089345560434
110.682506279275,-47.3395200441845
110.856289457606,-47.9748695263466
111.030072635938,-48.1208070747726
111.203855814269,-49.8117742530248
111.377638992601,-47.0473535971629
111.551422170932,-46.7872488340465
111.725205349263,-48.3389083368442
111.898988527595,-47.4392138796839
112.072771705926,-49.0668565329421
112.246554884258,-45.6573782965553
112.420338062589,-48.2253052899549
112.59412124092,-46.7075367232184
112.767904419252,-47.9805495999487
112.941687597583,-49.8828754748698
113.115470775915,-51.973817804523
113.289253954246,-48.3055759922608
113.463037132578,-48.2305224738934
113.636820310909,-50.4287251228831
113.81060348924,-48.6607155337607
113.984386667572,-50.1273819770542
114.158169845903,-51.356477194503
114.331953024235,-52.3829900233077
114.505736202566,-49.060031227906
114.679519380897,-52.1248566771237
114.853302559229,-54.1344316551059
115.02708573756,-52.4030739499808
115.200868915892,-54.8403840104327
115.374652094223,-54.6661244033408
115.548435272554,-55.9888123692823
115.722218450886,-57.3616858989339
115.896001629217,-62.3833815295887
116.069784807549,-60.5939709940574
116.24356798588,-59.324239356699
116.417351164211,-62.5916534612393
116.591134342543,-61.6241983222518
116.764917520874,-62.3566104408609
116.938700699206,-63.4902715409472
117.112483877537,-65.6456194673506
117.286267055869,-67.6378766960398
117.4600502342,-68.5945900868802
117.633833412531,-67.5313233268389
117.807616590863,-70.541553673202
117.981399769194,-71.0237555733991
118.155182947526,-75.5240355155974
118.328966125857,-76.2684097655453
118.502749304188,-76.4523057566687
118.67653248252,-77.7564551180858
118.850315660851,-80.7702033752345
119.024098839183,-79.9161576786263
119.197882017514,-80.451872277348
119.371665195846,-83.1124798142682
119.545448374177,-87.3491752795905
119.719231552508,-85.4144719419265
119.89301473084,-83.6282097824175
120.066797909171,-329.94152024451
120.240581087503,-327.430132561958
120.414364265834,-331.670826506573
120.588147444165,-331.001364125758
120.761930622497,-331.685006048187
120.935713800828,-331.061958939802
121.10949697916,-330.673497757284
121.283280157491,-328.472329500992
121.457063335822,-330.363794947982
121.630846514154,-330.922284785333
121.804629692485,-328.811970475127
121.978412870817,-330.954002532798
122.152196049148,-330.099299995755
122.325979227479,-330.006654542889
122.499762405811,-329.594958327053
122.673545584142,-327.747530077712
122.847328762474,-329.562594801528
123.021111940805,-329.752065008491
123.194895119137,-329.102235245516
123.368678297468,-329.142750534462
123.542461475799,-329.180701428224
123.716244654131,-328.573821105866
123.890027832462,-331.484191767221
124.063811010794,-330.303466498028
124.237594189125,-329.196113437276
124.411377367456,-328.681076159425
124.585160545788,-331.511513452225
124.758943724119,-333.613997226082
124.932726902451,-328.279607486486
125.106510080782,-329.035010685887
125.280293259113,-328.42189415108
125.454076437445,-328.493485276837
125.627859615776,-330.823939674034
125.801642794108,-330.683062049804
125.975425972439,-326.591789886893
126.14920915077,-332.872083764792
126.322992329102,-328.236947798239
126.496775507433,-329.278933993773
126.670558685765,-329.980923766722
126.844341864096,-329.712695028285
127.018125042428,-333.891032417146
127.191908220759,-331.37036684459
127.36569139909,-332.361430235093
127.539474577422,-334.966982886086
127.713257755753,-329.480341045042
127.887040934085,-330.577132025019


==> data/measured_stage_5_220GBd.csv <==
freqs,PSD
-255.916524763596,-328.927777713295
-255.731024238252,-331.166456223363
-255.545523712909,-330.58994984475
-255.360023187566,-329.594657793824
-255.174522662222,-329.397756496168
-254.989022136879,-331.334509742441
-254.803521611536,-330.310660966973
-254.618021086193,-329.525486377344
-254.432520560849,-330.085843412455
-254.247020035506,-328.257761955869
-254.061519510163,-333.573823584641
-253.876018984819,-329.917337600069
-253.690518459476,-331.252350449356
-253.505017934133,-328.125303673885
-253.31951740879,-332.217789612648
-253.134016883446,-331.045139288122
-252.948516358103,-328.930165355487
-252.76301583276,-333.747240580703
-252.577515307416,-334.350426607758
-252.392014782073,-330.541650462771
-252.20651425673,-331.04802279805
-252.021013731387,-333.608740498863
-251.835513206043,-333.803307401457
-251.6500126807,-331.096720720571
-251.464512155357,-332.132505805771
-251.279011630013,-329.648386840466
-251.09351110467,-329.274723744756
-250.908010579327,-332.747276432691
-250.722510053984,-330.34963582311
-250.53700952864,-331.163769231124
-250.351509003297,-330.928512742698
-250.166008477954,-333.596672305682
-249.98050795261,-330.848689678012
-249.795007427267,-329.126517954861
-249.609506901924,-330.265906365393
-249.424006376581,-331.014294380443
-249.238505851237,-331.438402197763
-249.053005325894,-328.639702741942
-248.867504800551,-329.964740581348
-248.682004275207,-332.07389767591
-248.496503749864,-329.230433666232
-248.311003224521,-328.950905837658
-248.125502699178,-330.190396684458
-247.940002173834,-330.91343831846
-247.754501648491,-334.200012141308
-247.569001123148,-330.700371411894
-247.383500597804,-329.38441163802
-247.198000072461,-332.131879143605
-247.012499547118,-328.777032165231
-246.826999021775,-330.651607194311
-246.641498496431,-329.964624726224
-246.455997971088,-332.209707411359
-246.270497445745,-331.021541531465
-246.084996920401,-331.925970656111
-245.899496395058,-331.023454440055
-245.713995869715,-331.247160547023
-245.528495344372,-329.982633963078
-245.342994819028,-330.009014390864
-245.157494293685,-329.464314886794
-244.971993768342,-331.306768356537
-244.786493242998,-328.888046483903
-244.600992717655,-332.135194641344
-244.415492192312,-331.454870398107
-244.229991666969,-329.466067488791
-244.044491141625,-330.730172258371
-243.858990616282,-328.872215493411
-243.673490090939,-329.862097472774
-243.487989565595,-333.718806692622
-243.302489040252,-328.615413608919
-243.116988514909,-329.620483081223
-242.931487989566,-330.919489349576
-242.745987464222,-332.138129837392
-242.560486938879,-333.13417001896
-242.374986413536,-332.480886807142
-242.189485888192,-328.158166436385
-242.003985362849,-330.654191199692
-241.818484837506,-330.00552049677
-241.632984312163,-329.35400812645
-241.447483786819,-332.042432309792
-241.261983261476,-331.978279668154
-241.076482736133,-330.658865256756
-240.890982210789,-329.951989381443
-240.705481685446,-329.179108001406
-240.519981160103,-331.889197738045
-240.33448063476,-331.214978004069
-240.148980109416,-328.713467582937
-239.963479584073,-329.617822530414
-239.77797905873,-330.049897779965
-239.592478533387,-334.369478701965
-239.406978008043,-330.168439173301
-239.2214774827,-330.471085628846
-239.035976957357,-332.598688878543
-238.850476432013,-329.227285583391
-238.66497590667,-329.188242988616
-238.479475381327,-333.122751485425
-238.293974855983,-331.575147208393
-238.10847433064,-330.197250720414
-237.922973805297,-329.980780045908
-237.737473279954,-329.018484599264
-237.55197275461,-331.861928868708
-237.366472229267,-331.194461478743
-237.180971703924,-331.724137037294
-236.99547117858,-331.458212768248
-236.809970653237,-331.658927099148
-236.624470127894,-331.978198491116
-236.438969602551,-329.98297585525
-236.253469077207,-330.992511807317
-236.067968551864,-332.899995601189
-235.882468026521,-330.575192296874
-235.696967501178,-331.743945143737
-235.511466975834,-332.129986390677
-235.325966450491,-332.231770856834
-235.140465925148,-330.530565458123
-234.954965399804,-332.198375975273
-234.769464874461,-331.637859161716
-234.583964349118,-332.370812779031
-234.398463823775,-331.979889666514
-234.212963298431,-329.517596184658
-234.027462773088,-332.149311232247
-233.841962247745,-331.882391362456
-233.656461722401,-328.695282326396
-233.470961197058,-331.752193822856
-233.285460671715,-329.212799988876
-233.099960146372,-329.972067053809
-232.914459621028,-331.266079518274
-232.728959095685,-330.153408429987
-232.543458570342,-331.141764182379
-232.357958044998,-331.557685903836
-232.172457519655,-328.088148570945
-231.986956994312,-330.32183569278
-231.801456468969,-333.000163110904
-231.615955943625,-332.966321238127
-231.430455418282,-331.3547787586
-231.244954892939,-331.292169511828
-231.059454367595,-328.27126734828
-230.873953842252,-330.855749212166
-230.688453316909,-332.482138679331
-230.502952791566,-332.171582715627
-230.317452266222,-331.66373626707
-230.131951740879,-332.326564193614
-229.946451215536,-331.094541011791
-229.760950690192,-334.902999394215
-229.575450164849,-332.27359821136
-229.389949639506,-330.237077968342
-229.204449114163,-330.605350819025
-229.018948588819,-330.869240715944
-228.833448063476,-330.815714654065
-228.647947538133,-332.408643774755
-228.462447012789,-332.360124004269
-228.276946487446,-331.269596914122
-228.091445962103,-329.951062699571
-227.90594543676,-330.397739628234
-227.720444911416,-335.198335203553
-227.534944386073,-330.581570634992
-227.34944386073,-333.761508982993
-227.163943335386,-327.859661348776
-226.978442810043,-329.639777638896
-226.7929422847,-330.180234357523
-226.607441759357,-334.001977947831
-226.421941234013,-332.783653394802
-226.23644070867,-333.044501545286
-226.050940183327,-328.766724738066
-225.865439657983,-331.741732903899
-225.67993913264,-331.033957212939
-225.494438607297,-331.034732807936
-225.308938081954,-328.866164573057
-225.12343755661,-330.235670278766
-224.937937031267,-331.459385673786
-224.752436505924,-332.40516423631
-224.56693598058,-330.692724666542
-224.381435455237,-330.486985325948
-224.195934929894,-332.781037732974
-224.010434404551,-327.701966471093
-223.824933879207,-331.996987354087
-223.639433353864,-330.894343755636
-223.453932828521,-329.659073537453
-223.268432303177,-328.929264458164
-223.082931777834,-330.215387801212
-222.897431252491,-333.557948778398
-222.711930727148,-327.406987257414
-222.526430201804,-329.764227697777
-222.340929676461,-332.050173792998
-222.155429151118,-328.25555178613
-221.969928625774,-332.428741878995
-221.784428100431,-329.460932647878
-221.598927575088,-331.178748875948
-221.413427049745,-330.071546876793
-221.227926524401,-330.861610927207
-221.042425999058,-331.786584272792
-220.856925473715,-332.109659143116
-220.671424948371,-329.961009509345
-220.485924423028,-330.045988358114
-220.300423897685,-331.708779320584
-220.114923372342,-333.094513935606
-219.929422846998,-330.503537181827
-219.743922321655,-330.046317827097
-219.558421796312,-330.699159640123
-219.372921270968,-329.854911128938
-219.187420745625,-328.899959944434
-219.001920220282,-329.902501677864
-218.816419694939,-328.513162252147
-218.630919169595,-331.927424029918
-218.445418644252,-324.108953959211
-218.259918118909,-328.458916947844
-218.074417593565,-330.081320605474
-217.888917068222,-330.95509887755
-217.703416542879,-333.933121844561
-217.517916017536,-330.702161525635
-217.332415492192,-331.179594207211
-217.146914966849,-330.268374747165
-216.961414441506,-332.381419515129
-216.775913916162,-330.386865907611
-216.590413390819,-331.555034060998
-216.404912865476,-334.1828114743
-216.219412340133,-332.516043629071
-216.033911814789,-331.339784867205
-215.848411289446,-333.596228094745
-215.662910764103,-334.597917554221
-215.477410238759,-333.125477511949
-215.291909713416,-332.908937521323
-215.106409188073,-332.648798635351
-214.92090866273,-332.521091068556
-214.735408137386,-331.898975784773
-214.549907612043,-332.107507100298
-214.3644070867,-333.069339711865
-214.178906561356,-329.217137959249
-213.993406036013,-330.768585088178
-213.80790551067,-332.767904002064
-213.622404985327,-330.264468882986
-213.436904459983,-331.637076702207
-213.25140393464,-331.408390226174
-213.065903409297,-333.027125564076
-212.880402883953,-330.74729599779
-212.69490235861,-330.210105905978
-212.509401833267,-333.944763667337
-212.323901307924,-328.158029118772
-212.13840078258,-329.766383496911
-211.952900257237,-331.448116938526
-211.767399731894,-331.096558647924
-211.58189920655,-329.528582657702
-211.396398681207,-328.53929308618
-211.210898155864,-329.87881940981
-211.025397630521,-330.467343183391
-210.839897105177,-330.761907333999
-210.654396579834,-330.871441440107
-210.468896054491,-332.262142434335
-210.283395529147,-328.32613801147
-210.097895003804,-333.634731290969
-209.912394478461,-332.173358199391
-209.726893953118,-330.197684088113
-209.541393427774,-330.785144724413
-209.355892902431,-327.780159646694
-209.170392377088,-330.596443986953
-208.984891851744,-332.282888335341
-208.799391326401,-329.65985906592
-208.613890801058,-333.725123769295
-208.428390275715,-329.238355317585
-208.242889750371,-332.533248306936
-208.057389225028,-329.098897209228
-207.871888699685,-331.879525278289
-207.686388174341,-331.916422718326
-207.500887648998,-331.056349985288
-207.315387123655,-332.012147407677
-207.129886598312,-331.695816438506
-206.944386072968,-330.751439741797
-206.758885547625,-330.89494646793
-206.573385022282,-328.478624090931
-206.387884496939,-330.27407506876
-206.202383971595,-330.62690749038
-206.016883446252,-330.408951855351
-205.831382920909,-329.834148639372
-205.645882395565,-332.534012332239
-205.460381870222,-333.307450025108
-205.274881344879,-331.765702061959
-205.089380819535,-329.07686462392
-204.903880294192,-331.066448898059
-204.718379768849,-329.808762418207
-204.532879243506,-329.099951081748
-204.347378718162,-330.651336710026
-204.161878192819,-330.757220104117
-203.976377667476,-331.375727645057
-203.790877142133,-330.544380809577
-203.605376616789,-328.770137787406
-203.419876091446,-332.144891975542
-203.234375566103,-331.202156082336
-203.048875040759,-330.884543746206
-202.863374515416,-329.47616341105
-202.677873990073,-332.150658070351
-202.49237346473,-330.99963144402
-202.306872939386,-331.989469598434
-202.121372414043,-330.801292984395
-201.9358718887,-330.859206434284
-201.750371363356,-331.311659227948
-201.564870838013,-331.64149148589
-201.37937031267,-330.913820582896
-201.193869787327,-330.56333652476
-201.008369261983,-330.296702366604
-200.82286873664,-332.920486056388
-200.637368211297,-330.423321413781
-200.451867685953,-331.666981306168
-200.26636716061,-332.102615985555
-200.080866635267,-331.241951542262
-199.895366109924,-329.19795632416
-199.70986558458,-328.096514575081
-199.524365059237,-332.055684784149
-199.338864533894,-331.304170128763
-199.15336400855,-332.398766043325
-198.967863483207,-331.628973109934
-198.782362957864,-330.848978785731
-198.596862432521,-329.019824035011
-198.411361907177,-328.279602684585
-198.225861381834,-332.230315794737
-198.040360856491,-328.996913728708
-197.854860331147,-330.927029426716
-197.669359805804,-329.927832312748
-197.483859280461,-331.412811529204
-197.298358755118,-331.104439550295
-197.112858229774,-332.819442328488
-196.927357704431,-331.769188277726
-196.741857179088,-330.07513111174
-196.556356653744,-333.555975432009
-196.370856128401,-332.321408907075
-196.185355603058,-331.680756368491
-195.999855077715,-332.867399753199
-195.814354552371,-330.972076975305
-195.628854027028,-329.673259192602
-195.443353501685,-332.695070916865
-195.257852976341,-335.233891128496
-195.072352450998,-331.074865020232
-194.886851925655,-329.898173823428
-194.701351400312,-332.414054019135
-194.515850874968,-330.006375343112
-194.330350349625,-330.771552965659
-194.144849824282,-331.548844349883
-193.959349298938,-328.697781879894
-193.773848773595,-330.878620212044
-193.588348248252,-330.03490587552
-193.402847722909,-332.3214123842
-193.217347197565,-332.536766494504
-193.031846672222,-333.571212388888
-192.846346146879,-328.66637259042
-192.660845621535,-335.329423256458
-192.475345096192,-329.446029735469
-192.289844570849,-333.813280871484
-192.104344045506,-329.821226819848
-191.918843520162,-331.387864737201
-191.733342994819,-332.306358208584
-191.547842469476,-332.51640132768
-191.362341944132,-329.924783042016
-191.176841418789,-330.431826386122
-190.991340893446,-330.704411896681
-190.805840368103,-328.024224618715
-190.620339842759,-331.427485759956
-190.434839317416,-333.530118420006
-190.249338792073,-332.182055922415
-190.063838266729,-329.428320440268
-189.878337741386,-331.013254214801
-189.692837216043,-328.24709632043
-189.5073366907,-333.058684677807
-189.321836165356,-329.798461997006
-189.136335640013,-330.074423639873
-188.95083511467,-330.607264775584
-188.765334589326,-325.989527217679
-188.579834063983,-329.361191431394
-188.39433353864,-330.455297912957
-188.208833013297,-328.993268617189
-188.023332487953,-333.419981465943
-187.83783196261,-329.093294813729
-187.652331437267,-331.137531724968
-187.466830911923,-329.57851263656
-187.28133038658,-332.152133749597
-187.095829861237,-330.761537213373
-186.910329335894,-330.333101253494
-186.72482881055,-331.333547162301
-186.539328285207,-329.967947480273
-186.353827759864,-329.629235779424
-186.16832723452,-331.701494479328
-185.982826709177,-330.485381972672
-185.797326183834,-329.803766403805
-185.611825658491,-331.730295476532
-185.426325133147,-332.208820898785
-185.240824607804,-331.201126197667
-185.055324082461,-329.123883400791
-184.869823557117,-330.132844945013
-184.684323031774,-332.086303478216
-184.498822506431,-331.042533859777
-184.313321981088,-334.012423113553
-184.127821455744,-330.493436513748
-183.942320930401,-330.443129144024
-183.756820405058,-330.629479449874
-183.571319879715,-332.235226860022
-183.385819354371,-330.596710306869
-183.200318829028,-329.366372859036
-183.014818303685,-333.852021429313
-182.829317778341,-328.474669536125
-182.643817252998,-330.658013935939
-182.458316727655,-331.150841281651
-182.272816202312,-331.461660227827
-182.087315676968,-332.548550745603
-181.901815151625,-330.181306450894
-181.716314626282,-333.40474157064
-181.530814100938,-329.241887135178
-181.345313575595,-333.100973448565
-181.159813050252,-329.328497931875
-180.974312524908,-330.208170580109
-180.788811999565,-330.824331988337
-180.603311474222,-330.937465009876
-180.417810948879,-330.363289171735
-180.232310423535,-334.56479639373
-180.046809898192,-330.100657969572
-179.861309372849,-328.432581690295
-179.675808847506,-331.679982201771
-179.490308322162,-332.073583555822
-179.304807796819,-331.186566014027
-179.119307271476,-332.559479926407
-178.933806746132,-332.012021324906
-178.748306220789,-329.497839663291
-178.562805695446,-331.087498557668
-178.377305170103,-330.958981451316
-178.191804644759,-332.524390139107
-178.006304119416,-331.907128628158
-177.820803594073,-331.434839362214
-177.635303068729,-332.834441074102
-177.449802543386,-332.423881123194
-177.264302018043,-331.182977178621
-177.0788014927,-329.401211506455
-176.893300967356,-329.348671346978
-176.707800442013,-328.579650848244
-176.52229991667,-331.739025073276
-176.336799391326,-330.025052523339
-176.151298865983,-329.132258414619
-175.96579834064,-332.244539461371
-175.780297815297,-328.04897719357
-175.594797289953,-331.414907170611
-175.40929676461,-329.80087060716
-175.223796239267,-330.949018461568
-175.038295713923,-329.914982197635
-174.85279518858,-329.082653835616
-174.667294663237,-331.594410270905
-174.481794137894,-331.349928295243
-174.29629361255,-332.986379155598
-174.110793087207,-331.680158437576
-173.925292561864,-329.108834226393
-173.73979203652,-331.975343149476
-173.554291511177,-332.722767432152
-173.368790985834,-329.109896296852
-173.183290460491,-330.612966985619
-172.997789935147,-330.414112030547
-172.812289409804,-331.425389743564
-172.626788884461,-330.884320679522
-172.441288359117,-327.553518894788
-172.255787833774,-332.163558255811
-172.070287308431,-333.184068074732
-171.884786783088,-329.5788736346
-171.699286257744,-330.272348527076
-171.513785732401,-332.34596819363
-171.328285207058,-330.075579284383
-171.142784681714,-333.188103039601
-170.957284156371,-331.431826732161
-170.771783631028,-329.264688775559
-170.586283105685,-329.499664065076
-170.400782580341,-331.364871827444
-170.215282054998,-329.577646941363
-170.029781529655,-329.921604845482
-169.844281004311,-327.750243064648
-169.658780478968,-331.02810400086
-169.473279953625,-329.745685732135
-169.287779428282,-330.834678693612
-169.102278902938,-328.481442492453
-168.916778377595,-329.000466406757
-168.731277852252,-330.302642209801
-168.545777326908,-330.690580846964
-168.360276801565,-330.542273760815
-168.174776276222,-331.593863247556
-167.989275750879,-330.031563613954
-167.803775225535,-330.692046031755
-167.618274700192,-331.539360565298
-167.432774174849,-331.868033614985
-167.247273649505,-330.613921577991
-167.061773124162,-331.396725905396
-166.876272598819,-327.38507129824
-166.690772073476,-330.770405026905
-166.505271548132,-331.213275699845
-166.319771022789,-330.227146592108
-166.134270497446,-330.599736222491
-165.948769972102,-329.99936906765
-165.763269446759,-331.95586526599
-165.577768921416,-329.263870344196
-165.392268396073,-330.635875756927
-165.206767870729,-328.745940993183
-165.021267345386,-330.669550509829
-164.835766820043,-329.48979919582
-164.650266294699,-330.603602172128
-164.464765769356,-329.850826290815
-164.279265244013,-331.012713318982
-164.09376471867,-332.30327861527
-163.908264193326,-329.920916567691
-163.722763667983,-330.430164634754
-163.53726314264,-329.600170742464
-163.351762617296,-328.21421303764
-163.166262091953,-328.544859615778
-162.98076156661,-331.65899741566
-162.795261041267,-328.624179443036
-162.609760515923,-329.191479957118
-162.42425999058,-328.815787952499
-162.238759465237,-328.875812124136
-162.053258939893,-328.515166472414
-161.86775841455,-332.949153320334
-161.682257889207,-332.807374399174
-161.496757363864,-329.450020136141
-161.31125683852,-327.248175072156
-161.125756313177,-332.095847515477
-160.940255787834,-332.868006114662
-160.754755262491,-330.43393328199
-160.569254737147,-333.222825639973
-160.383754211804,-333.728860012825
-160.198253686461,-330.812512409246
-160.012753161117,-330.756399756273
-159.827252635774,-333.416468715867
-159.641752110431,-331.259472052192
-159.456251585088,-327.557622176696
-159.270751059744,-332.936151927709
-159.085250534401,-329.655460429778
-158.899750009058,-332.104260452496
-158.714249483714,-329.955430500101
-158.528748958371,-329.016026630007
-158.343248433028,-330.533137122275
-158.157747907684,-329.393708707387
-157.972247382341,-330.128968654578
-157.786746856998,-332.887422795493
-157.601246331655,-329.443300514515
-157.415745806311,-329.924389081597
-157.230245280968,-331.554001860015
-157.044744755625,-329.93677160784
-156.859244230282,-331.976169056376
-156.673743704938,-330.862662622395
-156.488243179595,-332.411393745583
-156.302742654252,-331.823692407555
-156.117242128908,-330.48061619455
-155.931741603565,-330.697925476519
-155.746241078222,-330.696121823673
-155.560740552879,-330.401812513035
-155.375240027535,-330.270119764906
-155.189739502192,-328.872696832143
-155.004238976849,-330.610225807382
-154.818738451505,-331.113723632063
-154.633237926162,-331.283616976842
-154.447737400819,-332.144373683984
-154.262236875476,-331.435143433691
-154.076736350132,-334.098462708542
-153.891235824789,-331.210147006123
-153.705735299446,-331.953089251174
-153.520234774102,-332.316058869698
-153.334734248759,-329.398218986155
-153.149233723416,-329.26820523851
-152.963733198073,-331.755464072792
-152.778232672729,-333.115626399161
-152.592732147386,-331.276540828234
-152.407231622043,-329.764762272613
-152.221731096699,-330.738857922287
-152.036230571356,-331.439171376662
-151.850730046013,-330.726203323233
-151.66522952067,-331.048183596276
-151.479728995326,-330.405812621558
-151.294228469983,-330.442375296096
-151.10872794464,-331.701727362884
-150.923227419296,-330.404871377875
-150.737726893953,-329.39360165661
-150.55222636861,-330.597061091042
-150.366725843267,-328.89184009829
-150.181225317923,-333.418670469687
-149.99572479258,-332.609591982699
-149.810224267237,-329.580585829759
-149.624723741893,-330.863164643501
-149.43922321655,-329.020362201373
-149.253722691207,-332.569007250268
-149.068222165864,-332.029198891453
-148.88272164052,-332.254152326811
-148.697221115177,-330.287142781413
-148.511720589834,-327.624847507435
-148.32622006449,-333.725269088919
-148.140719539147,-329.596150160998
-147.955219013804,-333.296736464557
-147.769718488461,-330.753706976135
-147.584217963117,-329.769172129601
-147.398717437774,-333.266980602557
-147.213216912431,-329.733435958524
-147.027716387087,-330.271085516297
-146.842215861744,-331.70612887335
-146.656715336401,-333.158201996556
-146.471214811058,-330.697551647401
-146.285714285714,-327.826813999495
-146.100213760371,-329.937136069003
-145.914713235028,-330.46948951699
-145.729212709684,-333.206379721149
-145.543712184341,-330.515003136359
-145.358211658998,-323.5092024258
-145.172711133655,-333.8212938523
-144.987210608311,-329.908957164557
-144.801710082968,-329.00972019725
-144.616209557625,-329.599363553511
-144.430709032281,-332.842171228922
-144.245208506938,-331.130626802129
-144.059707981595,-330.427181771481
-143.874207456252,-331.288857379925
-143.688706930908,-330.840425638288
-143.503206405565,-333.102704685377
-143.317705880222,-329.611296793848
-143.132205354878,-330.485445864398
-142.946704829535,-333.098452477002
-142.761204304192,-331.44065868849
-142.575703778849,-331.307116627814
-142.390203253505,-332.323290438484
-142.204702728162,-331.884805516384
-142.019202202819,-329.523082688234
-141.833701677475,-331.169063541827
-141.648201152132,-330.315269096273
-141.462700626789,-333.569724292344
-141.277200101446,-330.851848321022
-141.091699576102,-330.736319011965
-140.906199050759,-330.645838395644
-140.720698525416,-330.409081752861
-140.535198000072,-328.900497695206
-140.349697474729,-330.998954396911
-140.164196949386,-331.524487356813
-139.978696424043,-329.654282442178
-139.793195898699,-331.323442568569
-139.607695373356,-331.819811197705
-139.422194848013,-330.041226591209
-139.236694322669,-329.803981597192
-139.051193797326,-332.006196771643
-138.865693271983,-333.453760785852
-138.68019274664,-331.701186813325
-138.494692221296,-333.053649346599
-138.309191695953,-331.589858070438
-138.12369117061,-329.785933208896
-137.938190645266,-330.000780072556
-137.752690119923,-329.305751183955
-137.56718959458,-329.297349191437
-137.381689069237,-332.80101696207
-137.196188543893,-331.583075647557
-137.01068801855,-331.869003996329
-136.825187493207,-330.94491814413
-136.639686967863,-330.175430976453
-136.45418644252,-330.215298415102
-136.268685917177,-329.51711533724
-136.083185391834,-330.134610415776
-135.89768486649,-331.791481221541
-135.712184341147,-329.155568719564
-135.526683815804,-330.404599015495
-135.34118329046,-332.309496768765
-135.155682765117,-330.862539611224
-134.970182239774,-333.410840650317
-134.784681714431,-328.618122037333
-134.599181189087,-330.344249445736
-134.413680663744,-328.738627886506
-134.228180138401,-330.76808050749
-134.042679613057,-330.828120035973
-133.857179087714,-332.094040401079
-133.671678562371,-333.952141100759
-133.486178037028,-329.777126012566
-133.300677511684,-333.105793285525
-133.115176986341,-331.690575794634
-132.929676460998,-330.039568631392
-132.744175935654,-329.855195877188
-132.558675410311,-330.871552062364
-132.373174884968,-332.536247158841
-132.187674359625,-329.486804316907
-132.002173834281,-330.664005463839
-131.816673308938,-331.113996156583
-131.631172783595,-332.429426245709
-131.445672258252,-331.358003996015
-131.260171732908,-333.551961031022
-131.074671207565,-330.953631831942
-130.889170682222,-330.032146499236
-130.703670156878,-330.83160815928
-130.518169631535,-331.103908194818
-130.332669106192,-333.24568173822
-130.147168580849,-331.533913122094
-129.961668055505,-331.542736651913
-129.776167530162,-330.772050246907
-129.590667004819,-330.355954277286
-129.405166479475,-330.485415293438
-129.219665954132,-331.379473919707
-129.034165428789,-333.787213619012
-128.848664903446,-330.423877336451
-128.663164378102,-330.74871856439
-128.477663852759,-333.132743678964
-128.292163327416,-330.234521243524
-128.106662802072,-327.476742384683
-127.921162276729,-331.657649976255
-127.735661751386,-330.63977402554
-127.550161226043,-331.047418561165
-127.364660700699,-329.817999384999
-127.179160175356,-328.198677944691
-126.993659650013,-327.847658882798
-126.808159124669,-331.071817156127
-126.622658599326,-329.895049339225
-126.437158073983,-331.885592191164
-126.25165754864,-333.432247030732
-126.066157023296,-330.089885092348
-125.880656497953,-332.04089384735
-125.69515597261,-331.332894945083
-125.509655447266,-331.985476049604
-125.324154921923,-334.690330903769
-125.13865439658,-329.890733612045
-124.953153871237,-331.737250963787
-124.767653345893,-329.38884135724
-124.58215282055,-332.323231869478
-124.396652295207,-331.312660887916
-124.211151769863,-332.077343660039
-124.02565124452,-329.872302193627
-123.840150719177,-330.481693274312
-123.654650193834,-331.282456927039
-123.46914966849,-330.746582772071
-123.283649143147,-330.963026446785
-123.098148617804,-330.736211964481
-122.91264809246,-329.187086889063
-122.727147567117,-331.276265427806
-122.541647041774,-330.063804563464
-122.356146516431,-332.753983672855
-122.170645991087,-330.365261125651
-121.985145465744,-330.545204223163
-121.799644940401,-331.401781053274
-121.614144415057,-332.43998342239
-121.428643889714,-329.637700369129
-121.243143364371,-331.836991929014
-121.057642839028,-331.460396518843
-120.872142313684,-329.848631834132
-120.686641788341,-329.583577035567
-120.501141262998,-331.639239291356
-120.315640737654,-331.41247080808
-120.130140212311,-331.463771686351
-119.944639686968,-68.0105961066004
-119.759139161625,-65.3161354996002
-119.573638636281,-66.8848185226186
-119.388138110938,-66.039343732397
-119.202637585595,-65.4489657867786
-119.017137060251,-65.0044647902344
-118.831636534908,-64.5858309015633
-118.646136009565,-64.904172356316
-118.460635484222,-62.1304702660584
-118.275134958878,-62.8349682232138
-118.089634433535,-62.3378709070059
-117.904133908192,-62.2634192305949
-117.718633382848,-60.3330735665151
-117.533132857505,-58.7064839620623
-117.347632332162,-57.2790232586764
-117.162131806819,-58.1530655961483
-116.976631281475,-55.515376745249
-116.791130756132,-53.7160385388884
-116.605630230789,-53.8836631537563
-116.420129705445,-53.2744902726186
-116.234629180102,-51.1407064499633
-116.049128654759,-52.2922917557114
-115.863628129416,-49.5148194036453
-115.678127604072,-49.7768873334542
-115.492627078729,-46.0665730734651
-115.307126553386,-47.0628460050187
-115.121626028042,-46.3523308714802
-114.936125502699,-45.8529636262705
-114.750624977356,-42.0166699834651
-114.565124452013,-43.7196420925169
-114.379623926669,-43.0496947925096
-114.194123401326,-42.9442612421398
-114.008622875983,-43.5891273896606
-113.823122350639,-41.7176701438072
-113.637621825296,-41.9892381105063
-113.452121299953,-40.4998626470667
-113.26662077461,-41.8622523572295
-113.081120249266,-41.1002119886042
-112.895619723923,-38.6835196926086
-112.71011919858,-40.7577689218114
-112.524618673236,-40.8457302455977
-112.339118147893,-39.7993508815263
-112.15361762255,-42.2553678588017
-111.968117097207,-40.7720835377837
-111.782616571863,-42.3741074480717
-111.59711604652,-39.940945606906
-111.411615521177,-41.0387541032762
-111.226114995833,-37.5408901725479
-111.04061447049,-39.1111444962237
-110.855113945147,-41.9343629299607
-110.669613419804,-40.395277093779
-110.48411289446,-39.3008223587862
-110.298612369117,-38.7139344995748
-110.113111843774,-39.988004887548
-109.92761131843,-38.4145996919233
-109.742110793087,-40.2062930596185
-109.556610267744,-38.8132164637732
-109.371109742401,-36.1187573375396
-109.185609217057,-36.9131982585286
-109.000108691714,-39.0396332837029
-108.814608166371,-35.5344034369154
-108.629107641028,-35.740155474679
-108.443607115684,-35.6685450871475
-108.258106590341,-38.6037226673145
-108.072606064998,-36.0608875051267
-107.887105539654,-37.7177870771272
-107.701605014311,-36.5325719930812
-107.516104488968,-38.3602513656721
-107.330603963624,-35.8395039749899
-107.145103438281,-33.9181855551489
-106.959602912938,-39.151990478155
-106.774102387595,-35.6005244152929
-106.588601862251,-36.3222303491548
-106.403101336908,-36.849193388196
-106.217600811565,-34.6514975823039
-106.032100286221,-33.6894497667239
-105.846599760878,-33.7306334835784
-105.661099235535,-39.0891636804366
-105.475598710192,-37.0663674629962
-105.290098184848,-38.0082717714647
-105.104597659505,-39.2149427003128
-104.919097134162,-33.1163440583941
-104.733596608819,-36.7603259264834
-104.548096083475,-35.7849105083008
-104.362595558132,-35.651916104882
-104.177095032789,-35.6027311792177
-103.991594507445,-33.240018627767
-103.806093982102,-36.8594949840419
-103.620593456759,-35.6880349223498
-103.435092931415,-32.8627321556913
-103.249592406072,-36.2707435190721
-103.064091880729,-35.0387413278979
-102.878591355386,-35.58589859152
-102.693090830042,-38.5869244510202
-102.507590304699,-35.3551409303559
-102.322089779356,-36.2009602733834
-102.136589254013,-36.3976233205915
-101.951088728669,-38.8898965271649
-101.765588203326,-38.7844901504262
-101.580087677983,-40.7603360315027
-101.394587152639,-37.3854989987161
-101.209086627296,-38.3838107417882
-101.023586101953,-37.5238145274082
-100.83808557661,-36.793795712857
-100.652585051266,-34.9761088784672
-100.467084525923,-33.6804436939615
-100.28158400058,-38.5896591434615
-100.096083475236,-37.9144857049675
-99.9105829498931,-34.7532714335047
-99.7250824245498,-35.9709377108451
-99.5395818992065,-36.8335370621167
-99.3540813738633,-36.2877352984265
-99.16858084852,-35.0288033369063
-98.9830803231767,-37.9540248240614
-98.7975797978334,-37.3147325487068
-98.6120792724901,-37.987229989649
-98.4265787471468,-33.8986651863403
-98.2410782218036,-34.2491721983881
-98.0555776964603,-31.5134928481322
-97.870077171117,-32.1342843936561
-97.6845766457737,-36.9992118456381
-97.4990761204304,-33.954851252067
-97.3135755950871,-34.0889287096886
-97.1280750697438,-37.279486524934
-96.9425745444005,-37.287445359397
-96.7570740190573,-32.8468867228127
-96.571573493714,-32.1623019663658
-96.3860729683707,-33.9798661931082
-96.2005724430274,-32.7193900834104
-96.0150719176841,-34.0106050360377
-95.8295713923409,-33.1668864331064
-95.6440708669976,-34.0706618756759
-95.4585703416543,-31.015859655145
-95.273069816311,-31.1316077200993
-95.0875692909677,-31.4015532540548
-94.9020687656244,-34.1438156214127
-94.7165682402812,-33.0406380380021
-94.5310677149378,-33.8334717164835
-94.3455671895946,-32.4406019854559
-94.1600666642513,-33.6968963798004
-93.974566138908,-35.8379734260067
-93.7890656135647,-34.5166747284624
-93.6035650882214,-33.1028504903617
-93.4180645628781,-32.0428606399075
-93.2325640375349,-31.6925850751272
-93.0470635121916,-29.3016934372087
-92.8615629868483,-30.8523507386261
-92.676062461505,-33.3848796760429
-92.4905619361617,-31.3154211716542
-92.3050614108184,-30.1566702126698
-92.1195608854751,-31.8135947227623
-91.9340603601319,-33.2425168109306
-91.7485598347886,-33.2071155014226
-91.5630593094453,-32.6954201174536
-91.377558784102,-31.8966644634636
-91.1920582587587,-32.4796193175886
-91.0065577334154,-31.6089647641493
-90.8210572080722,-33.2330223091164
-90.6355566827289,-31.9522124828891
-90.4500561573856,-31.7218813491421
-90.2645556320423,-32.3730686341509
-90.079055106699,-33.3230842960152
-89.8935545813557,-29.6836797879503
-89.7080540560125,-28.2313629126425
-89.5225535306692,-35.7888787712751
-89.3370530053259,-29.6607771032264
-89.1515524799826,-28.3372446182685
-88.9660519546393,-28.9645613557976
-88.780551429296,-29.0928605194797
-88.5950509039527,-28.742031513595
-88.4095503786095,-30.5394728898755
-88.2240498532662,-29.0947490885603
-88.0385493279229,-30.4282851294605
-87.8530488025796,-31.1409557206084
-87.6675482772363,-28.5309291743695
-87.482047751893,-27.8751213607365
-87.2965472265497,-29.0920714958295
-87.1110467012064,-31.6125080235822
-86.9255461758632,-30.6899490443355
-86.7400456505199,-32.3595621657503
-86.5545451251766,-29.1053358539825
-86.3690445998333,-31.1001225480794
-86.18354407449,-33.1225897884438
-85.9980435491468,-28.9524760678038
-85.8125430238035,-27.3695206448571
-85.6270424984602,-29.3163311082631
-85.4415419731169,-29.9131444350624
-85.2560414477736,-29.3297845867006
-85.0705409224303,-27.9687147819296
-84.8850403970871,-28.1836749010652
-84.6995398717438,-27.6573153958185
-84.5140393464005,-29.7706345027763
-84.3285388210572,-27.399433873899
-84.1430382957139,-33.0923332199658
-83.9575377703706,-30.4242873195087
-83.7720372450273,-29.6224302346501
-83.586536719684,-30.8559501937601
-83.4010361943408,-32.2020858945515
-83.2155356689975,-27.7103093951481
-83.0300351436542,-28.3766122553315
-82.8445346183109,-29.3617271244906
-82.6590340929676,-27.4277393749342
-82.4735335676243,-27.2269634996369
-82.2880330422811,-29.553565221096
-82.1025325169378,-30.0194496728941
-81.9170319915945,-28.9241382740371
-81.7315314662512,-28.1945860538973
-81.5460309409079,-31.7653706846906
-81.3605304155646,-31.0029275823235
-81.1750298902213,-27.9159159216691
-80.9895293648781,-29.0426304724067
-80.8040288395348,-29.6220703151492
-80.6185283141915,-29.8760200041318
-80.4330277888482,-29.7752629805468
-80.2475272635049,-29.9915035448342
-80.0620267381616,-29.885111800133
-79.8765262128184,-29.511591851981
-79.6910256874751,-30.260562358444
-79.5055251621318,-29.4433606452514
-79.3200246367885,-29.9323492461995
-79.1345241114452,-31.0718789333638
-78.949023586102,-27.4888388940522
-78.7635230607587,-27.7185824340569
-78.5780225354154,-27.1541932181886
-78.3925220100721,-31.4659871488845
-78.2070214847288,-29.3323005949822
-78.0215209593855,-28.4131230712887
-77.8360204340422,-29.9601554479603
-77.6505199086989,-29.7728865849409
-77.4650193833557,-27.5364506418354
-77.2795188580124,-29.8711217373275
-77.0940183326691,-29.4429598494945
-76.9085178073258,-29.125379306597
-76.7230172819825,-28.3932902511672
-76.5375167566392,-30.6503703947658
-76.3520162312959,-29.3470830888304
-76.1665157059527,-28.6900527790814
-75.9810151806094,-28.6667486475968
-75.7955146552661,-29.200468795766
-75.6100141299228,-26.2984918463875
-75.4245136045795,-27.8009238077158
-75.2390130792362,-29.4857913591409
-75.053512553893,-26.3957453877111
-74.8680120285497,-26.7190978630391
-74.6825115032064,-27.9669883374277
-74.4970109778631,-26.3943445298564
-74.3115104525198,-27.1516892467939
-74.1260099271765,-25.5912267801836
-73.9405094018333,-27.8913580008594
-73.75500887649,-28.067615019858
-73.5695083511467,-26.6551462021046
-73.3840078258034,-27.0253643597315
-73.1985073004601,-27.292216551889
-73.0130067751168,-26.1546639457945
-72.8275062497735,-24.8466928859133
-72.6420057244303,-24.330605390096
-72.456505199087,-25.095605436197
-72.2710046737437,-24.2095274718433
-72.0855041484004,-22.9883462299362
-71.9000036230571,-26.7339361598115
-71.7145030977138,-26.0033346569671
-71.5290025723705,-26.7634874260804
-71.3435020470273,-24.0325566882819
-71.158001521684,-27.3902679696581
-70.9725009963407,-26.5214551758392
-70.7870004709974,-27.4272349143351
-70.6014999456541,-23.5770265915663
-70.4159994203108,-25.0362255319015
-70.2304988949676,-27.1175254787677
-70.0449983696243,-23.9293562909333
-69.859497844281,-26.6310810442405
-69.6739973189377,-25.4940380277767
-69.4884967935944,-27.5952820440051
-69.3029962682511,-23.3390407163355
-69.1174957429079,-27.3840557968594
-68.9319952175646,-28.1868636089183
-68.7464946922213,-29.121871213675
-68.560994166878,-26.5170849834896
-68.3754936415347,-24.4062992902871
-68.1899931161914,-25.396542739136
-68.0044925908481,-27.2590928723877
-67.8189920655049,-26.2848870554087
-67.6334915401616,-27.6163047526791
-67.4479910148183,-30.3611344523432
-67.262490489475,-27.2159197037049
-67.0769899641317,-26.0737539343271
-66.8914894387884,-23.9099477577358
-66.7059889134452,-27.0451467158705
-66.5204883881019,-27.5450362373076
-66.3349878627586,-26.8087767775202
-66.1494873374153,-25.7431326093146
-65.963986812072,-29.1685597085785
-65.7784862867287,-24.7242857444335
-65.5929857613854,-28.9245791275663
-65.4074852360422,-27.9918285708872
-65.2219847106989,-28.3515343753044
-65.0364841853556,-25.5175591649276
-64.8509836600123,-29.0937140219268
-64.665483134669,-29.3514806410511
-64.4799826093257,-25.2638136917342
-64.2944820839824,-26.8477888543856
-64.1089815586392,-27.5582907008445
-63.9234810332959,-26.7856169071101
-63.7379805079526,-26.858883778001
-63.5524799826093,-28.615680620444
-63.366979457266,-24.7491954818125
-63.1814789319227,-26.745756868607
-62.9959784065795,-27.5239562643623
-62.8104778812362,-26.4039947712012
-62.6249773558929,-26.9845978818556
-62.4394768305496,-27.548779907765
-62.2539763052063,-25.6706121381073
-62.068475779863,-28.6168863081181
-61.8829752545197,-24.9862677854823
-61.6974747291765,-27.2279069186881
-61.5119742038332,-22.6894725520027
-61.3264736784899,-24.2825143670307
-61.1409731531466,-25.8901566568093
-60.9554726278033,-26.1141769765988
-60.76997210246,-26.5906920579436
-60.5844715771167,-24.3619688365046
-60.3989710517735,-25.8115922995864
-60.2134705264302,-22.683913664157
-60.0279700010869,-23.1669220998349
-59.8424694757436,-25.691094667093
-59.6569689504003,-25.2047319342838
-59.4714684250571,-26.4848190635312
-59.2859678997138,-23.8388051688944
-59.1004673743705,-25.940031203799
-58.9149668490272,-25.0123460367474
-58.7294663236839,-26.2747989202404
-58.5439657983406,-24.1913343094917
-58.3584652729973,-25.7446629706222
-58.172964747654,-25.04256478108
-57.9874642223108,-26.209419514433
-57.8019636969675,-27.4770371661858
-57.6164631716242,-24.8474100096652
-57.4309626462809,-23.3825467901178
-57.2454621209376,-27.1847432833761
-57.0599615955943,-24.9752002127413
-56.8744610702511,-23.5254309628856
-56.6889605449078,-25.1261380523182
-56.5034600195645,-27.5503694212821
-56.3179594942212,-24.078151707127
-56.1324589688779,-25.4288359003781
-55.9469584435346,-27.3217330468239
-55.7614579181914,-25.9475348579388
-55.5759573928481,-25.0799026005538
-55.3904568675048,-28.4643269792791
-55.2049563421615,-28.5025924233569
-55.0194558168182,-25.1155118401457
-54.8339552914749,-26.8161974407399
-54.6484547661316,-26.8576199045406
-54.4629542407884,-26.6856758634979
-54.2774537154451,-28.6354350323638
-54.0919531901018,-25.4194913372319
-53.9064526647585,-29.3728137064116
-53.7209521394152,-28.8513214505086
-53.5354516140719,-25.7603751117439
-53.3499510887286,-24.2993965467157
-53.1644505633854,-25.5972021397145
-52.9789500380421,-27.0226700953276
-52.7934495126988,-26.933626732422
-52.6079489873555,-28.3750740583951
-52.4224484620122,-26.3380969195274
-52.2369479366689,-27.9758017084491
-52.0514474113257,-27.6335992740069
-51.8659468859824,-29.335456088013
-51.6804463606391,-26.6708343300975
-51.4949458352958,-25.0256711655519
-51.3094453099525,-23.8309977867708
-51.1239447846092,-28.4428866509932
-50.9384442592659,-28.3389060532913
-50.7529437339227,-26.6353181885812
-50.5674432085794,-25.8412518326007
-50.3819426832361,-22.3428352628194
-50.1964421578928,-24.0647066217452
-50.0109416325495,-28.6325595198568
-49.8254411072063,-25.8888925550414
-49.639940581863,-24.7903035767368
-49.4544400565197,-24.8726625730824
-49.2689395311764,-27.5871948355094
-49.0834390058331,-23.4635328952925
-48.8979384804898,-20.283123670576
-48.7124379551465,-20.4047046001724
-48.5269374298033,-17.6209552272259
-48.34143690446,-18.7343497263742
-48.1559363791167,-18.2805503013789
-47.9704358537734,-18.6109964761929
-47.7849353284301,-18.4456403466129
-47.5994348030868,-20.0018101269225
-47.4139342777435,-20.3402702623464
-47.2284337524003,-19.5913773540622
-47.042933227057,-20.7216957661753
-46.8574327017137,-18.9840318026007
-46.6719321763704,-18.8317196863895
-46.4864316510271,-18.1347999555978
-46.3009311256838,-20.7319758302532
-46.1154306003406,-21.7912647290947
-45.9299300749973,-18.8013702481386
-45.744429549654,-21.6144294752193
-45.5589290243107,-20.0641640372505
-45.3734284989674,-18.3829965443906
-45.1879279736241,-21.0271831788501
-45.0024274482808,-18.6175906041166
-44.8169269229376,-18.0181795147073
-44.6314263975943,-21.8477947253834
-44.445925872251,-20.2805361012415
-44.2604253469077,-22.2903742501877
-44.0749248215644,-21.2437868606911
-43.8894242962211,-17.1261851772666
-43.7039237708778,-20.4193065359924
-43.5184232455346,-21.3614775279887
-43.3329227201913,-19.2588233785364
-43.147422194848,-18.5819899707199
-42.9619216695047,-19.7510625741401
-42.7764211441614,-20.9543927699175
-42.5909206188181,-19.2894432845812
-42.4054200934749,-20.9510174899096
-42.2199195681316,-21.0071493291975
-42.0344190427883,-20.1278248251116
-41.848918517445,-19.0448521155953
-41.6634179921017,-22.3211982941413
-41.4779174667584,-19.8869311460019
-41.2924169414151,-19.0101371741697
-41.1069164160719,-20.2746520033524
-40.9214158907286,-20.0968789645426
-40.7359153653853,-20.2963006700892
-40.550414840042,-22.1511175895743
-40.3649143146987,-20.5290515487274
-40.1794137893554,-21.0423033131746
-39.9939132640122,-19.6507399195936
-39.8084127386689,-18.937540305668
-39.6229122133256,-19.2689272195991
-39.4374116879823,-19.2390702100145
-39.251911162639,-21.8324326584392
-39.0664106372957,-20.9124293518696
-38.8809101119524,-23.415084719775
-38.6954095866092,-21.0575435332196
-38.5099090612659,-21.0526207151508
-38.3244085359226,-20.3024582114226
-38.1389080105793,-18.2957713735708
-37.953407485236,-23.2059311201707
-37.7679069598927,-21.3237746611159
-37.5824064345495,-21.4333837499801
-37.3969059092062,-21.4807374606462
-37.2114053838629,-21.9529269945372
-37.0259048585196,-19.8266215068511
-36.8404043331763,-21.8536808685351
-36.654903807833,-21.6588695152305
-36.4694032824897,-21.1963829588647
-36.2839027571465,-20.5397235091125
-36.0984022318032,-20.8161836827319
-35.9129017064599,-23.0795456451154
-35.7274011811166,-20.8454724645723
-35.5419006557733,-20.423735371153
-35.35640013043,-19.2933225165627
-35.1708996050868,-19.0308883364515
-34.9853990797435,-21.015936328106
-34.7998985544002,-22.2131621265867
-34.6143980290569,-24.5886206442777
-34.4288975037136,-20.3270280530289
-34.2433969783703,-18.5343176762819
-34.057896453027,-20.6407579326782
-33.8723959276838,-22.1529942282707
-33.6868954023405,-21.3287872086192
-33.5013948769972,-21.5393738370184
-33.3158943516539,-21.6793026428054
-33.1303938263106,-20.5924424443378
-32.9448933009673,-23.0006128502713
-32.759392775624,-20.6433201541734
-32.5738922502808,-18.8316945267507
-32.3883917249375,-21.6684295901171
-32.2028911995942,-22.8208592134179
-32.0173906742509,-19.6212018994021
-31.8318901489076,-21.1423899346154
-31.6463896235643,-19.859270998358
-31.4608890982211,-24.6003410096362
-31.2753885728778,-20.6305092255851
-31.0898880475345,-20.6220382125061
-30.9043875221912,-21.4999813148846
-30.7188869968479,-19.1407471976063
-30.5333864715046,-21.4019537137287
-30.3478859461614,-21.2985839305582
-30.1623854208181,-20.0773894702688
-29.9768848954748,-20.1163850678887
-29.7913843701315,-19.8436951087292
-29.6058838447882,-22.5924788621199
-29.4203833194449,-21.0473842448933
-29.2348827941016,-22.6069279576836
-29.0493822687584,-21.3482520127936
-28.8638817434151,-21.4292628348291
-28.6783812180718,-20.6050341459274
-28.4928806927285,-21.0581452377846
-28.3073801673852,-22.1507750809705
-28.1218796420419,-21.9297999104901
-27.9363791166986,-25.0968421962312
-27.7508785913554,-21.1026589920112
-27.5653780660121,-24.2855575351884
-27.3798775406688,-21.3545113706658
-27.1943770153255,-21.2180698304539
-27.0088764899822,-22.3941671080207
-26.8233759646389,-21.6449210908262
-26.6378754392957,-21.1384408256964
-26.4523749139524,-22.0377169491744
-26.2668743886091,-18.7851141049233
-26.0813738632658,-19.9961047025812
-25.8958733379225,-23.2611333775523
-25.7103728125792,-21.4943849973229
-25.5248722872359,-20.5077400082086
-25.3393717618927,-22.4919553325815
-25.1538712365494,-22.3901117140668
-24.9683707112061,-19.7494651612494
-24.7828701858628,-22.4253684522967
-24.5973696605195,-21.4489986512241
-24.4118691351762,-19.9896184950862
-24.226368609833,-21.2442714548582
-24.0408680844897,-21.9963659282595
-23.8553675591464,-21.1188584455838
-23.6698670338031,-20.947181415446
-23.4843665084598,-22.605274609261
-23.2988659831165,-25.7171477691663
-23.1133654577732,-21.2873574098675
-22.92786493243,-19.7819604047501
-22.7423644070867,-21.0870674480028
-22.5568638817434,-22.6063863623838
-22.3713633564001,-24.2506743254181
-22.1858628310568,-20.1958107543515
-22.0003623057135,-22.2377133381236
-21.8148617803703,-20.0801112016104
-21.629361255027,-21.1479230613882
-21.4438607296837,-25.8505032572788
-21.2583602043404,-20.8621647639834
-21.0728596789971,-23.201682728137
-20.8873591536538,-23.1121607179951
-20.7018586283105,-25.2627947271
-20.5163581029673,-23.0774717956449
-20.330857577624,-22.8429143322659
-20.1453570522807,-23.6690970525729
-19.9598565269374,-19.7492845766434
-19.7743560015941,-22.6892297758826
-19.5888554762508,-22.861055531026
-19.4033549509076,-23.8239369903786
-19.2178544255643,-21.9769627344709
-19.032353900221,-20.0320466187417
-18.8468533748777,-20.8285206913153
-18.6613528495344,-24.837018523886
-18.4758523241911,-22.8925240998657
-18.2903517988478,-21.7506311004085
-18.1048512735046,-20.0077741066133
-17.9193507481613,-22.5132079777024
-17.733850222818,-21.6956732979658
-17.5483496974747,-22.0821429555473
-17.3628491721314,-21.6520515348898
-17.1773486467881,-20.8319678617653
-16.9918481214448,-21.24449288604
-16.8063475961016,-21.7322359601799
-16.6208470707583,-22.805367548526
-16.435346545415,-21.8923723634776
-16.2498460200717,-19.7121111803509
-16.0643454947284,-21.3057427260263
-15.8788449693851,-21.2570719984965
-15.6933444440419,-22.1112265628173
-15.5078439186986,-22.6926953439243
-15.3223433933553,-20.0422976624509
-15.136842868012,-21.2656527874507
-14.9513423426687,-22.723417951469
-14.7658418173254,-22.1598549581294
-14.5803412919822,-24.5511145576505
-14.3948407666389,-24.0387982516551
-14.2093402412956,-22.6275250225659
-14.0238397159523,-23.6300204588051
-13.838339190609,-22.3227765228706
-13.6528386652657,-22.103228344217
-13.4673381399224,-21.0846878644012
-13.2818376145792,-21.7860260704464
-13.0963370892359,-23.5563981447275
-12.9108365638926,-20.7995469416103
-12.7253360385493,-24.3742525650076
-12.539835513206,-21.0162174612847
-12.3543349878627,-24.1262972448367
-12.1688344625194,-22.4725961463729
-11.9833339371762,-22.5361319493856
-11.7978334118329,-23.2671300097989
-11.6123328864896,-23.5146382113637
-11.4268323611463,-25.5572993605908
-11.241331835803,-22.2403687921089
-11.0558313104597,-25.2180437101298
-10.8703307851165,-22.1675167609753
-10.6848302597732,-19.8720080906817
-10.4993297344299,-21.8246536134421
-10.3138292090866,-22.6272352946786
-10.1283286837433,-24.2743319085547
-9.94282815840003,-21.777018772303
-9.75732763305675,-22.0540541751893
-9.57182710771347,-22.5172551554877
-9.38632658237018,-23.7501929341821
-9.2008260570269,-22.9238819589252
-9.01532553168361,-21.8502981861613
-8.82982500634033,-26.0826096683174
-8.64432448099704,-22.1014386369519
-8.45882395565375,-23.2161923790395
-8.27332343031047,-23.4739131621259
-8.08782290496719,-23.2741738739123
-7.9023223796239,-21.9921926880752
-7.71682185428061,-20.467788710496
-7.53132132893733,-20.971862606901
-7.34582080359405,-22.2894322119106
-7.16032027825076,-20.5609207143818
-6.97481975290748,-20.2233772163272
-6.78931922756419,-21.587064216672
-6.60381870222091,-23.0949566058898
-6.41831817687762,-21.5162730582081
-6.23281765153434,-21.3338738117803
-6.04731712619106,-23.2485507534709
-5.86181660084777,-23.0198652927856
-5.67631607550449,-21.1393016338386
-5.4908155501612,-21.6772357249422
-5.30531502481792,-23.9544256681365
-5.11981449947463,-24.5655108778812
-4.93431397413135,-24.3867403196985
-4.74881344878806,-22.0602469104904
-4.56331292344478,-22.6407426254667
-4.3778123981015,-25.1649196354869
-4.19231187275821,-22.0243294988838
-4.00681134741492,-24.4556112645323
-3.82131082207164,-24.1329970531052
-3.63581029672836,-22.320736388396
-3.45030977138507,-24.2074279513363
-3.26480924604178,-21.9641946090085
-3.0793087206985,-21.6455486265711
-2.89380819535522,-24.6731143115118
-2.70830767001193,-23.526746595743
-2.52280714466865,-22.5455254198065
-2.33730661932536,-23.4037077014347
-2.15180609398208,-21.2710281531511
-1.96630556863879,-23.712396330769
-1.78080504329551,-23.4148821888407
-1.59530451795222,-23.5513255260574
-1.40980399260894,-24.2380607511475
-1.22430346726566,-23.0752795314066
-1.03880294192237,-23.790668783782
-0.853302416579086,-25.4938093938503
-0.667801891235803,-23.8303166023517
-0.482301365892517,-20.6849836366547
-0.296800840549231,-26.6436021040357
-0.111300315205948,-23.2968211711984
0.074200210137291,-23.2096831179327
0.259700735480569,-22.1851839358066
0.445201260823856,-25.4793747527924
0.630701786167142,-24.2900103436771
0.816202311510428,-22.0609536689206
1.00170283685371,0
1.18720336219699,-24.3134817491423
1.37270388754028,-22.7395336875702
1.55820441288357,-22.9642635819356
1.74370493822685,-21.2943115479023
1.92920546357013,-27.5281612778928
2.11470598891342,-22.397833210723
2.3002065142567,-24.0517102819324
2.48570703959998,-20.7390753037294
2.67120756494327,-23.9917246351228
2.85670809028656,-23.3125655317065
3.04220861562984,-24.1439862515108
3.22770914097312,-23.665766842744
3.41320966631641,-24.85559303716
3.5987101916597,-21.9288267469317
3.78421071700298,-22.2158006978031
3.96971124234626,-21.7115888443064
4.15521176768955,-21.1613324840117
4.34071229303283,-22.6908838686923
4.52621281837612,-23.0088128951976
4.7117133437194,-25.5734346133636
4.89721386906269,-23.2085731684072
5.08271439440597,-21.6164227718796
5.26821491974926,-22.15280980846
5.45371544509254,-23.490160265863
5.63921597043582,-22.5753247502018
5.82471649577911,-22.2295711115484
6.0102170211224,-24.5418039616481
6.19571754646568,-25.4034898742313
6.38121807180896,-23.4532891574279
6.56671859715225,-22.5706967839263
6.75221912249553,-21.5902206260217
6.93771964783882,-22.2380188075254
7.1232201731821,-22.0216490327961
7.30872069852539,-22.7222619510861
7.49422122386867,-24.5625053003844
7.67972174921195,-23.1662331699913
7.86522227455524,-24.2414877821099
8.05072279989853,-22.5550988181201
8.23622332524181,-22.1439340692138
8.42172385058509,-21.1695887768239
8.60722437592838,-23.8614917457594
8.79272490127166,-25.1385094500112
8.97822542661495,-23.0127843371112
9.16372595195824,-23.0684312262308
9.34922647730152,-23.315943457867
9.53472700264481,-24.21237283104
9.72022752798809,-24.8490880241406
9.90572805333137,-22.9211085450383
10.0912285786747,-23.2168563353168
10.2767291040179,-23.5815574678119
10.4622296293612,-25.8408851013662
10.6477301547045,-21.9009714759423
10.8332306800478,-21.2593699254352
11.0187312053911,-26.1745437625219
11.2042317307344,-22.9537379455201
11.3897322560777,-27.2801081318754
11.5752327814209,-21.7533183940609
11.7607333067642,-22.1038205952139
11.9462338321075,-22.2820607165741
12.1317343574508,-23.2561559358336
12.3172348827941,-23.6601312128355
12.5027354081374,-22.6208931840701
12.6882359334806,-23.5502768485097
12.8737364588239,-24.180175931133
13.0592369841672,-22.5648188160187
13.2447375095105,-24.7717560201629
13.4302380348538,-21.683343051604
13.6157385601971,-20.3063490720214
13.8012390855404,-25.7629788873046
13.9867396108836,-19.3712596124856
14.1722401362269,-21.1581140615732
14.3577406615702,-21.2847572093682
14.5432411869135,-21.1424896508162
14.7287417122568,-21.5054497950394
14.9142422376001,-20.8245282888063
15.0997427629433,-22.6201667072224
15.2852432882866,-24.6374625732207
15.4707438136299,-23.060685371698
15.6562443389732,-24.1239096263384
15.8417448643165,-20.2140101607076
16.0272453896598,-21.8752060497591
16.2127459150031,-20.2131243828756
16.3982464403463,-22.8058927559495
16.5837469656896,-22.3124794437723
16.7692474910329,-23.396320525056
16.9547480163762,-19.8552099896236
17.1402485417195,-26.1488658386933
17.3257490670628,-20.4660873499413
17.511249592406,-21.4939143876312
17.6967501177493,-24.3471069543628
17.8822506430926,-23.1637054721747
18.0677511684359,-23.539801508032
18.2532516937792,-22.367658829812
18.4387522191225,-24.8107395105855
18.6242527444658,-23.4888826371935
18.809753269809,-24.7528753271907
18.9952537951523,-23.4705813549429
19.1807543204956,-20.605440086363
19.3662548458389,-22.6881767731534
19.5517553711822,-21.3357876531088
19.7372558965255,-21.9419189746223
19.9227564218687,-23.7848245472158
20.108256947212,-22.741575692242
20.2937574725553,-22.0076779762153
20.4792579978986,-24.5267243653009
20.6647585232419,-22.1727718273826
20.8502590485852,-20.8710811135098
21.0357595739285,-21.0873546916385
21.2212600992717,-22.0268801004055
21.406760624615,-23.2053148429816
21.5922611499583,-21.963444723689
21.7777616753016,-24.5707410638842
21.9632622006449,-18.8959695562448
22.1487627259882,-21.8663549727038
22.3342632513314,-23.4147211410553
22.5197637766747,-23.586403901984
22.705264302018,-19.6638295131978
22.8907648273613,-17.9450094173408
23.0762653527046,-24.1705973347597
23.2617658780479,-21.646898132172
23.4472664033912,-22.0605649293586
23.6327669287344,-20.6750031556363
23.8182674540777,-20.6859754475827
24.003767979421,-20.3156867017535
24.1892685047643,-20.9717286126785
24.3747690301076,-21.7254791698874
24.5602695554509,-18.51492498644
24.7457700807942,-22.7357112685055
24.9312706061374,-22.7805081129479
25.1167711314807,-20.084474550267
25.302271656824,-20.1906424890068
25.4877721821673,-22.1072771233565
25.6732727075106,-21.78465915896
25.8587732328539,-22.2198834341758
26.0442737581971,-20.6438432709025
26.2297742835404,-21.9832012839763
26.4152748088837,-21.8801947088813
26.600775334227,-20.67050290972
26.7862758595703,-20.9875516684533
26.9717763849136,-20.7337978561798
27.1572769102568,-18.9462721557474
27.3427774356001,-22.5423668006974
27.5282779609434,-21.2061709629149
27.7137784862867,-19.7760430255914
27.89927901163,-22.5613362431198
28.0847795369733,-21.2615275233666
28.2702800623166,-22.8440234786353
28.4557805876598,-22.1836934729533
28.6412811130031,-21.5831024243061
28.8267816383464,-23.9240339818848
29.0122821636897,-23.5121324684688
29.197782689033,-20.0781778288563
29.3832832143763,-20.4856482803504
29.5687837397195,-23.4348743150036
29.7542842650628,-21.4192785116292
29.9397847904061,-21.5519709365084
30.1252853157494,-21.0533439028954
30.3107858410927,-22.0161536575264
30.496286366436,-23.6892549338241
30.6817868917793,-20.1038288981625
30.8672874171225,-23.6987395321463
31.0527879424658,-21.5893553971433
31.2382884678091,-20.7647640283921
31.4237889931524,-21.5893763583672
31.6092895184957,-20.8887853392756
31.794790043839,-21.1630825582435
31.9802905691823,-24.1729447117775
32.1657910945255,-19.3021233608351
32.3512916198688,-22.0502754177559
32.5367921452121,-22.2611049169254
32.7222926705554,-19.6292608216134
32.9077931958987,-19.551934580933
33.093293721242,-20.6602089973155
33.2787942465852,-21.4301442495881
33.4642947719285,-22.0196146701084
33.6497952972718,-19.1320977129905
33.8352958226151,-19.9027841318427
34.0207963479584,-20.9784482441616
34.2062968733017,-20.488499486179
34.391797398645,-21.191664928286
34.5772979239882,-18.3168976370518
34.7627984493315,-20.0932824994248
34.9482989746748,-21.4695556159336
35.1337995000181,-19.6123854782849
35.3193000253614,-23.283964704313
35.5048005507047,-21.872635860506
35.6903010760479,-23.8441484880129
35.8758016013912,-23.9704646294721
36.0613021267345,-20.6175207683638
36.2468026520778,-21.5185841394412
36.4323031774211,-19.0144709960812
36.6178037027644,-22.175949245111
36.8033042281076,-19.0323973347448
36.9888047534509,-22.3108208075783
37.1743052787942,-19.8364447684283
37.3598058041375,-19.7744052783647
37.5453063294808,-21.461355604176
37.7308068548241,-23.5038044891501
37.9163073801674,-21.6485016080712
38.1018079055106,-19.2948131691562
38.2873084308539,-19.9785498511212
38.4728089561972,-20.5504584136822
38.6583094815405,-19.8552244460956
38.8438100068838,-21.4002558919825
39.0293105322271,-19.9366443259101
39.2148110575704,-22.002410540936
39.4003115829136,-22.6406958008325
39.5858121082569,-17.5391864755841
39.7713126336002,-20.4323159177069
39.9568131589435,-19.4055603479173
40.1423136842868,-19.0636659261621
40.3278142096301,-22.8557645624795
40.5133147349733,-21.057195605856
40.6988152603166,-21.1289827077701
40.8843157856599,-20.88742937335
41.0698163110032,-23.4000326205319
41.2553168363465,-20.9384761020652
41.4408173616898,-18.5137234410577
41.6263178870331,-22.7578541297998
41.8118184123763,-17.8227964945345
41.9973189377196,-18.2377793978879
42.1828194630629,-20.510706244299
42.3683199884062,-19.8885350608161
42.5538205137495,-19.9252753968703
42.7393210390928,-20.5952626109602
42.924821564436,-20.3714321991963
43.1103220897793,-20.1467480376161
43.2958226151226,-16.5515633871911
43.4813231404659,-16.9488971474618
43.6668236658092,-25.5774622231708
43.8523241911525,-20.4824303625178
44.0378247164957,-17.9890373817118
44.223325241839,-20.4041925976297
44.4088257671823,-20.786816726242
44.5943262925256,-19.1188484441887
44.7798268178689,-19.7808182593305
44.9653273432122,-21.33122549699
45.1508278685555,-20.3658243351816
45.3363283938987,-19.1444933490085
45.521828919242,-19.4444296374
45.7073294445853,-22.7118309654477
45.8928299699286,-20.5788725823417
46.0783304952719,-21.5200085022187
46.2638310206152,-24.1599179838424
46.4493315459585,-23.5492773232231
46.6348320713017,-19.2185637591623
46.820332596645,-23.1116491728079
47.0058331219883,-19.1671413023093
47.1913336473316,-19.2586757200976
47.3768341726749,-20.7494362829845
47.5623346980182,-16.9378790434947
47.7478352233614,-21.9747579963516
47.9333357487047,-20.3707888958767
48.118836274048,-20.1431107308646
48.3043367993913,-23.0562317451628
48.4898373247346,-22.9400123249941
48.6753378500779,-17.6040498907345
48.8608383754212,-20.7644733679308
49.0463389007644,-21.7784348003461
49.2318394261077,-19.7153923742575
49.417339951451,-23.6190099024224
49.6028404767943,-19.1663827359244
49.7883410021376,-17.2966045836776
49.9738415274809,-18.6981899161334
50.1593420528241,-20.9171745524539
50.3448425781674,-19.4066647136746
50.5303431035107,-17.4707531624222
50.715843628854,-21.7962343668769
50.9013441541973,-19.17383299881
51.0868446795406,-30.6267463328972
51.2723452048839,-26.9236960600626
51.4578457302271,-27.7370316797894
51.6433462555704,-27.7779714914878
51.8288467809137,-25.8004043955271
52.014347306257,-29.445804981225
52.1998478316003,-27.2887846854155
52.3853483569436,-28.1641875119804
52.5708488822868,-26.7996081538632
52.7563494076301,-27.2671779858009
52.9418499329734,-26.467839482865
53.1273504583167,-28.551268187455
53.31285098366,-29.1297629271703
53.4983515090033,-29.0148379074987
53.6838520343466,-26.6023237686573
53.8693525596898,-25.3525356827385
54.0548530850331,-27.5488357974553
54.2403536103764,-26.8544585471994
54.4258541357197,-28.3006053849971
54.611354661063,-27.0329382188813
54.7968551864063,-26.7831967149442
54.9823557117495,-27.8886645094699
55.1678562370928,-26.3075286923418
55.3533567624361,-27.7444866938608
55.5388572877794,-26.0154662666224
55.7243578131227,-27.6592082327362
55.909858338466,-25.9348525379036
56.0953588638093,-30.37651938801
56.2808593891525,-26.9508730341524
56.4663599144958,-24.1386474631533
56.6518604398391,-26.4086186255591
56.8373609651824,-28.5444329904368
57.0228614905257,-23.6123339947721
57.208362015869,-27.1876371518615
57.3938625412123,-25.4598648635233
57.5793630665555,-24.7078291541469
57.7648635918988,-24.4823136341601
57.9503641172421,-25.0301924089081
58.1358646425854,-25.1689679133309
58.3213651679287,-24.8599141118451
58.5068656932719,-26.8431687727197
58.6923662186152,-27.4002863566799
58.8778667439585,-27.3017308403774
59.0633672693018,-26.8068219879531
59.2488677946451,-25.7452597477175
59.4343683199884,-23.0233409402453
59.6198688453317,-25.2940861471722
59.805369370675,-27.7326741203594
59.9908698960182,-28.2065661581505
60.1763704213615,-27.5586152911499
60.3618709467048,-27.4146447721463
60.5473714720481,-25.2442138782183
60.7328719973914,-29.624222366209
60.9183725227347,-28.4743411758561
61.1038730480779,-29.0329768067726
61.2893735734212,-29.1329815743154
61.4748740987645,-28.2909856991606
61.6603746241078,-29.4387438239813
61.8458751494511,-29.4857678489971
62.0313756747944,-27.4357218150581
62.2168762001376,-29.1957487154939
62.4023767254809,-26.7298021185045
62.5878772508242,-28.6301006501032
62.7733777761675,-28.9696326704192
62.9588783015108,-26.7274795240684
63.1443788268541,-30.5491437503469
63.3298793521974,-26.0224791830458
63.5153798775407,-29.7598716869237
63.7008804028839,-30.5021095351795
63.8863809282272,-27.9780774404534
64.0718814535705,-29.2442238880353
64.2573819789138,-29.6346130717013
64.4428825042571,-27.4793890839039
64.6283830296003,-27.6796246208775
64.8138835549436,-28.9081022283756
64.9993840802869,-26.0688525326248
65.1848846056302,-26.9090889492211
65.3703851309735,-26.1563695052061
65.5558856563168,-27.6259715564714
65.7413861816601,-28.7481292363443
65.9268867070033,-28.5466156936768
66.1123872323466,-27.7527302682836
66.2978877576899,-25.0291576248871
66.4833882830332,-24.5093269688131
66.6688888083765,-30.6167117466371
66.8543893337198,-30.5795318906175
67.0398898590631,-26.2030080849394
67.2253903844063,-26.6976067094048
67.4108909097496,-28.671485440312
67.5963914350929,-24.8107150288899
67.7818919604362,-26.0803842229532
67.9673924857795,-27.7710287409241
68.1528930111228,-26.1110676499
68.338393536466,-27.9079196643781
68.5238940618093,-26.2874130663933
68.7093945871526,-27.0750666256554
68.8948951124959,-24.4194498845179
69.0803956378392,-25.5490663844869
69.2658961631825,-27.1222430175579
69.4513966885258,-24.0039866942788
69.636897213869,-26.3786785975214
69.8223977392123,-24.3273538163789
70.0078982645556,-23.9284837573441
70.1933987898989,-24.2834530850124
70.3788993152422,-26.1947498117162
70.5643998405855,-25.7001288368266
70.7499003659287,-23.8704559750672
70.935400891272,-27.4051901129409
71.1209014166153,-26.8109195802595
71.3064019419586,-27.4174475594135
71.4919024673019,-27.1164287104231
71.6774029926452,-28.3408781668189
71.8629035179885,-26.6981270463891
72.0484040433317,-26.4661753256889
72.233904568675,-29.7513763848869
72.4194050940183,-26.1551252089928
72.6049056193616,-25.9226715231868
72.7904061447049,-23.2757098215006
72.9759066700482,-25.4381418281586
73.1614071953914,-28.0054051710969
73.3469077207347,-26.2438135603672
73.532408246078,-26.3307005762312
73.7179087714213,-27.6311502864084
73.9034092967646,-27.0813549783953
74.0889098221079,-27.4519935540814
74.2744103474511,-28.938507996321
74.4599108727944,-27.205360078901
74.6454113981377,-25.9811377446137
74.830911923481,-25.0336374646142
75.0164124488243,-28.5251253460367
75.2019129741676,-25.96063301522
75.3874134995109,-28.7576642143517
75.5729140248542,-27.415257133989
75.7584145501974,-25.7308886208243
75.9439150755407,-28.5966857898079
76.129415600884,-27.8302052856376
76.3149161262273,-26.7539644445197
76.5004166515706,-30.4909339188767
76.6859171769138,-29.558546829942
76.8714177022571,-29.1302664526997
77.0569182276004,-30.8052925047158
77.2424187529437,-32.1996256613527
77.427919278287,-29.3892424192509
77.6134198036303,-30.3026851280362
77.7989203289736,-30.7019594478099
77.9844208543169,-28.5980677507135
78.1699213796601,-27.154579773882
78.3554219050034,-29.4019426940365
78.5409224303467,-28.8922741973363
78.72642295569,-30.6216593661448
78.9119234810333,-29.1890112018971
79.0974240063766,-31.7330839739416
79.2829245317198,-28.0717282476065
79.4684250570631,-30.3403009560098
79.6539255824064,-28.8702570768769
79.8394261077497,-27.0582865040469
80.024926633093,-29.6015324626365
80.2104271584362,-28.157739009688
80.3959276837795,-32.324815999257
80.5814282091228,-29.7593764455339
80.7669287344661,-30.9224686421786
80.9524292598094,-31.1992888196743
81.1379297851527,-27.8947670198766
81.323430310496,-29.798547206316
81.5089308358393,-31.9210520810247
81.6944313611826,-32.4098689663164
81.8799318865258,-27.9377065300795
82.0654324118691,-29.3570463351109
82.2509329372124,-31.9130635297294
82.4364334625557,-29.5564485075865
82.621933987899,-28.9572142899801
82.8074345132422,-29.0740537992645
82.9929350385855,-32.2933069015006
83.1784355639288,-31.5169157811901
83.3639360892721,-30.9333239337608
83.5494366146154,-27.5854845443278
83.7349371399587,-28.4602681492768
83.920437665302,-28.8804754631055
84.1059381906452,-29.5785154298182
84.2914387159885,-24.7943145417918
84.4769392413318,-30.6022744334016
84.6624397666751,-30.6119154857463
84.8479402920184,-29.8006243013857
85.0334408173617,-31.9562628144748
85.218941342705,-29.9979634132112
85.4044418680482,-28.7625800091215
85.5899423933915,-32.417011110216
85.7754429187348,-32.4929304584723
85.9609434440781,-29.9055600800408
86.1464439694214,-30.4839642779152
86.3319444947647,-27.8220858178119
86.5174450201079,-30.0706654253263
86.7029455454512,-31.2972990870404
86.8884460707945,-30.382343979601
87.0739465961378,-33.618031702293
87.2594471214811,-30.3983438041489
87.4449476468244,-34.0469338818471
87.6304481721677,-30.2798400482374
87.8159486975109,-31.0049972740919
88.0014492228542,-28.0923560749176
88.1869497481975,-32.0596547469965
88.3724502735408,-31.1755082199904
88.5579507988841,-27.6935755358442
88.7434513242274,-32.569888870826
88.9289518495707,-32.8989977544365
89.1144523749139,-31.6172871475562
89.2999529002572,-29.849815161933
89.4854534256005,-31.4566355161352
89.6709539509438,-31.1293493493482
89.8564544762871,-33.4313608208356
90.0419550016303,-30.9986722076641
90.2274555269736,-31.2076921563812
90.4129560523169,-32.9641639866718
90.5984565776602,-31.6531809246191
90.7839571030035,-30.6155305495329
90.9694576283468,-32.9125488936991
91.1549581536901,-30.4457046265046
91.3404586790333,-32.4696140391525
91.5259592043766,-36.4029322154047
91.7114597297199,-32.3835427320987
91.8969602550632,-32.8033043342968
92.0824607804065,-33.6772265147758
92.2679613057498,-34.2766403553077
92.4534618310931,-31.1831330141306
92.6389623564363,-32.456944754107
92.8244628817796,-34.2517339128289
93.0099634071229,-32.3684797754805
93.1954639324662,-33.7968298043439
93.3809644578095,-32.0952511658808
93.5664649831528,-32.9721063041123
93.751965508496,-31.7357919043228
93.9374660338393,-31.1283506510974
94.1229665591826,-33.8133162313507
94.3084670845259,-31.1387624999006
94.4939676098692,-29.8553704974076
94.6794681352125,-31.8481214041952
94.8649686605558,-32.2504945428588
95.050469185899,-36.0710454919595
95.2359697112423,-35.3226730917205
95.4214702365856,-33.9860434023478
95.6069707619289,-33.7066346483588
95.7924712872722,-34.9087023956046
95.9779718126155,-34.1236732990272
96.1634723379587,-33.3711227776792
96.348972863302,-36.5939381291551
96.5344733886453,-36.5022134401691
96.7199739139886,-33.3114681424939
96.9054744393319,-36.3392890593118
97.0909749646752,-36.7090092757217
97.2764754900185,-35.3512798545483
97.4619760153618,-34.1893067081245
97.647476540705,-33.4679848332297
97.8329770660483,-35.4751068314959
98.0184775913916,-33.735650885194
98.2039781167349,-37.6966654159613
98.3894786420782,-36.1489497982472
98.5749791674214,-34.9186383747735
98.7604796927647,-35.2638700333548
98.945980218108,-37.6248117676117
99.1314807434513,-35.1948198896414
99.3169812687946,-37.298684261279
99.5024817941379,-36.0056481312386
99.6879823194812,-37.825705959567
99.8734828448244,-35.8917182849936
100.058983370168,-36.8399541160595
100.244483895511,-37.4794057774975
100.429984420854,-37.0045438370736
100.615484946198,-38.2084470143753
100.800985471541,-39.9288163913497
100.986485996884,-37.599851490482
101.171986522227,-37.6867768442146
101.357487047571,-38.3800014321796
101.542987572914,-38.2878603005812
101.728488098257,-36.7346220041794
101.913988623601,-37.0102797777039
102.099489148944,-37.4502956081684
102.284989674287,-36.3289795751854
102.47049019963,-36.8929341651556
102.655990724974,-40.0926340131395
102.841491250317,-36.3553656847955
103.02699177566,-35.0049490561231
103.212492301004,-37.0821753321567
103.397992826347,-37.6020251024054
103.58349335169,-39.7664243712583
103.768993877033,-38.0209729668359
103.954494402377,-39.5353477370317
104.13999492772,-36.874760831175
104.325495453063,-39.1772924776018
104.510995978407,-38.8714049371128
104.69649650375,-39.2447438852484
104.881997029093,-39.527321476711
105.067497554436,-38.6986565866495
105.25299807978,-35.3815942164618
105.438498605123,-36.0411870938463
105.623999130466,-36.5032552304718
105.80949965581,-36.6533957869907
105.995000181153,-34.8126829907954
106.180500706496,-35.765568567785
106.366001231839,-35.7729166728616
106.551501757183,-38.6557424088914
106.737002282526,-38.5939481968494
106.922502807869,-38.3224328417808
107.108003333213,-35.6532906145659
107.293503858556,-39.5123069789767
107.479004383899,-38.931751650225
107.664504909242,-41.5564448161857
107.850005434586,-36.2257911740255
108.035505959929,-37.2217499751213
108.221006485272,-40.2008453331422
108.406507010616,-38.5709585394447
108.592007535959,-40.1494758780036
108.777508061302,-38.309613241423
108.963008586645,-38.4557276811897
109.148509111989,-37.6001160618669
109.334009637332,-42.1065130982549
109.519510162675,-43.0658788356766
109.705010688019,-41.4659401934811
109.890511213362,-41.1909533469748
110.076011738705,-43.1332762656165
110.261512264048,-41.7737095633541
110.447012789392,-41.8405211988586
110.632513314735,-44.8040152289462
110.818013840078,-39.2528214654617
111.003514365422,-42.2862050728527
111.189014890765,-40.6497646370529
111.374515416108,-39.921822633902
111.560015941451,-41.5876239734156
111.745516466795,-41.6498315477788
111.931016992138,-43.5199308211624
112.116517517481,-42.3620628427963
112.302018042825,-39.9497127035487
112.487518568168,-41.9192471866677
112.673019093511,-41.2224374411552
112.858519618854,-42.7094754655158
113.044020144198,-41.9217254064903
113.229520669541,-44.7862497218633
113.415021194884,-43.0588802399449
113.600521720228,-46.5149120371974
113.786022245571,-42.3638684049221
113.971522770914,-43.5892612030738
114.157023296257,-46.2209950979656
114.342523821601,-46.4096312767754
114.528024346944,-46.828626133145
114.713524872287,-45.799043223909
114.89902539763,-47.6267696874768
115.084525922974,-47.1167250746763
115.270026448317,-47.4487559261256
115.45552697366,-51.5249001360416
115.641027499004,-53.080486125352
115.826528024347,-51.7862777436523
116.01202854969,-55.5104367879962
116.197529075033,-53.983990193064
116.383029600377,-55.6240274833549
116.56853012572,-56.2561574101291
116.754030651063,-56.0431734459544
116.939531176407,-59.1040174882429
117.12503170175,-58.8505278759668
117.310532227093,-61.4432895016099
117.496032752436,-61.0264638764486
117.68153327778,-62.8779246672908
117.867033803123,-64.2630464460559
118.052534328466,-62.1390817269112
118.23803485381,-63.8235782215559
118.423535379153,-64.6505630762894
118.609035904496,-65.0192898719673
118.794536429839,-67.0603849597683
118.980036955183,-66.302947132702
119.165537480526,-66.2521453289761
119.351038005869,-65.3082061366051
119.536538531213,-64.5500512572674
119.722039056556,-65.689158338823
119.907539581899,-66.1301800240622
120.093040107242,-331.72563144686
120.278540632586,-328.445533408523
120.464041157929,-332.197992362091
120.649541683272,-331.0328722587
120.835042208616,-332.098743581002
121.020542733959,-331.849410530347
121.206043259302,-333.601698201109
121.391543784645,-330.07469632871
121.577044309989,-331.658635657177
121.762544835332,-328.199200989439
121.948045360675,-328.941770403111
122.133545886019,-331.131320055648
122.319046411362,-331.902836259152
122.504546936705,-333.486107538616
122.690047462048,-330.954246001804
122.875547987392,-329.910589501757
123.061048512735,-330.432485806665
123.246549038078,-329.84907457242
123.432049563422,-331.05402304785
123.617550088765,-330.759879265894
123.803050614108,-332.424249836081
123.988551139451,-329.065014390098
124.174051664795,-331.347083023724
124.359552190138,-328.521864525356
124.545052715481,-330.741192904831
124.730553240825,-333.188328301903
124.916053766168,-330.400481276786
125.101554291511,-330.957455309616
125.287054816854,-330.566368510365
125.472555342198,-334.947678889725
125.658055867541,-330.90916102794
125.843556392884,-330.441606424933
126.029056918228,-330.728924431929
126.214557443571,-329.559933279598
126.400057968914,-328.646282513167
126.585558494257,-332.983288240028
126.771059019601,-333.65612667963
126.956559544944,-328.943814815341
127.142060070287,-329.642486330917
127.327560595631,-331.626137586495
127.513061120974,-330.787146925416
127.698561646317,-331.282485668952
127.88406217166,-330.200843168341
128.069562697004,-330.008640785509
128.255063222347,-330.728615995097
128.44056374769,-332.11126228025
128.626064273034,-332.164591106223
128.811564798377,-329.345785288884
128.99706532372,-330.623193489256
129.182565849063,-331.347083023724
129.368066374407,-333.199805862376
129.55356689975,-329.035152892375
129.739067425093,-332.669631553721
129.924567950437,-332.623925627509
130.11006847578,-331.589883227904
130.295569001123,-330.664324787751
130.481069526466,-330.559540212767
130.66657005181,-330.437061746492
130.852070577153,-329.230104551813
131.037571102496,-330.618076182442
131.22307162784,-331.008954635717
131.408572153183,-332.348297117419
131.594072678526,-331.369679713984
131.779573203869,-331.970864032978
131.965073729213,-331.814419060138
132.150574254556,-331.273210543012
132.336074779899,-331.495900884164
132.521575305243,-331.131838250662
132.707075830586,-329.634327859881
132.892576355929,-331.706901501856
133.078076881272,-330.393623148082
133.263577406616,-331.462904152124
133.449077931959,-329.185151612508
133.634578457302,-331.317135838761
133.820078982646,-330.103344945222
134.005579507989,-330.062035732047
134.191080033332,-331.526416043275
134.376580558675,-329.692247520107
134.562081084019,-333.344407199481
134.747581609362,-331.2096409176
134.933082134705,-329.619251083555
135.118582660049,-332.673249770059
135.304083185392,-331.935698709619
135.489583710735,-331.607547743936
135.675084236078,-329.765843202545
135.860584761422,-328.448634013905
136.046085286765,-328.746215757028
136.231585812108,-330.947956141591
136.417086337452,-329.704777418194
136.602586862795,-332.728376658577
136.788087388138,-330.308798000828
136.973587913481,-329.499787534874
137.159088438825,-332.491765249139
137.344588964168,-331.112379691214
137.530089489511,-332.229524269045
137.715590014855,-329.266542615601
137.901090540198,-329.586644631434
138.086591065541,-330.010078219304
138.272091590884,-332.060515100479
138.457592116228,-332.990551125011
138.643092641571,-330.606628062993
138.828593166914,-331.266049009924
139.014093692258,-328.556609387018
139.199594217601,-331.507370847608
139.385094742944,-328.923413872062
139.570595268287,-330.761704742541
139.756095793631,-333.647586573605
139.941596318974,-330.763258944312
140.127096844317,-330.526405143423
140.31259736966,-329.735762752125
140.498097895004,-332.808727915821
140.683598420347,-330.543993986126
140.86909894569,-329.043278973342
141.054599471034,-329.020663018275
141.240099996377,-330.654724767773
141.42560052172,-329.347692426452
141.611101047063,-331.421510220494
141.796601572407,-329.537420096866
141.98210209775,-331.374553173311
142.167602623093,-332.324626438029
142.353103148437,-328.684833869656
142.53860367378,-330.097865140529
142.724104199123,-330.886872815762
142.909604724467,-330.340695657673
143.09510524981,-329.293609120941
143.280605775153,-330.709689105866
143.466106300496,-331.588943135509
143.65160682584,-332.140673994737
143.837107351183,-332.041017358616
144.022607876526,-332.903933523664
144.208108401869,-329.908801545858
144.393608927213,-328.667122008174
144.579109452556,-330.555389107961
144.764609977899,-329.704290144925
144.950110503243,-330.216131329428
145.135611028586,-333.630180561857
145.321111553929,-332.685271812122
145.506612079272,-333.000167176234
145.692112604616,-329.113542962028
145.877613129959,-335.654927773161
146.063113655302,-330.479592029891
146.248614180646,-329.787945341558
146.434114705989,-331.230503973224
146.619615231332,-331.32104402087
146.805115756675,-331.529261016726
146.990616282019,-329.859350901393
147.176116807362,-328.804590578251
147.361617332705,-333.770299359974
147.547117858049,-328.775836268886
147.732618383392,-329.775247054346
147.918118908735,-331.364075294008
148.103619434078,-330.356963224624
148.289119959422,-332.938544077494
148.474620484765,-330.607919158001
148.660121010108,-330.971340517345
148.845621535452,-332.085121211499
149.031122060795,-334.396354244387
149.216622586138,-331.071278369402
149.402123111481,-328.573300249517
149.587623636825,-331.184553065219
149.773124162168,-332.294126341711
149.958624687511,-330.181580357703
150.144125212855,-329.228569031981
150.329625738198,-328.933031714603
150.515126263541,-330.263384377526
150.700626788884,-331.489520274816
150.886127314228,-328.860854198855
151.071627839571,-328.935858206708
151.257128364914,-330.179106794511
151.442628890258,-331.073268105713
151.628129415601,-329.757651252608
151.813629940944,-331.202444416658
151.999130466287,-328.982603657631
152.184630991631,-329.94129891867
152.370131516974,-331.05764159647
152.555632042317,-330.130805645577
152.741132567661,-328.576240992236
152.926633093004,-328.547446098465
153.112133618347,-330.428518135492
153.29763414369,-329.2671797931
153.483134669034,-332.726540246408
153.668635194377,-329.217364244368
153.85413571972,-328.580184798455
154.039636245064,-328.656466956781
154.225136770407,-330.831823908175
154.41063729575,-329.188170237186
154.596137821093,-330.495034602287
154.781638346437,-331.624528933463
154.96713887178,-330.753543238895
155.152639397123,-330.158814068073
155.338139922467,-329.759990457174
155.52364044781,-329.289238672565
155.709140973153,-331.143108079909
155.894641498496,-330.646602210011
156.08014202384,-331.545111816548
156.265642549183,-329.850034977708
156.451143074526,-330.335161334034
156.63664359987,-330.35767013885
156.822144125213,-331.153283132297
157.007644650556,-328.028983409549
157.193145175899,-331.991442063321
157.378645701243,-330.108653057229
157.564146226586,-331.221271229654
157.749646751929,-330.298806632578
157.935147277273,-330.03648519223
158.120647802616,-331.74381215211
158.306148327959,-330.380695413854
158.491648853302,-328.887636433978
158.677149378646,-329.915630499879
158.862649903989,-332.36368283661
159.048150429332,-330.062781884079
159.233650954676,-330.97873560889
159.419151480019,-331.28836944648
159.604652005362,-330.244597538555
159.790152530705,-330.258425301147
159.975653056049,-332.295845453834
160.161153581392,-332.416913898003
160.346654106735,-330.2965518477
160.532154632079,-330.613959116809
160.717655157422,-331.141785823509
160.903155682765,-331.224854688909
161.088656208108,-332.463002979448
161.274156733452,-329.388615886819
161.459657258795,-331.973145159106
161.645157784138,-328.896905518279
161.830658309481,-330.897451467724
162.016158834825,-329.538149920546
162.201659360168,-327.56514936419
162.387159885511,-330.544409534035
162.572660410855,-333.928643997282
162.758160936198,-331.019318233185
162.943661461541,-328.514790158373
163.129161986884,-331.154903932288
163.314662512228,-329.446557369519
163.500163037571,-331.957802737229
163.685663562914,-332.389282332563
163.871164088258,-329.547746797198
164.056664613601,-331.522234086107
164.242165138944,-330.246688370213
164.427665664288,-329.082457965378
164.613166189631,-332.912881322589
164.798666714974,-330.999813383674
164.984167240317,-331.752569941216
165.169667765661,-333.186854359106
165.355168291004,-331.635014399829
165.540668816347,-332.416458287706
165.72616934169,-329.796199183996
165.911669867034,-330.943193451762
166.097170392377,-328.380685502283
166.28267091772,-328.502632634833
166.468171443064,-330.343479799531
166.653671968407,-330.953817366484
166.83917249375,-332.252054592801
167.024673019093,-329.087858139924
167.210173544437,-332.27837415013
167.39567406978,-327.367798101295
167.581174595123,-330.365281478211
167.766675120467,-331.893761211794
167.95217564581,-327.506690361955
168.137676171153,-330.592089351537
168.323176696496,-332.66007802407
168.50867722184,-329.768934505937
168.694177747183,-330.397203152719
168.879678272526,-333.272676542438
169.06517879787,-328.980181638978
169.250679323213,-331.228210937417
169.436179848556,-331.942272945158
169.621680373899,-330.445710643966
169.807180899243,-330.94142737276
169.992681424586,-328.468754642288
170.178181949929,-332.538801047873
170.363682475273,-330.882067396334
170.549183000616,-329.157689887883
170.734683525959,-329.464825947105
170.920184051302,-331.709398393764
171.105684576646,-329.362008643415
171.291185101989,-332.213637268251
171.476685627332,-330.934840023063
171.662186152676,-332.453984979035
171.847686678019,-331.107887386708
172.033187203362,-330.241625181294
172.218687728705,-331.613233320977
172.404188254049,-330.021644887125
172.589688779392,-331.797493836505
172.775189304735,-331.395134867606
172.960689830079,-329.447436005079
173.146190355422,-330.763309343758
173.331690880765,-330.19294870723
173.517191406108,-329.853784164957
173.702691931452,-331.228667149653
173.888192456795,-330.72314668825
174.073692982138,-331.059215070849
174.259193507482,-332.129414983017
174.444694032825,-332.362612072447
174.630194558168,-328.203966511559
174.815695083511,-331.40964364696
175.001195608855,-329.710582981739
175.186696134198,-329.973632211504
175.372196659541,-330.234781456979
175.557697184885,-333.292699090556
175.743197710228,-332.179255212563
175.928698235571,-332.340931567767
176.114198760914,-333.018328343877
176.299699286258,-333.800339494573
176.485199811601,-330.548094913044
176.670700336944,-329.992075255787
176.856200862288,-331.505846107722
177.041701387631,-328.008725003556
177.227201912974,-331.317607698073
177.412702438317,-330.736296683865
177.598202963661,-329.899872791029
177.783703489004,-330.297228132982
177.969204014347,-333.436272469388
178.154704539691,-329.01107315726
178.340205065034,-330.648087370423
178.525705590377,-334.046057408645
178.71120611572,-332.923892325864
178.896706641064,-330.222386500513
179.082207166407,-330.968757531092
179.26770769175,-329.274119073862
179.453208217094,-332.628714974195
179.638708742437,-329.608007535351
179.82420926778,-330.181757350787
180.009709793123,-331.67422135559
180.195210318467,-333.400890409107
180.38071084381,-328.688471691605
180.566211369153,-329.31961884978
180.751711894497,-329.400895566465
180.93721241984,-335.51237645334
181.122712945183,-329.319395447639
181.308213470526,-329.325999151109
181.49371399587,-329.814453258864
181.679214521213,-330.047784267238
181.864715046556,-331.399846453135
182.0502155719,-330.193500405298
182.235716097243,-333.350255240469
182.421216622586,-331.422731387521
182.606717147929,-330.708988625477
182.792217673273,-330.435457817221
182.977718198616,-330.727382466772
183.163218723959,-331.393877201259
183.348719249303,-328.884918860593
183.534219774646,-332.037941267749
183.719720299989,-330.334212860488
183.905220825332,-329.907237688039
184.090721350676,-330.370734109065
184.276221876019,-329.297766879525
184.461722401362,-330.846556708824
184.647222926706,-331.948494952474
184.832723452049,-330.301069685619
185.018223977392,-329.720215707344
185.203724502735,-329.692703072167
185.389225028079,-331.108328009385
185.574725553422,-330.896118961042
185.760226078765,-330.3355421021
185.945726604109,-332.624581798886
186.131227129452,-329.708548020182
186.316727654795,-330.637550881657
186.502228180138,-331.021268132679
186.687728705482,-330.05366942362
186.873229230825,-330.593004770735
187.058729756168,-334.453843892639
187.244230281512,-330.471117988531
187.429730806855,-332.986918164267
187.615231332198,-333.597796443925
187.800731857541,-332.335385068714
187.986232382885,-331.220300070006
188.171732908228,-332.85440271182
188.357233433571,-331.149217683116
188.542733958915,-331.717490694356
188.728234484258,-333.073553160692
188.913735009601,-331.827135459734
189.099235534944,-331.739282024865
189.284736060288,-330.743165269922
189.470236585631,-328.608898522475
189.655737110974,-329.860802895139
189.841237636318,-328.25023176049
190.026738161661,-331.036554061604
190.212238687004,-330.322118745072
190.397739212347,-331.32282363994
190.583239737691,-330.685907295842
190.768740263034,-328.429966985813
190.954240788377,-329.887363588428
191.139741313721,-330.684704919591
191.325241839064,-332.35687043604
191.510742364407,-330.831055496211
191.69624288975,-330.332576075536
191.881743415094,-332.07536691617
192.067243940437,-330.494587078217
192.25274446578,-330.351144853256
192.438244991123,-329.779956627155
192.623745516467,-331.266430805832
192.80924604181,-332.318673272539
192.994746567153,-330.489651390622
193.180247092497,-331.6436173075
193.36574761784,-330.102268456178
193.551248143183,-330.837010194994
193.736748668527,-331.978928737401
193.92224919387,-329.759454180278
194.107749719213,-333.332804911339
194.293250244556,-329.48551735727
194.4787507699,-330.564252074527
194.664251295243,-333.024366278049
194.849751820586,-329.109292257158
195.03525234593,-328.716980881732
195.220752871273,-330.349201377069
195.406253396616,-329.631212490309
195.591753921959,-329.1943216795
195.777254447303,-327.897032822445
195.962754972646,-331.451368736039
196.148255497989,-331.061443983317
196.333756023332,-330.742826810286
196.519256548676,-331.936105976831
196.704757074019,-331.140985575217
196.890257599362,-331.90318992944
197.075758124706,-329.87256297652
197.261258650049,-327.096251001329
197.446759175392,-332.104747424828
197.632259700735,-331.489281451127
197.817760226079,-330.177926458393
198.003260751422,-332.356982617703
198.188761276765,-332.538710801044
198.374261802109,-329.948321715054
198.559762327452,-329.752296991729
198.745262852795,-330.033725197625
198.930763378138,-328.344101857642
199.116263903482,-332.15842782644
199.301764428825,-330.262875484963
199.487264954168,-329.962763037163
199.672765479512,-333.422486471117
199.858266004855,-334.369290644106
200.043766530198,-331.528072574783
200.229267055541,-333.317733137428
200.414767580885,-332.480205103455
200.600268106228,-330.665540532687
200.785768631571,-330.37712946722
200.971269156915,-332.483210453161
201.156769682258,-331.028336351445
201.342270207601,-331.272544109539
201.527770732944,-333.131039183124
201.713271258288,-335.061499584755
201.898771783631,-331.255328804343
202.084272308974,-327.942741183576
202.269772834318,-331.201774521214
202.455273359661,-332.813024624671
202.640773885004,-331.709606784589
202.826274410347,-330.64907145067
203.011774935691,-331.519194927249
203.197275461034,-330.368568928059
203.382775986377,-330.920627719934
203.568276511721,-330.082962062754
203.753777037064,-331.120853074527
203.939277562407,-330.391196822194
204.12477808775,-330.844893215699
204.310278613094,-331.57599059873
204.495779138437,-331.150916967034
204.68127966378,-329.785811511801
204.866780189124,-331.817638019003
205.052280714467,-328.292168989654
205.23778123981,-332.550409616868
205.423281765153,-330.39633652918
205.608782290497,-332.354178945078
205.79428281584,-332.93861722511
205.979783341183,-328.970583000538
206.165283866527,-330.747306282648
206.35078439187,-329.07027448572
206.536284917213,-329.277680215539
206.721785442556,-331.007525813956
206.9072859679,-333.457033868507
207.092786493243,-328.394048532397
207.278287018586,-333.607361047682
207.46378754393,-330.275639068241
207.649288069273,-330.773569603355
207.834788594616,-332.055004520846
208.020289119959,-332.670535825242
208.205789645303,-331.941862709635
208.391290170646,-330.605119538073
208.576790695989,-330.180270461364
208.762291221333,-329.68132858166
208.947791746676,-330.053952029298
209.133292272019,-331.416391840622
209.318792797362,-331.843276602567
209.504293322706,-333.073834323279
209.689793848049,-333.157464261188
209.875294373392,-330.552870728754
210.060794898736,-332.602427559671
210.246295424079,-327.644728044405
210.431795949422,-331.665841426441
210.617296474765,-330.831361426006
210.802797000109,-330.018843786976
210.988297525452,-330.061541812719
211.173798050795,-328.877456355171
211.359298576139,-328.124987452162
211.544799101482,-331.424405396515
211.730299626825,-332.76248148229
211.915800152168,-330.774777356749
212.101300677512,-333.151263808183
212.286801202855,-331.950844174203
212.472301728198,-331.171787334873
212.657802253542,-328.927970267878
212.843302778885,-331.097412558078
213.028803304228,-331.420605873653
213.214303829571,-329.649517300479
213.399804354915,-333.300064245389
213.585304880258,-330.095606838005
213.770805405601,-329.884228022752
213.956305930945,-332.834697391135
214.141806456288,-331.174296396207
214.327306981631,-329.30319180647
214.512807506974,-328.584892736219
214.698308032318,-334.541907805458
214.883808557661,-333.055151838588
215.069309083004,-331.929108202255
215.254809608348,-333.59065541893
215.440310133691,-330.707846988634
215.625810659034,-331.40323380048
215.811311184377,-332.069532309286
215.996811709721,-330.207642661636
216.182312235064,-332.796111468441
216.367812760407,-331.124399093939
216.553313285751,-330.273381901582
216.738813811094,-330.419145846036
216.924314336437,-331.813577572038
217.10981486178,-328.976966051629
217.295315387124,-328.505727949706
217.480815912467,-330.949091700447
217.66631643781,-330.037480247362
217.851816963154,-329.493980992282
218.037317488497,-331.51124707632
218.22281801384,-331.85624034724
218.408318539183,-331.923498418842
218.593819064527,-328.652216427742
218.77931958987,-333.604089526007
218.964820115213,-329.234502553981
219.150320640556,-329.956174693595
219.3358211659,-330.638419293165
219.521321691243,-330.525200133029
219.706822216586,-331.293597023465
219.89232274193,-334.146767691127
220.077823267273,-332.319040762366
220.263323792616,-330.074791676686
220.448824317959,-326.033156730226
220.634324843303,-329.291073110871
220.819825368646,-332.113533645074
221.005325893989,-332.800706323488
221.190826419333,-330.000233981907
221.376326944676,-330.213349740053
221.561827470019,-333.226666843515
221.747327995362,-330.973810310349
221.932828520706,-329.274647357833
222.118329046049,-331.004078404601
222.303829571392,-331.661608044618
222.489330096736,-329.452297657762
222.674830622079,-331.517874091262
222.860331147422,-334.532079913369
223.045831672765,-330.530592508605
223.231332198109,-329.209866263782
223.416832723452,-330.61387214933
223.602333248795,-328.950347309471
223.787833774139,-332.840765123221
223.973334299482,-331.056515964406
224.158834824825,-329.48021425792
224.344335350168,-332.456893311186
224.529835875512,-332.199251272507
224.715336400855,-330.814129752558
224.900836926198,-329.940743172494
225.086337451542,-330.017272533406
225.271837976885,-331.227000010861
225.457338502228,-330.410978260532
225.642839027571,-330.862617890657
225.828339552915,-331.763099213636
226.013840078258,-331.294642059121
226.199340603601,-331.447659963559
226.384841128945,-334.890071004667
226.570341654288,-331.377954420432
226.755842179631,-330.371506069362
226.941342704974,-329.211430181603
227.126843230318,-331.717256018517
227.312343755661,-329.239662030065
227.497844281004,-333.637056217852
227.683344806348,-329.35218827088
227.868845331691,-331.332000555895
228.054345857034,-331.829008377579
228.239846382377,-328.888865516805
228.425346907721,-330.686893980577
228.610847433064,-331.804627521899
228.796347958407,-330.401079497459
228.981848483751,-332.428372770635
229.167349009094,-328.910570674944
229.352849534437,-329.439195456866
229.53835005978,-331.182580579422
229.723850585124,-331.025960346432
229.909351110467,-332.36060203086
230.09485163581,-332.423537805542
230.280352161154,-330.970432221319
230.465852686497,-331.993769696918
230.65135321184,-328.349014961589
230.836853737183,-329.525003371446
231.022354262527,-332.212704596055
231.20785478787,-330.505159590708
231.393355313213,-330.367654707278
231.578855838557,-330.261408035532
231.7643563639,-330.227930785785
231.949856889243,-331.96334976941
232.135357414586,-329.595854988001
232.32085793993,-332.301720923916
232.506358465273,-331.695859905044
232.691858990616,-331.606798487864
232.87735951596,-330.305265625336
233.062860041303,-333.304295807644
233.248360566646,-331.644658572044
233.433861091989,-330.04227966364
233.619361617333,-330.122357372712
233.804862142676,-333.759121404398
233.990362668019,-331.736530088573
234.175863193362,-331.568484913717
234.361363718706,-331.970304161161
234.546864244049,-330.549214351757
234.732364769392,-329.707043195543
234.917865294736,-332.015860091004
235.103365820079,-330.052037065347
235.288866345422,-330.003646008998
235.474366870766,-328.520154265162
235.659867396109,-330.339525660455
235.845367921452,-330.222533934622
236.030868446795,-331.04072037529
236.216368972139,-328.381325011612
236.401869497482,-328.585688171439
236.587370022825,-332.289531431905
236.772870548169,-330.292864128546
236.958371073512,-330.81458364444
237.143871598855,-331.096846981608
237.329372124198,-332.425737466551
237.514872649542,-330.740460813332
237.700373174885,-330.80252707546
237.885873700228,-329.805106302182
238.071374225571,-332.073077449977
238.256874750915,-332.397231947144
238.442375276258,-330.379323100442
238.627875801601,-331.774139334636
238.813376326945,-329.748947287409
238.998876852288,-331.527759030614
239.184377377631,-330.627041659187
239.369877902975,-330.440548731415
239.555378428318,-332.621547836995
239.740878953661,-327.394882985536
239.926379479004,-332.484299582693
240.111880004348,-330.321581180889
240.297380529691,-332.005267373546
240.482881055034,-330.559725477643
240.668381580378,-329.30430517816
240.853882105721,-333.383497273004
241.039382631064,-330.534964814113
241.224883156407,-331.516949456113
241.410383681751,-330.962241262547
241.595884207094,-332.670421367971
241.781384732437,-331.882033376673
241.96688525778,-334.864695561228
242.152385783124,-328.049007095987
242.337886308467,-332.781443608262
242.52338683381,-330.683594538118
242.708887359154,-331.217823112132
242.894387884497,-332.184776860783
243.07988840984,-330.104240427825
243.265388935183,-330.747061267659
243.450889460527,-329.728140635628
243.63638998587,-329.343381525639
243.821890511213,-330.496941663042
244.007391036557,-329.087114232503
244.1928915619,-328.05509880432
244.378392087243,-332.10650097231
244.563892612587,-332.253514336884
244.74939313793,-329.983818155715
244.934893663273,-328.945390308103
245.120394188616,-330.207588163586
245.30589471396,-329.400659403023
245.491395239303,-329.135152945158
245.676895764646,-332.265774656118
245.86239628999,-331.306663282766
246.047896815333,-332.03079955558
246.233397340676,-329.993997527113
246.418897866019,-331.404634948276
246.604398391363,-332.728742315647
246.789898916706,-332.495002979519
246.975399442049,-329.957775789039
247.160899967392,-329.532452084452
247.346400492736,-331.176823897235
247.531901018079,-332.506703329349
247.717401543422,-329.485513737668
247.902902068766,-329.698887646192
248.088402594109,-330.49457719639
248.273903119452,-331.367981296668
248.459403644796,-332.010354057581
248.644904170139,-330.426431002452
248.830404695482,-332.00723167702
249.015905220825,-329.106862839267
249.201405746169,-331.528236732873
249.386906271512,-329.744481098113
249.572406796855,-330.679076638558
249.757907322198,-330.163395471176
249.943407847542,-330.799238332095
250.128908372885,-331.207702063835
250.314408898228,-332.20740872323
250.499909423572,-333.741335841291
250.685409948915,-332.113210689643
250.870910474258,-328.959678497773
251.056410999601,-329.856921476011
251.241911524945,-330.731833821847
251.427412050288,-331.175754452954
251.612912575631,-331.94138251197
251.798413100975,-329.873684929604
251.983913626318,-332.739464109774
252.169414151661,-331.737824140221
252.354914677004,-333.231076266435
252.540415202348,-330.219572418995
252.725915727691,-331.336903267336
252.911416253034,-331.852652417762
253.096916778378,-332.63686975237
253.282417303721,-329.588456230584
253.467917829064,-331.133827001351
253.653418354407,-330.359028829387
253.838918879751,-331.23606582653
254.024419405094,-330.259344787537
254.209919930437,-330.982295784777
254.395420455781,-331.796825771233
254.580920981124,-331.122773475631
254.766421506467,-331.04727334938
254.95192203181,-332.119734943401
255.137422557154,-328.053227168315
255.322923082497,-332.660399925969
255.50842360784,-331.66026483418
255.693924133184,-330.377147245227
255.879424658527,-331.436399637546


==> data/measured_stage_8_100GBd.csv <==
freqs,PSD
-127.921797569751,-311.108250065032
-127.748014391419,-312.329523616653
-127.574231213088,-311.689807754678
-127.400448034757,-310.957698299906
-127.226664856425,-308.211404073809
-127.052881678094,-307.979978276619
-126.879098499762,-311.629103756165
-126.705315321431,-309.836958611039
-126.5315321431,-307.890723498387
-126.357748964768,-310.298860600118
-126.183965786437,-310.281348444407
-126.010182608105,-310.635898597622
-125.836399429774,-312.198421447521
-125.662616251443,-309.586706328188
-125.488833073111,-309.522879009765
-125.31504989478,-309.271248310633
-125.141266716448,-313.625636979196
-124.967483538117,-309.843785559087
-124.793700359785,-311.9820329892
-124.619917181454,-311.059288614184
-124.446134003123,-309.567228184503
-124.272350824791,-310.148624872398
-124.09856764646,-310.17161733622
-123.924784468128,-310.177505411937
-123.751001289797,-308.871695708359
-123.577218111466,-313.92246356783
-123.403434933134,-311.929483544676
-123.229651754803,-311.19716885307
-123.055868576471,-310.960566575993
-122.88208539814,-309.704207528461
-122.708302219809,-310.162650704036
-122.534519041477,-314.030058649669
-122.360735863146,-310.691995770771
-122.186952684814,-310.830848287276
-122.013169506483,-310.791402189473
-121.839386328152,-311.622946900801
-121.66560314982,-309.407156301157
-121.491819971489,-310.792896181041
-121.318036793157,-310.448447902504
-121.144253614826,-310.208099926842
-120.970470436494,-311.82529345898
-120.796687258163,-310.778633512945
-120.622904079832,-311.937887304528
-120.4491209015,-310.117549340275
-120.275337723169,-310.641171934576
-120.101554544837,-311.047128980017
-119.927771366506,-52.8408750648603
-119.753988188175,-52.0706576473577
-119.580205009843,-51.0928818554431
-119.406421831512,-53.2257316967302
-119.23263865318,-51.7057629688058
-119.058855474849,-51.840436778773
-118.885072296518,-52.1148148168506
-118.711289118186,-50.2428532276964
-118.537505939855,-50.8305094999333
-118.363722761523,-51.1120020401248
-118.189939583192,-49.873490769132
-118.016156404861,-47.8660172865579
-117.842373226529,-43.9906481696902
-117.668590048198,-47.0790756358149
-117.494806869866,-44.2843522617091
-117.321023691535,-47.6556162517504
-117.147240513203,-45.4474596556059
-116.973457334872,-41.6133315535264
-116.799674156541,-41.7800058015025
-116.625890978209,-41.176232840017
-116.452107799878,-38.5383619562527
-116.278324621546,-36.7333124263426
-116.104541443215,-39.1483781823766
-115.930758264884,-36.0197311758431
-115.756975086552,-37.1014599769219
-115.583191908221,-35.7166297986554
-115.409408729889,-34.7565499750208
-115.235625551558,-36.7349767257146
-115.061842373227,-34.1629701699281
-114.888059194895,-32.4038004320319
-114.714276016564,-31.7749299256059
-114.540492838232,-33.186819811043
-114.366709659901,-29.9667890348005
-114.192926481569,-31.6911321224355
-114.019143303238,-34.3165976889445
-113.845360124907,-30.443219721921
-113.671576946575,-31.23371670412
-113.497793768244,-31.1752662126608
-113.324010589912,-32.2862163178838
-113.150227411581,-29.9887950468904
-112.97644423325,-33.8482940888461
-112.802661054918,-29.1985304324756
-112.628877876587,-31.0579860105613
-112.455094698255,-29.4174298128313
-112.281311519924,-28.8921802055457
-112.107528341593,-29.4145268982971
-111.933745163261,-30.7011582647808
-111.75996198493,-26.7140165527931
-111.586178806598,-30.5327755070328
-111.412395628267,-30.9105451765363
-111.238612449936,-28.8592737567149
-111.064829271604,-29.9139983856721
-110.891046093273,-29.7167333152649
-110.717262914941,-30.8768176449773
-110.54347973661,-30.3506698063109
-110.369696558278,-28.5306117887513
-110.195913379947,-27.1420930737946
-110.022130201616,-27.1135637532289
-109.848347023284,-27.6888410127668
-109.674563844953,-28.0604259808982
-109.500780666621,-26.7921623799445
-109.32699748829,-27.5402597482768
-109.153214309959,-27.3863495905259
-108.979431131627,-29.0001689315953
-108.805647953296,-27.6280947730056
-108.631864774964,-28.5298586872481
-108.458081596633,-27.2172392496949
-108.284298418302,-30.9621049031877
-108.11051523997,-28.4167424810735
-107.936732061639,-29.6335499240078
-107.762948883307,-24.9476004017237
-107.589165704976,-28.5496190817184
-107.415382526645,-27.7255049905263
-107.241599348313,-29.4860262962531
-107.067816169982,-26.1252465314975
-106.89403299165,-28.8349156189433
-106.720249813319,-28.1741130202083
-106.546466634987,-26.6964145568473
-106.372683456656,-28.2720831882969
-106.198900278325,-29.6513773187165
-106.025117099993,-26.9113137744679
-105.851333921662,-28.3399707321585
-105.67755074333,-27.6649632028764
-105.503767564999,-32.1729269223878
-105.329984386668,-29.3344182622869
-105.156201208336,-27.3816647882683
-104.982418030005,-29.7856024548565
-104.808634851673,-30.952484931258
-104.634851673342,-27.5121929125299
-104.461068495011,-28.7327356505553
-104.287285316679,-27.6226436047101
-104.113502138348,-27.8917421923583
-103.939718960016,-28.1033558528344
-103.765935781685,-26.7188787942967
-103.592152603353,-25.4419213520504
-103.418369425022,-28.7332481796909
-103.244586246691,-30.9211847057984
-103.070803068359,-28.3488827455134
-102.897019890028,-30.4917009436591
-102.723236711696,-28.0568790973511
-102.549453533365,-28.0515223499118
-102.375670355034,-27.812323181419
-102.201887176702,-27.5515186368387
-102.028103998371,-28.5510150937385
-101.854320820039,-28.1651232762957
-101.680537641708,-30.666698726252
-101.506754463377,-31.3471399620741
-101.332971285045,-32.1847647671723
-101.159188106714,-32.2493921593651
-100.985404928382,-26.5447177143619
-100.811621750051,-26.7110555194271
-100.63783857172,-29.6535082496611
-100.464055393388,-28.6197280719299
-100.290272215057,-31.238756066655
-100.116489036725,-30.9375855274329
-99.9427058583939,-29.6709743373159
-99.7689226800625,-28.5863665357375
-99.5951395017311,-29.9953313797888
-99.4213563233996,-28.4346047193527
-99.2475731450682,-26.2991113801115
-99.0737899667368,-29.3953743803264
-98.9000067884054,-29.8265987933888
-98.726223610074,-28.6983224935359
-98.5524404317426,-27.3189456014418
-98.3786572534112,-27.8283483593419
-98.2048740750798,-30.1437303147611
-98.0310908967484,-28.3504480739305
-97.857307718417,-26.621124588485
-97.6835245400855,-30.3881267735525
-97.5097413617541,-31.0176098074707
-97.3359581834227,-31.0924823559129
-97.1621750050913,-29.6690997834928
-96.9883918267599,-28.9628453261483
-96.8146086484285,-28.9957448966829
-96.6408254700971,-29.7062746881139
-96.4670422917657,-30.3263628562637
-96.2932591134342,-28.4802249412627
-96.1194759351029,-25.5110242397632
-95.9456927567714,-26.7431281797635
-95.77190957844,-27.2033452524068
-95.5981264001086,-24.4566045373778
-95.4243432217772,-27.9340888272451
-95.2505600434458,-26.53686015727
-95.0767768651144,-27.3272841467256
-94.902993686783,-28.0266099852792
-94.7292105084516,-27.8068829560042
-94.5554273301202,-29.5743975029457
-94.3816441517887,-32.3236166543058
-94.2078609734574,-29.3137323981711
-94.0340777951259,-28.2866844102087
-93.8602946167945,-28.4729472154062
-93.6865114384631,-32.135840450415
-93.5127282601317,-26.8235973586514
-93.3389450818003,-28.6628750684305
-93.1651619034689,-28.9277065471575
-92.9913787251375,-24.5773527979433
-92.817595546806,-28.096011965024
-92.6438123684746,-29.811086075031
-92.4700291901432,-29.6184659133284
-92.2962460118118,-28.1973379253332
-92.1224628334804,-29.5638854183031
-91.948679655149,-28.1390341688678
-91.7748964768176,-27.7751906398236
-91.6011132984862,-27.088837150593
-91.4273301201548,-25.9253458238492
-91.2535469418233,-28.0503545967187
-91.0797637634919,-28.8927047908518
-90.9059805851605,-27.7836493710601
-90.7321974068291,-28.3236935943104
-90.5584142284977,-29.2691348878158
-90.3846310501663,-28.6422703369676
-90.2108478718349,-29.0318886973656
-90.0370646935035,-27.1053153131041
-89.8632815151721,-27.3958619028971
-89.6894983368407,-26.3191585673295
-89.5157151585093,-26.5263638173935
-89.3419319801778,-26.0994461538802
-89.1681488018464,-24.1995941343552
-88.994365623515,-26.8659719401042
-88.8205824451836,-26.5336803929477
-88.6467992668522,-25.3375059127448
-88.4730160885208,-27.4301326851885
-88.2992329101894,-27.489695818136
-88.125449731858,-27.3431876010728
-87.9516665535266,-25.4327972503567
-87.7778833751952,-26.5975518135918
-87.6041001968638,-25.5239390401464
-87.4303170185323,-25.7320322503632
-87.2565338402009,-23.8759546782896
-87.0827506618695,-27.7115455980827
-86.9089674835381,-29.2322178990337
-86.7351843052067,-26.4526004062764
-86.5614011268753,-25.4206953187623
-86.3876179485439,-30.3247037355298
-86.2138347702125,-28.1477164100942
-86.0400515918811,-28.9651914796575
-85.8662684135496,-27.2875263642145
-85.6924852352182,-28.0637865974733
-85.5187020568868,-24.2375160695926
-85.3449188785554,-25.3006180770695
-85.171135700224,-25.9843567008812
-84.9973525218926,-25.2776334598236
-84.8235693435612,-25.2665292149372
-84.6497861652298,-28.2259856286819
-84.4760029868984,-25.1229152248841
-84.302219808567,-25.8169591888552
-84.1284366302356,-27.0224805415369
-83.9546534519042,-28.8691400805214
-83.7808702735727,-30.4324619255339
-83.6070870952413,-26.0286365699114
-83.4333039169099,-28.5100740188773
-83.2595207385785,-24.6561249414182
-83.0857375602471,-25.1717271453251
-82.9119543819157,-26.3537449816359
-82.7381712035843,-25.4539629208653
-82.5643880252529,-24.0605236133936
-82.3906048469215,-27.1819242497376
-82.2168216685901,-27.041332793821
-82.0430384902586,-28.2689343918602
-81.8692553119272,-28.9046102479689
-81.6954721335958,-27.2374187077049
-81.5216889552644,-28.9309927695007
-81.347905776933,-27.2247339885624
-81.1741225986016,-26.7327035816824
-81.0003394202702,-27.6649580584513
-80.8265562419388,-27.8395810125325
-80.6527730636074,-27.4776258900275
-80.478989885276,-24.6185144988528
-80.3052067069445,-28.8780106651613
-80.1314235286131,-25.9221220485374
-79.9576403502817,-25.338255043225
-79.7838571719503,-26.1000465734931
-79.6100739936189,-28.1540400019715
-79.4362908152875,-27.4699080255686
-79.2625076369561,-26.2185277033433
-79.0887244586247,-26.6105662288871
-78.9149412802933,-23.9415940174558
-78.7411581019619,-26.6973295981327
-78.5673749236305,-25.432145807502
-78.393591745299,-28.0888233103654
-78.2198085669676,-27.5054737466185
-78.0460253886362,-24.4809725184469
-77.8722422103048,-27.2224436036396
-77.6984590319734,-26.9014110517907
-77.524675853642,-26.7542316610101
-77.3508926753106,-27.8569798906689
-77.1771094969792,-28.9456666025311
-77.0033263186478,-26.4946918174394
-76.8295431403164,-25.4375732515885
-76.6557599619849,-24.931955340801
-76.4819767836535,-26.0033330787028
-76.3081936053221,-24.4463812836248
-76.1344104269907,-25.2171679993799
-75.9606272486593,-25.7614401702845
-75.7868440703279,-26.743478840623
-75.6130608919965,-23.6245666355886
-75.439277713665,-25.8275151064989
-75.2654945353336,-25.8140921878778
-75.0917113570022,-23.9475703130259
-74.9179281786708,-25.4493376602431
-74.7441450003394,-25.4723117911516
-74.570361822008,-25.3654683851373
-74.3965786436766,-24.9445231803023
-74.2227954653452,-24.9323219432702
-74.0490122870138,-25.047259713275
-73.8752291086824,-24.2209287859621
-73.701445930351,-26.3280640164885
-73.5276627520196,-24.1950666716729
-73.3538795736881,-22.6849778813969
-73.1800963953567,-22.4828677166382
-73.0063132170253,-23.3691268950992
-72.8325300386939,-24.2553721934063
-72.6587468603625,-23.99336246686
-72.4849636820311,-22.0511248562318
-72.3111805036997,-21.4710002618473
-72.1373973253683,-22.7305293936013
-71.9636141470368,-22.3236193579661
-71.7898309687054,-20.972151999753
-71.616047790374,-23.9654727437572
-71.4422646120426,-20.1165258626
-71.2684814337112,-21.7062690114643
-71.0946982553798,-19.7821396237763
-70.9209150770484,-23.0893930764398
-70.747131898717,-21.593828425766
-70.5733487203856,-21.7950597953358
-70.3995655420542,-20.8943296560815
-70.2257823637227,-22.5589318165687
-70.0519991853913,-21.6087542176842
-69.8782160070599,-21.3420299568796
-69.7044328287285,-21.7794141971088
-69.5306496503971,-18.6788507790045
-69.3568664720657,-20.6174549774512
-69.1830832937343,-20.6515643329752
-69.0093001154029,-23.1643224575263
-68.8355169370715,-20.3212507447416
-68.6617337587401,-22.2402426626568
-68.4879505804087,-25.0764426575584
-68.3141674020772,-24.6773681694961
-68.1403842237458,-22.8266900693627
-67.9666010454144,-24.5547378174378
-67.792817867083,-22.9109380696865
-67.6190346887516,-21.6356885262023
-67.4452515104202,-22.4237541021703
-67.2714683320888,-20.9960924805603
-67.0976851537574,-20.7492936419885
-66.923901975426,-23.3872656178476
-66.7501187970946,-23.0308400358182
-66.5763356187631,-23.7316900416744
-66.4025524404317,-21.7195451377953
-66.2287692621003,-24.2038659068432
-66.0549860837689,-21.6224689976717
-65.8812029054375,-23.9068255649595
-65.7074197271061,-22.2449208771462
-65.5336365487747,-25.8393659217069
-65.3598533704433,-24.1285120205374
-65.1860701921119,-22.5535743927319
-65.0122870137805,-25.3130943201561
-64.8385038354491,-23.6413081234001
-64.6647206571176,-22.4237873648623
-64.4909374787862,-24.4990727729061
-64.3171543004548,-22.0203739523864
-64.1433711221234,-24.1260991057272
-63.969587943792,-25.4221160130234
-63.7958047654606,-24.3544019218503
-63.6220215871292,-23.3132652885003
-63.4482384087978,-24.9938846040624
-63.2744552304664,-26.2478460134039
-63.100672052135,-22.9397611089151
-62.9268888738035,-24.5900836803265
-62.7531056954721,-22.4207129701292
-62.5793225171407,-23.4359308990635
-62.4055393388093,-26.0599016856684
-62.2317561604779,-23.881023362238
-62.0579729821465,-23.1487343300654
-61.8841898038151,-22.9457989935245
-61.7104066254837,-26.9028827988585
-61.5366234471523,-24.7511940243975
-61.3628402688208,-21.7084721132273
-61.1890570904895,-21.1741819077637
-61.015273912158,-22.4506458689993
-60.8414907338266,-22.040429883568
-60.6677075554952,-23.5089866123635
-60.4939243771638,-23.2070066231152
-60.3201411988324,-22.4891472919919
-60.146358020501,-22.243025090288
-59.9725748421696,-23.6789604342462
-59.7987916638382,-21.467026810427
-59.6250084855068,-22.0294718716285
-59.4512253071753,-22.1500772458456
-59.277442128844,-23.2812995003261
-59.1036589505125,-23.1265768289747
-58.9298757721811,-23.7874031510242
-58.7560925938497,-18.4901980569275
-58.5823094155183,-23.6560174062114
-58.4085262371869,-21.3218453510443
-58.2347430588555,-21.9664099943346
-58.0609598805241,-21.9262437265761
-57.8871767021926,-23.3200254516623
-57.7133935238612,-20.2894352480998
-57.5396103455298,-22.6524360689717
-57.3658271671984,-24.5063309360328
-57.192043988867,-22.8304640090917
-57.0182608105356,-19.6506747683393
-56.8444776322042,-23.5818287169107
-56.6706944538728,-26.3344892500729
-56.4969112755414,-24.0378934197562
-56.32312809721,-23.8121349160738
-56.1493449188786,-22.6384025610939
-55.9755617405471,-24.2683270205073
-55.8017785622157,-22.3517663136299
-55.6279953838843,-21.6588764483207
-55.4542122055529,-24.5607698050661
-55.2804290272215,-21.294646553838
-55.1066458488901,-20.4495567115506
-54.9328626705587,-20.5355397702304
-54.7590794922273,-23.8514770274689
-54.5852963138959,-22.2064218845045
-54.4115131355645,-23.1927516810474
-54.2377299572331,-25.1900533930929
-54.0639467789016,-22.6593954335549
-53.8901636005702,-23.5593518831372
-53.7163804222388,-22.9988957981477
-53.5425972439074,-21.73970349388
-53.368814065576,-22.8979425234634
-53.1950308872446,-20.5260347652041
-53.0212477089132,-22.1372776465489
-52.8474645305818,-23.2380635757448
-52.6736813522503,-25.4398815448704
-52.4998981739189,-24.2783066456763
-52.3261149955875,-22.7761183012829
-52.1523318172561,-22.1191463727864
-51.9785486389247,-20.9090055123699
-51.8047654605933,-21.9091165806032
-51.6309822822619,-20.9734450298221
-51.4571991039305,-20.7244084534221
-51.2834159255991,-20.201881599636
-51.1096327472677,-23.4761680043609
-50.9358495689363,-23.5738486858786
-50.7620663906048,-24.7331885077983
-50.5882832122734,-21.8519922704011
-50.414500033942,-14.3530998176343
-50.2407168556106,-10.9485640880104
-50.0669336772792,-5.04881190706278
-49.8931504989478,-5.8052244955377
-49.7193673206164,-4.36092844928565
-49.545584142285,-0.754769292193316
-49.3718009639536,-3.03523748693758
-49.1980177856222,-3.2009898443133
-49.0242346072908,-0.544868818806549
-48.8504514289593,-4.11264369815558
-48.6766682506279,-2.24237305386082
-48.5028850722965,-3.34576566949491
-48.3291018939651,-1.65929384948916
-48.1553187156337,-4.31736956586016
-47.9815355373023,-4.10977400285704
-47.8077523589709,-2.04028331643977
-47.6339691806395,-1.8262739873977
-47.4601860023081,-6.05457584792752
-47.2864028239766,-4.55069363763427
-47.1126196456452,-5.0628944120088
-46.9388364673138,-2.95868058140979
-46.7650532889824,-6.25965599676491
-46.591270110651,-2.02589178830982
-46.4174869323196,-2.30302167469402
-46.2437037539882,-5.90276059354628
-46.0699205756568,-4.5021227087058
-45.8961373973254,-7.07204428908972
-45.722354218994,-4.45397457326916
-45.5485710406625,-8.2338472230777
-45.3747878623311,-2.61991176519258
-45.2010046839997,-4.39713304103964
-45.0272215056683,-0.596683562646177
-44.8534383273369,-2.47368418684476
-44.6796551490055,-1.2080237546587
-44.5058719706741,-3.2816006877328
-44.3320887923427,-5.39750998851481
-44.1583056140113,-1.70266116250656
-43.9845224356799,-5.34971307290004
-43.8107392573485,-5.30599262010107
-43.636956079017,-5.84072410246458
-43.4631729006856,-6.07492878727173
-43.2893897223542,-2.22780852952691
-43.1156065440228,-1.65911007823715
-42.9418233656914,-1.05925095887771
-42.76804018736,-4.65285414596121
-42.5942570090286,-2.6616463516055
-42.4204738306972,-5.20628840558496
-42.2466906523658,-4.52678174770588
-42.0729074740343,-0.575668395866714
-41.8991242957029,-4.54579616291733
-41.7253411173715,-3.46309532638904
-41.5515579390401,-4.39655868038007
-41.3777747607087,-2.64541430990457
-41.2039915823773,-4.81969694189328
-41.0302084040459,-4.27032183386707
-40.8564252257145,-2.26783059067996
-40.6826420473831,-3.52989267201656
-40.5088588690517,-5.62123456003172
-40.3350756907203,-2.29473893534175
-40.1612925123888,-4.06456391805658
-39.9875093340574,0
-39.813726155726,-4.48191542849261
-39.6399429773946,-5.06887171202494
-39.4661597990632,-4.97129503250906
-39.2923766207318,-5.61800358633982
-39.1185934424004,-5.04390076636426
-38.944810264069,-4.61525204023951
-38.7710270857376,-6.77982537108564
-38.5972439074062,-8.05815792285756
-38.4234607290747,-2.6377910129914
-38.2496775507433,-2.74251904133561
-38.0758943724119,-4.53629965613295
-37.9021111940805,-6.47702919516655
-37.7283280157491,-5.70555328285408
-37.5545448374177,-6.63394989715087
-37.3807616590863,-6.47933133693056
-37.2069784807549,-4.63215632260264
-37.0331953024235,-3.06451073698048
-36.8594121240921,-3.73523571374052
-36.6856289457606,-2.58809206884946
-36.5118457674292,-2.59456920003757
-36.3380625890978,-4.29383796825483
-36.1642794107664,-5.03207157363741
-35.990496232435,-3.22926317862436
-35.8167130541036,-4.52235943006031
-35.6429298757722,-2.23662004091899
-35.4691466974408,-5.10243919908541
-35.2953635191094,-3.00730322666303
-35.121580340778,-3.78393733717556
-34.9477971624465,-4.58464521451894
-34.7740139841151,-2.32736710750486
-34.6002308057837,-4.83174579585942
-34.4264476274523,-3.31924866633753
-34.2526644491209,-2.10874328096644
-34.0788812707895,-4.66403665104956
-33.9050980924581,-2.7190308148644
-33.7313149141267,-1.49228323548979
-33.5575317357953,-3.6709258218507
-33.3837485574639,-4.40443372804148
-33.2099653791324,-4.04935322429017
-33.036182200801,-6.12861987186554
-32.8623990224696,-3.21425935874726
-32.6886158441382,-3.71033741562803
-32.5148326658068,-2.47994667080215
-32.3410494874754,-3.98239702666801
-32.167266309144,-3.40518918177081
-31.9934831308126,-2.4190721437331
-31.8196999524812,-3.73433964014917
-31.6459167741498,-4.5048815006748
-31.4721335958183,-4.68438949129958
-31.2983504174869,-7.59914593607944
-31.1245672391555,-3.21981167795487
-30.9507840608241,-2.30876945176558
-30.7770008824927,-2.78089191222007
-30.6032177041613,-3.06497896895083
-30.4294345258299,-2.60671323733737
-30.2556513474985,-4.67097621272499
-30.0818681691671,-2.54992927964571
-29.9080849908357,-3.08467026957794
-29.7343018125042,-3.07647903410655
-29.5605186341728,-3.77544429535948
-29.3867354558414,-2.69467289996095
-29.21295227751,-5.71297934929953
-29.0391690991786,-2.59435350127505
-28.8653859208472,-1.81568737783807
-28.6916027425158,-6.4127541972711
-28.5178195641844,-1.27325594342136
-28.344036385853,-2.10219208893282
-28.1702532075216,-2.86088974734352
-27.9964700291901,-5.44247534464947
-27.8226868508587,-4.05856791145433
-27.6489036725273,-3.28539131199661
-27.4751204941959,-3.85190060369681
-27.3013373158645,-2.87401424492573
-27.1275541375331,-6.12021097985897
-26.9537709592017,-6.43425490719282
-26.7799877808703,-6.2881980144916
-26.6062046025389,-4.69253840328163
-26.4324214242075,-4.38898809684007
-26.258638245876,-6.87990567018673
-26.0848550675446,-5.287210428622
-25.9110718892132,-2.38672246977204
-25.7372887108818,-6.61212764625562
-25.5635055325504,-2.21101997433732
-25.389722354219,-2.30885295052605
-25.2159391758876,-2.12249288081755
-25.0421559975562,-1.71817386408372
-24.8683728192248,-4.11675735823614
-24.6945896408934,-3.35167204797062
-24.5208064625619,-1.6647330873068
-24.3470232842305,-3.58704865902257
-24.1732401058991,-1.96365728651871
-23.9994569275677,-3.87993790622188
-23.8256737492363,-3.23838263822776
-23.6518905709049,-2.24409490131949
-23.4781073925735,-3.76820773000622
-23.3043242142421,-3.78070925009665
-23.1305410359107,-4.87855920676807
-22.9567578575793,-5.62684173521791
-22.7829746792478,-5.3960981870781
-22.6091915009164,-4.07043797346122
-22.435408322585,-5.51944158399468
-22.2616251442536,-3.4138254416136
-22.0878419659222,-3.79746970706051
-21.9140587875908,-2.66746555457466
-21.7402756092594,-3.66122520824733
-21.566492430928,-2.83135619127201
-21.3927092525966,-2.72342096616916
-21.2189260742652,-4.80434839731011
-21.0451428959337,-3.00755377112421
-20.8713597176023,-4.17490887245418
-20.6975765392709,-1.87201754495648
-20.5237933609395,-3.74496225138554
-20.3500101826081,-3.66756015730195
-20.1762270042767,-5.08303694967923
-20.0024438259453,-2.95776899046196
-19.8286606476139,-5.19597024139081
-19.6548774692825,-2.14082662496284
-19.4810942909511,-2.69522089204155
-19.3073111126196,-1.54213137447697
-19.1335279342882,-2.90300942349988
-18.9597447559568,-1.38905548161563
-18.7859615776254,-7.25964024017696
-18.612178399294,-5.69273660509099
-18.4383952209626,-5.30160977674871
-18.2646120426312,-3.83533436662509
-18.0908288642998,-3.29059252168452
-17.9170456859684,-2.59953863038982
-17.743262507637,-5.4927623265027
-17.5694793293056,-2.51965559565272
-17.3956961509741,-3.54817328761504
-17.2219129726427,-5.17731684620986
-17.0481297943113,-5.6799996587302
-16.8743466159799,-2.32215965348504
-16.7005634376485,-2.13904999630867
-16.5267802593171,-3.02268116686514
-16.3529970809857,-3.83514339164583
-16.1792139026543,-3.00909567644047
-16.0054307243229,-3.06551201863451
-15.8316475459914,-2.43698500305412
-15.65786436766,-1.63261387748295
-15.4840811893286,-3.75684337746
-15.3102980109972,-3.78827216350983
-15.1365148326658,-1.29619678922842
-14.9627316543344,-3.67017389328959
-14.788948476003,-5.35721269058499
-14.6151652976716,-4.23920003070411
-14.4413821193402,-4.46684354297852
-14.2675989410088,-2.31610044032115
-14.0938157626773,-3.38442571729111
-13.9200325843459,-6.93676679088136
-13.7462494060145,-5.53926554490678
-13.5724662276831,-2.98822491577513
-13.3986830493517,-3.14683580174351
-13.2248998710203,-1.58837998708624
-13.0511166926889,-3.12442387192321
-12.8773335143575,-2.8510943959329
-12.7035503360261,-5.10475118495006
-12.5297671576947,-2.91223478034291
-12.3559839793632,-3.37575437499247
-12.1822008010318,-3.99889148879134
-12.0084176227004,-2.03696752506325
-11.834634444369,-4.19119916925706
-11.6608512660376,-5.43328680483509
-11.4870680877062,-3.1222876368695
-11.3132849093748,-3.30296459978896
-11.1395017310434,-3.27353566619847
-10.965718552712,-4.9314782659208
-10.7919353743806,-3.58319990364282
-10.6181521960491,-4.84443944183967
-10.4443690177177,-4.59803333902029
-10.2705858393863,-6.32974569237771
-10.0968026610549,-7.20701665864121
-9.92301948272351,-3.56358873708737
-9.7492363043921,-4.79420519551608
-9.57545312606069,-3.77451965883068
-9.40166994772928,-5.86584986912709
-9.22788676939787,-3.80587995334365
-9.05410359106646,-3.64149857823554
-8.88032041273505,-7.16959980679972
-8.70653723440364,-2.46800243552265
-8.53275405607223,-3.00263319392469
-8.35897087774082,-1.71717856745207
-8.18518769940941,-3.49070038435607
-8.011404521078,-8.75375446360133
-7.83762134274659,-6.32989537545012
-7.66383816441518,-5.29584195411927
-7.49005498608377,-4.67499169256175
-7.31627180775236,-4.28673718906407
-7.14248862942095,-5.12166546428429
-6.96870545108954,-3.4290006314417
-6.79492227275813,-4.71800804820771
-6.62113909442672,-4.62736136592972
-6.44735591609531,-2.89678457374622
-6.2735727377639,-3.95064434666365
-6.09978955943249,-4.86095323308245
-5.92600638110108,-2.64557421875492
-5.75222320276967,-5.9886399075196
-5.57844002443826,-1.3014980542242
-5.40465684610685,-6.18818773614342
-5.23087366777544,-2.87817192502052
-5.05709048944403,-1.65391284817096
-4.88330731111262,-2.25643807500325
-4.70952413278121,-5.7405055564594
-4.5357409544498,-4.99461693246714
-4.36195777611839,-1.74773016118723
-4.18817459778698,-4.72458289686513
-4.01439141945557,-3.8707629973173
-3.84060824112416,-5.35142412593399
-3.66682506279275,-6.83202283104576
-3.49304188446134,-7.39777708106253
-3.31925870612993,-4.41107165321898
-3.14547552779852,-6.32947401178414
-2.97169234946711,-5.79205346611852
-2.7979091711357,-2.34423907126595
-2.62412599280429,-4.23018312264263
-2.45034281447288,-1.77526479518717
-2.27655963614147,-4.90766149198831
-2.10277645781006,-2.58692738394542
-1.92899327947865,-2.98890351328593
-1.75521010114724,-7.06991795882581
-1.58142692281583,-2.8653705445314
-1.40764374448442,-3.00538001490122
-1.23386056615301,-2.35064602142458
-1.0600773878216,-2.5339447908639
-0.88629420949019,-4.87936169992166
-0.712511031158778,-4.3405762115391
-0.53872785282737,-2.4567116371371
-0.364944674495959,-1.7087045331334
-0.191161496164549,-3.8228508996376
-0.0173783178331429,-3.7711664873011
0.156404860498264,-2.53619156924076
0.330188038829674,-5.05323535171547
0.503971217161082,-4.03012599578611
0.677754395492493,-5.30195119194207
0.851537573823904,-3.25680011199586
1.02532075215531,-2.08383698542217
1.19910393048672,-5.08307518028448
1.37288710881813,-6.88504310905466
1.54667028714954,-4.76169079649625
1.72045346548095,-5.5076417865653
1.89423664381236,-4.38685630321868
2.06801982214377,-4.26944052336768
2.24180300047518,-2.2062357503481
2.41558617880659,-4.86754650523126
2.589369357138,-3.71833901059433
2.76315253546941,-3.73018762202783
2.93693571380082,-3.5619896169523
3.11071889213223,-4.02094705007426
3.28450207046364,-2.18524643498839
3.45828524879505,-4.30805746451887
3.63206842712646,-3.48850414078987
3.80585160545787,-5.58129059338836
3.97963478378928,-3.59132119242545
4.15341796212069,-2.70902038506703
4.3272011404521,-4.14358459017092
4.50098431878351,-4.2035267809653
4.67476749711492,-5.38783958024739
4.84855067544633,-3.5007440068818
5.02233385377774,-3.25232440033004
5.19611703210915,-2.54728428051766
5.36990021044056,-4.48832866410058
5.54368338877197,-3.66707233522456
5.71746656710338,-5.17216022278467
5.89124974543479,-3.93375770322889
6.0650329237662,-4.11302519426562
6.23881610209761,-7.87099652088925
6.41259928042902,-5.92004775190178
6.58638245876043,-3.5114389863523
6.76016563709184,-7.59563534471894
6.93394881542325,-5.77570978154429
7.10773199375466,-6.24396043486846
7.28151517208607,-2.9053758357424
7.45529835041748,-3.38275780173669
7.62908152874889,-3.83312805318978
7.8028647070803,-2.22779016990604
7.97664788541171,-2.15962723341315
8.15043106374312,-3.77107912493815
8.32421424207453,-5.5748458709318
8.49799742040594,-6.48486829353807
8.67178059873735,-3.18010882205226
8.84556377706876,-3.11440133526663
9.01934695540017,-4.90647007474139
9.19313013373158,-2.74621233639746
9.36691331206299,-2.88866630172465
9.5406964903944,-6.42594544619996
9.71447966872581,-3.75543264703418
9.88826284705722,-3.73709280220585
10.0620460253886,-3.90063867252464
10.23582920372,-4.20396152512043
10.4096123820515,-2.88253653200572
10.5833955603829,-5.80931779114897
10.7571787387143,-2.73909840962959
10.9309619170457,-4.65910295020377
11.1047450953771,-6.51095020012036
11.2785282737085,-3.63483310476528
11.4523114520399,-3.34840654997633
11.6260946303713,-1.98076237688029
11.7998778087027,-3.7003337249869
11.9736609870341,-4.27501946145355
12.1474441653656,-3.93519108351146
12.321227343697,-4.42951028282714
12.4950105220284,-3.93542259960876
12.6687937003598,-2.91966827103958
12.8425768786912,-4.53371589588572
13.0163600570226,-6.13555653950883
13.190143235354,-3.67339258609566
13.3639264136854,-5.0830982931335
13.5377095920168,-4.77947410618074
13.7114927703482,-4.90450411640668
13.8852759486797,-4.30429711926551
14.0590591270111,-4.54698556153259
14.2328423053425,-3.88602183503136
14.4066254836739,-4.91539890574209
14.5804086620053,-6.06523381703504
14.7541918403367,-6.24774904247231
14.9279750186681,-2.82798842582825
15.1017581969995,-6.90568425228264
15.2755413753309,-2.05843290166629
15.4493245536623,-1.34696540454
15.6231077319938,-3.73683506743585
15.7968909103252,-4.04984622222634
15.9706740886566,-3.28152673031485
16.144457266988,-3.18158056065764
16.3182404453194,-4.65271864562787
16.4920236236508,-6.04151664457071
16.6658068019822,-5.4753556049813
16.8395899803136,-7.48524028031872
17.013373158645,-5.83389063324383
17.1871563369764,-5.28832975650607
17.3609395153079,-3.74879210061499
17.5347226936393,-7.21782595479782
17.7085058719707,-5.21442571994855
17.8822890503021,-3.5218647760267
18.0560722286335,-5.02087236026972
18.2298554069649,-4.41054096548544
18.4036385852963,-3.31678482355454
18.5774217636277,-4.03381538112384
18.7512049419591,-5.4779329648123
18.9249881202905,-4.98180937743814
19.0987712986219,-5.58417932664936
19.2725544769534,-3.16832461231463
19.4463376552848,-3.12554034353697
19.6201208336162,-4.42642090588899
19.7939040119476,-6.73747207896083
19.967687190279,-4.18576862448572
20.1414703686104,-2.65281527512066
20.3152535469418,-4.8175811883077
20.4890367252732,-4.24957232697956
20.6628199036046,-5.28713599820705
20.836603081936,-4.26010271856369
21.0103862602675,-2.80795156607064
21.1841694385989,-4.14614929072431
21.3579526169303,-3.88804497858894
21.5317357952617,-11.2705973842778
21.7055189735931,-4.42465945245559
21.8793021519245,-6.02804849667046
22.0530853302559,-1.66933495417975
22.2268685085873,-4.58598152603535
22.4006516869187,-5.49085587519525
22.5744348652501,-3.73131942307707
22.7482180435816,-4.06713971844295
22.922001221913,-9.22747552887479
23.0957844002444,-2.60659963029616
23.2695675785758,-5.202867567247
23.4433507569072,-3.7598261990703
23.6171339352386,-6.1124149728337
23.79091711357,-4.38557254988854
23.9647002919014,-6.00254024823394
24.1384834702328,-5.61597784797085
24.3122666485642,-1.72735814668846
24.4860498268957,-5.05845494298495
24.6598330052271,-4.64513813968895
24.8336161835585,-4.75731417901967
25.0073993618899,-5.57294739267687
25.1811825402213,-3.48632108548871
25.3549657185527,-4.54308116767342
25.5287488968841,-7.82006048199943
25.7025320752155,-3.59930867568147
25.8763152535469,-6.49599330884166
26.0500984318783,-4.68045440060413
26.2238816102098,-4.31376476582768
26.3976647885412,-2.88653349477167
26.5714479668726,-4.90114799674143
26.745231145204,-6.69603438554731
26.9190143235354,-4.20888531457695
27.0927975018668,-5.00109598771766
27.2665806801982,-4.84028124689249
27.4403638585296,-4.70182493752071
27.614147036861,-5.07472714484003
27.7879302151924,-2.82600170461065
27.9617133935239,-4.70263117270156
28.1354965718553,-6.5534590067175
28.3092797501867,-4.33792049095194
28.4830629285181,-6.16059189723001
28.6568461068495,-7.45066864302919
28.8306292851809,-4.53328458572994
29.0044124635123,-5.35373549897615
29.1781956418437,-7.10323806855641
29.3519788201751,-6.08221935203761
29.5257619985065,-4.21899572272827
29.699545176838,-5.40170502220292
29.8733283551694,-3.98299162321374
30.0471115335008,-4.73509178547759
30.2208947118322,-5.08729129983104
30.3946778901636,-6.10915731469532
30.568461068495,-3.93558401124739
30.7422442468264,-4.60280170241454
30.9160274251578,-4.64368443781009
31.0898106034892,-4.58213301694258
31.2635937818206,-5.12367958552278
31.4373769601521,-4.97774930540474
31.6111601384835,-4.85828264173435
31.7849433168149,-3.57566397905254
31.9587264951463,-4.12733609384554
32.1325096734777,-5.15068346206749
32.3062928518091,-5.07321066148835
32.4800760301405,-8.77537509452796
32.6538592084719,-5.33238972080778
32.8276423868033,-4.44143752804811
33.0014255651347,-7.89951999846534
33.1752087434662,-4.80239799940486
33.3489919217976,-3.94584761689245
33.522775100129,-4.5957699143611
33.6965582784604,-5.08543699600564
33.8703414567918,-6.04793108401238
34.0441246351232,-6.80504934004369
34.2179078134546,-5.82053236066621
34.391690991786,-4.21538186138223
34.5654741701174,-4.35237345334517
34.7392573484488,-4.18965344282691
34.9130405267803,-3.04885028139309
35.0868237051117,-4.4919245791169
35.2606068834431,-6.45180044846123
35.4343900617745,-6.53539443434062
35.6081732401059,-2.51883829037004
35.7819564184373,-6.08210404763051
35.9557395967687,-2.24751944973465
36.1295227751001,-4.75183990450245
36.3033059534315,-4.41311474039333
36.4770891317629,-3.98403379629404
36.6508723100943,-5.67270336785472
36.8246554884258,-3.61271241339099
36.9984386667572,-4.00719397599134
37.1722218450886,-6.37681594294267
37.34600502342,-3.56372126671418
37.5197882017514,-3.20333080073644
37.6935713800828,-6.2768656284308
37.8673545584142,-5.91672732398891
38.0411377367456,-5.87103537516869
38.214920915077,-5.53782418288735
38.3887040934084,-3.87379080982831
38.5624872717399,-6.83573838068395
38.7362704500713,-2.78427679173772
38.9100536284027,-2.35179917550366
39.0838368067341,-6.84899140045411
39.2576199850655,-5.67352642252681
39.4314031633969,-5.28145708757599
39.6051863417283,-5.93083556038653
39.7789695200597,-5.34731221525394
39.9527526983911,-6.81180788093464
40.1265358767225,-5.11013889370832
40.300319055054,-3.72460773252057
40.4741022333854,-3.84959124594705
40.6478854117168,-2.98846642727773
40.8216685900482,-3.84989258931303
40.9954517683796,-5.73266899955294
41.169234946711,-5.79058384755652
41.3430181250424,-4.88111033513023
41.5168013033738,-5.51970183266278
41.6905844817052,-2.29324298114091
41.8643676600366,-6.64872925686478
42.0381508383681,-3.534133679364
42.2119340166995,-7.70291172124401
42.3857171950309,-5.02110180480176
42.5595003733623,-6.1352103989401
42.7332835516937,-4.73736610441571
42.9070667300251,-4.33952035465882
43.0808499083565,-7.35906431730341
43.2546330866879,-3.3119713046497
43.4284162650193,-2.98386175782375
43.6021994433508,-4.42994031958493
43.7759826216822,-4.97844483342141
43.9497658000136,-3.62296555279208
44.123548978345,-4.25605887880118
44.2973321566764,-6.04325913830411
44.4711153350078,-4.12198165139122
44.6448985133392,-8.39967250594883
44.8186816916706,-4.41892372398857
44.992464870002,-5.59472497659785
45.1662480483334,-5.86050390751625
45.3400312266648,-3.68320975953002
45.5138144049963,-2.77189530859238
45.6875975833277,-5.40112922336479
45.8613807616591,-8.47214359759636
46.0351639399905,-6.10832908380353
46.2089471183219,-5.60566865892581
46.3827302966533,-6.34203424846396
46.5565134749847,-4.95205188849725
46.7302966533161,-6.06567192122382
46.9040798316475,-6.11631176823332
47.0778630099789,-4.67919992770328
47.2516461883104,-2.86209674614152
47.4254293666418,-3.58287654462376
47.5992125449732,-5.45781280060071
47.7729957233046,-8.37369402296949
47.946778901636,-4.64860769124655
48.1205620799674,-5.05915279212115
48.2943452582988,-5.07548776863857
48.4681284366302,-5.42934416760006
48.6419116149616,-6.64026161850025
48.815694793293,-5.79008807358478
48.9894779716245,-6.69275035992534
49.1632611499559,-4.49197820859011
49.3370443282873,-6.25053516413898
49.5108275066187,-11.291318126664
49.6846106849501,-4.14105684558481
49.8583938632815,-4.61284998660307
50.0321770416129,-7.18725797484299
50.2059602199443,-13.2351837054663
50.3797433982757,-17.6499443097063
50.5535265766071,-23.5919857585575
50.7273097549386,-23.3434542886219
50.90109293327,-23.4086808275582
51.0748761116014,-21.023568815929
51.2486592899328,-20.8908118822793
51.4224424682642,-22.0043588828029
51.5962256465956,-23.2634461056066
51.770008824927,-23.0574656595623
51.9437920032584,-26.0499095141741
52.1175751815898,-23.2538271186061
52.2913583599212,-26.4024650110913
52.4651415382527,-23.2566114750794
52.6389247165841,-23.8968600793889
52.8127078949155,-24.6663370893719
52.9864910732469,-26.3095681021577
53.1602742515783,-25.5653269885101
53.3340574299097,-25.1594062049547
53.5078406082411,-26.2529220217558
53.6816237865725,-23.7501545435589
53.8554069649039,-25.6546343752947
54.0291901432354,-24.4615315088555
54.2029733215668,-22.8622170508273
54.3767564998982,-24.9128685118149
54.5505396782296,-24.6266595735849
54.724322856561,-25.9119391405232
54.8981060348924,-21.9978642559072
55.0718892132238,-25.502621623102
55.2456723915552,-22.6019620451988
55.4194555698866,-24.4496540208193
55.593238748218,-25.2854093511303
55.7670219265495,-21.4685120472677
55.9408051048809,-22.9506073199533
56.1145882832123,-24.514953892781
56.2883714615437,-22.9220041353318
56.4621546398751,-25.953897249272
56.6359378182065,-24.5891440049399
56.8097209965379,-25.1752020142526
56.9835041748693,-21.4958874837151
57.1572873532007,-22.8560253478285
57.3310705315321,-22.4575509257027
57.5048537098635,-25.6305196619237
57.678636888195,-24.1993787901981
57.8524200665264,-23.5994242666225
58.0262032448578,-23.8177470275075
58.1999864231892,-26.7285876632984
58.3737696015206,-22.29425255445
58.547552779852,-22.4927323230838
58.7213359581834,-28.5946783532747
58.8951191365148,-22.4691336759156
59.0689023148462,-24.9105088260037
59.2426854931777,-23.0545560429148
59.4164686715091,-24.8084843740704
59.5902518498405,-24.2492793419317
59.7640350281719,-23.5065152193962
59.9378182065033,-25.1162752906506
60.1116013848347,-23.4928193578107
60.2853845631661,-26.1977921011051
60.4591677414975,-24.9803604592072
60.6329509198289,-23.9832509605524
60.8067340981603,-25.0881584224642
60.9805172764917,-25.9207101175718
61.1543004548232,-25.0917029326279
61.3280836331546,-24.5487857481463
61.501866811486,-25.4470302276811
61.6756499898174,-26.0496593354082
61.8494331681488,-23.8969696532392
62.0232163464802,-25.7530184138739
62.1969995248116,-25.9864926440912
62.370782703143,-23.1584453929383
62.5445658814744,-26.6438901519186
62.7183490598058,-23.9508430343494
62.8921322381373,-28.6558561350842
63.0659154164687,-25.9596899823351
63.2396985948001,-25.5010211484
63.4134817731315,-23.6145859931189
63.5872649514629,-25.9773353363828
63.7610481297943,-24.3954556298801
63.9348313081257,-24.3673184702469
64.1086144864571,-25.6213911489
64.2823976647885,-23.2843064981256
64.45618084312,-24.8927028047208
64.6299640214513,-26.3640338252692
64.8037471997828,-25.8594019157506
64.9775303781142,-24.9836310329848
65.1513135564456,-26.0940937518019
65.325096734777,-23.9493057618599
65.4988799131084,-24.6497978500222
65.6726630914398,-26.5941950961969
65.8464462697712,-27.0026970475346
66.0202294481026,-25.4820910544372
66.194012626434,-25.1274947324146
66.3677958047655,-22.3117780830333
66.5415789830968,-23.5757247588606
66.7153621614283,-24.0748843041351
66.8891453397597,-24.7837029662647
67.0629285180911,-23.6041570565775
67.2367116964225,-24.0894284993292
67.4104948747539,-25.3181953375354
67.5842780530853,-23.9422446512729
67.7580612314167,-21.0522665976065
67.9318444097482,-22.6935766455529
68.1056275880796,-24.5665512676993
68.279410766411,-23.6983479406067
68.4531939447424,-24.0238029262441
68.6269771230738,-25.4966674511906
68.8007603014052,-21.8960752113664
68.9745434797366,-22.1508615288233
69.148326658068,-24.0494066165166
69.3221098363994,-25.780659978146
69.4958930147308,-25.8750945476931
69.6696761930623,-28.2420354942808
69.8434593713937,-24.1926387789935
70.0172425497251,-23.779252204224
70.1910257280565,-25.4502701678369
70.3648089063879,-24.3398265080613
70.5385920847193,-22.645176283073
70.7123752630507,-22.8325802640282
70.8861584413821,-24.312954677502
71.0599416197135,-26.6948498691557
71.2337247980449,-27.49715081559
71.4075079763763,-24.24532490073
71.5812911547078,-23.8981360892256
71.7550743330392,-24.7061524951722
71.9288575113706,-25.9691571909631
72.102640689702,-23.3748017578286
72.2764238680334,-25.9159868030267
72.4502070463648,-23.7193432659215
72.6239902246962,-24.637980259355
72.7977734030276,-26.6977629687297
72.971556581359,-25.0230183262651
73.1453397596905,-25.5372266090002
73.3191229380219,-22.9882413606147
73.4929061163533,-25.8622508640101
73.6666892946847,-26.0202316527431
73.8404724730161,-27.1149358293965
74.0142556513475,-28.5221016054288
74.1880388296789,-24.7959107746344
74.3618220080103,-26.1727579523994
74.5356051863417,-25.8969830860465
74.7093883646731,-27.7581787063398
74.8831715430046,-26.7582132924117
75.056954721336,-26.6674505275631
75.2307378996674,-26.644602257524
75.4045210779988,-27.3842730595506
75.5783042563302,-25.1959720286784
75.7520874346616,-30.401937456778
75.925870612993,-26.1160338435929
76.0996537913244,-28.0914707161939
76.2734369696558,-27.408377277415
76.4472201479872,-25.5806244256003
76.6210033263186,-28.6501511622461
76.79478650465,-26.3141514945818
76.9685696829815,-24.4220037086891
77.1423528613129,-25.0240243719585
77.3161360396443,-28.9129728203955
77.4899192179757,-26.3097245183597
77.6637023963071,-25.709617534088
77.8374855746385,-27.0177250576222
78.0112687529699,-29.1147925715914
78.1850519313013,-27.4572324085281
78.3588351096327,-26.9439166067238
78.5326182879641,-27.0696111049429
78.7064014662956,-26.3983589522785
78.880184644627,-28.1242632108041
79.0539678229584,-32.3593839896378
79.2277510012898,-27.1396760940197
79.4015341796212,-26.8333756399082
79.5753173579526,-29.2095375400812
79.749100536284,-26.9116307167261
79.9228837146154,-26.3784074805567
80.0966668929468,-29.007008828676
80.2704500712782,-28.1611955766247
80.4442332496097,-26.3188721180344
80.6180164279411,-31.6097035004173
80.7917996062725,-30.8089774668472
80.9655827846039,-26.8449724360546
81.1393659629353,-28.5713446115935
81.3131491412667,-25.5722833619663
81.4869323195981,-26.6270696881414
81.6607154979295,-30.601621567571
81.8344986762609,-28.637203670318
82.0082818545923,-25.358444147938
82.1820650329237,-30.5945442473594
82.3558482112552,-25.4363030110677
82.5296313895866,-25.8579179522954
82.703414567918,-26.909169792783
82.8771977462494,-25.5860043888064
83.0509809245808,-26.6417810014225
83.2247641029122,-28.2349110004013
83.3985472812436,-29.0497753229301
83.572330459575,-30.4576865194781
83.7461136379064,-27.9965919037554
83.9198968162378,-28.8197277901784
84.0936799945693,-26.8492391935538
84.2674631729007,-29.156695500296
84.4412463512321,-25.3044606722695
84.6150295295635,-25.5737825407993
84.7888127078949,-27.8031421063345
84.9625958862263,-26.8080422108908
85.1363790645577,-30.751897078565
85.3101622428891,-28.2352330385133
85.4839454212205,-26.2194054753726
85.657728599552,-27.841914226631
85.8315117778834,-29.4604280192072
86.0052949562148,-27.5917388277488
86.1790781345462,-29.8974598001858
86.3528613128776,-25.9679484550631
86.526644491209,-30.0464400399348
86.7004276695404,-31.4259640293284
86.8742108478718,-29.3985185011402
87.0479940262032,-28.2985898612483
87.2217772045346,-29.6217354080251
87.395560382866,-30.0514436011474
87.5693435611975,-28.1946135116896
87.7431267395289,-27.3228292528539
87.9169099178603,-26.6363250461344
88.0906930961917,-29.1707903971214
88.2644762745231,-27.741849111941
88.4382594528545,-25.5038413742142
88.6120426311859,-28.9779136838941
88.7858258095173,-28.2201227289492
88.9596089878488,-27.7161123256479
89.1333921661802,-28.1131761137876
89.3071753445116,-26.6813468957933
89.480958522843,-28.6139564637831
89.6547417011744,-28.4845950896027
89.8285248795058,-27.5924049310363
90.0023080578372,-29.2383330140073
90.1760912361686,-27.2272813784059
90.3498744145,-27.6839840218268
90.5236575928315,-29.8284628053054
90.6974407711629,-28.5303104032376
90.8712239494943,-24.5984262843737
91.0450071278257,-28.2747823747063
91.2187903061571,-26.6116521656674
91.3925734844885,-26.4307074736149
91.5663566628199,-29.5427740551145
91.7401398411513,-28.0670328335076
91.9139230194827,-27.1773367967472
92.0877061978141,-28.5386836797878
92.2614893761455,-27.7783354464601
92.435272554477,-29.0259921825447
92.6090557328084,-31.7486944909445
92.7828389111398,-27.3109441039306
92.9566220894712,-30.0462654227572
93.1304052678026,-29.6479188600466
93.304188446134,-30.4958291742891
93.4779716244654,-29.8573302005611
93.6517548027968,-29.1031648290719
93.8255379811282,-27.5263819013283
93.9993211594596,-28.5708646760006
94.173104337791,-31.8225327812871
94.3468875161225,-28.2003899888559
94.5206706944539,-27.5911912674508
94.6944538727853,-31.1315190266466
94.8682370511167,-28.9537783707436
95.0420202294481,-27.7086912877116
95.2158034077795,-30.2969018572729
95.3895865861109,-28.8994226601915
95.5633697644423,-28.3280530819403
95.7371529427737,-30.4724940615149
95.9109361211051,-33.1192941991703
96.0847192994366,-31.0027420583529
96.258502477768,-26.4940230308318
96.4322856560994,-29.6113858409121
96.6060688344308,-28.7532123665753
96.7798520127622,-32.2086656806852
96.9536351910936,-29.7843762230827
97.127418369425,-28.5636365120277
97.3012015477564,-29.540165146211
97.4749847260878,-29.1041990297388
97.6487679044192,-28.2966377922052
97.8225510827506,-28.8624940484691
97.9963342610821,-28.4237182582174
98.1701174394135,-29.1090611171812
98.3439006177449,-29.5544883669892
98.5176837960763,-31.8039623575909
98.6914669744077,-30.5741110107063
98.8652501527391,-31.7444653365189
99.0390333310705,-29.5431598312654
99.2128165094019,-29.1312422124337
99.3865996877334,-33.4149670586612
99.5603828660647,-30.8526177164002
99.7341660443961,-29.5097112476282
99.9079492227276,-29.6047940579703
100.081732401059,-31.7975992465573
100.25551557939,-29.2151780684814
100.429298757722,-29.8258493529484
100.603081936053,-30.0843877995822
100.776865114385,-32.0606659417385
100.950648292716,-31.6911828471122
101.124431471047,-28.7482560828206
101.298214649379,-31.2193472802727
101.47199782771,-31.1914023024029
101.645781006042,-30.4747551578765
101.819564184373,-29.9406748978447
101.993347362704,-29.4740739084143
102.167130541036,-29.5504043912154
102.340913719367,-30.4360522809551
102.514696897699,-30.1741718584649
102.68848007603,-30.8327834062252
102.862263254362,-30.3644378846092
103.036046432693,-31.0233212611773
103.209829611024,-27.5408017082476
103.383612789356,-29.7559356438986
103.557395967687,-28.4124506432334
103.731179146019,-27.9032099084876
103.90496232435,-27.7035257692345
104.078745502681,-28.0948724533692
104.252528681013,-29.3109397774258
104.426311859344,-28.6265072036189
104.600095037676,-31.8951881315381
104.773878216007,-31.2657890118162
104.947661394338,-28.618070602042
105.12144457267,-28.715591081315
105.295227751001,-30.0391129090081
105.469010929333,-25.8458912759422
105.642794107664,-28.4635683861465
105.816577285996,-27.1308318258573
105.990360464327,-28.2390173257354
106.164143642658,-28.5168326063559
106.33792682099,-27.720527637797
106.511709999321,-30.7758256145407
106.685493177653,-30.0771077539782
106.859276355984,-29.5366473940491
107.033059534315,-29.0271312325692
107.206842712647,-29.703389948692
107.380625890978,-30.9624727910986
107.55440906931,-27.8954685991309
107.728192247641,-30.0921152139878
107.901975425972,-26.6593850652598
108.075758604304,-29.4319075718582
108.249541782635,-29.6331505913254
108.423324960967,-26.8083550146641
108.597108139298,-29.0675869748976
108.770891317629,-27.6774310326364
108.944674495961,-30.0073814273423
109.118457674292,-30.438875952621
109.292240852624,-28.3697589897901
109.466024030955,-29.2847949384141
109.639807209287,-28.4429733219159
109.813590387618,-27.2578640413867
109.987373565949,-30.0921281230898
110.161156744281,-28.5284469591781
110.334939922612,-27.9357246577385
110.508723100944,-30.2312499882971
110.682506279275,-30.7336551693162
110.856289457606,-30.2904496134396
111.030072635938,-29.0369557297592
111.203855814269,-27.1616088636639
111.377638992601,-30.6204061458922
111.551422170932,-29.6269143730889
111.725205349263,-29.1921120554793
111.898988527595,-29.4704181599419
112.072771705926,-32.2920935259489
112.246554884258,-31.2329529501559
112.420338062589,-29.5963246064737
112.59412124092,-29.8399724271849
112.767904419252,-31.3514137475676
112.941687597583,-27.9357709740692
113.115470775915,-31.4007640089907
113.289253954246,-30.8344711768181
113.463037132578,-31.36339587734
113.636820310909,-29.0833706741874
113.81060348924,-32.2538111425328
113.984386667572,-33.9268713569169
114.158169845903,-31.679679641904
114.331953024235,-30.6801142596145
114.505736202566,-33.6400492099485
114.679519380897,-35.7038338551425
114.853302559229,-32.5581915369279
115.02708573756,-37.9330168728592
115.200868915892,-38.0916607136967
115.374652094223,-37.1658652935503
115.548435272554,-39.2840094257297
115.722218450886,-39.555132024021
115.896001629217,-38.5704548007485
116.069784807549,-42.0554083501519
116.24356798588,-41.7063929901609
116.417351164211,-45.5757024510795
116.591134342543,-43.8043940763266
116.764917520874,-44.3571793110908
116.938700699206,-44.966923137239
117.112483877537,-48.4484481369221
117.286267055869,-46.4630813816903
117.4600502342,-47.3076656865317
117.633833412531,-49.97777964022
117.807616590863,-51.3654566090313
117.981399769194,-51.1102269481175
118.155182947526,-53.4545830660463
118.328966125857,-53.6071248074612
118.502749304188,-53.2910068512294
118.67653248252,-53.8407312897044
118.850315660851,-53.7904721832649
119.024098839183,-53.8808702551128
119.197882017514,-53.0933361396135
119.371665195846,-53.7391091390315
119.545448374177,-53.8230444033001
119.719231552508,-53.9705367333736
119.89301473084,-53.7223091406973
120.066797909171,-310.986543900042
120.240581087503,-310.725879268796
120.414364265834,-312.575071468739
120.588147444165,-312.402883518515
120.761930622497,-310.722156725445
120.935713800828,-309.195069596844
121.10949697916,-310.299900465457
121.283280157491,-309.257503196414
121.457063335822,-309.915070346819
121.630846514154,-310.185152551813
121.804629692485,-308.565158001898
121.978412870817,-311.148890710784
122.152196049148,-309.859207672513
122.325979227479,-308.625133384799
122.499762405811,-312.372061920388
122.673545584142,-308.807555465036
122.847328762474,-313.06293183286
123.021111940805,-309.724029092199
123.194895119137,-310.09658598905
123.368678297468,-309.751688033564
123.542461475799,-309.314620236753
123.716244654131,-305.807593410138
123.890027832462,-309.494520271081
124.063811010794,-311.456914264757
124.237594189125,-309.729049862072
124.411377367456,-308.225637573327
124.585160545788,-310.607277081405
124.758943724119,-312.243754638985
124.932726902451,-310.353930291522
125.106510080782,-311.73600928704
125.280293259113,-309.941408633045
125.454076437445,-309.31888657617
125.627859615776,-311.1003549415
125.801642794108,-311.035941750586
125.975425972439,-309.777443995724
126.14920915077,-308.342412250923
126.322992329102,-309.748756378408
126.496775507433,-311.443684341598
126.670558685765,-309.274913097592
126.844341864096,-310.237878239636
127.018125042428,-307.392262769871
127.191908220759,-311.480905832511
127.36569139909,-310.73227744012
127.539474577422,-307.816203793327
127.713257755753,-310.637749341192
127.887040934085,-312.038230425501

